Fifty Shades of Congestion Control: A Performance and Interactions Evaluation

Congestion control algorithms are crucial in achieving high utilization while preventing overloading the network. Over the years, many different congestion control algorithms have been developed, each trying to improve in specific situations. However, their interactions and co-existence has, to date, not been thoroughly evaluated, which is the focus of this paper. Through head-to-head comparisons of representatives from loss-based, delay-based and hybrid types of congestion control algorithms, we reveal that fairness in resources claimed is often not attained, especially when flows sharing a link have different RTTs.

==> csv/1bbr3cubicfairnes.csv <==
0.000000;0.642857
0.000000;0.567490
0.300000;0.846693
0.600000;0.796108
0.900000;0.781538
1.200000;0.771422
1.500000;0.766715
1.800000;0.755421
2.100000;0.757175
2.400000;0.752303
2.700000;0.749626
3.000000;0.752441
3.300000;0.736340
3.600000;0.747405
3.900000;0.740735
4.200000;0.749084
4.500000;0.740785
4.800000;0.745509
5.100000;0.735456
5.400000;0.250000
5.700000;0.501289
6.000000;0.717821
6.300000;0.736733
6.600000;0.743672
6.900000;0.737353
7.200000;0.748270
7.500000;0.744287
7.800000;0.742781
8.100000;0.743198
8.400000;0.736388
8.700000;0.745239
9.000000;0.741341
9.300000;0.738835
9.600000;0.738790
9.900000;0.734210
10.200000;0.684718
10.500000;0.619434
10.800000;0.667390
11.100000;0.741512
11.400000;0.746352
11.700000;0.738236
12.000000;0.743946
12.300000;0.735780
12.600000;0.740581
12.900000;0.733588
13.200000;0.740669
13.500000;0.731585
13.800000;0.738518
14.100000;0.741496
14.400000;0.750145
14.700000;0.750598
15.000000;0.738135
15.300000;0.580961
15.600000;0.705900
15.900000;0.707545
16.200000;0.746488
16.500000;0.750276
16.800000;0.735443
17.100000;0.743960
17.400000;0.738790
17.700000;0.745622
18.000000;0.713352
18.300000;0.729267
18.600000;0.682750
18.900000;0.647373
19.200000;0.743177
19.500000;0.746213
19.800000;0.734551
20.100000;0.739709
20.400000;0.493235
20.700000;0.405409
21.000000;0.519440
21.300000;0.752191
21.600000;0.727557
21.900000;0.733501
22.200000;0.734833
22.500000;0.727183
22.800000;0.727641
23.100000;0.744245
23.400000;0.733608
23.700000;0.724023
24.000000;0.702065
24.300000;0.724555
24.600000;0.750611
24.900000;0.732752
25.200000;0.734102
25.500000;0.707032
25.800000;0.752899
26.100000;0.692213
26.400000;0.740880
26.700000;0.611281
27.000000;0.658317
27.300000;0.665588
27.600000;0.735931
27.900000;0.752857
28.200000;0.731823
28.500000;0.733466
28.800000;0.738888
29.100000;0.741705
29.400000;0.741186
29.700000;0.749614
30.000000;0.750411
30.300000;0.718649
30.600000;0.250000
30.900000;0.503866
31.200000;0.698098
31.500000;0.705669
31.800000;0.750593
32.100000;0.595850
32.400000;0.684166
32.700000;0.749606
33.000000;0.593905
33.300000;0.743005
33.600000;0.740020
33.900000;0.718502
34.200000;0.745751
34.500000;0.661431
34.800000;0.677471
35.100000;0.746920
35.400000;0.438128
35.700000;0.744645
36.000000;0.596003
36.300000;0.740183
36.600000;0.698448
36.900000;0.660818
37.200000;0.619718
37.500000;0.719542
37.800000;0.481515
38.100000;0.599177
38.400000;0.754438
38.700000;0.535579
39.000000;0.614875
39.300000;0.637130
39.600000;0.745264
39.900000;0.740126
40.200000;0.727639
40.500000;0.423461
40.800000;0.424387
41.100000;0.716177
41.400000;0.525073
41.700000;0.649833
42.000000;0.746186
42.300000;0.615144
42.600000;0.578165
42.900000;0.742960
43.200000;0.619329
43.500000;0.729575
43.800000;0.735883
44.100000;0.665257
44.400000;0.653752
44.700000;0.623997
45.000000;0.720930
45.300000;0.678455
45.600000;0.250000
45.900000;0.488764
46.200000;0.664584
46.500000;0.742205
46.800000;0.712560
47.100000;0.736142
47.400000;0.752239
47.700000;0.729251
48.000000;0.739205
48.300000;0.739654
48.600000;0.734311
48.900000;0.708674
49.200000;0.583682
49.500000;0.729464
49.800000;0.685264
50.100000;0.630249
50.400000;0.577996
50.700000;0.512097
51.000000;0.545463
51.300000;0.735322
51.600000;0.610900
51.900000;0.635371
52.200000;0.748832
52.500000;0.558295
52.800000;0.654726
53.100000;0.713578
53.400000;0.552931
53.700000;0.720598
54.000000;0.719398
54.300000;0.382396
54.600000;0.662095
54.900000;0.755379
55.200000;0.398423
55.500000;0.329061
55.800000;0.491593
56.100000;0.497009
56.400000;0.499253
56.700000;0.496076
57.000000;0.501353
57.300000;0.501630
57.600000;0.649064
57.900000;0.745939
58.200000;0.621626
58.500000;0.635169
58.800000;0.302871
59.100000;0.718135
59.400000;0.674971
59.700000;0.408340
60.000000;0.250000


==> csv/1bbr3cubicrtt.csv <==
0;0;1;1;2;2;3;3;
0.3;10.6358083519;0.3;14.671577743;0.3;12.0725336154;0.3;11.9538239347;
0.6;15.536492974;0.6;15.692431876;0.6;15.327804023;0.6;15.3113634773;
0.9;27.5669448516;0.9;27.7614629091;0.9;26.6858225058;0.9;26.7546593399;
1.2;40.4141318539;1.2;39.2466458407;1.2;40.1289133913;1.2;40.2678479356;
1.5;45.0983801667;1.5;46.0305015246;1.5;44.6342183398;1.5;47.0372381057;
1.8;72.4573947668;1.8;69.6092744668;1.8;71.1365546229;1.8;72.1604499687;
2.1;88.2669280837;2.1;85.7988548279;2.1;87.253723232;2.1;88.0659869673;
2.4;102.780619135;2.4;99.5849470297;2.4;102.162961495;2.4;103.057726551;
2.7;119.617508564;2.7;117.383188672;2.7;118.746613914;2.7;121.026105938;
3.0;130.091602152;3.3;150.320649147;3.0;131.851976028;3.0;129.254158181;
3.3;138.917872068;3.6;178.499042988;3.3;137.999655219;3.3;138.674522457;
3.6;163.575190709;3.9;186.080614726;3.6;163.097747719;3.6;162.579887953;
3.9;176.492235751;4.2;205.984473228;3.9;176.961627769;3.9;176.865045841;
4.2;192.077615714;4.5;218.612273534;4.2;191.808989698;4.2;192.029215852;
4.5;210.785163181;4.8;241.503477097;4.5;209.040765836;4.5;209.614891962;
4.8;228.070481932;5.1;270.214637121;4.8;228.66817849;4.8;227.584567579;
5.1;237.03863382;5.4;294.155418873;5.1;236.53758796;5.1;236.833694451;
5.4;254.875812646;5.7;307.371795177;5.4;253.328172784;5.4;254.236061601;
5.7;259.879635593;6.0;333.541313807;5.7;261.118677979;5.7;260.26574624;
6.0;284.903455906;6.3;338.22542429;6.0;289.346450329;6.0;287.369678458;
6.3;300.040047708;6.6;356.398741404;6.3;298.13463786;6.3;298.258877936;
6.6;314.051282512;6.9;360.682328542;6.6;316.21804685;6.6;315.280752371;
6.9;322.380674073;7.2;382.195711136;6.9;322.487938881;6.9;321.778639559;
7.2;340.005840212;7.5;404.181718826;7.2;338.422558648;7.2;340.460769664;
7.5;363.391111687;7.8;397.484381994;7.5;363.060671313;7.5;363.371095258;
7.8;356.086049562;8.1;420.807997386;7.8;354.177065352;7.8;355.163193231;
8.1;380.441683811;8.4;446.550488472;8.1;382.640868267;8.1;380.885982328;
8.4;405.751398585;8.7;445.753653844;8.4;405.96388031;8.4;407.145609533;
8.7;406.194389048;9.0;460.544586182;8.7;406.713697598;8.7;405.349788148;
9.0;421.146853044;9.3;465.222001076;9.0;421.932529421;9.0;421.715846901;
9.3;423.971229839;11.1;1213.32788467;9.3;424.852727378;9.3;424.312113391;
9.6;438.426616448;11.4;543.536186218;9.6;436.226425329;9.6;437.478705615;
9.9;459.353524002;11.7;552.983999252;9.9;462.621752785;9.9;459.629687537;
10.2;486.434296143;12.0;539.634943008;10.2;485.506615098;10.2;486.951239407;
10.5;508.209389799;12.3;554.945349693;10.5;508.521971917;10.5;508.512485057;
10.8;512.091609836;12.6;557.151794434;10.8;510.949641249;10.8;512.260727009;
11.1;514.99322124;12.9;565.100908279;11.1;512.160008152;11.1;514.408554517;
11.4;530.863586114;13.2;585.562944412;11.4;532.052301056;11.4;530.954361543;
11.7;544.014122534;13.5;633.165001869;11.7;543.312848504;11.7;543.771381627;
12.0;544.370476779;13.8;661.603053411;12.0;543.456555472;12.0;543.129488336;
12.3;552.355042712;14.1;672.888914744;12.3;552.982496375;12.3;554.73929852;
12.6;562.066646492;14.4;702.914476395;12.6;563.504621236;12.6;562.681836699;
12.9;572.286972967;14.7;686.568140984;12.9;573.671477182;12.9;572.831691293;
13.2;596.691982677;15.0;711.971998215;13.2;599.93509106;13.2;598.436187031;
13.5;613.517281305;15.3;712.520003319;13.5;612.845194645;13.5;613.008823869;
13.8;621.563276059;15.6;750.16784668;13.8;620.930713906;13.8;619.937826451;
14.1;629.650218643;15.9;744.641780853;14.1;629.995018244;14.1;630.254224256;
14.4;642.113233456;16.2;749.302705129;14.4;642.513783855;14.4;643.062657298;
14.7;647.040709029;16.5;744.037032127;14.7;647.294303783;14.7;649.56456332;
15.0;651.433418779;16.8;772.060871124;15.0;653.294130557;15.0;654.45859466;
15.3;661.201966881;17.1;784.134149551;15.3;659.040577771;15.3;660.90839064;
15.6;667.852894976;17.4;751.608729362;15.6;663.386880278;15.6;664.169094172;
15.9;695.113495702;17.7;791.39995575;15.9;676.506728261;15.9;673.752348973;
16.2;689.659507855;18.0;773.447871208;16.2;702.939974279;16.2;701.454738867;
16.5;693.490530315;18.3;708.034992218;16.5;707.352511867;16.5;706.085464534;
16.8;702.529570088;18.9;834.41400528;16.8;709.067457095;16.8;711.867814405;
17.1;685.47250195;19.2;841.174483299;17.1;719.606608228;17.1;717.76534915;
17.4;731.775710871;19.5;668.641805649;17.4;671.282386471;17.4;698.349963967;
17.7;787.107581715;19.8;756.140470505;17.7;667.014916738;17.7;698.522806168;
18.0;793.39210264;20.1;714.570999146;18.0;713.636916075;18.0;746.872490766;
18.3;812.315805142;20.4;766.657948494;18.3;763.867441447;18.3;709.672988729;
18.6;776.001161198;20.7;668.743014336;18.6;638.631924987;18.6;681.785551329;
18.9;798.629702429;21.0;865.802407265;18.9;763.889428685;18.9;811.252253088;
19.2;674.929822961;21.3;788.708090782;19.2;768.582239295;19.2;810.942590648;
19.5;773.225008538;21.9;724.49195385;19.5;681.340237864;19.5;770.463388123;
19.8;752.757232826;22.2;859.709024429;19.8;801.618356265;19.8;669.409322739;
20.1;780.647824208;22.5;661.139965057;20.1;814.844757318;20.1;841.964083559;
20.4;721.385988322;22.8;904.506921768;20.4;759.209395627;20.4;677.096041186;
20.7;683.891687206;23.7;796.86498642;20.7;719.655901194;20.7;664.099502714;
21.0;820.223196443;24.3;670.371055603;21.0;754.773139954;21.0;823.11234499;
21.3;772.110665375;25.2;815.303007762;21.3;667.222352675;21.3;799.532211253;
21.6;828.762437168;25.5;812.428474426;21.6;829.319051334;21.6;812.350432078;
21.9;703.365554681;25.8;788.635969162;21.9;724.597952653;21.9;723.8514051;
22.2;803.387806333;26.1;811.325788498;22.2;827.104954765;22.2;818.794370737;
22.5;785.942991575;26.4;891.419887543;22.5;755.324563726;22.5;720.098874786;
22.8;707.004204392;26.7;821.752548218;22.8;728.219832693;22.8;776.618077917;
23.1;665.425412995;27.0;883.163928986;23.1;783.421673794;23.1;714.010927988;
23.4;784.441919564;27.3;864.803433418;23.4;822.177452641;23.4;767.591913541;
23.7;763.190279668;27.6;721.484899521;23.7;799.145292591;23.7;802.492360274;
24.0;772.288446524;27.9;887.490987778;24.0;771.196250618;24.0;770.916026263;
24.3;818.036859962;28.2;799.512505531;24.3;775.424446858;24.3;802.716340136;
24.6;787.421461308;28.5;796.967029572;24.6;803.875580142;24.6;692.592084408;
24.9;750.125570877;28.8;787.544488907;24.9;824.675536156;24.9;767.018771562;
25.2;821.526047346;29.4;765.631039937;25.2;833.782567428;25.2;816.160951555;
25.5;813.604868546;29.7;871.145009995;25.5;730.174959154;25.5;774.503703628;
25.8;754.519458108;30.0;667.420864105;25.8;738.303954016;25.8;797.435210628;
26.1;831.4525458;30.3;811.866521835;26.1;807.351360718;26.1;828.349193774;
26.4;815.716473409;31.2;724.945783615;26.4;828.922890447;26.4;820.212615285;
26.7;751.986674625;31.5;754.226207733;26.7;802.883998953;26.7;833.519678088;
27.0;811.190948884;32.1;687.109947205;27.0;743.302931177;27.0;792.659830859;
27.3;799.426867251;32.4;726.212024689;27.3;735.904285578;27.3;727.956290903;
27.6;681.456918958;32.7;735.476016998;27.6;735.898958062;27.6;793.30455218;
27.9;728.040830998;33.0;826.381742954;27.9;752.115925153;27.9;790.064959937;
28.2;724.149318175;33.3;859.375;28.2;809.057037414;28.2;707.28174448;
28.5;728.98357307;33.6;720.656633377;28.5;731.854235917;28.5;810.69674709;
28.8;694.607523355;33.9;882.146120071;28.8;704.693292699;28.8;778.068118966;
29.1;724.593257559;34.5;887.944936752;29.1;804.144118049;29.1;674.746858663;
29.4;663.897444743;34.8;844.900846481;29.4;783.994751592;29.4;665.554319109;
29.7;787.030369043;35.1;837.182044983;29.7;663.484168053;29.7;796.012164628;
30.0;713.95380497;35.4;864.687919617;30.0;776.104348959;30.0;645.913130359;
30.3;676.628677618;35.7;851.750969887;30.3;715.108794888;30.3;789.696810317;
30.6;778.752639095;36.0;743.947267532;30.6;726.302680711;30.6;784.910424896;
30.9;807.989088694;36.6;876.491069794;30.9;778.740822589;30.9;750.5684099;
31.2;753.852782827;36.9;869.886875153;31.2;753.92425855;31.2;747.447554022;
31.5;690.54034889;37.5;818.521857262;31.5;784.061963067;31.5;710.762062415;
31.8;798.749547316;37.8;688.789923986;31.8;829.340292348;31.8;811.522465003;
32.1;791.842513684;38.1;874.006986618;32.1;746.663593932;32.1;792.890768581;
32.4;711.847901344;38.4;861.496925354;32.4;763.092437706;32.4;722.519006048;
32.7;719.000399242;39.0;876.441001892;32.7;825.802534146;32.7;833.926258609;
33.0;803.053403602;39.3;845.920324326;33.0;786.402086369;33.0;788.603049006;
33.3;795.668439865;39.9;685.898383458;33.3;802.220094204;33.3;776.860912641;
33.6;770.623115172;40.2;811.680793762;33.6;718.865267147;33.6;708.086901636;
33.9;823.256898792;40.8;868.566989899;33.9;824.818758681;33.9;822.271833715;
34.2;803.944134875;41.1;831.31535848;34.2;799.684590764;34.2;814.644659622;
34.5;831.601675819;41.7;845.298147202;34.5;815.644177075;34.5;823.814467416;
34.8;795.969554983;42.0;854.104399681;34.8;799.054765453;34.8;756.504779026;
35.1;833.055889649;42.3;697.071075439;35.1;843.841281202;35.1;807.179644301;
35.7;801.539787142;42.6;840.751647949;35.4;760.834450484;35.4;814.801343652;
36.0;808.675294337;42.9;857.728004456;35.7;795.343224819;35.7;799.413902706;
36.6;824.791571673;43.5;865.634262562;36.0;748.606078222;36.0;737.382715607;
36.9;837.222189815;43.8;819.848418236;36.6;840.656126368;36.6;827.567810443;
37.2;832.37628142;44.4;801.857630412;36.9;820.2512279;36.9;809.761799429;
37.5;815.690486187;44.7;822.952985764;37.2;831.604414516;37.5;786.668801308;
37.8;732.609859845;45.0;757.926940918;37.5;802.878963355;37.8;714.278776815;
38.1;821.486625085;45.3;751.393222809;37.8;707.398235321;38.1;811.314074498;
38.4;848.302420149;45.9;798.107981682;38.1;801.869166308;38.4;826.415564353;
38.7;799.664943417;46.2;853.048563004;38.4;849.738729628;38.7;803.578464718;
39.0;829.648331431;46.5;714.798927307;38.7;816.245733698;39.0;743.635578589;
39.3;801.519738905;46.8;719.285011292;39.0;780.187386733;39.3;789.357512133;
39.6;812.447587649;47.4;838.797092438;39.3;805.941003421;39.6;682.984769344;
39.9;801.61131633;47.7;859.67195034;39.6;809.860484353;39.9;729.206102151;
40.2;699.027013003;48.3;813.097000122;39.9;709.169245043;40.2;797.676497367;
40.5;686.816625297;48.6;836.139082909;40.2;771.673630584;40.5;691.795269648;
40.8;828.679836158;49.2;694.289088249;40.5;691.706037521;40.8;815.944109134;
41.1;735.163976704;49.5;733.901977539;40.8;834.212151596;41.1;735.324477327;
41.4;732.606143282;49.8;721.59409523;41.1;813.10866169;41.4;819.135169188;
41.7;806.507036825;50.1;851.300001144;41.4;818.991661072;41.7;797.654966513;
42.0;834.333037629;50.4;791.221380234;41.7;811.547813592;42.0;811.951167583;
42.3;660.277257947;50.7;857.519865036;42.0;822.065671133;42.3;604.647504317;
42.6;819.040700793;51.0;862.336397171;42.3;584.203120434;42.6;820.258592794;
42.9;825.630419236;51.9;826.832056046;42.6;760.999932801;42.9;816.140503756;
43.2;892.921972275;52.2;790.133953094;42.9;836.079913187;43.2;838.265635073;
43.5;831.35331697;52.5;742.390155792;43.2;832.44497776;43.5;821.225601996;
43.8;769.526976347;52.8;889.952421188;43.5;833.893295216;43.8;739.768989881;
44.1;838.113529342;53.1;788.284540176;43.8;759.063098143;44.1;837.970693906;
44.4;812.561795252;53.4;873.912096024;44.4;801.340443747;44.4;815.587677038;
44.7;810.351583422;53.7;775.74641364;44.7;816.069216955;44.7;815.269913938;
45.0;762.083790804;54.3;858.085870743;45.0;790.307266372;45.0;764.649290175;
45.3;741.815101443;54.6;873.613834381;45.3;795.281759658;45.3;784.509783088;
45.6;728.66977516;54.9;744.410991669;45.6;709.46815075;45.6;690.648135017;
45.9;735.307516236;55.2;866.410017014;45.9;639.809184604;45.9;806.158139603;
46.2;829.710783561;55.5;879.040002823;46.2;817.698028744;46.2;813.132232495;
46.5;699.711663295;55.8;107.044410706;46.5;791.533627725;46.5;708.633932545;
46.8;791.578321032;56.7;641.207933426;46.8;697.314304732;46.8;795.444028518;
47.1;389.623403549;57.0;539.519071579;47.4;783.988972383;47.4;814.504134028;
47.4;799.154149859;57.6;566.625952721;47.7;779.848034257;47.7;822.757593239;
47.7;806.174932018;58.5;791.301846504;48.3;784.957987716;48.3;792.421494134;
48.3;784.211518972;59.1;571.365833282;48.6;818.695167603;48.6;785.655857079;
48.6;799.379194863;59.4;804.137611389;48.9;788.630977921;49.2;823.829638785;
48.9;789.208991187;60.0;752.04706192;49.2;811.145096266;49.5;822.794376081;
49.2;720.450406725;;;49.5;802.339896211;49.8;717.326001096;
49.5;784.579121456;;;49.8;753.924324194;50.1;752.479672432;
49.8;717.677821395;;;50.1;833.122259403;50.4;718.558251858;
50.1;775.819852948;;;50.4;712.721600854;50.7;799.729923837;
50.4;805.975190813;;;50.7;805.280019597;51.0;839.931934893;
50.7;870.656490326;;;51.0;810.515383768;51.3;836.16817465;
51.0;786.21543201;;;51.3;810.696954313;51.6;808.585833083;
51.3;836.249878377;;;51.6;715.132143576;51.9;798.435688019;
51.6;744.839350382;;;51.9;776.130607393;52.2;752.281885881;
51.9;787.437426365;;;52.2;733.57347024;52.5;773.147374392;
52.2;703.307603931;;;52.5;781.521947467;52.8;848.748368778;
52.5;743.338047568;;;52.8;845.020351185;53.1;817.374267689;
52.8;843.386094731;;;53.1;711.94368024;53.4;860.573853944;
53.1;821.230298207;;;53.4;854.883245586;53.7;769.458513993;
53.4;852.670187535;;;53.7;815.936125614;54.0;802.467792721;
53.7;805.309505267;;;54.0;806.371238996;54.3;794.611766571;
54.0;827.944050233;;;54.3;831.940378941;54.6;840.720783366;
54.3;831.914112303;;;54.6;840.437073485;54.9;825.123277705;
54.6;799.686924596;;;54.9;802.977122366;55.2;857.132310867;
54.9;737.278692424;;;55.2;792.959439754;55.5;859.649246154;
55.2;825.912953949;;;55.5;837.372859599;58.5;722.840021054;
55.5;834.858244712;;;55.8;162.631988525;59.1;902.275919914;
55.8;143.600118311;;;56.4;557.777201458;59.4;788.420414632;
56.4;534.145349428;;;56.7;553.2609557;59.7;801.3266325;
56.7;534.425512749;;;57.0;549.134004088;;;
57.0;559.265712434;;;57.3;570.455149419;;;
57.3;538.534173217;;;57.6;547.298042655;;;
57.6;559.383093227;;;57.9;543.682782617;;;
57.9;545.223067789;;;58.2;837.839241144;;;
58.2;835.250646393;;;58.5;750.03354769;;;
58.5;741.604450102;;;59.1;799.633770608;;;
59.1;791.935985799;;;59.4;614.795029163;;;
59.4;766.169721541;;;59.7;805.505052209;;;
59.7;797.669341167;;;60.0;842.584803104;;;
60.0;771.954722761;;;;;;;


==> csv/1bbr3cubicthroughput.csv <==
0;0;1;1;2;2;3;3;4;4;
0;2613.33333333;0.3;32857360.0;0.3;10886960.0;0.3;10952186.6667;0;2613.33333333;
0.3;15940080.0;0.6;6167040.0;0.6;24977973.3333;0.6;23998453.3333;0.3;70636586.6667;
0.6;30481120.0;0.9;2904960.0;0.9;25837280.0;0.9;26227573.3333;0.6;85624586.6667;
0.9;31538293.3333;1.2;2183520.0;1.2;26963840.0;1.2;25663200.0;0.9;86508106.6667;
1.2;32727680.0;1.5;1698560.0;1.5;27113280.0;1.5;26370026.6667;1.2;87538240.0;
1.5;32085866.6667;1.8;1382453.33333;1.8;26522080.0;1.8;25947893.3333;1.5;87267733.3333;
1.8;32293546.6667;2.1;1056746.66667;2.1;25132426.6667;2.1;24015466.6667;1.8;86145973.3333;
2.1;32542026.6667;2.4;967520.0;2.4;26582506.6667;2.4;25142240.0;2.1;82746666.6667;
2.4;30264266.6667;2.7;644213.333333;2.7;24864746.6667;2.7;23245813.3333;2.4;82956533.3333;
2.7;31639733.3333;3.0;328106.666667;3.0;27361973.3333;3.0;25538186.6667;2.7;80394506.6667;
3.0;31060320.0;3.3;328106.666667;3.3;27089280.0;3.3;27036266.6667;3.0;84288586.6667;
3.3;32322560.0;3.6;287093.333333;3.6;23132373.3333;3.6;23537920.0;3.3;86776213.3333;
3.6;32163093.3333;3.9;246080.0;3.9;26560693.3333;3.9;26215786.6667;3.6;79120480.0;
3.9;30906080.0;4.2;205066.666667;4.2;25371306.6667;4.2;22471573.3333;3.9;83928640.0;
4.2;29448586.6667;4.5;246080.0;4.5;24782720.0;4.5;24507840.0;4.2;77496533.3333;
4.5;30990506.6667;4.8;164053.333333;4.8;23663146.6667;4.8;23976853.3333;4.5;80527146.6667;
4.8;30261440.0;5.1;205066.666667;5.1;24044480.0;5.1;24690880.0;4.8;78065493.3333;
5.1;30614186.6667;5.4;123040.0;5.4;23566720.0;5.4;21689493.3333;5.1;79554613.3333;
5.4;27750026.6667;5.7;0.0;5.7;0.0;5.7;0.0;5.4;73129280.0;
5.7;0.0;6.0;82026.6666667;6.0;14767626.6667;6.0;13168106.6667;5.7;0.0;
6.0;15027200.0;6.3;164053.333333;6.3;25846453.3333;6.3;24985386.6667;6.0;43044960.0;
6.3;30874666.6667;6.6;123040.0;6.6;23100960.0;6.6;22818666.6667;6.3;81870560.0;
6.6;30517333.3333;6.9;123040.0;6.9;24150506.6667;6.9;24818933.3333;6.6;76560000.0;
6.9;31651733.3333;7.2;123040.0;7.2;23844000.0;7.2;23537920.0;6.9;80744213.3333;
7.2;28941600.0;7.5;123040.0;7.5;25709013.3333;7.5;24309760.0;7.2;76446560.0;
7.5;29957760.0;7.8;123040.0;7.8;25762240.0;7.8;23325440.0;7.5;80099573.3333;
7.8;31200373.3333;8.1;123040.0;8.1;25566773.3333;8.1;24136106.6667;7.8;80411093.3333;
8.1;27665600.0;8.4;82026.6666667;8.4;21260160.0;8.4;24551040.0;8.1;77491520.0;
8.4;33449120.0;8.7;123040.0;8.7;25984106.6667;8.7;23976853.3333;8.4;79342346.6667;
8.7;28331200.0;9.0;82026.6666667;9.0;27969760.0;9.0;22999733.3333;8.7;78415200.0;
9.0;31388640.0;9.3;123040.0;9.3;23429280.0;9.3;26372640.0;9.0;82440160.0;
9.3;32006240.0;9.6;0.0;9.6;24700693.3333;9.6;25105813.3333;9.3;81931200.0;
9.6;30172640.0;9.9;41013.3333333;9.9;27962560.0;9.9;22102026.6667;9.6;79979146.6667;
9.9;27735413.3333;10.2;0.0;10.2;19416960.0;10.2;25928480.0;9.9;77841013.3333;
10.2;32110080.0;10.5;41013.3333333;10.5;22787466.6667;10.5;14504746.6667;10.2;77455520.0;
10.5;19382026.6667;10.8;0.0;10.8;9566133.33333;10.8;6646773.33333;10.5;56715253.3333;
10.8;9508960.0;11.1;123040.0;11.1;23740160.0;11.1;24553440.0;10.8;25721866.6667;
11.1;30343680.0;11.4;82026.6666667;11.4;29246186.6667;11.4;23081760.0;11.1;78760320.0;
11.4;27636586.6667;11.7;123040.0;11.7;22478560.0;11.7;27093866.6667;11.4;80046560.0;
11.7;33323893.3333;12.0;123040.0;12.0;29772160.0;12.0;23711360.0;11.7;83019360.0;
12.0;28724960.0;12.3;164053.333333;12.3;21928586.6667;12.3;26963626.6667;12.0;82331520.0;
12.3;34120160.0;12.6;164053.333333;12.6;31282240.0;12.6;23474880.0;12.3;83176426.6667;
12.6;30686613.3333;12.9;164053.333333;12.9;22319306.6667;12.9;28206026.6667;12.6;85607786.6667;
12.9;33374506.6667;13.2;205066.666667;13.2;30128853.3333;13.2;22155253.3333;12.9;84063893.3333;
13.2;29255733.3333;13.5;123040.0;13.5;21643893.3333;13.5;27750080.0;13.2;81744906.6667;
13.5;34460480.0;13.8;164053.333333;13.8;31567146.6667;13.8;22642613.3333;13.5;83977493.3333;
13.8;30435733.3333;14.1;164053.333333;14.1;21460426.6667;14.1;26309600.0;13.8;84809546.6667;
14.1;34781386.6667;14.4;164053.333333;14.4;29045706.6667;14.4;25885280.0;14.1;82715466.6667;
14.4;31190986.6667;14.7;164053.333333;14.7;27074453.3333;14.7;30136266.6667;14.4;86286026.6667;
14.7;28459680.0;15.0;164053.333333;15.0;25687200.0;15.0;24910346.6667;14.7;85834453.3333;
15.0;36289920.0;15.3;164053.333333;15.3;29749920.0;15.3;25870666.6667;15.0;87051520.0;
15.3;32747520.0;15.6;82026.6666667;15.6;10844746.6667;15.6;12007520.0;15.3;88532160.0;
15.6;18565013.3333;15.9;82026.6666667;15.9;10801333.3333;15.9;11457546.6667;15.6;41499306.6667;
15.9;15831146.6667;16.2;164053.333333;16.2;23448266.6667;16.2;30309493.3333;15.9;38172053.3333;
16.2;32825173.3333;16.5;164053.333333;16.5;27627040.0;16.5;26765333.3333;16.2;86746986.6667;
16.5;35887200.0;16.8;164053.333333;16.8;33361706.6667;16.8;31486880.0;16.5;90443626.6667;
16.8;20309386.6667;17.1;164053.333333;17.1;26244586.6667;17.1;29928373.3333;16.8;85322026.6667;
17.1;36090080.0;17.4;164053.333333;17.4;33385493.3333;17.4;27742666.6667;17.1;92427093.3333;
17.4;26884586.6667;17.7;205066.666667;17.7;28568160.0;17.7;36756000.0;17.4;88176800.0;
17.7;31401493.3333;18.0;287093.333333;18.0;23795786.6667;18.0;28835680.0;17.7;96930720.0;
18.0;36222720.0;18.3;123040.0;18.3;43762506.6667;18.3;24193493.3333;18.0;89141280.0;
18.3;23685120.0;18.6;164053.333333;18.6;26825973.3333;18.6;35899520.0;18.3;91764160.0;
18.6;33435360.0;18.9;123040.0;18.9;47760213.3333;18.9;21199520.0;18.6;96324906.6667;
18.9;24474186.6667;19.2;205066.666667;19.2;14632586.6667;19.2;40833546.6667;18.9;93556960.0;
19.2;36268320.0;19.5;205066.666667;19.5;39301226.6667;19.5;29679893.3333;19.2;91939520.0;
19.5;25446720.0;19.8;205066.666667;19.8;31837013.3333;19.8;26536266.6667;19.5;94632906.6667;
19.8;34437120.0;20.1;123040.0;20.1;25513760.0;20.1;37161333.3333;19.8;93015466.6667;
20.1;32663520.0;20.4;205066.666667;20.4;38476373.3333;20.4;27631840.0;20.1;95461653.3333;
20.4;26783360.0;20.7;41013.3333333;20.7;0.0;20.7;20859413.3333;20.4;93096640.0;
20.7;639413.333333;21.0;123040.0;21.0;34606506.6667;21.0;10806133.3333;20.7;21539840.0;
21.0;7212000.0;21.3;205066.666667;21.3;15387893.3333;21.3;40483840.0;21.0;52747680.0;
21.3;34425120.0;21.6;164053.333333;21.6;33005013.3333;21.6;33979520.0;21.3;90501920.0;
21.6;31598080.0;21.9;246080.0;21.9;38517600.0;21.9;23911413.3333;21.6;98746666.6667;
21.9;30373760.0;22.2;123040.0;22.2;24025280.0;22.2;35709066.6667;21.9;93048853.3333;
22.2;29297386.6667;22.5;0.0;22.5;38203680.0;22.5;27884906.6667;22.2;89154773.3333;
22.5;27159893.3333;22.8;41013.3333333;22.8;24748693.3333;22.8;37072586.6667;22.5;93248480.0;
22.8;29869600.0;23.1;0.0;23.1;36512746.6667;23.1;23631520.0;22.8;91731893.3333;
23.1;32350026.6667;23.4;0.0;23.4;31559520.0;23.4;38271520.0;23.1;92494293.3333;
23.4;25250613.3333;23.7;82026.6666667;23.7;33371093.3333;23.7;23573920.0;23.4;95081653.3333;
23.7;36553226.6667;24.0;205066.666667;24.0;39907253.3333;24.0;24268320.0;23.7;93580266.6667;
24.0;29932000.0;24.3;205066.666667;24.3;18362613.3333;24.3;37072320.0;24.0;94312640.0;
24.3;32897600.0;24.6;205066.666667;24.6;22393920.0;24.6;36925066.6667;24.3;88537600.0;
24.6;33317546.6667;24.9;205066.666667;24.9;36946933.3333;24.9;32517226.6667;24.6;92841600.0;
24.9;23120533.3333;25.2;164053.333333;25.2;28842826.6667;25.2;19136853.3333;24.9;92789760.0;
25.2;45751306.6667;25.5;246080.0;25.5;30618613.3333;25.5;40556266.6667;25.2;93895040.0;
25.5;20507253.3333;25.8;246080.0;25.8;39192800.0;25.8;29057493.3333;25.5;91928213.3333;
25.8;24775680.0;26.1;164053.333333;26.1;24217920.0;26.1;23274400.0;25.8;93272053.3333;
26.1;44597920.0;26.4;164053.333333;26.4;20545920.0;26.4;36526933.3333;26.1;92254293.3333;
26.4;34101813.3333;26.7;82026.6666667;26.7;37077120.0;26.7;44855253.3333;26.4;91338720.0;
26.7;8502826.66667;27.0;246080.0;27.0;37482240.0;27.0;30290506.6667;26.7;90517226.6667;
27.0;25453920.0;27.3;246080.0;27.3;42703146.6667;27.3;16700266.6667;27.0;93472746.6667;
27.3;30829920.0;27.6;246080.0;27.6;15739946.6667;27.6;42034933.3333;27.3;90479413.3333;
27.6;36213120.0;27.9;246080.0;27.9;37067520.0;27.9;25776426.6667;27.6;94234080.0;
27.9;27265920.0;28.2;246080.0;28.2;30309706.6667;28.2;28857440.0;27.9;90355946.6667;
28.2;32617920.0;28.5;246080.0;28.5;37436853.3333;28.5;24225120.0;28.2;92031146.6667;
28.5;29063520.0;28.8;246080.0;28.8;24686080.0;28.8;36927733.3333;28.5;90971573.3333;
28.8;32896960.0;29.1;287093.333333;29.1;24352960.0;29.1;34567680.0;28.8;94756853.3333;
29.1;36181333.3333;29.4;287093.333333;29.4;37233760.0;29.4;27472373.3333;29.1;95389066.6667;
29.4;27256320.0;29.7;205066.666667;29.7;32066080.0;29.7;37286560.0;29.4;92249546.6667;
29.7;25470720.0;30.0;287093.333333;30.0;29288960.0;30.0;31332426.6667;29.7;95028426.6667;
30.0;34215253.3333;30.3;287093.333333;30.3;32497813.3333;30.3;28606133.3333;30.0;95123733.3333;
30.3;33098080.0;30.6;205066.666667;30.6;19658026.6667;30.6;32934346.6667;30.3;94489120.0;
30.6;18369333.3333;30.9;0.0;30.9;0.0;30.9;0.0;30.6;71166773.3333;
30.9;0.0;31.2;287093.333333;31.2;36283680.0;31.2;36978133.3333;30.9;0.0;
31.2;18143520.0;31.5;369120.0;31.5;22099893.3333;31.5;35293920.0;31.2;91692426.6667;
31.5;36567840.0;31.8;410133.333333;31.8;30838080.0;31.8;18135520.0;31.5;94330773.3333;
31.8;46137440.0;32.1;164053.333333;32.1;41825066.6667;32.1;43130080.0;31.8;95521173.3333;
32.1;7109226.66667;32.4;246080.0;32.4;21937973.3333;32.4;33516160.0;32.1;92228426.6667;
32.4;39117653.3333;32.7;246080.0;32.7;29272586.6667;32.7;16873920.0;32.4;94817866.6667;
32.7;43273706.6667;33.0;246080.0;33.0;42534933.3333;33.0;37093920.0;32.7;89666293.3333;
33.0;9615413.33333;33.3;246080.0;33.3;16994560.0;33.3;35236320.0;33.0;89490346.6667;
33.3;42223306.6667;33.6;205066.666667;33.6;34191573.3333;33.6;32710080.0;33.3;94700266.6667;
33.6;30009440.0;33.9;410133.333333;33.9;37960480.0;33.9;26753546.6667;33.6;97116160.0;
33.9;22729600.0;34.2;287093.333333;34.2;16873920.0;34.2;29836960.0;33.9;87853760.0;
34.2;47551520.0;34.5;205066.666667;34.5;40610080.0;34.5;38138880.0;34.2;94549493.3333;
34.5;12284373.3333;34.8;410133.333333;34.8;32225760.0;34.8;19631626.6667;34.5;91238400.0;
34.8;40817066.6667;35.1;328106.666667;35.1;16355146.6667;35.1;33585973.3333;34.8;93084586.6667;
35.1;43391520.0;35.4;82026.6666667;35.4;51391413.3333;35.4;45379253.3333;35.1;93660746.6667;
35.4;116426.666667;35.7;369120.0;35.7;20307040.0;35.7;8207680.0;35.4;96969120.0;
35.7;16566346.6667;36.0;41013.3333333;36.0;17385493.3333;36.0;13862933.3333;35.7;45450186.6667;
36.0;10372853.3333;36.3;164053.333333;36.3;48705920.0;36.3;32982986.6667;36.0;41662293.3333;
36.3;17305813.3333;36.6;656213.333333;36.6;18878773.3333;36.6;26150346.6667;36.3;99158773.3333;
36.6;46715360.0;36.9;328106.666667;36.9;22314506.6667;36.9;40138933.3333;36.6;92400693.3333;
36.9;21949920.0;37.2;328106.666667;37.2;50539733.3333;37.2;26804160.0;36.9;84731466.6667;
37.2;21038240.0;37.5;369120.0;37.5;12345440.0;37.5;39960053.3333;37.2;98710240.0;
37.5;38815040.0;37.8;82026.6666667;37.8;25257866.6667;37.8;42631146.6667;37.5;91489653.3333;
37.8;23534826.6667;38.1;861280.0;38.1;54529120.0;38.1;3664800.0;37.8;91505866.6667;
38.1;32703893.3333;38.4;451146.666667;38.4;10915893.3333;38.4;50156640.0;38.1;91759093.3333;
38.4;31121600.0;38.7;328106.666667;38.7;31444106.6667;38.7;33296480.0;38.4;92645280.0;
38.7;26135893.3333;39.0;41013.3333333;39.0;46901973.3333;39.0;5997760.0;38.7;91204586.6667;
39.0;42324960.0;39.3;369120.0;39.3;13583040.0;39.3;56638560.0;39.0;95265706.6667;
39.3;21004213.3333;39.6;287093.333333;39.6;52896693.3333;39.6;25141813.3333;39.3;91594933.3333;
39.6;20128320.0;39.9;656213.333333;39.9;26985013.3333;39.9;29332586.6667;39.6;98453920.0;
39.9;36830720.0;40.2;492160.0;40.2;27014026.6667;40.2;26695520.0;39.9;93804533.3333;
40.2;36135466.6667;40.5;328106.666667;40.5;48483840.0;40.5;30920106.6667;40.2;90337173.3333;
40.5;18417546.6667;40.8;0.0;40.8;2808320.0;40.8;3428320.0;40.5;98149600.0;
40.8;887893.333333;41.1;246080.0;41.1;32940000.0;41.1;11325120.0;40.8;7124533.33333;
41.1;28795200.0;41.4;574186.666667;41.4;48600106.6667;41.4;31540320.0;41.1;73306400.0;
41.4;17727520.0;41.7;410133.333333;41.7;7717920.0;41.7;44614186.6667;41.4;98442133.3333;
41.7;39364373.3333;42.0;410133.333333;42.0;47160906.6667;42.0;15028320.0;41.7;92106613.3333;
42.0;28409706.6667;42.3;205066.666667;42.3;34220800.0;42.3;27571626.6667;42.0;91009066.6667;
42.3;36130666.6667;42.6;820266.666667;42.6;11874880.0;42.6;51087520.0;42.3;98128160.0;
42.6;25760213.3333;42.9;451146.666667;42.9;54066453.3333;42.9;12885813.3333;42.6;89542880.0;
42.9;23344800.0;43.2;246080.0;43.2;26527093.3333;43.2;31569066.6667;42.9;90748213.3333;
43.2;39134880.0;43.5;410133.333333;43.5;10268160.0;43.5;42160000.0;43.2;97477120.0;
43.5;35887200.0;43.8;656213.333333;43.8;42828800.0;43.8;25701600.0;43.5;88725493.3333;
43.8;24162933.3333;44.1;287093.333333;44.1;35984160.0;44.1;30304906.6667;43.8;93349546.6667;
44.1;30988746.6667;44.4;328106.666667;44.4;13136906.6667;44.4;36295040.0;44.1;97564906.6667;
44.4;40208640.0;44.7;246080.0;44.7;52255093.3333;44.7;17679573.3333;44.4;89968693.3333;
44.7;27043626.6667;45.0;574186.666667;45.0;19790666.6667;45.0;56838133.3333;44.7;97224373.3333;
45.0;19972320.0;45.3;451146.666667;45.3;29711946.6667;45.3;17653440.0;45.0;97175306.6667;
45.3;43567786.6667;45.6;205066.666667;45.6;29477440.0;45.6;18743520.0;45.3;91384320.0;
45.6;8845546.66667;45.9;0.0;45.9;0.0;45.9;0.0;45.6;57271573.3333;
45.9;0.0;46.2;492160.0;46.2;42454880.0;46.2;28743786.6667;45.9;0.0;
46.2;10872426.6667;46.5;615200.0;46.5;15900693.3333;46.5;27904320.0;46.2;82563253.3333;
46.5;47225386.6667;46.8;492160.0;46.8;34741760.0;46.8;36949333.3333;46.5;91645600.0;
46.8;16537920.0;47.1;41013.3333333;47.1;29094133.3333;47.1;28075786.6667;46.8;88721173.3333;
47.1;40808800.0;47.4;615200.0;47.4;27173493.3333;47.4;30394346.6667;47.1;98019733.3333;
47.4;35609280.0;47.7;492160.0;47.7;34925226.6667;47.7;29471040.0;47.4;93792320.0;
47.7;21976533.3333;48.0;0.0;48.0;32864960.0;48.0;31585920.0;47.7;86864960.0;
48.0;34255840.0;48.3;0.0;48.3;41366933.3333;48.3;31086773.3333;48.0;98706720.0;
48.3;22089973.3333;48.6;164053.333333;48.6;25178666.6667;48.6;30572853.3333;48.3;94543680.0;
48.6;33232693.3333;48.9;0.0;48.9;23116853.3333;48.9;29721920.0;48.6;89148266.6667;
48.9;44457226.6667;49.2;246080.0;49.2;25770346.6667;49.2;48539466.6667;48.9;97296000.0;
49.2;15046826.6667;49.5;451146.666667;49.5;37089120.0;49.5;10736320.0;49.2;89602720.0;
49.5;40223040.0;49.8;492160.0;49.8;35190720.0;49.8;24587040.0;49.5;88499626.6667;
49.8;34306933.3333;50.1;492160.0;50.1;26160160.0;50.1;55736480.0;49.8;94576853.3333;
50.1;14183146.6667;50.4;410133.333333;50.4;32548640.0;50.4;12769973.3333;50.1;96571946.6667;
50.4;46062400.0;50.7;410133.333333;50.7;28985546.6667;50.7;8239093.33333;50.4;91791146.6667;
50.7;23048960.0;51.0;164053.333333;51.0;3918080.0;51.0;8448960.0;50.7;60683733.3333;
51.0;15321920.0;51.3;369120.0;51.3;33395520.0;51.3;5879520.0;51.0;27853013.3333;
51.3;55620000.0;51.6;492160.0;51.6;36891253.3333;51.6;46792693.3333;51.3;95264160.0;
51.6;9711840.0;51.9;287093.333333;51.9;19224106.6667;51.9;34939680.0;51.6;93887946.6667;
51.9;37594240.0;52.2;492160.0;52.2;40274400.0;52.2;11303093.3333;51.9;92045120.0;
52.2;44471413.3333;52.5;492160.0;52.5;37041120.0;52.5;46614026.6667;52.2;96541066.6667;
52.5;5870560.0;52.8;656213.333333;52.8;13206720.0;52.8;29887360.0;52.5;90017866.6667;
52.8;43142826.6667;53.1;656213.333333;53.1;41147893.3333;53.1;14263466.6667;52.8;86893120.0;
53.1;40752960.0;53.4;533173.333333;53.4;32485813.3333;53.4;58124586.6667;53.1;96820533.3333;
53.4;2396000.0;53.7;533173.333333;53.7;26435466.6667;53.7;20721973.3333;53.4;93539573.3333;
53.7;44643520.0;54.0;574186.666667;54.0;29166773.3333;54.0;27436160.0;53.7;92334133.3333;
54.0;38910720.0;54.3;697226.666667;54.3;32276160.0;54.3;55609226.6667;54.0;96087840.0;
54.3;4567520.0;54.6;492160.0;54.6;39436480.0;54.6;4994240.0;54.3;93150133.3333;
54.6;44508480.0;54.9;615200.0;54.9;15549280.0;54.9;40828746.6667;54.6;89431360.0;
54.9;37488000.0;55.2;779253.333333;55.2;37067520.0;55.2;43678080.0;54.9;94481226.6667;
55.2;7182986.66667;55.5;615200.0;55.5;43499200.0;55.5;4678133.33333;55.2;88707840.0;
55.5;36488213.3333;55.8;533173.333333;55.8;5281333.33333;55.8;0.0;55.5;85280746.6667;
55.8;36174506.6667;56.1;41013.3333333;56.1;47420746.6667;56.1;0.0;55.8;41989013.3333;
56.1;50740746.6667;56.4;205066.666667;56.4;40945013.3333;56.4;41013.3333333;56.1;98202506.6667;
56.4;48017226.6667;56.7;41013.3333333;56.7;43538666.6667;56.7;0.0;56.4;89208320.0;
56.7;41575840.0;57.0;123040.0;57.0;51111520.0;57.0;0.0;56.7;85155520.0;
57.0;38870933.3333;57.3;123040.0;57.3;41841866.6667;57.3;41013.3333333;57.0;90105493.3333;
57.3;49601760.0;57.6;164053.333333;57.6;50119573.3333;57.6;0.0;57.3;91607680.0;
57.6;41545280.0;57.9;82026.6666667;57.9;16774880.0;57.9;51091466.6667;57.6;91828906.6667;
57.9;27029440.0;58.2;0.0;58.2;30469386.6667;58.2;32370080.0;57.9;94977813.3333;
58.2;27769653.3333;58.5;246080.0;58.5;26953813.3333;58.5;7064106.66667;58.2;90609120.0;
58.5;57207733.3333;58.8;0.0;58.8;22905280.0;58.8;76645920.0;58.5;91471733.3333;
58.8;82880.0;59.1;41013.3333333;59.1;48251680.0;59.1;5020640.0;58.8;99634080.0;
59.1;40286346.6667;59.4;205066.666667;59.4;26220373.3333;59.4;25552266.6667;59.1;93599680.0;
59.4;38124160.0;59.7;0.0;59.7;25901653.3333;59.7;59021653.3333;59.4;90101866.6667;
59.7;13541120.0;60.0;82026.6666667;60.0;38609226.6667;60.0;58346.6666667;59.7;98464426.6667;
60.0;48685066.6667;;;;;;;60.0;87434666.6667;


==> csv/1bbr3vegasfairnes.csv <==
0.000000;0.642857
0.000000;0.560894
0.300000;0.900242
0.600000;0.862309
0.900000;0.873240
1.200000;0.940884
1.500000;0.924475
1.800000;0.940275
2.100000;0.938703
2.400000;0.924425
2.700000;0.948416
3.000000;0.936930
3.300000;0.945045
3.600000;0.962900
3.900000;0.963877
4.200000;0.968290
4.500000;0.928858
4.800000;0.965130
5.100000;0.942837
5.400000;0.949811
5.700000;0.920314
6.000000;0.916436
6.300000;0.915754
6.600000;0.957410
6.900000;0.865975
7.200000;0.878745
7.500000;0.969965
7.800000;0.913672
8.100000;0.963193
8.400000;0.975038
8.700000;0.990377
9.000000;0.989562
9.300000;0.932866
9.600000;0.881470
9.900000;0.922163
10.200000;0.934554
10.500000;0.959023
10.800000;0.957875
11.100000;0.967149
11.400000;0.901986
11.700000;0.795523
12.000000;0.871301
12.300000;0.933878
12.600000;0.986522
12.900000;0.972749
13.200000;0.900310
13.500000;0.981591
13.800000;0.940339
14.100000;0.967211
14.400000;0.978027
14.700000;0.983293
15.000000;0.934795
15.300000;0.947730
15.600000;0.984212
15.900000;0.960874
16.200000;0.962593
16.500000;0.983754
16.800000;0.317813
17.100000;0.750238
17.400000;0.875959
17.700000;0.912674
18.000000;0.950453
18.300000;0.946381
18.600000;0.915729
18.900000;0.918094
19.200000;0.954822
19.500000;0.983823
19.800000;0.952582
20.100000;0.965148
20.400000;0.947929
20.700000;0.967770
21.000000;0.968428
21.300000;0.906034
21.600000;0.820690
21.900000;0.856578
22.200000;0.778394
22.500000;0.812351
22.800000;0.953397
23.100000;0.903991
23.400000;0.958174
23.700000;0.889405
24.000000;0.880089
24.300000;0.964831
24.600000;0.939348
24.900000;0.938128
25.200000;0.939164
25.500000;0.943097
25.800000;0.958464
26.100000;0.974008
26.400000;0.936246
26.700000;0.857183
27.000000;0.890416
27.300000;0.896642
27.600000;0.937843
27.900000;0.898467
28.200000;0.923202
28.500000;0.940737
28.800000;0.926466
29.100000;0.873479
29.400000;0.818658
29.700000;0.900980
30.000000;0.892680
30.300000;0.954744
30.600000;0.972553
30.900000;0.983416
31.200000;0.943121
31.500000;0.948906
31.800000;0.259586
32.100000;0.704197
32.400000;0.926375
32.700000;0.970259
33.000000;0.968912
33.300000;0.983961
33.600000;0.966139
33.900000;0.952898
34.200000;0.931258
34.500000;0.973178
34.800000;0.960735
35.100000;0.927906
35.400000;0.976358
35.700000;0.981505
36.000000;0.971690
36.300000;0.949803
36.600000;0.940151
36.900000;0.730642
37.200000;0.719363
37.500000;0.930069
37.800000;0.957251
38.100000;0.974521
38.400000;0.994830
38.700000;0.978572
39.000000;0.928097
39.300000;0.963119
39.600000;0.952778
39.900000;0.912203
40.200000;0.873355
40.500000;0.940507
40.800000;0.980984
41.100000;0.963759
41.400000;0.896358
41.700000;0.868803
42.000000;0.909789
42.300000;0.828786
42.600000;0.924368
42.900000;0.923991
43.200000;0.966161
43.500000;0.971728
43.800000;0.983624
44.100000;0.980317
44.400000;0.976813
44.700000;0.992805
45.000000;0.943213
45.300000;0.908976
45.600000;0.878066
45.900000;0.923742
46.200000;0.885920
46.500000;0.946905
46.800000;0.410864
47.100000;0.764737
47.400000;0.930239
47.700000;0.939189
48.000000;0.960274
48.300000;0.961784
48.600000;0.957429
48.900000;0.950115
49.200000;0.907433
49.500000;0.891386
49.800000;0.951742
50.100000;0.935588
50.400000;0.939954
50.700000;0.947280
51.000000;0.904674
51.300000;0.960343
51.600000;0.914820
51.900000;0.412534
52.200000;0.741673
52.500000;0.921580
52.800000;0.878960
53.100000;0.791502
53.400000;0.924877
53.700000;0.856380
54.000000;0.942248
54.300000;0.927064
54.600000;0.927423
54.900000;0.969426
55.200000;0.942138
55.500000;0.828270
55.800000;0.879844
56.100000;0.951869
56.400000;0.954731
56.700000;0.787047
57.000000;0.886961
57.300000;0.798639
57.600000;0.908633
57.900000;0.921747
58.200000;0.912980
58.500000;0.947331
58.800000;0.888818
59.100000;0.935954
59.400000;0.975067
59.700000;0.866090
60.000000;0.250000


==> csv/1bbr3vegasrtt.csv <==
0;0;1;1;2;2;3;3;
0.3;13.7224996277;0.3;22.5085176631;0.3;20.0728953111;0.3;20.7028573084;
0.6;9.9598929286;0.6;7.52055764437;0.6;8.36607994455;0.6;8.3149687094;
0.9;7.49073678797;0.9;4.474335895;0.9;6.52713575283;0.9;7.15014273706;
1.2;6.31466982316;1.2;3.74690820331;1.2;5.83792045468;1.2;5.92744350433;
1.5;5.90286784702;1.5;3.51773828041;1.5;5.35093096944;1.5;5.188588938;
1.8;5.29052781277;1.8;3.30591658682;1.8;4.94066518717;1.8;4.72161010723;
2.1;5.6586795383;2.1;3.62835681908;2.1;5.11125226816;2.1;5.03987779197;
2.4;5.4913952317;2.4;3.57371056452;2.4;5.27191762444;2.4;4.98142896914;
2.7;6.05170825001;2.7;4.24656029685;2.7;5.50556345051;2.7;5.78302650874;
3.0;6.65248652636;3.0;4.25917540139;3.0;6.12108152075;3.0;6.01251363248;
3.3;7.12175204836;3.3;4.59195010235;3.3;6.33105853085;3.3;6.12378479332;
3.6;6.78176329686;3.6;4.23260442503;3.6;6.21547402934;3.6;5.97939739963;
3.9;6.08308306348;3.9;4.01601623228;3.9;5.94803178033;3.9;5.74603633604;
4.2;5.62521389553;4.2;3.91444571527;4.2;5.34120457513;4.2;5.39462985354;
4.5;5.31106574513;4.5;3.40564571894;4.5;5.1134387417;4.5;5.27358785645;
4.8;5.35421245562;4.8;3.67125300375;4.8;5.42003131775;4.8;5.33190185641;
5.1;5.95214833384;5.1;3.64153617419;5.1;5.43361124785;5.1;5.4344203737;
5.4;5.19656636574;5.4;3.35499790165;5.4;4.97825619995;5.4;4.8035910255;
5.7;5.16503016154;5.7;3.4678599005;5.7;4.77854035345;5.7;4.55997450551;
6.0;6.43367541166;6.0;3.97697848789;6.0;5.51321164634;6.0;5.68403872141;
6.3;6.28550995642;6.3;3.61260346004;6.3;5.872795687;6.3;5.27679107406;
6.6;5.89977096324;6.6;3.83132158635;6.6;5.63059939819;6.6;5.6863119314;
6.9;5.33968033177;6.9;3.80153665337;6.9;5.21204450976;6.9;5.5664555971;
7.2;5.15194362569;7.2;3.52474302053;7.2;5.02662253949;7.2;5.02797632455;
7.5;5.00103481987;7.5;3.49124651927;7.5;4.95024558601;7.5;4.82200392035;
7.8;4.71122727465;7.8;3.24520479791;7.8;4.74220467117;7.8;4.35439167143;
8.1;4.86349210541;8.1;3.44473910001;8.1;4.50800924159;8.1;4.62282478035;
8.4;4.67275703569;8.4;3.15454567721;8.4;4.58833611155;8.4;4.80057285297;
8.7;5.10463329865;8.7;3.47773857715;8.7;5.47716748062;8.7;5.29385657206;
9.0;5.25627163556;9.0;3.71851931845;9.0;5.39718537373;9.0;5.01751570866;
9.3;4.8069459366;9.3;3.20267677307;9.3;4.60111738622;9.3;4.6567782279;
9.6;4.71081419619;9.6;3.18965052261;9.6;4.53738166206;9.6;4.39165077901;
9.9;5.45851361876;9.9;4.07097146318;9.9;5.30376930662;9.9;5.27823342584;
10.2;5.60412406921;10.2;4.05035626554;10.2;5.66446781158;10.2;5.19606413528;
10.5;4.98419644817;10.5;3.31022337699;10.5;5.16377063776;10.5;4.7478107753;
10.8;4.71621438077;10.8;3.6128312943;10.8;4.81768255589;10.8;4.71413135529;
11.1;4.92853824406;11.1;3.70724664794;11.1;4.8917314803;11.1;4.98410633632;
11.4;5.17286561897;11.4;3.34950311931;11.4;4.74144362475;11.4;4.90561796694;
11.7;5.00045846773;11.7;3.41955079871;11.7;5.14343965833;11.7;4.95195870448;
12.0;4.83335642747;12.0;3.44114566484;12.0;4.61843721461;12.0;4.65951369248;
12.3;4.50777343557;12.3;2.97370055287;12.3;4.46684607144;12.3;4.54770641093;
12.6;4.58181689152;12.6;3.2239428354;12.6;4.63468248739;12.6;4.36961083185;
12.9;5.54175098447;12.9;4.12366411234;12.9;5.53923130035;12.9;5.45907458608;
13.2;4.63948786078;13.2;3.15238788564;13.2;4.47184154668;13.2;4.34513430141;
13.5;4.74112787947;13.5;3.35132839656;13.5;4.86764565013;13.5;4.68825007242;
13.8;5.16964437262;13.8;3.69412336892;13.8;4.80137552534;13.8;4.97429206889;
14.1;5.13095660421;14.1;3.49976872104;14.1;5.14080862685;14.1;4.90649936304;
14.4;5.27995767685;14.4;3.8114133772;14.4;5.48947059502;14.4;5.3341239345;
14.7;4.74199104903;14.7;3.33852852257;14.7;4.67571608309;14.7;4.54938544167;
15.0;4.40837249295;15.0;3.08360818957;15.0;4.46342090343;15.0;4.56300405187;
15.3;5.41593533642;15.3;3.72181910474;15.3;5.03871024601;15.3;4.92178295525;
15.6;4.9960397208;15.6;3.50959120052;15.6;4.97940916139;15.6;4.74062197417;
15.9;5.12545543202;15.9;3.50545269021;15.9;5.12321512182;15.9;5.00980523916;
16.2;5.44441114996;16.2;3.66233673007;16.2;5.38622087507;16.2;5.089145824;
16.5;4.71483179041;16.5;3.60234989209;16.5;5.03098797965;16.5;4.95166254568;
16.8;5.1893279879;16.8;3.83919041331;16.8;5.35572146227;16.8;5.63250385763;
17.1;4.80217370461;17.1;3.90883491885;17.1;4.940291872;17.1;5.0790151516;
17.4;4.67682520549;17.4;3.22717303163;17.4;4.53331651963;17.4;4.62579417538;
17.7;5.13713023161;17.7;3.98857054916;17.7;5.5528766867;17.7;5.43680208832;
18.0;5.47012024456;18.0;3.81877105848;18.0;5.62071893729;18.0;4.94404448338;
18.3;5.37761505818;18.3;3.4359477601;18.3;5.47835876892;18.3;5.0511735146;
18.6;5.23815099259;18.6;3.63705482553;18.6;4.89630828909;18.6;4.93750984286;
18.9;4.95816702859;18.9;3.51059609565;18.9;4.81829276452;18.9;4.9163446588;
19.2;4.98530089137;19.2;3.40687706675;19.2;4.93337459202;19.2;4.57469994408;
19.5;5.21185603766;19.5;3.30758747393;19.5;4.99875512388;19.5;4.96999269508;
19.8;6.13276542179;19.8;3.8677312728;19.8;5.57571080462;19.8;5.48402874969;
20.1;5.47797983343;20.1;3.67122991926;20.1;5.31094002001;20.1;5.33472565172;
20.4;5.2898964147;20.4;3.53011052929;20.4;5.34621294398;20.4;5.14718119303;
20.7;4.89180569822;20.7;3.63196075643;20.7;4.95871591992;20.7;4.8324220751;
21.0;5.11102630688;21.0;3.72226446578;21.0;5.21206343046;21.0;5.10109045881;
21.3;5.21220570117;21.3;3.77046599869;21.3;5.07882840372;21.3;5.30689093216;
21.6;5.11265958397;21.6;3.54884798091;21.6;5.19934135514;21.6;5.23592410861;
21.9;4.6456360958;21.9;3.31016805168;21.9;4.50127124786;21.9;4.5452778156;
22.2;5.38950758351;22.2;3.73487296495;22.2;5.46124334689;22.2;4.83106169207;
22.5;6.33215096037;22.5;4.77018063971;22.5;6.36044329247;22.5;6.31620731528;
22.8;5.69510741497;22.8;4.14714962244;22.8;5.99064075106;22.8;5.36928524057;
23.1;5.12253336546;23.1;3.40099848953;23.1;5.1882829638;23.1;4.89602064222;
23.4;4.89308163524;23.4;3.58309000984;23.4;4.88224868277;23.4;4.98108785661;
23.7;4.93903890106;23.7;3.39802384816;23.7;4.8478232033;23.7;4.80048866833;
24.0;5.14796326723;24.0;3.61383322513;24.0;4.86718672534;24.0;4.92554572859;
24.3;5.44647006837;24.3;3.95096838474;24.3;5.61862827772;24.3;5.06226951573;
24.6;5.263734259;24.6;3.8574410468;24.6;5.3397933049;24.6;5.49057049065;
24.9;5.67147588561;24.9;3.65484385393;24.9;5.15615473005;24.9;5.51179686178;
25.2;5.58822773121;25.2;3.83910856533;25.2;5.3108628333;25.2;5.69552161157;
25.5;4.97419162085;25.5;3.31903763373;25.5;4.74317207654;25.5;4.74400430637;
25.8;4.78304997839;25.8;3.52312887416;25.8;4.60629647139;25.8;4.81662897169;
26.1;5.15495671925;26.1;3.82708335409;26.1;5.07645686138;26.1;5.19544568962;
26.4;5.23456020488;26.4;3.6115157535;26.4;5.03670241716;26.4;5.24597061413;
26.7;4.5737901311;26.7;3.08033511355;26.7;4.62384368434;26.7;4.50800993166;
27.0;5.47934734091;27.0;4.0892692609;27.0;5.41049155636;27.0;5.54420787897;
27.3;5.742302886;27.3;3.91317086835;27.3;5.346506678;27.3;4.89951800374;
27.6;5.3565561985;27.6;3.81685784441;27.6;5.30603126604;27.6;5.49117459191;
27.9;5.0923138334;27.9;3.82401219189;27.9;5.07246968178;27.9;5.19178067484;
28.2;5.01441420653;28.2;3.36398298924;28.2;4.80684567065;28.2;4.85238253352;
28.5;5.32711193126;28.5;4.02364041332;28.5;5.1065917751;28.5;5.28082934293;
28.8;5.2885634689;28.8;3.56336512904;28.8;5.1592900581;28.8;5.25534024803;
29.1;5.05355188063;29.1;3.76031347249;29.1;5.08487010942;29.1;5.0510121375;
29.4;5.51303371195;29.4;3.93437494918;29.4;5.26980639191;29.4;5.45978456847;
29.7;5.16098015861;29.7;3.72491475475;29.7;5.00148555399;29.7;5.00696455211;
30.0;5.50739204182;30.0;4.01166488564;30.0;5.84834814072;30.0;5.34314124897;
30.3;5.65934181213;30.3;4.53058643106;30.3;5.41400867815;30.3;5.91763944337;
30.6;5.27060158261;30.6;3.92381791715;30.6;5.31260504477;30.6;5.06575652531;
30.9;5.19835056468;30.9;4.01916592827;30.9;5.2452425624;30.9;5.12357224747;
31.2;5.22181359439;31.2;3.81005762853;31.2;5.31673499322;31.2;5.48216590175;
31.5;5.36056282898;31.5;3.89216109818;31.5;5.4593689558;31.5;5.42247505997;
31.8;5.15284646465;31.8;4.08161437181;31.8;5.2979901433;31.8;5.36924517817;
32.1;5.14074369139;32.1;3.70192986268;32.1;5.40225988799;32.1;5.23391344869;
32.4;5.1749072969;32.4;3.78562361272;32.4;5.17201582591;32.4;4.86674720065;
32.7;4.86957721221;32.7;3.58741478044;32.7;5.19512166287;32.7;4.91689380847;
33.0;5.51059272852;33.0;3.99743482178;33.0;5.31882995909;33.0;5.40089075944;
33.3;4.94612579466;33.3;3.86346148574;33.3;5.04513957479;33.3;5.11242161278;
33.6;5.73233413696;33.6;4.42769944155;33.6;6.13819536313;33.6;5.94857697764;
34.2;5.03191222315;34.2;3.36479284092;34.2;4.95914750629;34.2;4.56644618322;
34.5;5.20771149768;34.5;3.70040475652;34.5;5.79907383238;34.5;4.92147843179;
34.8;4.8701673832;34.8;3.20834842155;34.8;4.54375071403;34.8;4.54911034683;
35.1;5.25150843115;35.1;3.815348974;35.1;5.35079399473;35.1;5.29039955739;
35.4;4.69965503966;35.4;3.23012656179;35.4;4.81574139251;35.4;4.5556756365;
35.7;5.70268716131;35.7;4.05232095125;35.7;5.40443215259;35.7;5.46400505921;
36.0;5.47439567646;36.0;4.13869238142;36.0;5.60302718943;36.0;5.389124229;
36.3;4.54069012627;36.3;3.32248490304;36.3;4.53096422656;36.3;4.52851307066;
36.6;5.1203170092;36.6;3.58773733823;36.6;5.11849063043;36.6;5.39823817863;
36.9;4.96258441504;36.9;3.49531750304;36.9;4.93882470212;36.9;4.89858002168;
37.2;4.83202481572;37.2;3.35555316673;37.2;4.8576761847;37.2;4.68582507001;
37.5;5.48442090031;37.5;3.94847989082;37.5;5.43851836198;37.5;5.37685524015;
37.8;5.70870674763;37.8;4.17318754789;37.8;5.54320371077;37.8;5.83376271658;
38.1;5.76018685595;38.1;4.50076162815;38.1;5.99688610048;38.1;6.27011155325;
38.4;5.62213803386;38.4;3.8967277798;38.4;5.75321209357;38.4;5.45319613175;
38.7;4.84702227867;38.7;3.26916311524;38.7;4.46864050262;38.7;4.67455823657;
39.0;4.61409748464;39.0;3.11649984319;39.0;4.48924480738;39.0;4.50831846243;
39.3;4.7898575411;39.3;3.60459472452;39.3;5.4460875422;39.3;4.96171531031;
39.6;4.77768888279;39.6;3.47908710947;39.6;4.88033973508;39.6;4.87059537868;
39.9;5.50407550008;39.9;4.04389717119;39.9;5.58124668193;39.9;5.28714225406;
40.2;4.77668091103;40.2;3.91692519188;40.2;5.2566418411;40.2;4.79436256516;
40.5;5.93615481348;40.5;3.98655612785;40.5;5.54110747117;40.5;5.39205065765;
40.8;6.33268815311;40.8;5.23207940553;40.8;6.21577713994;40.8;6.27880937913;
41.1;6.04915417274;41.1;4.70226025455;41.1;6.03356172433;41.1;6.15216556348;
41.4;5.08009188274;41.4;3.5175852212;41.4;5.04296409087;41.4;4.79306316957;
41.7;4.85223475315;41.7;3.27283533756;41.7;4.69064879251;41.7;4.53561688044;
42.0;5.24237411363;42.0;3.69436158074;42.0;5.31175809029;42.0;5.11541134781;
42.3;5.17411943939;42.3;3.93598403164;42.3;5.21172604091;42.3;4.98944135021;
42.6;4.87295886192;42.6;3.35708749973;42.6;4.66581438757;42.6;4.6593429819;
42.9;4.92365966409;42.9;3.38407186551;42.9;4.90908329541;42.9;4.65782964306;
43.2;6.2169678071;43.2;5.13384148881;43.2;6.38381362482;43.2;6.29021191787;
43.5;6.36404507781;43.5;4.83175917812;43.5;6.43876171364;43.5;6.27514882115;
43.8;6.33313471363;43.8;5.23990969504;43.8;6.32827821882;43.8;6.28528951788;
44.1;6.32868645459;44.1;5.02168460133;44.1;6.38521496375;44.1;6.33227825165;
44.4;6.27454974298;44.4;4.50212887355;44.4;5.7042094994;44.4;5.92379721384;
44.7;5.10846697714;44.7;3.33958053589;44.7;5.13647894332;44.7;5.03084486995;
45.0;5.19103718243;45.0;3.71658617824;45.0;5.20495183206;45.0;5.04669341239;
45.3;5.09744311032;45.3;3.40230261261;45.3;4.87962491585;45.3;4.81171364134;
45.6;5.09083744706;45.6;3.47693586672;45.6;5.23161316571;45.6;4.86415840057;
45.9;5.05581249793;45.9;3.51032383186;45.9;5.18162676266;45.9;5.01019174948;
46.2;4.73190168416;46.2;3.40106340805;46.2;4.64830200467;46.2;4.73199131361;
46.5;5.16151012601;46.5;3.29623898123;46.5;4.75501569902;46.5;4.7941075431;
46.8;4.89819502529;46.8;3.35112910007;46.8;4.66928509779;46.8;4.88526454339;
47.1;5.91192458199;47.1;3.5671760296;47.1;5.17012761987;47.1;5.13902145234;
47.4;5.35115328702;47.4;3.80471117691;47.4;4.8949342025;47.4;5.05393195617;
47.7;5.31519776167;47.7;3.42952093082;47.7;5.03752318521;47.7;5.07303444963;
48.0;5.07751916874;48.0;3.39399434169;48.0;5.16433551394;48.0;4.77954171459;
48.3;5.4735622406;48.3;3.88107709066;48.3;5.54638555494;48.3;5.42929748009;
48.6;5.28862919563;48.6;3.6475178054;48.6;5.16351675376;48.6;5.28013321661;
48.9;5.05556350344;48.9;3.43999734784;48.9;4.83797272418;48.9;4.83396507445;
49.2;4.54595214442;49.2;3.30079541315;49.2;4.66937947629;49.2;4.76117708065;
49.5;5.05230818001;49.5;3.60896636029;49.5;5.28352724837;49.5;4.96362109442;
49.8;5.5625966676;49.8;4.0980070579;49.8;5.66537712896;49.8;5.32229763188;
50.1;5.14582278197;50.1;3.84724092292;50.1;5.36465471441;50.1;5.36285251766;
50.4;5.1754043586;50.4;3.63270560975;50.4;5.68238282815;50.4;5.48373429041;
50.7;4.97118648218;50.7;3.47813629094;50.7;4.7783378957;50.7;4.6569560338;
51.0;5.22736791355;51.0;3.59459673917;51.0;5.08926219287;51.0;4.82950926641;
51.3;6.26139215377;51.3;3.97198038117;51.3;5.68173644288;51.3;5.47993335578;
51.6;6.15862411557;51.6;4.29961254722;51.6;5.86001975562;51.6;5.64015446877;
51.9;6.52053151434;51.9;4.68320108148;51.9;6.01808905822;51.9;6.2289641184;
52.2;5.40000756582;52.2;3.96416160498;52.2;5.22419236863;52.2;5.14844812957;
52.5;5.09856137942;52.5;3.44814908549;52.5;4.97047036095;52.5;4.92556754233;
52.8;5.03784532;52.8;3.6546463589;52.8;4.91927298203;52.8;5.01285017582;
53.1;4.83867507771;53.1;3.28678033483;53.1;4.64739305217;53.1;4.73128340115;
53.4;6.47439666696;53.4;4.66614895763;53.4;6.43040850299;53.4;6.17089094939;
53.7;5.21111558985;53.7;4.20350397756;53.7;5.95164299011;53.7;5.37393573572;
54.0;5.61430757076;54.0;4.29999133166;54.0;6.09849180494;54.0;6.02074678508;
54.3;4.83000911443;54.3;3.63096368386;54.3;5.11306086287;54.3;5.06342621363;
54.6;4.69073053699;54.6;3.48539583145;54.6;4.56726218069;54.6;4.48759873207;
54.9;5.60205207681;54.9;3.95796617148;54.9;5.18166929259;54.9;5.46139699441;
55.2;5.82835459171;55.2;3.96614084767;55.2;5.57451118977;55.2;5.5596324677;
55.5;5.18777635362;55.5;3.66610821257;55.5;5.35410427656;55.5;5.2268037609;
55.8;5.73161534884;55.8;4.12586339763;55.8;5.51221941814;55.8;5.6529064701;
56.1;6.22960075317;56.1;4.31301709636;56.1;6.01310129384;56.1;5.66253399411;
56.4;4.72540704031;56.4;3.5686439178;56.4;4.94268159757;56.4;4.76994482747;
56.7;5.26183645319;56.7;3.81321473555;56.7;5.21760695689;56.7;5.55597392606;
57.0;4.85959510111;57.0;3.43140182288;57.0;4.77631761449;57.0;5.00041874725;
57.3;5.84480956249;57.3;4.18659443912;57.3;5.08298155139;57.3;5.15957974267;
57.6;5.13219907188;57.6;3.30787079789;57.6;4.89209435488;57.6;4.89396385;
57.9;5.36656841155;57.9;3.53165389387;57.9;5.19673792732;57.9;5.14716236559;
58.2;4.80626274387;58.2;3.36956322398;58.2;4.49907113306;58.2;4.63886230997;
58.5;5.07827777012;58.5;3.20326117955;58.5;5.00078435804;58.5;5.02464946467;
58.8;6.01893685401;58.8;3.92987576139;58.8;5.62054508335;58.8;5.24915025589;
59.1;6.06507418761;59.1;3.99989343685;59.1;5.38423751011;59.1;5.5473106248;
59.4;5.31145783721;59.4;3.31663838066;59.4;4.73644347962;59.4;5.23461729793;
59.7;5.65737419412;59.7;3.72688505385;59.7;5.34011851782;59.7;5.05092262909;
60.0;5.72297142612;60.0;3.87308729311;60.0;5.34937590247;60.0;5.45025206449;


==> csv/1bbr3vegasthroughput.csv <==
0;0;1;1;2;2;3;3;4;4;
0;2613.33333333;0.3;36915920.0;0.3;12088560.0;0.3;11803866.6667;0;2613.33333333;
0.3;8185306.66667;0.6;21244426.6667;0.6;23175786.6667;0.6;23660746.6667;0.3;68993653.3333;
0.6;7143946.66667;0.9;17902080.0;0.9;25967306.6667;0.9;15979040.0;0.6;75224906.6667;
0.9;10195946.6667;1.2;20684000.0;1.2;27697493.3333;1.2;13078880.0;0.9;70044373.3333;
1.2;10880960.0;1.5;22626240.0;1.5;17078986.6667;1.5;15988426.6667;1.2;72341333.3333;
1.5;12237013.3333;1.8;25311946.6667;1.8;14195840.0;1.8;18362826.6667;1.5;67930666.6667;
1.8;13802933.3333;2.1;24327413.3333;2.1;13465013.3333;2.1;19501600.0;1.8;71673546.6667;
2.1;13185333.3333;2.4;22985973.3333;2.4;13103093.3333;2.4;21074506.6667;2.1;70479360.0;
2.4;13202346.6667;2.7;24489280.0;2.7;20384480.0;2.7;12405866.6667;2.4;70365920.0;
2.7;12106986.6667;3.0;15580906.6667;3.0;22297920.0;3.0;21154133.3333;2.7;69386613.3333;
3.0;11040426.6667;3.3;14683626.6667;3.3;21289173.3333;3.3;21426826.6667;3.0;70073386.6667;
3.3;10458826.6667;3.6;15175786.6667;3.6;20386880.0;3.6;19525600.0;3.3;67858453.3333;
3.6;11438560.0;3.9;16746293.3333;3.9;19747466.6667;3.9;19260320.0;3.6;66526826.6667;
3.9;12316853.3333;4.2;16688480.0;4.2;19098453.3333;4.2;21405013.3333;3.9;68070933.3333;
4.2;14387146.6667;4.5;22385386.6667;4.5;15638720.0;4.5;16099466.6667;4.2;71579093.3333;
4.5;14275893.3333;4.8;25854933.3333;4.8;15052533.3333;4.8;14763040.0;4.5;68399466.6667;
4.8;14172266.6667;5.1;21128160.0;5.1;20481120.0;5.1;14171840.0;4.8;69842773.3333;
5.1;12345866.6667;5.4;24629120.0;5.4;16989760.0;5.4;17400106.6667;5.1;68126986.6667;
5.4;12835413.3333;5.7;24083520.0;5.7;17913866.6667;5.7;16208320.0;5.4;71854400.0;
5.7;14280693.3333;6.0;20286080.0;6.0;24765920.0;6.0;11380533.3333;5.7;72486400.0;
6.0;11105653.3333;6.3;20040000.0;6.3;13028266.6667;6.3;23735786.6667;6.0;67538186.6667;
6.3;11921120.0;6.6;21166560.0;6.6;12852213.3333;6.6;24404000.0;6.3;68725173.3333;
6.6;11853706.6667;6.9;15376480.0;6.9;11296106.6667;6.9;8412960.0;6.6;70276480.0;
6.9;12698186.6667;7.2;6535946.66667;7.2;7095733.33333;7.2;4518880.0;6.9;47783733.3333;
7.2;6287466.66667;7.5;19902346.6667;7.5;19651040.0;7.5;13843733.3333;7.2;24438026.6667;
7.5;18186986.6667;7.8;23803840.0;7.8;17484533.3333;7.8;14825866.6667;7.5;71584106.6667;
7.8;15557120.0;8.1;27710560.0;8.1;14982720.0;8.1;14179253.3333;7.8;71671360.0;
8.1;15084160.0;8.4;22710880.0;8.4;15224000.0;8.4;14859466.6667;8.1;71956693.3333;
8.4;15060160.0;8.7;18862613.3333;8.7;18420640.0;8.7;12511893.3333;8.4;67854506.6667;
8.7;18628746.6667;9.0;18852586.6667;9.0;14919893.3333;9.0;19385760.0;8.7;68423893.3333;
9.0;15868426.6667;9.3;20233066.6667;9.3;19820106.6667;9.3;16866933.3333;9.0;69026666.6667;
9.3;15050346.6667;9.6;26467520.0;9.6;15168373.3333;9.6;15619520.0;9.3;71970453.3333;
9.6;15226400.0;9.9;27956853.3333;9.9;12159786.6667;9.9;13448213.3333;9.6;72481813.3333;
9.9;13016480.0;10.2;20790240.0;10.2;11920906.6667;10.2;23832213.3333;9.9;66581333.3333;
10.2;12343253.3333;10.5;19236320.0;10.5;13539840.0;10.5;23655946.6667;10.2;68886613.3333;
10.5;13518240.0;10.8;23393706.6667;10.8;16594453.3333;10.8;16517013.3333;10.5;69950346.6667;
10.8;14418346.6667;11.1;18862400.0;11.1;22826506.6667;11.1;13764320.0;10.8;70923520.0;
11.1;13221760.0;11.4;21704746.6667;11.4;18599306.6667;11.4;15607520.0;11.1;68674986.6667;
11.4;14116640.0;11.7;27657333.3333;11.7;15139573.3333;11.7;13621866.6667;11.4;70028213.3333;
11.7;14104640.0;12.0;8813706.66667;12.0;4340426.66667;12.0;4386240.0;11.7;70523413.3333;
12.0;4217386.66667;12.3;15880426.6667;12.3;12314240.0;12.3;11798080.0;12.0;21757760.0;
12.3;13018880.0;12.6;24250186.6667;12.6;14179253.3333;12.6;15301226.6667;12.3;53011626.6667;
12.6;14944320.0;12.9;20252266.6667;12.9;15933440.0;12.9;17228853.3333;12.6;68674986.6667;
12.9;12630560.0;13.2;20459520.0;13.2;17650986.6667;13.2;18649920.0;12.9;66045120.0;
13.2;14895893.3333;13.5;28024053.3333;13.5;13843733.3333;13.5;14398720.0;13.2;71656320.0;
13.5;14415946.6667;13.8;21193173.3333;13.8;18005493.3333;13.8;17096000.0;13.5;70682453.3333;
13.8;13149333.3333;14.1;20437920.0;14.1;13288960.0;14.1;23212000.0;13.8;69444000.0;
14.1;13489440.0;14.4;20037386.6667;14.4;14198453.3333;14.4;20097386.6667;14.1;70428320.0;
14.4;14384533.3333;14.7;21477866.6667;14.7;17096213.3333;14.7;16319146.6667;14.4;68717760.0;
14.7;14536373.3333;15.0;20611573.3333;15.0;17257653.3333;15.0;19636640.0;14.7;69429600.0;
15.0;15446080.0;15.3;18182186.6667;15.3;14302293.3333;15.3;26915413.3333;15.0;72951946.6667;
15.3;12227626.6667;15.6;18792373.3333;15.6;14543573.3333;15.6;22674026.6667;15.3;71627520.0;
15.6;14350720.0;15.9;18411253.3333;15.9;13243146.6667;15.9;14968106.6667;15.6;70360693.3333;
15.9;21118560.0;16.2;18314613.3333;16.2;12268426.6667;16.2;21496640.0;15.9;67741066.6667;
16.2;13390400.0;16.5;19118080.0;16.5;13412000.0;16.5;20628160.0;16.2;65470080.0;
16.5;16676693.3333;16.8;17376533.3333;16.8;15334826.6667;16.8;12217600.0;16.5;69834933.3333;
16.8;24158773.3333;17.1;1334240.0;17.1;1141173.33333;17.1;687626.666667;16.8;69087733.3333;
17.1;1775786.66667;17.4;24959413.3333;17.4;17274666.6667;17.4;13923573.3333;17.1;4938826.66667;
17.4;16760906.6667;17.7;28477813.3333;17.7;12680960.0;17.7;12092160.0;17.4;72918560.0;
17.7;14755840.0;18.0;26704213.3333;18.0;11913493.3333;18.0;18505066.6667;17.7;68006773.3333;
18.0;13310773.3333;18.3;22319946.6667;18.3;13250346.6667;18.3;19035840.0;18.0;70433546.6667;
18.3;13749920.0;18.6;23890880.0;18.6;13834133.3333;18.6;18596906.6667;18.3;68356053.3333;
18.6;15784000.0;18.9;28815520.0;18.9;19643840.0;18.9;13341973.3333;18.6;72105920.0;
18.9;13489226.6667;19.2;25647253.3333;19.2;14944106.6667;19.2;13672693.3333;18.9;75290560.0;
19.2;15378453.3333;19.5;23688000.0;19.5;13479626.6667;19.5;18869386.6667;19.2;69642506.6667;
19.5;14541386.6667;19.8;20814453.3333;19.8;18854773.3333;19.8;19624426.6667;19.5;70578400.0;
19.8;11559200.0;20.1;21801173.3333;20.1;20555733.3333;20.1;17190026.6667;19.8;70852853.3333;
20.1;12488106.6667;20.4;21728746.6667;20.4;18500266.6667;20.4;17178026.6667;20.1;72035040.0;
20.4;12934453.3333;20.7;23236853.3333;20.7;15744960.0;20.7;14854880.0;20.4;70341493.3333;
20.7;17496960.0;21.0;23415520.0;21.0;17192640.0;21.0;14326506.6667;20.7;71333653.3333;
21.0;14379733.3333;21.3;21861600.0;21.3;15566506.6667;21.3;14960906.6667;21.0;69314400.0;
21.3;15636746.6667;21.6;27908000.0;21.6;14345706.6667;21.6;13923573.3333;21.3;68025760.0;
21.6;14838293.3333;21.9;9800640.0;21.9;5056853.33333;21.9;5008640.0;21.6;71015573.3333;
21.9;5534826.66667;22.2;8866933.33333;22.2;3300480.0;22.2;3730026.66667;21.9;25400960.0;
22.2;3778240.0;22.5;22730506.6667;22.5;10374400.0;22.5;20179200.0;22.2;19675680.0;
22.5;10652106.6667;22.8;16056480.0;22.8;10897760.0;22.8;30872106.6667;22.5;63936213.3333;
22.8;11947733.3333;23.1;22153493.3333;23.1;15351626.6667;23.1;17675200.0;22.8;69774080.0;
23.1;16399200.0;23.4;28200320.0;23.4;13892160.0;23.4;13991200.0;23.1;71579520.0;
23.4;14536586.6667;23.7;23890880.0;23.7;16070880.0;23.7;15921226.6667;23.4;70620266.6667;
23.7;14049226.6667;24.0;28415200.0;24.0;13153920.0;24.0;15110560.0;23.7;69932213.3333;
24.0;13622080.0;24.3;26559573.3333;24.3;11643413.3333;24.3;13170933.3333;24.0;70301760.0;
24.3;17359520.0;24.6;20650186.6667;24.6;21122720.0;24.6;12553120.0;24.3;68733440.0;
24.6;16720106.6667;24.9;18363040.0;24.9;25571573.3333;24.9;12690560.0;24.6;71046133.3333;
24.9;12726986.6667;25.2;20262080.0;25.2;22046613.3333;25.2;12442080.0;24.9;69352160.0;
25.2;12763200.0;25.5;23646986.6667;25.5;21252960.0;25.5;14271093.3333;25.2;67513973.3333;
25.5;13438826.6667;25.8;24838986.6667;25.8;15658133.3333;25.8;16468800.0;25.5;72609866.6667;
25.8;13595680.0;26.1;21289813.3333;26.1;21511253.3333;26.1;14504960.0;25.8;70561600.0;
26.1;15907040.0;26.4;22365973.3333;26.4;15252800.0;26.4;16352960.0;26.1;73213066.6667;
26.4;13139520.0;26.7;25099466.6667;26.7;15407253.3333;26.7;16155093.3333;26.4;67111253.3333;
26.7;14319306.6667;27.0;12341280.0;27.0;5655253.33333;27.0;5730080.0;26.7;70981120.0;
27.0;5455200.0;27.3;15907040.0;27.3;13136906.6667;27.3;9882240.0;27.0;29181813.3333;
27.3;9358880.0;27.6;21511893.3333;27.6;22331520.0;27.6;12647146.6667;27.3;48285066.6667;
27.6;13108533.3333;27.9;23922293.3333;27.9;15156373.3333;27.9;14290293.3333;27.6;69599093.3333;
27.9;13441440.0;28.2;28316160.0;28.2;14917493.3333;28.2;15054933.3333;27.9;66810400.0;
28.2;14312320.0;28.5;26142026.6667;28.5;20915466.6667;28.5;12789600.0;28.2;72600906.6667;
28.5;12895840.0;28.8;21692746.6667;28.8;21991413.3333;28.8;13269760.0;28.5;72742933.3333;
28.8;12210613.3333;29.1;22088480.0;29.1;12794186.6667;29.1;22495573.3333;28.8;69164533.3333;
29.1;13267360.0;29.4;28861333.3333;29.4;15679946.6667;29.4;12258613.3333;29.1;70645600.0;
29.4;12603946.6667;29.7;32188853.3333;29.7;13141706.6667;29.7;13006666.6667;29.4;69403840.0;
29.7;13052693.3333;30.0;25633066.6667;30.0;11339520.0;30.0;16567626.6667;29.7;71389920.0;
30.0;12401493.3333;30.3;17887466.6667;30.3;26952053.3333;30.3;12101760.0;30.0;65941706.6667;
30.3;11605013.3333;30.6;21499680.0;30.6;19429386.6667;30.6;16138293.3333;30.3;68546293.3333;
30.6;12751200.0;30.9;18353440.0;30.9;19832106.6667;30.9;15042933.3333;30.6;69818560.0;
30.9;17328320.0;31.2;17373706.6667;31.2;15826986.6667;31.2;12352853.3333;30.9;70556800.0;
31.2;24342240.0;31.5;17031200.0;31.5;15262613.3333;31.5;12922240.0;31.2;69895786.6667;
31.5;23456746.6667;31.8;16809546.6667;31.8;14637600.0;31.8;13127520.0;31.5;68672800.0;
31.8;27710560.0;32.1;82026.6666667;32.1;284693.333333;32.1;161653.333333;31.8;72285226.6667;
32.1;238880.0;32.4;18824213.3333;32.4;9727786.66667;32.4;12502506.6667;32.1;767253.333333;
32.4;9807626.66667;32.7;22361173.3333;32.7;17175840.0;32.7;14775253.3333;32.4;50862133.3333;
32.7;14133866.6667;33.0;22493813.3333;33.0;16422986.6667;33.0;17036000.0;32.7;68446133.3333;
33.0;12413493.3333;33.3;19444000.0;33.3;20536533.3333;33.3;17248266.6667;33.0;68366293.3333;
33.3;15214613.3333;33.6;15644160.0;33.6;12364853.3333;33.6;17841653.3333;33.3;72443413.3333;
33.6;22752106.6667;33.9;23323893.3333;33.9;15914026.6667;33.9;15653546.6667;33.6;68602773.3333;
33.9;15212000.0;34.2;25092266.6667;34.2;15110560.0;34.2;17747840.0;33.9;70103466.6667;
34.2;14558186.6667;34.5;18561120.0;34.5;13235946.6667;34.5;25830080.0;34.2;72508853.3333;
34.5;13528053.3333;34.8;21212586.6667;34.8;16857333.3333;34.8;19916533.3333;34.5;71155200.0;
34.8;16872160.0;35.1;22780906.6667;35.1;13867946.6667;35.1;14862080.0;34.8;74858613.3333;
35.1;13475040.0;35.4;25386560.0;35.4;14837866.6667;35.4;14948906.6667;35.1;64985973.3333;
35.4;14657226.6667;35.7;21545706.6667;35.7;15969440.0;35.7;16025066.6667;35.4;69830560.0;
35.7;12956053.3333;36.0;16787520.0;36.0;14085226.6667;36.0;18343626.6667;35.7;66496266.6667;
36.0;17258293.3333;36.3;22276533.3333;36.3;14792053.3333;36.3;15243200.0;36.0;66474666.6667;
36.3;17390933.3333;36.6;22327146.6667;36.6;23629760.0;36.6;12589333.3333;36.3;69702720.0;
36.6;13574080.0;36.9;24177973.3333;36.9;16184106.6667;36.9;13935573.3333;36.6;72120320.0;
36.9;14531786.6667;37.2;7187573.33333;37.2;4183573.33333;37.2;3257066.66667;36.9;68829440.0;
37.2;3645600.0;37.5;29262080.0;37.5;13597866.6667;37.5;12545920.0;37.2;18273813.3333;
37.5;12420480.0;37.8;18276213.3333;37.8;22032426.6667;37.8;11250293.3333;37.5;67826346.6667;
37.8;21323840.0;38.1;15180800.0;38.1;17607786.6667;38.1;11783466.6667;37.8;72882773.3333;
38.1;19801546.6667;38.4;16992586.6667;38.4;14806666.6667;38.4;22816693.3333;38.1;64373600.0;
38.4;16459626.6667;38.7;19265333.3333;38.7;17542560.0;38.7;16029866.6667;38.4;71075573.3333;
38.7;16399200.0;39.0;22187306.6667;39.0;16823733.3333;39.0;15482293.3333;38.7;69236960.0;
39.0;15866026.6667;39.3;24479893.3333;39.3;12690560.0;39.3;13704106.6667;39.0;70359360.0;
39.3;19142720.0;39.6;20824266.6667;39.6;13296160.0;39.6;13786133.3333;39.3;70017280.0;
39.6;22052480.0;39.9;20295680.0;39.9;12432480.0;39.9;23955466.6667;39.6;69959040.0;
39.9;13503840.0;40.2;14992320.0;40.2;13320373.3333;40.2;25991733.3333;39.9;70187466.6667;
40.2;16008266.6667;40.5;31175306.6667;40.5;15236000.0;40.5;13062080.0;40.2;70312693.3333;
40.5;12403680.0;40.8;16599466.6667;40.8;21426826.6667;40.8;11629226.6667;40.5;71877066.6667;
40.8;16712906.6667;41.1;16080480.0;41.1;19156480.0;41.1;12835200.0;40.8;66368426.6667;
41.1;21335840.0;41.4;23019786.6667;41.4;14917493.3333;41.4;15199786.6667;41.1;69408000.0;
41.4;15655946.6667;41.7;29143413.3333;41.7;13346986.6667;41.7;15511093.3333;41.4;68793013.3333;
41.7;14389333.3333;42.0;15289653.3333;42.0;6171626.66667;42.0;6958080.0;41.7;72390826.6667;
42.0;6584373.33333;42.3;13593280.0;42.3;7698720.0;42.3;7445653.33333;42.0;35003733.3333;
42.3;7505866.66667;42.6;28144480.0;42.6;14528960.0;42.6;15335040.0;42.3;36243520.0;
42.6;14867093.3333;42.9;26347093.3333;42.9;14661813.3333;42.9;14601600.0;42.6;72875573.3333;
42.9;14061440.0;43.2;23773066.6667;43.2;10960800.0;43.2;17656000.0;42.9;69671946.6667;
43.2;15494506.6667;43.5;15045546.6667;43.5;16620853.3333;43.5;23207200.0;43.2;67884373.3333;
43.5;12953866.6667;43.8;14451946.6667;43.8;17928480.0;43.8;20015360.0;43.5;67827466.6667;
43.8;15752586.6667;44.1;14210453.3333;44.1;17720800.0;44.1;20041760.0;43.8;68148373.3333;
44.1;15233813.3333;44.4;14760640.0;44.4;20217813.3333;44.4;19610026.6667;44.1;67206826.6667;
44.4;13908960.0;44.7;21405440.0;44.7;16960960.0;44.7;17055200.0;44.4;68497440.0;
44.7;17813066.6667;45.0;19371573.3333;45.0;16155306.6667;45.0;15636533.3333;44.7;73234666.6667;
45.0;19255946.6667;45.3;27239786.6667;45.3;15168373.3333;45.3;16017653.3333;45.0;70419360.0;
45.3;13634080.0;45.6;26670400.0;45.6;13633866.6667;45.6;15124960.0;45.3;72059893.3333;
45.6;13648480.0;45.9;29133813.3333;45.9;13257546.6667;45.9;14900693.3333;45.6;69077706.6667;
45.9;13682506.6667;46.2;26076800.0;46.2;15797973.3333;46.2;14360106.6667;45.9;70974560.0;
46.2;14811466.6667;46.5;29551146.6667;46.5;14548160.0;46.5;14012800.0;46.2;71046346.6667;
46.5;13836746.6667;46.8;25159680.0;46.8;15677333.3333;46.8;17933493.3333;46.5;71948853.3333;
46.8;14782666.6667;47.1;2178720.0;47.1;974720.0;47.1;1336640.0;46.8;73553173.3333;
47.1;1054346.66667;47.4;18652533.3333;47.4;15737546.6667;47.4;12741173.3333;47.1;5544426.66667;
47.4;11079040.0;47.7;23176640.0;47.7;17583360.0;47.7;14015200.0;47.4;58210293.3333;
47.7;15192586.6667;48.0;24797973.3333;48.0;14285066.6667;48.0;14630186.6667;47.7;69967786.6667;
48.0;16090293.3333;48.3;21502293.3333;48.3;13604853.3333;48.3;13332373.3333;48.0;69803520.0;
48.3;22003840.0;48.6;23179040.0;48.6;14533760.0;48.6;15795786.6667;48.3;70443360.0;
48.6;14756053.3333;48.9;22247733.3333;48.9;14746240.0;48.9;13597866.6667;48.6;68264640.0;
48.9;16071306.6667;49.2;24807573.3333;49.2;15554293.3333;49.2;14741226.6667;48.9;66663146.6667;
49.2;16150720.0;49.5;27536693.3333;49.5;13920960.0;49.5;13674880.0;49.2;71253813.3333;
49.5;14811680.0;49.8;28417600.0;49.8;12193600.0;49.8;16116480.0;49.5;69944213.3333;
49.8;13310773.3333;50.1;22040053.3333;50.1;12989866.6667;50.1;18283200.0;49.8;70038453.3333;
50.1;17620000.0;50.4;22539413.3333;50.4;12584320.0;50.4;12072960.0;50.1;70933120.0;
50.4;25015253.3333;50.7;23108800.0;50.7;14960693.3333;50.7;13937973.3333;50.4;72211946.6667;
50.7;21089333.3333;51.0;24303413.3333;51.0;14893280.0;51.0;13723306.6667;50.7;73096800.0;
51.0;15214400.0;51.3;27877013.3333;51.3;12188586.6667;51.3;17433706.6667;51.0;68134400.0;
51.3;12087360.0;51.6;20343893.3333;51.6;16603626.6667;51.6;21035680.0;51.3;69586666.6667;
51.6;11595413.3333;51.9;13351786.6667;51.9;21412213.3333;51.9;10299573.3333;51.6;69578613.3333;
51.9;12804213.3333;52.2;1336640.0;52.2;1587520.0;52.2;981920.0;51.9;57867786.6667;
52.2;1013333.33333;52.5;23068000.0;52.5;19998346.6667;52.5;13315360.0;52.2;4919413.33333;
52.5;13554453.3333;52.8;25360373.3333;52.8;15978826.6667;52.8;13069280.0;52.5;69936160.0;
52.8;14270880.0;53.1;30147360.0;53.1;14791840.0;53.1;14212853.3333;52.8;68679360.0;
53.1;14847466.6667;53.4;32109226.6667;53.4;10475626.6667;53.4;11144053.3333;53.1;73999520.0;
53.4;13218933.3333;53.7;21451466.6667;53.7;11037813.3333;53.7;12077760.0;53.4;66947840.0;
53.7;29088426.6667;54.0;20194666.6667;54.0;11498560.0;54.0;11151253.3333;53.7;73655466.6667;
54.0;24653333.3333;54.3;21316640.0;54.3;14497546.6667;54.3;13747093.3333;54.0;67497813.3333;
54.3;20257066.6667;54.6;29380106.6667;54.6;16210506.6667;54.6;14902880.0;54.3;69818346.6667;
54.6;15515893.3333;54.9;25842933.3333;54.9;17872853.3333;54.9;12302026.6667;54.6;76009386.6667;
54.9;12198400.0;55.2;20529546.6667;55.2;17896853.3333;55.2;17807626.6667;54.9;68216213.3333;
55.2;11988533.3333;55.5;19909546.6667;55.5;13884746.6667;55.5;22275893.3333;55.2;68222560.0;
55.5;13233546.6667;55.8;33096160.0;55.8;11908693.3333;55.8;16381760.0;55.5;69303733.3333;
55.8;12227413.3333;56.1;16625866.6667;56.1;12075360.0;56.1;27653653.3333;55.8;73614026.6667;
56.1;11653226.6667;56.4;21260800.0;56.4;15477066.6667;56.4;20258826.6667;56.1;68008106.6667;
56.4;14159840.0;56.7;21461066.6667;56.7;13530026.6667;56.7;13262346.6667;56.4;71156533.3333;
56.7;22443200.0;57.0;11154080.0;57.0;7329600.0;57.0;7073920.0;56.7;70696640.0;
57.0;9725600.0;57.3;10246986.6667;57.3;4395840.0;57.3;5124480.0;57.0;35283200.0;
57.3;5720480.0;57.6;27304800.0;57.6;14022186.6667;57.6;14432320.0;57.3;25487786.6667;
57.6;14707626.6667;57.9;25989973.3333;57.9;13409386.6667;57.9;13144106.6667;57.6;70466933.3333;
57.9;13909173.3333;58.2;25898133.3333;58.2;14398506.6667;58.2;14676213.3333;57.9;66452640.0;
58.2;14888693.3333;58.5;26755040.0;58.5;13843733.3333;58.5;14302080.0;58.2;69861546.6667;
58.5;14427733.3333;58.8;21999040.0;58.8;12480480.0;58.8;21153920.0;58.5;69328586.6667;
58.8;11990933.3333;59.1;17832053.3333;59.1;27212106.6667;59.1;12396053.3333;58.8;67624373.3333;
59.1;12162400.0;59.4;20329280.0;59.4;22780053.3333;59.4;13406986.6667;59.1;69602613.3333;
59.4;13962400.0;59.7;21562506.6667;59.7;16159893.3333;59.7;18008106.6667;59.4;70478720.0;
59.7;12377066.6667;60.0;26841866.6667;60.0;11918506.6667;60.0;12760586.6667;59.7;68107573.3333;
60.0;12927253.3333;;;;;;;60.0;64448213.3333;


==> csv/1cubic3bbrfairnes.csv <==
0.000000;0.642857
0.000000;0.646087
0.300000;0.657490
0.600000;0.485752
0.900000;0.320851
1.200000;0.296523
1.500000;0.288357
1.800000;0.279343
2.100000;0.275444
2.400000;0.268559
2.700000;0.266932
3.000000;0.264063
3.300000;0.260324
3.600000;0.257126
3.900000;0.253488
4.200000;0.251877
4.500000;0.260541
4.800000;0.255200
5.100000;0.253069
5.400000;0.253151
5.700000;0.252835
6.000000;0.252988
6.300000;0.252892
6.600000;0.252928
6.900000;0.252226
7.200000;0.252376
7.500000;0.252749
7.800000;0.252915
8.100000;0.252200
8.400000;0.252464
8.700000;0.252657
9.000000;0.250735
9.300000;0.253531
9.600000;0.254922
9.900000;0.252862
10.200000;0.252215
10.500000;0.253176
10.800000;0.253238
11.100000;0.253493
11.400000;0.253929
11.700000;0.253799
12.000000;0.254875
12.300000;0.255379
12.600000;0.256571
12.900000;0.256499
13.200000;0.257394
13.500000;0.258730
13.800000;0.258651
14.100000;0.250255
14.400000;0.301912
14.700000;0.262134
15.000000;0.261335
15.300000;0.260257
15.600000;0.261566
15.900000;0.261558
16.200000;0.261884
16.500000;0.262723
16.800000;0.261072
17.100000;0.263745
17.400000;0.263592
17.700000;0.264379
18.000000;0.265206
18.300000;0.264216
18.600000;0.266467
18.900000;0.266296
19.200000;0.250000
19.500000;0.501852
19.800000;0.268894
20.100000;0.269200
20.400000;0.270758
20.700000;0.269743
21.000000;0.273296
21.300000;0.272256
21.600000;0.273666
21.900000;0.275972
22.200000;0.275909
22.500000;0.275384
22.800000;0.276378
23.100000;0.278130
23.400000;0.281157
23.700000;0.279488
24.000000;0.266852
24.300000;0.274670
24.600000;0.338202
24.900000;0.284493
25.200000;0.270218
25.500000;0.273562
25.800000;0.291814
26.100000;0.287578
26.400000;0.290724
26.700000;0.292329
27.000000;0.294628
27.300000;0.291844
27.600000;0.297839
27.900000;0.298731
28.200000;0.304059
28.500000;0.300505
28.800000;0.302065
29.100000;0.250519
29.400000;0.646419
29.700000;0.349819
30.000000;0.312459
30.300000;0.323531
30.600000;0.318902
30.900000;0.325922
31.200000;0.326637
31.500000;0.330104
31.800000;0.328416
32.100000;0.339113
32.400000;0.277062
32.700000;0.283388
33.000000;0.307890
33.300000;0.308575
33.600000;0.341620
33.900000;0.312582
34.200000;0.253582
34.500000;0.734378
34.800000;0.373755
35.100000;0.371286
35.400000;0.370911
35.700000;0.376578
36.000000;0.392653
36.300000;0.385408
36.600000;0.397983
36.900000;0.400271
37.200000;0.405494
37.500000;0.416382
37.800000;0.422278
38.100000;0.426087
38.400000;0.454257
38.700000;0.437998
39.000000;0.357825
39.300000;0.355690
39.600000;0.945960
39.900000;0.479444
40.200000;0.443335
40.500000;0.505788
40.800000;0.551378
41.100000;0.479398
41.400000;0.494859
41.700000;0.417152
42.000000;0.406641
42.300000;0.529247
42.600000;0.599597
42.900000;0.554378
43.200000;0.502868
43.500000;0.479072
43.800000;0.430427
44.100000;0.250000
44.400000;0.290481
44.700000;0.541107
45.000000;0.494264
45.300000;0.443374
45.600000;0.514758
45.900000;0.513428
46.200000;0.540912
46.500000;0.595120
46.800000;0.767571
47.100000;0.772118
47.400000;0.739465
47.700000;0.760799
48.000000;0.812320
48.300000;0.783717
48.600000;0.754871
48.900000;0.834974
49.200000;0.601270
49.500000;0.967182
49.800000;0.906030
50.100000;0.871073
50.400000;0.782720
50.700000;0.793608
51.000000;0.832288
51.300000;0.882446
51.600000;0.832354
51.900000;0.791087
52.200000;0.805712
52.500000;0.777965
52.800000;0.774507
53.100000;0.859417
53.400000;0.893149
53.700000;0.849002
54.000000;0.827593
54.300000;0.323989
54.600000;0.663538
54.900000;0.598993
55.200000;0.517836
55.500000;0.576168
55.800000;0.618993
56.100000;0.622236
56.400000;0.505434
56.700000;0.409157
57.000000;0.389405
57.300000;0.579826
57.600000;0.653209
57.900000;0.671609
58.200000;0.657183
58.500000;0.649565
58.800000;0.618373
59.100000;0.250000
59.400000;0.490750
59.700000;0.742753
60.000000;0.250000


==> csv/1cubic3bbrrtt.csv <==
0;0;1;1;2;2;3;3;
0.3;20.8952864011;0.3;31.7219706143;0.3;31.9522650896;0.3;30.7605032905;
0.6;10.1853520782;0.6;11.4565019924;0.6;10.9653798609;0.6;14.282448244;
0.9;12.9157051852;0.9;15.0733510653;0.9;15.4097737937;0.9;15.5774601575;
1.2;25.4084342099;1.2;24.6253538132;1.2;24.5328807831;1.2;23.9634799957;
1.5;40.3644664424;1.5;39.8563949429;1.5;39.6251240555;1.5;38.5370839317;
1.8;51.9393648675;1.8;48.2792642381;1.8;48.6612734587;1.8;48.6300090949;
2.1;65.7449877977;2.1;61.0328674316;2.1;61.4953621014;2.1;61.0546356923;
2.4;76.4558903244;2.4;69.5959259482;2.4;69.4583132863;2.4;71.0457324982;
2.7;93.1283238774;2.7;91.1238400832;2.7;91.4825384433;2.7;91.8886019633;
3.0;106.173754962;3.0;103.492617607;3.0;105.534929978;3.0;102.437007995;
3.3;111.375862874;3.3;106.559848785;3.3;107.794655694;3.3;107.24594858;
3.6;125.736166679;3.6;121.881127357;3.6;124.915639559;3.6;122.486578094;
3.9;147.730291328;3.9;145.410605839;3.9;152.331868807;3.9;162.30982542;
4.2;160.602285881;4.2;176.373640696;4.2;163.064214918;4.2;166.731527873;
4.5;170.457930892;4.5;181.336641312;4.5;186.938285828;4.5;175.943255424;
4.8;195.814326477;4.8;207.108418147;4.8;207.109928131;4.8;207.132101059;
5.1;208.41355187;5.1;232.333024343;5.1;230.54321607;5.1;228.139877319;
5.4;237.221140555;5.4;257.865548134;5.4;253.081560135;5.4;256.495952606;
5.7;230.790028848;5.7;251.048922539;5.7;249.672055244;5.7;243.490576744;
6.0;238.886272346;6.0;248.210430145;6.0;253.767490387;6.0;247.043132782;
6.3;255.539091572;6.3;278.953909874;6.3;276.229977608;6.3;294.884602229;
6.6;267.269407719;6.6;296.405553818;6.6;304.702937603;6.6;313.132703304;
6.9;279.665361484;6.9;320.640265942;6.9;320.967435837;6.9;318.709929784;
7.2;282.558225845;7.2;327.106793722;7.2;331.928253174;7.2;325.612962246;
7.5;291.535332481;7.5;334.454894066;7.5;339.049657186;7.5;318.888028463;
7.8;290.689071058;7.8;340.759277344;7.8;329.956054688;7.8;339.108626048;
8.1;284.729713075;8.1;316.258986791;8.1;320.044438044;8.1;328.657031059;
8.4;288.089851101;8.4;345.356225967;8.4;326.005280018;8.4;327.80790329;
8.7;290.853195331;8.7;325.586954753;8.7;339.765866597;8.7;347.374558449;
9.0;289.886908798;9.0;344.284713268;9.0;329.127470652;9.0;341.977993647;
9.3;283.654971546;9.3;339.210351308;9.3;337.960481644;9.3;345.389544964;
9.6;287.783169456;9.6;339.060942332;9.6;331.488291423;9.6;334.252993266;
9.9;284.560868065;9.9;325.865328312;9.9;344.828784466;9.9;319.790482521;
10.2;287.421355777;10.2;328.533331553;10.2;316.893339157;10.2;326.872348785;
10.5;287.862619569;10.5;337.657749653;10.5;330.292224884;10.5;344.016492367;
10.8;292.392671253;10.8;330.760081609;10.8;357.99741745;10.8;332.451025645;
11.1;281.564787263;11.1;355.011542638;11.1;356.18631045;11.1;362.275759379;
11.4;284.859867906;11.4;347.388029099;11.4;352.422078451;11.4;351.682345072;
11.7;280.551611916;11.7;333.220303059;11.7;348.524967829;11.7;324.280595779;
12.0;287.350835832;12.0;330.4708004;12.0;349.656283855;12.0;337.108790874;
12.3;287.595575592;12.3;330.341959;12.3;355.487346649;12.3;344.841301441;
12.6;293.241047361;12.6;338.049983978;12.6;359.735965729;12.6;336.85798645;
12.9;293.926982636;12.9;335.002144178;12.9;343.734800816;12.9;341.351568699;
13.2;293.269340501;13.2;328.750228882;13.2;336.744010448;13.2;329.75846529;
13.5;302.848096649;13.5;345.304822922;13.5;349.869012833;13.5;340.609931946;
13.8;300.677892031;13.8;344.074487686;13.8;344.22917366;13.8;344.455917676;
14.1;301.274222616;14.1;331.152302878;14.1;358.321547508;14.1;335.960149765;
14.4;293.206665224;14.4;331.975181897;14.4;343.039560318;14.4;325.410544872;
14.7;292.977570407;14.7;329.158147176;14.7;328.984165192;14.7;325.906038284;
15.0;297.915830564;15.0;331.748008728;15.0;345.444774628;15.0;327.900966009;
15.3;298.233210395;15.3;325.457334518;15.3;329.420423508;15.3;320.474677616;
15.6;302.950633372;15.6;332.631323073;15.6;338.032603264;15.6;338.162872526;
15.9;300.937140783;15.9;327.505316053;15.9;331.732940674;15.9;326.349687576;
16.2;295.040198151;16.2;329.627007246;16.2;346.981620789;16.2;330.666565895;
16.5;294.643756897;16.5;320.49536705;16.5;321.595839092;16.5;312.143802643;
16.8;288.305153679;16.8;324.642964772;16.8;320.645491282;16.8;320.162773132;
17.1;291.557848038;17.1;322.13388549;17.1;328.321695328;17.1;324.377000332;
17.4;294.381405405;17.4;330.392986536;17.4;331.533568246;17.4;329.439798991;
17.7;292.759266552;17.7;323.452210426;17.7;339.353561401;17.7;324.599981308;
18.0;296.086913987;18.0;327.415972948;18.0;326.596600669;18.0;318.104585012;
18.3;297.584495162;18.3;329.306342385;18.3;336.380153894;18.3;329.892257849;
18.6;301.446733569;18.6;334.242725372;18.6;337.364567651;18.6;336.493235368;
18.9;296.629757648;18.9;324.645233154;18.9;330.594130925;18.9;321.458908228;
19.2;298.358118783;19.2;333.332633972;19.2;332.146326701;19.2;321.186476284;
19.5;301.210166648;19.5;332.132267952;19.5;333.375003603;19.5;316.080597731;
19.8;308.296286826;19.8;334.427237511;19.8;343.165206909;19.8;327.477736907;
20.1;306.848640705;20.1;339.797995307;20.1;337.426026662;20.1;321.879133101;
20.4;299.142289197;20.4;330.131431421;20.4;330.605851279;20.4;318.283845638;
20.7;298.5042819;20.7;331.062243535;20.7;331.190156937;20.7;311.934038997;
21.0;308.393745799;21.0;336.70773873;21.0;340.886549516;21.0;323.671745531;
21.3;303.153479878;21.3;331.09321961;21.3;334.957652622;21.3;318.041539961;
21.6;303.015355103;21.6;332.878039433;21.6;331.98261261;21.6;316.401144353;
21.9;307.294040947;21.9;317.879604571;21.9;337.912211051;21.9;316.964260169;
22.2;306.053051543;22.2;319.74921507;22.2;332.625714215;22.2;318.825966603;
22.5;298.598810149;22.5;313.224884772;22.5;321.479320526;22.5;312.310695648;
22.8;290.500999625;22.8;308.40537625;22.8;325.200471011;22.8;307.978896868;
23.1;313.764120238;23.1;332.137964666;23.1;344.455344336;23.1;331.213124963;
23.4;300.594674216;23.4;318.336739685;23.4;338.485067541;23.4;320.729255676;
23.7;302.731468211;23.7;325.071465585;23.7;331.348606518;23.7;318.109673123;
24.0;313.337914243;24.0;326.835870743;24.0;341.57039438;24.0;332.810950279;
24.3;302.629229318;24.3;319.855363745;24.3;334.663168589;24.3;321.753554228;
24.6;303.696058691;24.6;324.036421314;24.6;335.186328207;24.6;320.743209665;
24.9;302.829135261;24.9;316.878193901;24.9;330.264361699;24.9;317.413110359;
25.2;310.986471941;25.2;332.756907441;25.2;341.067303782;25.2;331.236492504;
25.5;300.648876702;25.5;315.661485805;25.5;320.095669839;25.5;319.241229524;
25.8;308.168996337;25.8;323.98462877;25.8;321.928474638;25.8;326.068460941;
26.1;319.338614681;26.1;335.799247661;26.1;334.174903663;26.1;306.659817696;
26.4;322.764772813;26.4;339.106648576;26.4;337.269570376;26.4;338.384538889;
26.7;309.304169487;26.7;326.68120362;26.7;328.241568345;26.7;324.010597576;
27.0;300.636564549;27.0;319.853136173;27.0;320.13269152;27.0;319.299593839;
27.3;309.059123805;27.3;326.860492512;27.3;327.886325557;27.3;328.980552299;
27.6;312.823296872;27.6;331.437430139;27.6;327.977662184;27.6;331.654503232;
27.9;311.543599385;27.9;332.870103695;27.9;329.82682387;27.9;330.233552626;
28.2;310.978889816;28.2;331.858881449;28.2;332.303042107;28.2;329.930815898;
28.5;314.673669604;28.5;332.741326552;28.5;330.706329907;28.5;330.98941644;
28.8;313.442630731;28.8;335.21764068;28.8;331.093676236;28.8;334.227385586;
29.1;309.369107291;29.1;325.457330336;29.1;324.56176839;29.1;324.471524784;
29.4;311.80627965;29.4;329.779528909;29.4;330.86041694;29.4;330.161598751;
29.7;320.901599582;29.7;338.757329517;29.7;338.525790089;29.7;339.247498331;
30.0;324.394295067;30.0;343.119198084;30.0;343.372025797;30.0;343.007952739;
30.3;339.985208562;30.3;356.458627261;30.3;357.789712074;30.3;354.795291617;
30.6;322.788756805;30.6;343.812996433;30.6;344.859057578;30.6;344.645854973;
30.9;332.107141751;30.9;345.146394167;30.9;347.657868203;30.9;345.678556533;
31.2;330.328248527;31.2;358.544123293;31.2;355.342252387;31.2;354.871774388;
31.5;335.316274829;31.5;338.668054656;31.5;342.272138596;31.5;341.507710351;
31.8;321.175916883;31.8;337.459224242;31.8;336.927709579;31.8;336.524890529;
32.1;324.209998374;32.1;342.143513262;32.1;340.597877631;32.1;341.781748666;
32.4;319.046079809;32.4;341.737490196;32.4;338.724379356;32.4;337.761974335;
32.7;326.004835992;32.7;346.003664108;32.7;344.281988379;32.7;345.604043807;
33.0;298.429742126;33.3;364.172935486;33.3;320.135354996;33.0;317.789496377;
33.3;309.756899576;33.9;344.22492981;33.6;339.623391628;33.3;327.797655232;
33.6;317.095817619;34.2;353.220988834;33.9;350.069927006;33.6;338.312181652;
33.9;329.622318977;34.5;356.262310692;34.2;353.932380676;33.9;349.42449814;
34.2;346.344494694;34.8;364.394448933;34.5;358.811489997;34.2;351.479502158;
34.5;345.366097565;35.1;362.540492886;34.8;360.170114872;34.5;357.01842573;
34.8;355.326008748;35.4;372.577640414;35.1;362.795162201;34.8;360.430327645;
35.1;348.208285048;35.7;364.71488915;35.4;375.441207161;35.1;359.514015416;
35.4;356.765047165;36.0;368.045494363;35.7;366.275834315;35.4;375.044836856;
35.7;350.771518791;36.3;362.306884817;36.0;367.811722415;35.7;363.137042411;
36.0;360.788384523;36.6;370.554756332;36.3;360.821783543;36.0;368.588353148;
36.3;357.695937299;36.9;377.954890929;36.6;370.103001595;36.3;361.572871133;
36.6;350.023164627;37.2;387.892985646;36.9;379.994746517;36.6;370.73546547;
36.9;370.025185978;37.5;364.55946273;37.2;390.588291108;36.9;377.733175401;
37.2;370.279847901;37.8;390.73445486;37.5;361.340248421;37.2;389.806732535;
37.5;352.505259487;38.1;375.730798525;37.8;388.989499853;37.5;362.396415911;
37.8;383.310340527;38.4;394.241967248;38.1;376.426793761;37.8;389.819441097;
38.1;374.470820771;38.7;387.057509221;38.4;397.251009941;38.1;376.496548454;
38.4;386.859090974;39.0;396.708664569;38.7;386.823617495;38.4;394.389015483;
38.7;376.66166748;39.3;421.7043756;39.0;394.788424174;38.7;386.584205706;
39.0;386.371519499;39.6;417.815428746;39.3;422.701738883;39.0;397.193129416;
39.3;401.604187704;39.9;391.01699577;39.6;418.373757514;39.3;422.410415881;
39.6;407.811413341;40.2;405.975930485;39.9;389.790113658;39.6;417.521035153;
39.9;376.580406692;40.5;411.493619283;40.2;403.786771225;39.9;393.990455288;
40.2;405.113242063;40.8;436.926516365;40.5;414.638596111;40.2;402.284011245;
40.5;401.94118161;41.1;439.073903651;40.8;437.122636912;40.5;408.755996011;
40.8;420.575825086;41.4;409.781323539;41.1;438.806892696;40.8;436.400046509;
41.1;431.030911864;41.7;455.751090891;41.4;409.751598386;41.1;436.938643456;
41.4;410.290641797;42.0;373.776306911;41.7;456.487453646;41.4;407.712819901;
41.7;433.916800624;42.3;378.465550058;42.0;372.609544683;41.7;456.727528105;
42.0;368.92904979;42.6;421.442531828;42.3;379.43440834;42.0;391.47802194;
42.3;353.501168046;42.9;453.911304474;42.6;423.729977476;42.3;340.837955475;
42.6;402.274982613;43.2;457.621024205;42.9;457.237395373;42.9;456.1107055;
42.9;464.918645236;43.5;445.772591091;43.2;460.218594246;43.2;463.704566698;
43.2;463.970726354;43.8;418.635757153;43.5;442.428107445;43.5;438.002591384;
43.5;426.830753662;44.1;420.969895963;43.8;427.340711157;43.8;420.397550157;
43.8;415.224911155;44.4;404.896418254;44.4;381.764173508;44.1;422.640687022;
44.1;396.643251951;44.7;398.104266423;44.7;370.749533176;44.4;405.488329446;
44.4;399.550900786;46.2;1202.73399353;45.3;446.840554853;44.7;376.979953216;
44.7;359.757113806;46.5;444.915056229;45.6;403.741254807;45.0;371.055702963;
45.0;363.693435823;47.1;461.643517017;45.9;443.038520528;45.3;451.491999383;
45.3;429.283851219;47.4;573.110092254;46.2;441.750684781;45.6;402.737411798;
45.6;391.111118049;47.7;555.347582651;46.5;439.736417362;45.9;442.014999743;
45.9;423.620290574;48.0;549.874722163;46.8;474.990671516;46.2;441.859582196;
46.2;418.067440695;48.3;626.310763152;47.1;520.560084728;46.5;437.085454057;
46.5;430.639467062;48.6;591.402315324;47.4;572.972771409;46.8;476.469121828;
46.8;467.694051642;48.9;524.194536538;47.7;551.670014019;47.1;520.454472617;
47.1;533.811855705;49.2;598.806791618;48.0;549.437551122;47.4;571.992029746;
47.4;559.75448255;49.5;633.231857155;48.3;626.698970795;47.7;555.487171367;
47.7;538.774935926;49.8;598.109085535;48.6;589.306821628;48.0;554.795634257;
48.0;548.143261922;50.1;611.400147279;48.9;534.99568644;48.3;629.688498738;
48.3;615.335673094;50.4;613.612783128;49.2;600.492630005;48.6;594.436472994;
48.6;579.480140209;50.7;595.870191911;49.5;632.021143012;48.9;520.388960838;
48.9;529.090481437;51.0;635.69450705;49.8;594.861787193;49.2;599.857501613;
49.2;590.8097515;51.3;641.424147288;50.1;609.103942459;49.5;634.355454218;
49.5;613.808397225;51.6;608.584690839;50.4;617.044027941;49.8;599.735868894;
49.8;589.153919528;51.9;603.945553303;50.7;595.014365871;50.1;609.080195427;
50.1;598.841267841;52.2;541.671380509;51.0;632.877096985;50.4;613.841226278;
50.4;608.493425725;52.5;604.167838028;51.3;642.239237443;50.7;598.509830098;
50.7;601.12757277;52.8;599.318557711;51.6;607.080439159;51.0;633.627442213;
51.0;623.939887044;53.1;564.693208725;51.9;601.608933824;51.3;645.425460871;
51.3;628.20110978;53.4;604.494650189;52.2;546.255847533;51.6;612.397800552;
51.6;594.429098778;53.7;615.466391454;52.5;601.500064135;51.9;610.226596485;
51.9;602.879396462;54.0;609.543890789;52.8;603.132546894;52.2;539.08240175;
52.2;557.221872615;54.3;610.281527932;53.1;563.755519355;52.5;607.149053755;
52.5;597.774193689;54.6;632.749554316;53.4;605.857369147;52.8;610.916787072;
52.8;597.30355543;54.9;646.542668343;53.7;616.923539365;53.1;564.78417083;
53.1;570.205719073;55.2;555.676549395;54.0;614.157330158;53.4;626.878391141;
53.4;587.39185789;55.5;448.133531882;54.3;614.482745528;53.7;614.452500343;
53.7;615.387588666;55.8;478.396327465;54.6;631.210025814;54.0;606.678102956;
54.0;615.750652802;56.1;473.787853795;54.9;647.982886434;54.3;613.38973396;
54.3;615.030436087;56.4;515.403445485;55.2;554.785973375;54.6;633.309232183;
54.6;634.999615483;56.7;471.530713613;55.5;449.252396017;54.9;652.78085527;
54.9;641.851638331;57.0;439.865020948;55.8;477.643452102;55.2;558.170153843;
55.2;547.731228173;57.3;361.575961113;56.1;479.988082663;55.5;466.99565649;
55.5;421.218447439;57.9;518.267375773;;;55.8;431.877493858;
55.8;447.231690805;58.2;538.595870785;;;56.4;509.937862422;
56.1;477.102406804;58.5;565.457105637;;;56.7;472.238597756;
56.4;521.357165875;58.8;521.205907644;;;57.0;407.222585073;
56.7;474.327374151;59.1;537.308355478;;;57.3;377.000420119;
57.0;366.221866571;59.4;597.586050368;;;57.6;473.075305499;
57.3;356.794629645;59.7;620.582553576;;;57.9;538.719859758;
57.6;448.718238349;60.0;594.963601919;;;58.2;537.078281244;
57.9;523.900009012;;;;;58.5;565.650187198;
58.2;538.620916717;;;;;58.8;522.099366436;
58.5;548.510732553;;;;;59.1;534.999646838;
58.8;522.134356898;;;;;59.4;592.019233547;
59.1;540.19866799;;;;;59.7;618.285730481;
59.4;601.020099766;;;;;60.0;596.131871814;
59.7;596.391952665;;;;;;;
60.0;572.755411824;;;;;;;


==> csv/1cubic3bbrthroughput.csv <==
0;0;1;1;2;2;3;3;4;4;
0;2613.33333333;0.3;26352186.6667;0.3;9439493.33333;0.3;28996080.0;0;2613.33333333;
0.3;5511813.33333;0.6;9069173.33333;0.6;7636106.66667;0.6;28218240.0;0.3;70299573.3333;
0.6;33878880.0;0.9;4984426.66667;0.9;4936213.33333;0.9;4909813.33333;0.6;78802400.0;
0.9;70176853.3333;1.2;3218453.33333;1.2;3100213.33333;1.2;3252266.66667;0.9;85007306.6667;
1.2;74990880.0;1.5;2238933.33333;1.5;2284746.66667;1.5;2267946.66667;1.2;84561813.3333;
1.5;75934186.6667;1.8;1877013.33333;1.8;1874613.33333;1.8;1942240.0;1.5;82725813.3333;
1.8;80110986.6667;2.1;1623733.33333;2.1;1536906.66667;2.1;1457280.0;1.8;85804853.3333;
2.1;79611626.6667;2.4;1384853.33333;2.4;1305226.66667;2.4;1298026.66667;2.1;84229546.6667;
2.4;81747146.6667;2.7;969920.0;2.7;979520.0;2.7;1049546.66667;2.4;85735253.3333;
2.7;79934933.3333;3.0;887893.333333;3.0;892693.333333;3.0;897493.333333;2.7;82933920.0;
3.0;81705920.0;3.3;815466.666667;3.3;731040.0;3.3;731040.0;3.0;84384000.0;
3.3;86930080.0;3.6;646613.333333;3.6;566986.666667;3.6;569386.666667;3.3;89207626.6667;
3.6;86051786.6667;3.9;407733.333333;3.9;484960.0;3.9;328106.666667;3.6;87834773.3333;
3.9;82500000.0;4.2;164053.333333;4.2;164053.333333;4.2;246080.0;3.9;83720800.0;
4.2;54681493.3333;4.5;82026.6666667;4.5;41013.3333333;4.5;82026.6666667;4.2;55255680.0;
4.5;31338880.0;4.8;205066.666667;4.8;246080.0;4.8;205066.666667;4.5;31543946.6667;
4.8;79143466.6667;5.1;287093.333333;5.1;246080.0;5.1;287093.333333;4.8;79799680.0;
5.1;80340266.6667;5.4;164053.333333;5.4;164053.333333;5.4;164053.333333;5.1;81160533.3333;
5.4;78267573.3333;5.7;164053.333333;5.7;164053.333333;5.7;164053.333333;5.4;78759733.3333;
5.7;86975893.3333;6.0;164053.333333;6.0;164053.333333;6.0;164053.333333;5.7;87468053.3333;
6.0;82519413.3333;6.3;164053.333333;6.3;164053.333333;6.3;164053.333333;6.0;83011573.3333;
6.3;85248320.0;6.6;164053.333333;6.6;164053.333333;6.6;164053.333333;6.3;85740480.0;
6.6;84208906.6667;6.9;164053.333333;6.9;164053.333333;6.9;164053.333333;6.6;84701066.6667;
6.9;83050453.3333;7.2;123040.0;7.2;123040.0;7.2;123040.0;6.9;83542613.3333;
7.2;86460000.0;7.5;164053.333333;7.5;123040.0;7.5;123040.0;7.2;86829120.0;
7.5;82193546.6667;7.8;123040.0;7.8;164053.333333;7.8;164053.333333;7.5;82603680.0;
7.8;84568160.0;8.1;164053.333333;8.1;164053.333333;8.1;164053.333333;7.8;85019306.6667;
8.1;84010773.3333;8.4;123040.0;8.4;123040.0;8.4;123040.0;8.1;84502933.3333;
8.4;83363946.6667;8.7;164053.333333;8.7;123040.0;8.7;123040.0;8.4;83733066.6667;
8.7;85036320.0;9.0;123040.0;9.0;164053.333333;9.0;164053.333333;8.7;85446453.3333;
9.0;83781493.3333;9.3;41013.3333333;9.3;41013.3333333;9.3;41013.3333333;9.0;84232640.0;
9.3;23282186.6667;9.6;41013.3333333;9.6;82026.6666667;9.6;41013.3333333;9.3;23405226.6667;
9.6;37617653.3333;9.9;123040.0;9.9;123040.0;9.9;123040.0;9.6;37781706.6667;
9.9;86151093.3333;10.2;164053.333333;10.2;164053.333333;10.2;164053.333333;9.9;86520213.3333;
10.2;83453386.6667;10.5;123040.0;10.5;123040.0;10.5;123040.0;10.2;83945546.6667;
10.5;84104800.0;10.8;205066.666667;10.8;164053.333333;10.8;164053.333333;10.5;84473920.0;
10.8;82517280.0;11.1;205066.666667;11.1;164053.333333;11.1;164053.333333;10.8;83050453.3333;
11.1;88267200.0;11.4;246080.0;11.4;164053.333333;11.4;205066.666667;11.1;88800373.3333;
11.4;83726080.0;11.7;287093.333333;11.7;164053.333333;11.7;205066.666667;11.4;84341280.0;
11.7;86576853.3333;12.0;287093.333333;12.0;164053.333333;12.0;205066.666667;11.7;87233066.6667;
12.0;84392106.6667;12.3;369120.0;12.3;164053.333333;12.3;287093.333333;12.0;85048320.0;
12.3;84160426.6667;12.6;410133.333333;12.6;205066.666667;12.6;287093.333333;12.3;84980693.3333;
12.6;81482133.3333;12.9;451146.666667;12.9;246080.0;12.9;369120.0;12.6;82384426.6667;
12.9;82382026.6667;13.2;451146.666667;13.2;246080.0;13.2;369120.0;12.9;83448373.3333;
13.2;83598240.0;13.5;451146.666667;13.5;328106.666667;13.5;451146.666667;13.2;84664586.6667;
13.5;80314133.3333;13.8;492160.0;13.8;369120.0;13.8;533173.333333;13.5;81544533.3333;
13.8;78653973.3333;14.1;451146.666667;14.1;328106.666667;14.1;574186.666667;13.8;80048426.6667;
14.1;80482986.6667;14.4;41013.3333333;14.4;0.0;14.4;0.0;14.1;81836426.6667;
14.4;10153600.0;14.7;287093.333333;14.7;246080.0;14.7;492160.0;14.4;10194613.3333;
14.7;63003946.6667;15.0;492160.0;15.0;369120.0;15.0;656213.333333;14.7;64029280.0;
15.0;81991093.3333;15.3;656213.333333;15.3;410133.333333;15.3;779253.333333;15.0;83508586.6667;
15.3;80478186.6667;15.6;533173.333333;15.6;369120.0;15.6;738240.0;15.3;82323786.6667;
15.6;80366933.3333;15.9;615200.0;15.9;451146.666667;15.9;779253.333333;15.6;82007466.6667;
15.9;80429973.3333;16.2;615200.0;16.2;492160.0;16.2;738240.0;15.9;82275573.3333;
16.2;83441173.3333;16.5;615200.0;16.5;492160.0;16.5;861280.0;16.2;85286773.3333;
16.5;82859786.6667;16.8;656213.333333;16.8;533173.333333;16.8;902293.333333;16.5;84828426.6667;
16.8;83931146.6667;17.1;615200.0;17.1;492160.0;17.1;738240.0;16.8;86022826.6667;
17.1;84273866.6667;17.4;779253.333333;17.4;574186.666667;17.4;943306.666667;17.1;86119466.6667;
17.4;80639840.0;17.7;697226.666667;17.7;533173.333333;17.7;943306.666667;17.4;82936586.6667;
17.7;83465386.6667;18.0;779253.333333;18.0;615200.0;18.0;984320.0;17.7;85639093.3333;
18.0;81692000.0;18.3;779253.333333;18.3;697226.666667;18.3;984320.0;18.0;84070773.3333;
18.3;80043840.0;18.6;779253.333333;18.6;533173.333333;18.6;943306.666667;18.3;82504640.0;
18.6;82958613.3333;18.9;861280.0;18.9;697226.666667;18.9;1145973.33333;18.6;85214346.6667;
18.9;80832906.6667;19.2;779253.333333;19.2;697226.666667;19.2;1131573.33333;18.9;83537386.6667;
19.2;72817013.3333;19.5;0.0;19.5;0.0;19.5;0.0;19.2;75425066.6667;
19.5;6215680.0;19.8;861280.0;19.8;738240.0;19.8;1334240.0;19.5;6215680.0;
19.8;77698240.0;20.1;943306.666667;20.1;697226.666667;20.1;1261813.33333;19.8;80632000.0;
20.1;81757226.6667;20.4;1025333.33333;20.4;779253.333333;20.4;1298026.66667;20.1;84659573.3333;
20.4;81631573.3333;20.7;1066346.66667;20.7;861280.0;20.7;1418666.66667;20.4;84734186.6667;
20.7;79527466.6667;21.0;1025333.33333;21.0;738240.0;21.0;1339040.0;20.7;82873760.0;
21.0;79691520.0;21.3;1066346.66667;21.3;861280.0;21.3;1734773.33333;21.0;82794133.3333;
21.3;79947413.3333;21.6;1343840.0;21.6;902293.333333;21.6;1264213.33333;21.3;83609813.3333;
21.6;81824426.6667;21.9;1059146.66667;21.9;943306.666667;21.9;1816800.0;21.6;85334773.3333;
21.9;79339200.0;22.2;1418666.66667;22.2;902293.333333;22.2;1737173.33333;21.9;83158453.3333;
22.2;77170080.0;22.5;1339040.0;22.5;902293.333333;22.5;1696160.0;22.2;81228213.3333;
22.5;83149280.0;22.8;1302826.66667;22.8;1107360.0;22.8;1746773.33333;22.5;87086773.3333;
22.8;81510933.3333;23.1;1416266.66667;23.1;902293.333333;23.1;1915626.66667;22.8;85667893.3333;
23.1;78016960.0;23.4;1341440.0;23.4;1107360.0;23.4;1867413.33333;23.1;82251146.6667;
23.4;80598826.6667;23.7;1587520.0;23.7;1189386.66667;23.7;2154506.66667;23.4;84915040.0;
23.7;77573013.3333;24.0;1594720.0;24.0;1148373.33333;24.0;1751573.33333;23.7;82504426.6667;
24.0;79406560.0;24.3;776853.333333;24.3;656213.333333;24.3;1216000.0;24.0;83901226.6667;
24.3;46004586.6667;24.6;733440.0;24.6;533173.333333;24.6;969920.0;24.3;48653653.3333;
24.6;32559893.3333;24.9;1828800.0;24.9;1353440.0;24.9;2316160.0;24.6;34796426.6667;
24.9;78747946.6667;25.2;1833600.0;25.2;1425866.66667;25.2;2062880.0;24.9;84246346.6667;
25.2;78216960.0;25.5;1741973.33333;25.5;1225600.0;25.5;164053.333333;25.2;83539306.6667;
25.5;82131146.6667;25.8;2000053.33333;25.8;1664746.66667;25.8;161653.333333;25.5;85262773.3333;
25.8;75133386.6667;26.1;2205120.0;26.1;1573120.0;26.1;2354773.33333;25.8;78959840.0;
26.1;77189280.0;26.4;1792586.66667;26.4;1585120.0;26.4;2296960.0;26.1;83322293.3333;
26.4;75579680.0;26.7;2200320.0;26.7;1500693.33333;26.7;2311360.0;26.4;81254346.6667;
26.7;80017173.3333;27.0;2489813.33333;27.0;1676746.66667;27.0;2444000.0;26.7;86029546.6667;
27.0;80914666.6667;27.3;2487413.33333;27.3;1995253.33333;27.3;2555040.0;27.0;87525226.6667;
27.3;77073386.6667;27.6;2361973.33333;27.6;1495893.33333;27.6;2439200.0;27.3;84111093.3333;
27.6;77871840.0;27.9;2398186.66667;27.9;1976053.33333;27.9;2875946.66667;27.6;84168906.6667;
27.9;78933600.0;28.2;2731093.33333;28.2;2074880.0;28.2;2675680.0;27.9;86183786.6667;
28.2;76403840.0;28.5;2919360.0;28.5;2065280.0;28.5;3030400.0;28.2;83885493.3333;
28.5;76139466.6667;28.8;2400586.66667;28.8;2072480.0;28.8;3001386.66667;28.5;84154506.6667;
28.8;79148480.0;29.1;3013386.66667;29.1;1985653.33333;29.1;3006186.66667;28.8;86622933.3333;
29.1;78998826.6667;29.4;82026.6666667;29.4;0.0;29.4;0.0;29.1;87004053.3333;
29.4;7928853.33333;29.7;2188320.0;29.7;1664746.66667;29.7;2147306.66667;29.4;8010880.0;
29.7;48969973.3333;30.0;3283680.0;30.0;2144906.66667;30.0;3896480.0;29.7;54970346.6667;
30.0;73243893.3333;30.3;3247466.66667;30.3;2588853.33333;30.3;3003786.66667;30.0;82568960.0;
30.3;75080106.6667;30.6;3915680.0;30.6;2721493.33333;30.6;3985706.66667;30.3;83920213.3333;
30.6;75592960.0;30.9;3259466.66667;30.9;2714293.33333;30.9;4067733.33333;30.6;86215840.0;
30.9;72496106.6667;31.2;3814453.33333;31.2;2757706.66667;31.2;4007520.0;30.9;82537600.0;
31.2;73926720.0;31.5;4065333.33333;31.5;2760106.66667;31.5;4062933.33333;31.2;84506400.0;
31.5;74414080.0;31.8;4017120.0;31.8;3276480.0;31.8;4140160.0;31.5;85302453.3333;
31.8;75543466.6667;32.1;4248586.66667;32.1;2830133.33333;32.1;4299413.33333;31.8;86977226.6667;
32.1;74563946.6667;32.4;3906080.0;32.4;3411520.0;32.4;5397173.33333;32.1;85942080.0;
32.4;73598613.3333;32.7;0.0;32.7;79626.6666667;32.7;3910880.0;32.4;86313386.6667;
32.7;79618826.6667;33.0;41013.3333333;33.0;41013.3333333;33.0;5252320.0;32.7;83609333.3333;
33.0;79182293.3333;33.3;161653.333333;33.3;3469333.33333;33.3;5343946.66667;33.0;84516640.0;
33.3;77252106.6667;33.6;0.0;33.6;3505546.66667;33.6;5363360.0;33.3;86227040.0;
33.6;75022346.6667;33.9;4036320.0;33.9;3660000.0;33.9;5440586.66667;33.6;83891253.3333;
33.9;72093173.3333;34.2;2767306.66667;34.2;2398186.66667;34.2;3556373.33333;33.9;85230080.0;
34.2;57369440.0;34.5;123040.0;34.5;82026.6666667;34.5;205066.666667;34.2;66091306.6667;
34.5;0.0;34.8;4265600.0;34.8;3570773.33333;34.8;5110080.0;34.5;410133.333333;
34.8;68906506.6667;35.1;4764960.0;35.1;4866400.0;35.1;6497333.33333;34.8;81852960.0;
35.1;66523840.0;35.4;5165493.33333;35.4;3418720.0;35.4;6724213.33333;35.1;82652533.3333;
35.4;70143253.3333;35.7;4704746.66667;35.7;4490080.0;35.7;6873866.66667;35.4;85451680.0;
35.7;70847893.3333;36.0;5003840.0;36.0;4796373.33333;36.0;7160960.0;35.7;86916586.6667;
36.0;65551306.6667;36.3;5698666.66667;36.3;4760160.0;36.3;7151146.66667;36.0;82512480.0;
36.3;69383200.0;36.6;5701066.66667;36.6;4791573.33333;36.6;7230773.33333;36.3;86993173.3333;
36.6;68774986.6667;36.9;5865120.0;36.9;4844586.66667;36.9;8470986.66667;36.6;86498400.0;
36.9;64057813.3333;37.2;6135413.33333;37.2;4999040.0;37.2;6951093.33333;36.9;83238506.6667;
37.2;68285440.0;37.5;6079786.66667;37.5;5568426.66667;37.5;8299520.0;37.2;86370986.6667;
37.5;68632746.6667;37.8;7242773.33333;37.8;5146293.33333;37.8;9052373.33333;37.5;88580480.0;
37.8;61994720.0;38.1;6116000.0;38.1;5114880.0;38.1;8813493.33333;37.8;83436160.0;
38.1;67030613.3333;38.4;6480320.0;38.4;6275253.33333;38.4;9351680.0;38.1;87074986.6667;
38.4;60375573.3333;38.7;7592480.0;38.7;6140213.33333;38.7;9276853.33333;38.4;82482826.6667;
38.7;67548266.6667;39.0;7652906.66667;39.0;6509333.33333;39.0;9563946.66667;38.7;90557813.3333;
39.0;59714346.6667;39.3;3587573.33333;39.3;3042400.0;39.3;5633653.33333;39.0;83440533.3333;
39.3;29287786.6667;39.6;2067680.0;39.6;1737173.33333;39.6;2077280.0;39.3;41551413.3333;
39.6;13492906.6667;39.9;8060640.0;39.9;7566080.0;39.9;11120053.3333;39.6;19375040.0;
39.9;63102293.3333;40.2;9076373.33333;40.2;6661386.66667;40.2;11293706.6667;39.9;89849066.6667;
40.2;60710880.0;40.5;7341600.0;40.5;5117280.0;40.5;9530133.33333;40.2;87742346.6667;
40.5;64390720.0;40.8;8683040.0;40.8;9071573.33333;40.8;12975466.6667;40.5;86379733.3333;
40.8;52398506.6667;41.1;9744586.66667;41.1;8082453.33333;41.1;11691840.0;40.8;83128586.6667;
41.1;58111093.3333;41.4;7935200.0;41.4;6620373.33333;41.4;10302186.6667;41.1;87629973.3333;
41.4;63471200.0;41.7;11332106.6667;41.7;9720800.0;41.7;7879786.66667;41.4;88328960.0;
41.7;56403840.0;42.0;9906240.0;42.0;8270720.0;42.0;161653.333333;41.7;85336533.3333;
42.0;68454346.6667;42.3;9744586.66667;42.3;8000640.0;42.3;2637066.66667;42.0;86792960.0;
42.3;69223946.6667;42.6;11211466.6667;42.6;10659093.3333;42.6;14140640.0;42.3;89606240.0;
42.6;50405226.6667;42.9;12644533.3333;42.9;8007626.66667;42.9;12721973.3333;42.6;86416426.6667;
42.9;53088533.3333;43.2;8523786.66667;43.2;8572213.33333;43.2;13267360.0;42.9;86462666.6667;
43.2;54157280.0;43.5;9394666.66667;43.5;4395840.0;43.5;12126186.6667;43.2;84520640.0;
43.5;62542293.3333;43.8;13592640.0;43.8;0.0;43.8;14802080.0;43.5;88458986.6667;
43.8;58311360.0;44.1;9814613.33333;44.1;41013.3333333;44.1;10676320.0;43.8;86706080.0;
44.1;60486613.3333;44.4;0.0;44.4;0.0;44.4;0.0;44.1;81018560.0;
44.4;0.0;44.7;0.0;44.7;571786.666667;44.7;7015893.33333;44.4;0.0;
44.7;43523946.6667;45.0;41013.3333333;45.0;11262080.0;45.0;14811253.3333;44.7;51111626.6667;
45.0;61212640.0;45.3;0.0;45.3;11416533.3333;45.3;18847573.3333;45.0;87326986.6667;
45.3;56302400.0;45.6;41013.3333333;45.6;7416426.66667;45.6;14193653.3333;45.3;86566506.6667;
45.6;66487413.3333;45.9;0.0;45.9;15395040.0;45.9;20278240.0;45.6;88138506.6667;
45.9;50680320.0;46.2;161653.333333;46.2;11500960.0;46.2;15289013.3333;45.9;86353600.0;
46.2;60059466.6667;46.5;651413.333333;46.5;14830453.3333;46.5;20179200.0;46.2;87011093.3333;
46.5;54652053.3333;46.8;10231946.6667;46.8;10934186.6667;46.8;14384320.0;46.5;90313120.0;
46.8;52116000.0;47.1;15199360.0;47.1;16328533.3333;47.1;24727520.0;46.8;87666453.3333;
47.1;37307840.0;47.4;12840000.0;47.4;13696906.6667;47.4;13057280.0;47.1;93563253.3333;
47.4;45620213.3333;47.7;13025653.3333;47.7;14041600.0;47.7;17670186.6667;47.4;85214400.0;
47.7;45248906.6667;48.0;14362293.3333;48.0;14536160.0;48.0;17952693.3333;47.7;89986346.6667;
48.0;43701973.3333;48.3;15397226.6667;48.3;18611306.6667;48.3;17916266.6667;48.0;90553120.0;
48.3;39151253.3333;48.6;12188373.3333;48.6;11973920.0;48.6;20840640.0;48.3;91076053.3333;
48.6;46689173.3333;48.9;14753013.3333;48.9;14000586.6667;48.9;19023840.0;48.6;91692106.6667;
48.9;43132586.6667;49.2;17563733.3333;49.2;18543680.0;49.2;18256800.0;48.9;90910026.6667;
49.2;37819200.0;49.5;7375413.33333;49.5;7819360.0;49.5;9841226.66667;49.2;92183413.3333;
49.5;15094826.6667;49.8;12055733.3333;49.8;12818400.0;49.8;19043253.3333;49.5;40130826.6667;
49.8;35852960.0;50.1;18186133.3333;50.1;19373760.0;50.1;18700533.3333;49.8;79770346.6667;
50.1;35399413.3333;50.4;15925600.0;50.4;16792106.6667;50.4;16893333.3333;50.1;91659840.0;
50.4;42847680.0;50.7;14936480.0;50.7;14237066.6667;50.7;17877866.6667;50.4;92458720.0;
50.7;42379520.0;51.0;14753226.6667;51.0;15450666.6667;51.0;17605386.6667;50.7;89430933.3333;
51.0;40760586.6667;51.3;17797813.3333;51.3;18584693.3333;51.3;14932106.6667;51.0;88569866.6667;
51.3;38902773.3333;51.6;18128533.3333;51.6;17998506.6667;51.6;20565333.3333;51.3;90217386.6667;
51.6;35693493.3333;51.9;12711946.6667;51.9;13209120.0;51.9;21151733.3333;51.6;92385866.6667;
51.9;41742933.3333;52.2;14200640.0;52.2;14972906.6667;52.2;17696800.0;51.9;88815733.3333;
52.2;43142186.6667;52.5;16246293.3333;52.5;16637653.3333;52.5;17248053.3333;52.2;90012533.3333;
52.5;43176213.3333;52.8;15744746.6667;52.8;16123893.3333;52.8;14698026.6667;52.5;93308213.3333;
52.8;47118720.0;53.1;17390080.0;53.1;16902933.3333;53.1;16044266.6667;52.8;93685386.6667;
53.1;41844373.3333;53.4;18217546.6667;53.4;18147946.6667;53.4;20382080.0;53.1;92181653.3333;
53.4;36639413.3333;53.7;18133120.0;53.7;17803040.0;53.7;19141866.6667;53.4;93386986.6667;
53.7;37274026.6667;54.0;16777280.0;54.0;16594453.3333;54.0;15561706.6667;53.7;92352053.3333;
54.0;39740053.3333;54.3;15969013.3333;54.3;16063466.6667;54.3;17038186.6667;54.0;88673493.3333;
54.3;37102773.3333;54.6;2325760.0;54.6;2383786.66667;54.6;600800.0;54.3;86173440.0;
54.6;0.0;54.9;19617013.3333;54.9;19089280.0;54.9;7554080.0;54.6;5310346.66667;
54.9;41491840.0;55.2;16024640.0;55.2;15282453.3333;55.2;0.0;54.9;87752213.3333;
55.2;54842506.6667;55.5;16135680.0;55.5;13349600.0;55.5;161653.333333;55.2;86149600.0;
55.5;61398720.0;55.8;22444746.6667;55.8;6162026.66667;55.8;11088853.3333;55.5;91045653.3333;
55.8;48523413.3333;56.1;19435946.6667;56.1;0.0;56.1;20242880.0;55.8;88219040.0;
56.1;47947893.3333;56.4;19476960.0;56.4;0.0;56.4;20250080.0;56.1;87626720.0;
56.4;48035626.6667;56.7;6169013.33333;56.7;41013.3333333;56.7;20570133.3333;56.4;87762666.6667;
56.7;59135146.6667;57.0;164053.333333;57.0;0.0;57.0;20968053.3333;56.7;85915306.6667;
57.0;69235946.6667;57.3;1785386.66667;57.3;0.0;57.3;18422826.6667;57.0;90368053.3333;
57.3;66149706.6667;57.6;21858133.3333;57.6;41013.3333333;57.6;24337013.3333;57.3;86357920.0;
57.6;43243840.0;57.9;19274293.3333;57.9;0.0;57.9;21598720.0;57.6;89480000.0;
57.9;47748746.6667;58.2;21720480.0;58.2;0.0;58.2;27960586.6667;57.9;88621760.0;
58.2;41322986.6667;58.5;20939040.0;58.5;0.0;58.5;18790400.0;58.2;91004053.3333;
58.5;45414026.6667;58.8;20622933.3333;58.8;0.0;58.8;21533493.3333;58.5;85143466.6667;
58.8;49189013.3333;59.1;18121120.0;59.1;0.0;59.1;22257333.3333;58.8;91345440.0;
59.1;41740533.3333;59.4;0.0;59.4;0.0;59.4;0.0;59.1;82118986.6667;
59.4;0.0;59.7;10502453.3333;59.7;0.0;59.7;7966826.66667;59.4;0.0;
59.7;26973600.0;60.0;22292480.0;60.0;0.0;60.0;21772373.3333;59.7;45442880.0;
60.0;44744320.0;;;;;;;60.0;88809173.3333;


==> csv/1cubic3vegasfairnes.csv <==
0.000000;0.642857
0.000000;0.667948
0.300000;0.431697
0.600000;0.334148
0.900000;0.302706
1.200000;0.288673
1.500000;0.273243
1.800000;0.265986
2.100000;0.263795
2.400000;0.258632
2.700000;0.256235
3.000000;0.255245
3.300000;0.258383
3.600000;0.259034
3.900000;0.259112
4.200000;0.257495
4.500000;0.255937
4.800000;0.255060
5.100000;0.256144
5.400000;0.253744
5.700000;0.253574
6.000000;0.253258
6.300000;0.253509
6.600000;0.253860
6.900000;0.253079
7.200000;0.252631
7.500000;0.252384
7.800000;0.252689
8.100000;0.252845
8.400000;0.252610
8.700000;0.252699
9.000000;0.252430
9.300000;0.252663
9.600000;0.253690
9.900000;0.253524
10.200000;0.259594
10.500000;0.250000
10.800000;0.252613
11.100000;0.255487
11.400000;0.256272
11.700000;0.256856
12.000000;0.257408
12.300000;0.257547
12.600000;0.257978
12.900000;0.258974
13.200000;0.259244
13.500000;0.259325
13.800000;0.259946
14.100000;0.261350
14.400000;0.260823
14.700000;0.261637
15.000000;0.262241
15.300000;0.270672
15.600000;0.275680
15.900000;0.263976
16.200000;0.264575
16.500000;0.264564
16.800000;0.265613
17.100000;0.265878
17.400000;0.265651
17.700000;0.265990
18.000000;0.267055
18.300000;0.267539
18.600000;0.268325
18.900000;0.268368
19.200000;0.267986
19.500000;0.268820
19.800000;0.269387
20.100000;0.269931
20.400000;0.464699
20.700000;0.265331
21.000000;0.270068
21.300000;0.271047
21.600000;0.271875
21.900000;0.270931
22.200000;0.271480
22.500000;0.271252
22.800000;0.272235
23.100000;0.273369
23.400000;0.272170
23.700000;0.274143
24.000000;0.272870
24.300000;0.273432
24.600000;0.273638
24.900000;0.273731
25.200000;0.279257
25.500000;0.390213
25.800000;0.264891
26.100000;0.275036
26.400000;0.275038
26.700000;0.275365
27.000000;0.274292
27.300000;0.275965
27.600000;0.275874
27.900000;0.276817
28.200000;0.275713
28.500000;0.276309
28.800000;0.277823
29.100000;0.276185
29.400000;0.276704
29.700000;0.278164
30.000000;0.278885
30.300000;0.286451
30.600000;0.275015
30.900000;0.269439
31.200000;0.280608
31.500000;0.279856
31.800000;0.279790
32.100000;0.282262
32.400000;0.280920
32.700000;0.281911
33.000000;0.284191
33.300000;0.284429
33.600000;0.282198
33.900000;0.284588
34.200000;0.284130
34.500000;0.285126
34.800000;0.285557
35.100000;0.284298
35.400000;0.287202
35.700000;0.286359
36.000000;0.288034
36.300000;0.286993
36.600000;0.289690
36.900000;0.287559
37.200000;0.286904
37.500000;0.288406
37.800000;0.288459
38.100000;0.288890
38.400000;0.290610
38.700000;0.289115
39.000000;0.291188
39.300000;0.291127
39.600000;0.290008
39.900000;0.290479
40.200000;0.296311
40.500000;0.327331
40.800000;0.283539
41.100000;0.290874
41.400000;0.291306
41.700000;0.290316
42.000000;0.297813
42.300000;0.294414
42.600000;0.297473
42.900000;0.295462
43.200000;0.295553
43.500000;0.294661
43.800000;0.295477
44.100000;0.296009
44.400000;0.291044
44.700000;0.299698
45.000000;0.298525
45.300000;0.303557
45.600000;0.350515
45.900000;0.283345
46.200000;0.297830
46.500000;0.295481
46.800000;0.297568
47.100000;0.296539
47.400000;0.298008
47.700000;0.295920
48.000000;0.297281
48.300000;0.299741
48.600000;0.298190
48.900000;0.297020
49.200000;0.297090
49.500000;0.297254
49.800000;0.298623
50.100000;0.299780
50.400000;0.293734
50.700000;0.317406
51.000000;0.297787
51.300000;0.296869
51.600000;0.297802
51.900000;0.298270
52.200000;0.299662
52.500000;0.299092
52.800000;0.297328
53.100000;0.298582
53.400000;0.300129
53.700000;0.299283
54.000000;0.298485
54.300000;0.302090
54.600000;0.298432
54.900000;0.300316
55.200000;0.300479
55.500000;0.471877
55.800000;0.288080
56.100000;0.296145
56.400000;0.297439
56.700000;0.298475
57.000000;0.299336
57.300000;0.299923
57.600000;0.297956
57.900000;0.299792
58.200000;0.300415
58.500000;0.300049
58.800000;0.298901
59.100000;0.297947
59.400000;0.298920
59.700000;0.299300
60.000000;0.250000


==> csv/1cubic3vegasrtt.csv <==
0;0;1;1;2;2;3;3;
0.3;6.92602992058;0.3;7.71060918285;0.3;7.98703133201;0.3;7.8430977024;
0.6;13.5225420413;0.6;11.5426600682;0.6;11.6917302734;0.6;12.5577205748;
0.9;21.2933889457;0.9;20.8625661983;0.9;18.7281391837;0.9;20.0132330259;
1.2;31.119470795;1.2;33.9892376764;1.2;33.1087762659;1.2;31.6358441892;
1.5;50.3156361757;1.5;48.3119808435;1.5;51.6343265772;1.5;44.1806811207;
1.8;57.9847189096;1.8;59.0738036803;1.8;61.8886672533;1.8;56.7200047629;
2.1;71.3150220759;2.1;74.0734135787;2.1;80.5367761188;2.1;73.3342000416;
2.4;97.6123980113;2.4;88.8828120159;2.4;87.3751090123;2.4;85.6471896172;
2.7;110.881878779;2.7;102.68677693;2.7;106.589402471;2.7;110.931475957;
3.0;131.865024567;3.0;117.49061038;3.0;117.900303432;3.0;156.848192215;
3.3;129.003226757;3.3;130.729089941;3.3;121.416717768;3.3;149.142742157;
3.6;142.233431339;3.6;144.834349224;3.6;146.121740341;3.6;145.440578461;
3.9;173.539201419;3.9;156.024772948;3.9;152.370035648;3.9;153.058158027;
4.2;185.79287529;4.2;166.817091774;4.2;169.871245112;4.2;164.098457857;
4.5;198.844562877;4.5;184.608314651;4.5;184.543684125;4.5;186.612033844;
4.8;204.147471322;4.8;194.783593889;4.8;190.598583221;4.8;225.226044655;
5.1;215.468558398;5.1;215.559939132;5.1;224.877643585;5.1;258.139967918;
5.4;231.205940247;5.4;229.332492249;5.4;227.298563177;5.4;266.165733337;
5.7;229.426240921;5.7;232.704012383;5.7;229.464133581;5.7;247.942050298;
6.0;261.348819733;6.0;245.441969821;6.0;254.282236099;6.0;245.579004288;
6.3;258.705663681;6.3;256.352172137;6.3;239.465534687;6.3;249.054729939;
6.6;287.675062815;6.6;263.211832688;6.6;266.250038147;6.6;265.060822169;
6.9;295.482444763;6.9;284.384935377;6.9;286.679029465;6.9;291.665256023;
7.2;304.037749767;7.2;284.819464928;7.2;301.154971123;7.2;287.504474322;
7.5;285.052537918;7.5;281.274396656;7.5;286.653359731;7.5;293.268203735;
7.8;307.663997014;7.8;285.2826774;7.8;295.586665471;7.8;294.640600681;
8.1;303.374369939;8.1;287.590538878;8.1;297.320683797;8.1;291.3377285;
8.4;303.018212318;8.4;289.520169251;8.4;305.656750997;8.4;310.187339783;
8.7;296.446979046;8.7;287.956686347;8.7;301.952679952;8.7;296.080970764;
9.0;293.51143837;9.0;290.360612979;9.0;290.154536565;9.0;307.036757469;
9.3;301.455974579;9.3;293.376969698;9.3;306.533734004;9.3;303.277015686;
9.6;302.748481433;9.6;297.394449979;9.6;306.066115697;9.6;306.144952774;
9.9;292.146801949;9.9;288.463002133;9.9;290.155649185;9.9;290.189981461;
10.2;304.828613997;10.2;289.710010953;10.2;301.26196146;10.2;301.238715649;
10.5;306.555390358;10.5;296.488288077;10.5;303.771336873;10.5;303.821265697;
10.8;299.555039406;10.8;292.046426092;10.8;303.62534523;10.8;303.641748428;
11.1;306.887555122;11.1;299.051359001;11.1;309.515396754;11.1;309.467037519;
11.4;291.684408983;11.4;295.179778375;11.4;292.666276296;11.4;292.618989944;
11.7;296.207623048;11.7;288.506035055;11.7;294.625679652;11.7;294.581711292;
12.0;305.785199006;12.0;300.038680772;12.0;314.455509186;12.0;306.777556737;
12.3;308.391128268;12.3;304.360856654;12.3;302.627245585;12.3;305.266976357;
12.6;298.638269305;12.6;299.268672024;12.6;294.66899236;12.6;295.231342316;
12.9;299.428984523;12.9;288.662707777;12.9;299.091339111;12.9;299.03626442;
13.2;303.487446573;13.2;296.326516675;13.2;305.402358373;13.2;302.327486185;
13.5;305.412488825;13.5;304.290954911;13.5;305.049975713;13.5;303.059577942;
13.8;286.418755849;13.8;293.848221373;13.8;283.651351929;13.8;283.343871435;
14.1;303.825330734;14.1;291.512926363;14.1;300.719022751;14.1;303.796961904;
14.4;307.118749619;14.4;301.054275779;14.4;307.254711787;14.4;306.753593333;
14.7;291.450359605;14.7;297.303875701;14.7;290.323495865;14.7;289.321343104;
15.0;300.347367922;15.0;291.946731497;15.0;291.933377584;15.0;298.767478842;
15.3;307.423168963;15.3;295.919865872;15.3;308.14798673;15.3;306.406629086;
15.6;307.039462603;15.6;300.283040328;15.6;311.101277669;15.6;304.95150884;
15.9;304.139442444;15.9;298.667697092;15.9;305.220683416;15.9;304.360693151;
16.2;296.196277325;16.2;304.059372594;16.2;294.590314229;16.2;281.606995541;
16.5;301.555948598;16.5;309.397950776;16.5;300.414244334;16.5;300.975706266;
16.8;290.16745532;16.8;299.753995809;16.8;290.551066399;16.8;291.030577251;
17.1;303.996658325;17.1;306.156540893;17.1;304.595947266;17.1;304.704603942;
17.4;300.395973267;17.4;309.726080967;17.4;298.826297124;17.4;298.157197458;
17.7;297.887372971;17.7;294.605670147;17.7;295.772631963;17.7;296.465413911;
18.0;296.616040743;18.0;293.856126228;18.0;296.094655991;18.0;297.394785388;
18.3;306.173086166;18.3;296.250737467;18.3;302.950938543;18.3;303.657388687;
18.6;306.431416309;18.6;294.85114404;18.6;306.762297948;18.6;304.324931112;
18.9;300.263587166;18.9;297.783588114;18.9;301.771223545;18.9;299.641283353;
19.2;307.963651769;19.2;306.898473857;19.2;307.783206304;19.2;308.810733259;
19.5;288.076526978;19.5;295.793294411;19.5;286.306937536;19.5;285.607245661;
19.8;295.635387301;19.8;294.788864258;19.8;293.550729752;19.8;296.050772947;
20.1;300.314481442;20.1;297.303171419;20.1;298.872391383;20.1;299.025147302;
20.4;305.217548421;20.4;297.399303993;20.4;300.894975662;20.4;303.993721803;
20.7;303.845311466;20.7;301.855487563;20.7;306.145032247;20.7;301.196059665;
21.0;307.922648059;21.0;308.048108767;21.0;310.59896946;21.0;306.642235936;
21.3;281.842682097;21.3;301.42033061;21.3;282.298644384;21.3;282.285954501;
21.6;304.94648371;21.6;303.073565125;21.6;302.695035934;21.6;301.970191904;
21.9;296.483016596;21.9;304.661051327;21.9;293.646971385;21.9;295.25684699;
22.2;299.020957947;22.2;296.469492435;22.2;304.909626643;22.2;299.562998307;
22.5;307.955484641;22.5;300.690319413;22.5;310.216983159;22.5;308.207890926;
22.8;291.321446256;22.8;298.259942109;22.8;294.331947962;22.8;294.374893693;
23.1;305.097672997;23.1;301.565099763;23.1;308.327039083;23.1;307.944460919;
23.4;307.540734609;23.4;307.03834276;23.4;308.078050613;23.4;306.133556366;
23.7;292.159208032;23.7;298.439115982;23.7;297.048330307;23.7;293.274210721;
24.0;304.050513676;24.0;303.054985644;24.0;305.491288503;24.0;301.747130185;
24.3;296.067487626;24.3;303.546531983;24.3;304.63051796;24.3;297.634030643;
24.6;299.127999772;24.6;297.71614677;24.6;295.23007075;24.6;298.229723442;
24.9;308.360305699;24.9;296.17554314;24.9;309.928019842;24.9;309.541527818;
25.2;299.715936184;25.2;299.835220578;25.2;301.084359487;25.2;300.484918413;
25.5;304.203002349;25.5;312.816017979;25.5;300.688346227;25.5;303.748401729;
25.8;298.544531519;25.8;313.772605847;25.8;302.208662033;25.8;299.322366714;
26.1;299.875181775;26.1;310.384901633;26.1;295.340538025;26.1;299.812363415;
26.4;300.728505308;26.4;314.620262725;26.4;304.62372303;26.4;305.453319299;
26.7;291.573632331;26.7;313.331338151;26.7;291.563908259;26.7;296.121391383;
27.0;304.399159822;27.0;313.398198592;27.0;304.385662079;27.0;306.612912999;
27.3;291.186172029;27.3;304.196021121;27.3;291.855017344;27.3;292.207519213;
27.6;303.750552914;27.6;310.33609003;27.6;304.295063019;27.6;305.287111637;
27.9;304.02679547;27.9;316.44527829;27.9;306.076606115;27.9;307.987706228;
28.2;306.421741843;28.2;319.41045076;28.2;303.153673808;28.2;306.5500492;
28.5;293.296941121;28.5;312.204172966;28.5;287.889003754;28.5;287.984490395;
28.8;306.552110834;28.8;309.900345476;28.8;307.661890984;28.8;307.638188626;
29.1;311.667873309;29.1;312.006225204;29.1;315.628707409;29.1;312.803700164;
29.4;292.666678429;29.4;300.669371048;29.4;305.593907833;29.4;295.40247452;
29.7;287.116350012;29.7;296.5949496;29.7;289.574432373;29.7;287.976243761;
30.0;305.340201247;30.0;304.041529579;30.0;306.550820669;30.0;306.124650914;
30.3;298.089971542;30.3;299.856017388;30.3;293.880156108;30.3;297.148242289;
30.6;300.519837273;30.6;307.493970827;30.6;305.105030537;30.6;300.506721843;
30.9;293.861850448;30.9;296.549913827;30.9;292.655865351;30.9;293.989303264;
31.2;310.646633307;31.2;302.27555741;31.2;301.153707504;31.2;304.674470425;
31.5;300.980496407;31.5;304.202826474;31.5;302.291653373;31.5;302.579281178;
31.8;295.234824127;31.8;304.598139983;31.8;296.351571878;31.8;296.506283131;
32.1;296.347307709;32.1;299.056926802;32.1;297.434985638;32.1;296.714047591;
32.4;312.927397398;32.4;306.364661836;32.4;309.770620786;32.4;311.719585549;
32.7;297.794410816;32.7;303.655675772;32.7;296.142371496;32.7;300.810847282;
33.6;306.90739836;33.0;317.527031843;33.9;287.702158878;33.6;312.742763095;
33.9;292.480436026;33.6;311.020828468;34.2;311.342644691;33.9;289.485898018;
34.2;311.711160036;33.9;307.540129567;34.5;295.98896844;34.2;311.110987383;
34.5;298.583929355;34.2;314.424016425;34.8;295.480023731;34.5;299.593190352;
34.8;298.742908698;34.5;307.448936148;35.1;307.500922162;34.8;297.17704829;
35.1;308.624171294;34.8;311.817152115;35.4;288.241833448;35.1;309.881266426;
35.4;285.579534677;35.1;316.749707404;35.7;302.431631088;35.4;289.669966698;
35.7;302.311067228;35.4;303.185072638;36.6;165.896177292;35.7;302.399469882;
36.6;298.761214529;35.7;304.660063235;36.9;309.4259959;36.0;325.223445892;
36.9;309.302984584;36.0;329.630310782;37.2;303.825696309;36.6;298.099070787;
37.2;296.514960436;36.6;302.521872618;37.5;296.264395118;36.9;305.054241297;
37.5;293.011011901;36.9;315.353384288;37.8;311.083307973;37.2;300.691420177;
37.8;308.134463098;37.2;315.94534111;38.1;299.925665702;37.5;292.332558632;
38.1;298.124717815;37.5;306.78817317;38.4;296.877637986;37.8;309.485248491;
38.4;296.613810109;37.8;311.882909408;38.7;301.529087126;38.1;298.141639966;
38.7;302.560491382;38.1;304.612599317;39.0;295.90875261;38.4;298.135086342;
39.0;295.029653443;38.4;310.493764777;39.3;314.739798055;38.7;300.537535777;
39.3;315.133639744;38.7;313.048285819;39.6;293.890829744;39.0;293.806576261;
39.6;288.535459986;39.0;307.46488988;39.9;316.338313592;39.3;315.387566884;
39.9;315.44769307;39.3;313.793814807;40.2;296.489109864;39.6;290.766202079;
40.2;293.665001609;39.6;313.884730175;40.5;303.153263198;39.9;317.331603595;
40.5;301.887429678;39.9;329.759003164;40.8;300.813156366;40.2;296.615378898;
40.8;298.024272919;40.2;313.644841914;41.1;299.671924114;40.5;300.969986482;
41.1;298.525094986;40.5;310.206168964;41.4;299.974064494;40.8;299.288447414;
41.4;299.523840145;40.8;313.538386952;41.7;320.707263016;41.1;298.559773643;
41.7;320.86633701;41.1;314.537340694;42.0;305.090781621;41.4;296.959877014;
42.0;304.618550384;41.4;308.861618975;42.3;297.792916298;41.7;320.762941471;
42.3;301.742772902;41.7;320.588408242;42.6;286.239775216;42.0;302.20241206;
42.6;287.93044885;42.0;315.554029715;42.9;304.089436928;42.3;298.948201266;
42.9;306.123945448;42.3;312.655589239;43.2;307.053171858;42.6;286.80130531;
43.2;305.650987795;42.6;299.011290232;43.5;295.698106289;42.9;304.260689479;
43.5;294.918077963;42.9;315.661276672;43.8;304.551130117;43.2;304.438460258;
43.8;303.676793208;43.2;314.71826957;44.1;291.301911076;43.5;294.589996338;
44.1;293.170654549;43.5;311.814586343;44.4;299.920976162;43.8;305.358290672;
44.4;300.320193453;43.8;315.061052455;44.7;320.4073614;44.1;296.190261841;
44.7;319.870471954;44.1;310.607109018;45.0;295.603990555;44.4;304.467747951;
45.0;295.07874067;44.4;315.659709152;45.3;294.294517973;44.7;319.211116859;
45.3;293.489497442;44.7;325.731952517;45.6;305.255241394;45.0;292.512681749;
45.6;306.707836964;45.0;312.022086028;45.9;308.084303019;45.3;297.190000271;
45.9;306.459569014;45.3;309.637826016;46.2;300.994735294;45.6;306.659362355;
46.2;298.69136902;45.6;323.119291195;46.5;309.43248007;45.9;304.690043132;
46.5;301.266631213;45.9;317.848373743;46.8;300.654594715;46.2;304.703998566;
46.8;296.282963753;46.2;314.464263333;47.1;301.896355369;46.5;306.631302429;
47.1;304.063966058;46.5;316.515473122;47.4;302.664477774;46.8;298.664246287;
47.4;301.144563235;46.8;307.230578269;47.7;302.278954932;47.1;305.602387587;
47.7;300.001667995;47.1;312.926683372;48.0;295.190660321;47.4;301.173657179;
48.0;295.647325339;47.4;312.456784013;48.3;299.180475565;47.7;303.050686573;
48.3;299.460370586;47.7;316.420561497;48.6;305.140053784;48.0;298.505509486;
48.6;301.792113869;48.0;306.927459223;48.9;304.154190363;48.3;299.890990843;
48.9;304.791846365;48.3;303.530714811;49.2;294.314852301;48.6;303.05219094;
49.2;295.372018274;48.6;314.534970606;49.5;302.096803233;48.9;305.775078516;
49.5;300.435613703;48.9;315.197084127;49.8;301.447553455;49.2;294.635385275;
49.8;297.18872217;49.2;309.931638067;50.1;313.157543844;49.5;299.594243368;
50.1;316.840324762;49.5;311.066934131;50.4;303.034037352;49.8;298.902567228;
50.4;296.635659236;49.8;307.463806802;50.7;306.293683582;50.1;318.482583967;
50.7;306.334120887;50.1;320.597957022;51.0;300.35591559;50.4;297.672146656;
51.0;300.815625269;50.4;314.216103418;51.3;299.412044824;50.7;305.469472453;
51.3;295.45788204;50.7;320.773820803;51.6;292.776740514;51.0;301.715749683;
51.6;291.394171891;51.0;312.608370943;51.9;323.634839058;51.3;298.074035321;
51.9;324.409444281;51.3;311.441969433;52.2;309.448186089;51.6;292.029187793;
52.2;311.843763318;51.6;310.209395404;52.5;297.854189689;51.9;325.031267745;
52.5;294.539520957;51.9;328.191742812;52.8;306.847678764;52.2;310.640215874;
52.8;305.700642091;52.2;326.663920915;53.1;303.560154779;52.5;296.11480034;
53.1;304.087749549;52.5;319.76750863;53.4;290.225113432;52.8;303.79948616;
53.4;289.961447716;52.8;316.828830179;53.7;308.5896492;53.1;303.691487158;
53.7;306.908486106;53.1;313.583600769;54.0;304.356698332;53.4;290.765253703;
54.0;300.236472217;53.4;309.396186788;54.3;298.357605934;53.7;306.93660842;
54.3;295.639082238;53.7;319.972245601;54.6;280.212285155;54.0;300.975924831;
54.6;281.445145607;54.0;317.338432233;54.9;317.5622775;54.3;297.824055462;
54.9;315.789957047;54.3;309.173159432;55.2;307.69826626;54.6;284.480423224;
55.2;308.809644526;54.6;303.698438587;55.5;305.344533112;54.9;315.524452611;
55.5;299.470704335;54.9;322.34313254;55.8;297.526380111;55.2;306.550721653;
55.8;294.485754886;55.2;322.45314212;56.1;321.288005978;55.5;301.970890074;
56.1;320.326286204;55.5;319.391928933;56.4;319.453162662;55.8;295.292872371;
56.4;321.234432551;55.8;311.809059758;56.7;300.426464814;56.1;321.176269959;
56.7;299.291765248;56.1;295.859945612;57.0;293.17003727;56.4;319.420685844;
57.0;294.095585563;56.4;305.649228378;57.3;302.70429091;56.7;297.751152515;
57.3;299.717943623;56.7;303.647203807;57.6;309.673817653;57.0;295.852168132;
57.6;306.041114471;57.0;307.366271034;57.9;301.66430385;57.3;301.755224505;
57.9;296.776321199;57.3;313.430634983;58.2;304.164639059;57.6;308.311967526;
58.2;299.710724089;57.6;316.145428735;58.5;298.357918577;57.9;298.530320326;
58.5;298.061960148;57.9;313.096275168;58.8;292.769770873;58.2;300.53620679;
58.8;288.500260424;58.2;311.702929222;59.1;309.022808075;58.5;303.339227301;
59.1;312.701789956;58.5;315.377959018;59.4;300.954556061;58.8;291.282279151;
59.4;296.891848246;58.8;318.495089876;59.7;302.960010008;59.1;309.73340973;
59.7;304.033126471;59.1;319.16664278;60.0;298.447505483;59.4;297.068009611;
60.0;296.502393026;59.4;309.241892296;;;59.7;302.941742397;
;;59.7;305.414343439;;;60.0;297.615774094;
;;60.0;311.053986656;;;;;


==> csv/1cubic3vegasthroughput.csv <==
0;0;1;1;2;2;3;3;4;4;
0;2613.33333333;0.3;25258586.6667;0.3;15500080.0;0.3;10790533.3333;0;2613.33333333;
0.3;9849840.0;0.6;64969493.3333;0.6;6832640.0;0.6;5459786.66667;0.3;61399040.0;
0.6;5175306.66667;0.9;75427626.6667;0.9;3336693.33333;0.9;3655200.0;0.6;82437226.6667;
0.9;3469546.66667;1.2;77143200.0;1.2;2072480.0;1.2;2357173.33333;0.9;85889066.6667;
1.2;2246346.66667;1.5;78636906.6667;1.5;1423466.66667;1.5;2277546.66667;1.2;83819200.0;
1.5;1211200.0;1.8;80663786.6667;1.8;1100160.0;1.8;1384853.33333;1.5;83549120.0;
1.8;1090560.0;2.1;80707200.0;2.1;854080.0;2.1;610400.0;1.8;84239360.0;
2.1;808266.666667;2.4;81414026.6667;2.4;528373.333333;2.4;890293.333333;2.1;82979946.6667;
2.4;564586.666667;2.7;82753280.0;2.7;569386.666667;2.7;287093.333333;2.4;83397280.0;
2.7;448746.666667;3.0;81954613.3333;3.0;405333.333333;3.0;164053.333333;2.7;84058506.6667;
3.0;241280.0;3.3;81455040.0;3.3;405333.333333;3.3;205066.666667;3.0;82765280.0;
3.3;562186.666667;3.6;82466186.6667;3.6;446346.666667;3.6;366720.0;3.3;82627626.6667;
3.6;405333.333333;3.9;81390026.6667;3.9;608000.0;3.9;448746.666667;3.6;83684586.6667;
3.9;528373.333333;4.2;85361760.0;4.2;569386.666667;4.2;448746.666667;3.9;82975146.6667;
4.2;407733.333333;4.5;81787946.6667;4.5;649013.333333;4.5;164053.333333;4.2;86787626.6667;
4.5;451146.666667;4.8;86264053.3333;4.8;405333.333333;4.8;164053.333333;4.5;83052160.0;
4.8;369120.0;5.1;81059093.3333;5.1;366720.0;5.1;82026.6666667;4.8;87202560.0;
5.1;448746.666667;5.4;83356693.3333;5.4;410133.333333;5.4;161653.333333;5.1;81956586.6667;
5.4;325706.666667;5.7;87200373.3333;5.7;161653.333333;5.7;164053.333333;5.4;84254186.6667;
5.7;202666.666667;6.0;85267733.3333;6.0;243680.0;6.0;161653.333333;5.7;87728746.6667;
6.0;205066.666667;6.3;86843733.3333;6.3;200266.666667;6.3;159253.333333;6.0;85878133.3333;
6.3;161653.333333;6.6;86829386.6667;6.6;205066.666667;6.6;241280.0;6.3;87364906.6667;
6.6;241280.0;6.9;84290453.3333;6.9;164053.333333;6.9;243680.0;6.6;87517013.3333;
6.9;164053.333333;7.2;86754293.3333;7.2;123040.0;7.2;246080.0;6.9;84862240.0;
7.2;120640.0;7.5;84973440.0;7.5;123040.0;7.5;202666.666667;7.2;87244053.3333;
7.5;120640.0;7.8;85661333.3333;7.8;123040.0;7.8;164053.333333;7.5;85419786.6667;
7.8;120640.0;8.1;83127680.0;8.1;123040.0;8.1;202666.666667;7.8;86069066.6667;
8.1;161653.333333;8.4;85813386.6667;8.4;123040.0;8.4;202666.666667;8.1;83615040.0;
8.4;161653.333333;8.7;85637333.3333;8.7;123040.0;8.7;161653.333333;8.4;86300746.6667;
8.7;202666.666667;9.0;82845386.6667;9.0;123040.0;9.0;120640.0;8.7;86124693.3333;
9.0;200266.666667;9.3;83518613.3333;9.3;123040.0;9.3;82026.6666667;9.0;83289333.3333;
9.3;241280.0;9.6;83482400.0;9.6;123040.0;9.6;79626.6666667;9.3;83964960.0;
9.6;284693.333333;9.9;82905600.0;9.9;164053.333333;9.9;161653.333333;9.6;83969760.0;
9.9;320906.666667;10.2;86097866.6667;10.2;120640.0;10.2;164053.333333;9.9;83552213.3333;
10.2;364320.0;10.5;36162293.3333;10.5;123040.0;10.5;202666.666667;10.2;86746880.0;
10.5;410133.333333;10.8;0.0;10.8;0.0;10.8;0.0;10.5;36898133.3333;
10.8;0.0;11.1;78091786.6667;11.1;120640.0;11.1;287093.333333;10.8;0.0;
11.1;484960.0;11.4;85572106.6667;11.4;123040.0;11.4;328106.666667;11.1;78984480.0;
11.4;523573.333333;11.7;84372426.6667;11.7;164053.333333;11.7;366720.0;11.4;86546826.6667;
11.7;566986.666667;12.0;80015040.0;12.0;123040.0;12.0;402933.333333;11.7;85470186.6667;
12.0;608000.0;12.3;79802560.0;12.3;120640.0;12.3;448746.666667;12.0;81149013.3333;
12.3;653813.333333;12.6;84273866.6667;12.6;123040.0;12.6;489760.0;12.3;81025760.0;
12.6;690026.666667;12.9;84288480.0;12.9;120640.0;12.9;528373.333333;12.6;85576693.3333;
12.9;726240.0;13.2;79703520.0;13.2;123040.0;13.2;574186.666667;12.9;85663733.3333;
13.2;767253.333333;13.5;81711200.0;13.5;123040.0;13.5;612800.0;13.2;81168000.0;
13.5;803466.666667;13.8;84910880.0;13.8;120640.0;13.8;651413.333333;13.5;83250506.6667;
13.8;842080.0;14.1;83653653.3333;14.1;123040.0;14.1;690026.666667;13.8;86525013.3333;
14.1;883093.333333;14.4;78825226.6667;14.4;164053.333333;14.4;731040.0;14.1;85349813.3333;
14.4;924106.666667;14.7;84751626.6667;14.7;123040.0;14.7;776853.333333;14.4;80644426.6667;
14.7;969920.0;15.0;82507466.6667;15.0;123040.0;15.0;815466.666667;14.7;86621440.0;
15.0;1008533.33333;15.3;81827253.3333;15.3;123040.0;15.3;858880.0;15.0;84454506.6667;
15.3;1056746.66667;15.6;50478293.3333;15.6;120640.0;15.6;887893.333333;15.3;83865920.0;
15.6;1085760.0;15.9;41485546.6667;15.9;120640.0;15.9;897493.333333;15.6;52572586.6667;
15.9;1092960.0;16.2;79032906.6667;16.2;120640.0;16.2;979520.0;15.9;43596640.0;
16.2;1126773.33333;16.5;79660320.0;16.5;161653.333333;16.5;1015733.33333;16.2;81259840.0;
16.5;1170186.66667;16.8;82635306.6667;16.8;164053.333333;16.8;1054346.66667;16.5;82007893.3333;
16.8;1211200.0;17.1;78352480.0;17.1;123040.0;17.1;1092960.0;16.8;85064906.6667;
17.1;1240213.33333;17.4;79199360.0;17.4;123040.0;17.4;1131573.33333;17.1;80808693.3333;
17.4;1293226.66667;17.7;83904746.6667;17.7;123040.0;17.7;1189386.66667;17.4;81747200.0;
17.7;1331840.0;18.0;84423520.0;18.0;120640.0;18.0;1225600.0;17.7;86549013.3333;
18.0;1368053.33333;18.3;81472320.0;18.3;123040.0;18.3;1264213.33333;18.0;87137813.3333;
18.3;1409066.66667;18.6;82727146.6667;18.6;164053.333333;18.6;1302826.66667;18.3;84268640.0;
18.6;1450080.0;18.9;79387626.6667;18.9;123040.0;18.9;1310026.66667;18.6;85644106.6667;
18.9;1452480.0;19.2;79935413.3333;19.2;123040.0;19.2;1334240.0;18.9;82273173.3333;
19.2;1491093.33333;19.5;83984373.3333;19.5;120640.0;19.5;1382453.33333;19.2;82883786.6667;
19.5;1524906.66667;19.8;82427840.0;19.8;123040.0;19.8;1425866.66667;19.5;87012373.3333;
19.8;1563520.0;20.1;82106933.3333;20.1;120640.0;20.1;1469280.0;19.8;85540266.6667;
20.1;1606933.33333;20.4;82027520.0;20.4;123040.0;20.4;1507893.33333;20.1;85303786.6667;
20.4;1604533.33333;20.7;2825546.66667;20.7;0.0;20.7;0.0;20.4;85262986.6667;
20.7;0.0;21.0;53340106.6667;21.0;123040.0;21.0;1510293.33333;20.7;2825546.66667;
21.0;1650346.66667;21.3;82362560.0;21.3;82026.6666667;21.3;1541706.66667;21.0;56623786.6667;
21.3;1609333.33333;21.6;79623840.0;21.6;123040.0;21.6;1585120.0;21.3;85595626.6667;
21.6;1729973.33333;21.9;79476800.0;21.9;123040.0;21.9;1587520.0;21.6;83061973.3333;
21.9;1727573.33333;22.2;82912746.6667;22.2;120640.0;22.2;1587520.0;21.9;82914933.3333;
22.2;1737173.33333;22.5;81209226.6667;22.5;123040.0;22.5;1592320.0;22.2;86358080.0;
22.5;1732373.33333;22.8;81901866.6667;22.8;123040.0;22.8;1589920.0;22.5;84656960.0;
22.8;1739573.33333;23.1;80285120.0;23.1;123040.0;23.1;1669546.66667;22.8;85354400.0;
23.1;1812000.0;23.4;77889120.0;23.4;123040.0;23.4;1664746.66667;23.1;83889706.6667;
23.4;1809600.0;23.7;83048266.6667;23.7;123040.0;23.7;1710560.0;23.4;81486506.6667;
23.7;1862613.33333;24.0;78294666.6667;24.0;123040.0;24.0;1751573.33333;23.7;86744480.0;
24.0;1886826.66667;24.3;82232586.6667;24.3;120640.0;24.3;1712960.0;24.0;82056106.6667;
24.3;1891626.66667;24.6;81272053.3333;24.6;123040.0;24.6;1751573.33333;24.3;85957813.3333;
24.6;1942240.0;24.9;82630506.6667;24.9;123040.0;24.9;1797386.66667;24.6;85088906.6667;
24.9;1935040.0;25.2;81851253.3333;25.2;123040.0;25.2;1782986.66667;24.9;86485973.3333;
25.2;1935040.0;25.5;64366933.3333;25.5;120640.0;25.5;1659946.66667;25.2;85692320.0;
25.5;1565920.0;25.8;5513706.66667;25.8;0.0;25.8;82026.6666667;25.5;67713440.0;
25.8;361920.0;26.1;77913333.3333;26.1;164053.333333;26.1;1782986.66667;25.8;5957653.33333;
26.1;1927840.0;26.4;77725066.6667;26.4;123040.0;26.4;1794986.66667;26.1;81788213.3333;
26.4;1927840.0;26.7;77669653.3333;26.7;123040.0;26.7;1792586.66667;26.4;81570933.3333;
26.7;1932640.0;27.0;77737066.6667;27.0;123040.0;27.0;1840800.0;26.7;81517920.0;
27.0;1971253.33333;27.3;80782293.3333;27.3;120640.0;27.3;1787786.66667;27.0;81672160.0;
27.3;1973653.33333;27.6;77367946.6667;27.6;120640.0;27.6;1874613.33333;27.3;84664373.3333;
27.6;1997866.66667;27.9;77971146.6667;27.9;120640.0;27.9;1867413.33333;27.6;81361066.6667;
27.9;1973653.33333;28.2;74800693.3333;28.2;120640.0;28.2;1867413.33333;27.9;81932853.3333;
28.2;2017066.66667;28.5;79018240.0;28.5;120640.0;28.5;1877013.33333;28.2;78805813.3333;
28.5;2048480.0;28.8;79172693.3333;28.8;161653.333333;28.8;1903626.66667;28.5;83064373.3333;
28.8;2089493.33333;29.1;76404266.6667;29.1;164053.333333;29.1;1942240.0;28.8;83327466.6667;
29.1;2094293.33333;29.4;82169493.3333;29.4;202666.666667;29.4;1951840.0;29.1;80604853.3333;
29.4;2084693.33333;29.7;81848106.6667;29.7;243680.0;29.7;1985653.33333;29.4;86408693.3333;
29.7;2132906.66667;30.0;80186293.3333;30.0;284693.333333;30.0;2036266.66667;29.7;86210346.6667;
30.0;2169120.0;30.3;79452853.3333;30.3;325706.666667;30.3;2029066.66667;30.0;84676373.3333;
30.3;2178720.0;30.6;58322720.0;30.6;369120.0;30.6;1628533.33333;30.3;83986346.6667;
30.6;1565920.0;30.9;38010986.6667;30.9;0.0;30.9;325706.666667;30.6;61886293.3333;
30.9;562186.666667;31.2;79945013.3333;31.2;451146.666667;31.2;2067680.0;30.9;38898880.0;
31.2;2219733.33333;31.5;79337013.3333;31.5;487360.0;31.5;2072480.0;31.2;84683573.3333;
31.5;2217333.33333;31.8;81103200.0;31.8;487360.0;31.8;2062880.0;31.5;84114186.6667;
31.8;2200533.33333;32.1;81870666.6667;32.1;533173.333333;32.1;2067680.0;31.8;85853973.3333;
32.1;2214933.33333;32.4;77266506.6667;32.4;605600.0;32.4;2079680.0;32.1;86686453.3333;
32.4;2219733.33333;32.7;80661866.6667;32.7;653813.333333;32.7;2031466.66667;32.4;82171520.0;
32.7;2224533.33333;33.0;79587893.3333;33.0;697226.666667;33.0;2070080.0;32.7;85571680.0;
33.0;2181120.0;33.3;74805493.3333;33.3;728640.0;33.3;2111093.33333;33.0;84536320.0;
33.3;2226933.33333;33.6;75551146.6667;33.6;762453.333333;33.6;2115893.33333;33.3;79872160.0;
33.6;2169120.0;33.9;80297333.3333;33.9;810666.666667;33.9;2099093.33333;33.6;80598613.3333;
33.9;2292160.0;34.2;77966346.6667;34.2;849280.0;34.2;2149706.66667;33.9;85499253.3333;
34.2;2258346.66667;34.5;78644586.6667;34.5;887893.333333;34.5;2120693.33333;34.2;83223680.0;
34.5;2248746.66667;34.8;77023040.0;34.8;938506.666667;34.8;2118293.33333;34.5;83901920.0;
34.8;2292160.0;35.1;76528266.6667;35.1;972320.0;35.1;2070080.0;34.8;82372000.0;
35.1;2294560.0;35.4;81875200.0;35.4;1022933.33333;35.4;2190720.0;35.1;81865226.6667;
35.4;2333173.33333;35.7;77252053.3333;35.7;1056746.66667;35.7;2238933.33333;35.4;87422026.6667;
35.7;2364586.66667;36.0;79356160.0;36.0;1095360.0;36.0;2193120.0;35.7;82912320.0;
36.0;2369386.66667;36.3;77840640.0;36.3;1138773.33333;36.3;2287146.66667;36.0;85014026.6667;
36.3;2362186.66667;36.6;78685386.6667;36.6;1097760.0;36.6;2241333.33333;36.3;83628746.6667;
36.6;2325973.33333;36.9;74455573.3333;36.9;1220800.0;36.9;2231733.33333;36.6;84350453.3333;
36.9;2330773.33333;37.2;78760213.3333;37.2;1223200.0;37.2;2236533.33333;36.9;80238880.0;
37.2;2294560.0;37.5;80504800.0;37.5;1254613.33333;37.5;2267946.66667;37.2;84514506.6667;
37.5;2212533.33333;37.8;78229440.0;37.8;1343840.0;37.8;2320960.0;37.5;86239893.3333;
37.8;2292160.0;38.1;79059306.6667;38.1;1382453.33333;38.1;2272746.66667;37.8;84186400.0;
38.1;2251146.66667;38.4;78586560.0;38.4;1418666.66667;38.4;2306560.0;38.1;84965653.3333;
38.4;2292160.0;38.7;76542666.6667;38.7;1464480.0;38.7;2316160.0;38.4;84603946.6667;
38.7;2296960.0;39.0;80041386.6667;39.0;1500693.33333;39.0;2323360.0;38.7;82620266.6667;
39.0;2292160.0;39.3;76339733.3333;39.3;1541706.66667;39.3;2306560.0;39.0;86157600.0;
39.3;2294560.0;39.6;76750080.0;39.6;1548906.66667;39.6;2320960.0;39.3;82482560.0;
39.6;2258346.66667;39.9;74749813.3333;39.9;1503093.33333;39.9;2082080.0;39.6;82878293.3333;
39.9;1650346.66667;40.2;76858720.0;40.2;1744373.33333;40.2;2685280.0;39.9;79985333.3333;
40.2;2931573.33333;40.5;78533280.0;40.5;1712960.0;40.5;2441600.0;40.2;84219946.6667;
40.5;2335573.33333;40.8;14730933.3333;40.8;0.0;40.8;0.0;40.5;85023413.3333;
40.8;0.0;41.1;62026560.0;41.1;1708160.0;41.1;2395786.66667;40.8;14730933.3333;
41.1;2096693.33333;41.4;79170560.0;41.4;1828800.0;41.4;2393386.66667;41.1;68227200.0;
41.4;2294560.0;41.7;76774346.6667;41.7;1746773.33333;41.7;2149706.66667;41.4;85687306.6667;
41.7;2021866.66667;42.0;76166080.0;42.0;1703360.0;42.0;2272746.66667;41.7;82692693.3333;
42.0;2212533.33333;42.3;77505600.0;42.3;2152106.66667;42.3;2846933.33333;42.0;82354720.0;
42.3;2622666.66667;42.6;81460266.6667;42.6;1947040.0;42.6;2482613.33333;42.3;85127306.6667;
42.6;2328373.33333;42.9;73724266.6667;42.9;1995253.33333;42.9;2487413.33333;42.6;88218293.3333;
42.9;2378986.66667;43.2;77236746.6667;43.2;1995253.33333;43.2;2465813.33333;42.9;80585920.0;
43.2;2337973.33333;43.5;77218293.3333;43.5;1985653.33333;43.5;2528426.66667;43.2;84035786.6667;
43.5;2294560.0;43.8;77785280.0;43.8;1997653.33333;43.8;2477813.33333;43.5;84026933.3333;
43.8;2340373.33333;44.1;77264320.0;44.1;1983253.33333;44.1;2521226.66667;43.8;84601120.0;
44.1;2304160.0;44.4;77336746.6667;44.4;2074880.0;44.4;2550240.0;44.1;84072960.0;
44.4;2301760.0;44.7;77370346.6667;44.7;1710560.0;44.7;2188320.0;44.4;84263626.6667;
44.7;1898826.66667;45.0;75140800.0;45.0;2439200.0;45.0;2924160.0;44.7;83168053.3333;
45.0;2738506.66667;45.3;78186026.6667;45.3;2041066.66667;45.3;2600853.33333;45.0;83242666.6667;
45.3;2294560.0;45.6;58433760.0;45.6;1744373.33333;45.6;2033866.66667;45.3;85122506.6667;
45.6;1937440.0;45.9;14233760.0;45.9;325706.666667;45.9;528373.333333;45.6;64149440.0;
45.9;320906.666667;46.2;76875520.0;46.2;2161706.66667;46.2;2562240.0;45.9;15408746.6667;
46.2;2330773.33333;46.5;75601493.3333;46.5;2111093.33333;46.5;2593653.33333;46.2;83930240.0;
46.5;2301760.0;46.8;79715466.6667;46.8;2229333.33333;46.8;2530826.66667;46.5;82608000.0;
46.8;2292160.0;47.1;76793760.0;47.1;2229333.33333;47.1;2586453.33333;46.8;86767786.6667;
47.1;2337973.33333;47.4;77862720.0;47.4;2161706.66667;47.4;2555040.0;47.1;83947520.0;
47.4;2292160.0;47.7;75461706.6667;47.7;2236533.33333;47.7;2518826.66667;47.4;84871626.6667;
47.7;2299360.0;48.0;79454986.6667;48.0;2236533.33333;48.0;2569440.0;47.7;82516426.6667;
48.0;2304160.0;48.3;79134080.0;48.3;2323360.0;48.3;2653866.66667;48.0;86565120.0;
48.3;2340373.33333;48.6;75162346.6667;48.6;2282346.66667;48.6;2644266.66667;48.3;86451680.0;
48.6;2301760.0;48.9;77035040.0;48.9;2320960.0;48.9;2598453.33333;48.6;82390720.0;
48.9;2292160.0;49.2;78931680.0;49.2;2325760.0;49.2;2605653.33333;48.9;84246613.3333;
49.2;2342773.33333;49.5;78395893.3333;49.5;2238933.33333;49.5;2603253.33333;49.2;86205866.6667;
49.5;2335573.33333;49.8;78497333.3333;49.8;2272746.66667;49.8;2610453.33333;49.5;85573653.3333;
49.8;2253546.66667;50.1;75162613.3333;50.1;2241333.33333;50.1;2612853.33333;49.8;85634080.0;
50.1;2301760.0;50.4;75480853.3333;50.4;2393386.66667;50.4;2608053.33333;50.1;82318560.0;
50.4;2330773.33333;50.7;26954826.6667;50.7;0.0;50.7;41013.3333333;50.4;82813066.6667;
50.7;41013.3333333;51.0;36729493.3333;51.0;2279946.66667;51.0;2511626.66667;50.7;27036853.3333;
51.0;2294560.0;51.3;76863786.6667;51.3;2277546.66667;51.3;2574240.0;51.0;43815626.6667;
51.3;2301760.0;51.6;78861386.6667;51.6;2284746.66667;51.6;2608053.33333;51.3;84017333.3333;
51.6;2251146.66667;51.9;74949866.6667;51.9;2275146.66667;51.9;2444000.0;51.6;86005333.3333;
51.9;2128106.66667;52.2;74308266.6667;52.2;2236533.33333;52.2;2612853.33333;51.9;81797120.0;
52.2;2342773.33333;52.5;76279520.0;52.5;2371573.33333;52.5;2649066.66667;52.2;81500426.6667;
52.5;2342773.33333;52.8;76033440.0;52.8;2318560.0;52.8;2596053.33333;52.5;83642933.3333;
52.8;2345173.33333;53.1;78875786.6667;53.1;2311360.0;53.1;2608053.33333;52.8;83293226.6667;
53.1;2294560.0;53.4;76759946.6667;53.4;2320960.0;53.4;2637066.66667;53.1;86089760.0;
53.4;2296960.0;53.7;75833173.3333;53.7;2414986.66667;53.7;2675680.0;53.4;84014933.3333;
53.7;2349973.33333;54.0;77179626.6667;54.0;2398186.66667;54.0;2646666.66667;53.7;83273813.3333;
54.0;2308960.0;54.3;78057920.0;54.3;2369173.33333;54.3;2682880.0;54.0;84533440.0;
54.3;2296960.0;54.6;77498453.3333;54.6;2574240.0;54.6;2967573.33333;54.3;85406933.3333;
54.6;2449013.33333;54.9;76892533.3333;54.9;2277546.66667;54.9;2516426.66667;54.6;85489280.0;
54.9;2169120.0;55.2;74762080.0;55.2;2412586.66667;55.2;2728693.33333;54.9;83855626.6667;
55.2;2333173.33333;55.5;76550080.0;55.5;2453600.0;55.5;2721493.33333;55.2;82236533.3333;
55.5;2333173.33333;55.8;5296373.33333;55.8;164053.333333;55.8;164053.333333;55.5;84058346.6667;
55.8;164053.333333;56.1;65894453.3333;56.1;2248533.33333;56.1;2521226.66667;55.8;5788533.33333;
56.1;2181120.0;56.4;80441920.0;56.4;2357173.33333;56.4;2690080.0;56.1;72845333.3333;
56.4;2248746.66667;56.7;78982026.6667;56.7;2398186.66667;56.7;2644266.66667;56.4;87737920.0;
56.7;2301760.0;57.0;77972800.0;57.0;2369173.33333;57.0;2680480.0;56.7;86326240.0;
57.0;2263146.66667;57.3;76166346.6667;57.3;2402986.66667;57.3;2639466.66667;57.0;85285600.0;
57.3;2304160.0;57.6;75341066.6667;57.6;2323360.0;57.6;2682880.0;57.3;83512960.0;
57.6;2289760.0;57.9;78617973.3333;57.9;2400586.66667;57.9;2644266.66667;57.6;82637066.6667;
57.9;2306560.0;58.2;76482453.3333;58.2;2402986.66667;58.2;2692480.0;57.9;85969386.6667;
58.2;2304160.0;58.5;75213226.6667;58.5;2361973.33333;58.5;2702080.0;58.2;83882080.0;
58.5;2308960.0;58.8;75777760.0;58.8;2412586.66667;58.8;2649066.66667;58.5;82586240.0;
58.8;2265546.66667;59.1;76472586.6667;59.1;2366773.33333;59.1;2639466.66667;58.8;83104960.0;
59.1;2342773.33333;59.4;80234453.3333;59.4;2444000.0;59.4;2697280.0;59.1;83821600.0;
59.4;2299360.0;59.7;77281066.6667;59.7;2402986.66667;59.7;2649066.66667;59.4;87675093.3333;
59.7;2304160.0;60.0;76424640.0;60.0;2451200.0;60.0;2569440.0;59.7;84637280.0;
60.0;2304160.0;;;;;;;60.0;83749440.0;


==> csv/1vegas3bbrfairnes.csv <==
0.000000;0.642857
0.000000;0.483876
0.300000;0.933386
0.600000;0.937995
0.900000;0.983163
1.200000;0.991752
1.500000;0.940465
1.800000;0.967317
2.100000;0.985503
2.400000;0.980721
2.700000;0.990126
3.000000;0.997793
3.300000;0.997987
3.600000;0.992835
3.900000;0.997386
4.200000;0.973801
4.500000;0.979717
4.800000;0.965151
5.100000;0.947384
5.400000;0.956573
5.700000;0.971668
6.000000;0.968771
6.300000;0.994562
6.600000;0.978967
6.900000;0.987483
7.200000;0.998558
7.500000;0.949978
7.800000;0.973164
8.100000;0.962203
8.400000;0.985236
8.700000;0.995192
9.000000;0.975042
9.300000;0.985122
9.600000;0.980457
9.900000;0.992979
10.200000;0.960461
10.500000;0.951551
10.800000;0.959003
11.100000;0.992573
11.400000;0.980766
11.700000;0.995770
12.000000;0.954884
12.300000;0.966903
12.600000;0.970667
12.900000;0.965333
13.200000;0.959510
13.500000;0.963524
13.800000;0.955404
14.100000;0.969867
14.400000;0.959841
14.700000;0.973076
15.000000;0.963144
15.300000;0.621895
15.600000;0.822425
15.900000;0.897585
16.200000;0.973784
16.500000;0.971880
16.800000;0.954909
17.100000;0.965725
17.400000;0.972498
17.700000;0.963070
18.000000;0.986159
18.300000;0.965198
18.600000;0.963691
18.900000;0.995635
19.200000;0.954939
19.500000;0.981599
19.800000;0.993417
20.100000;0.965477
20.400000;0.250000
20.700000;0.671934
21.000000;0.945542
21.300000;0.963303
21.600000;0.956785
21.900000;0.962228
22.200000;0.958195
22.500000;0.977075
22.800000;0.992409
23.100000;0.981728
23.400000;0.971879
23.700000;0.991580
24.000000;0.960212
24.300000;0.962714
24.600000;0.971993
24.900000;0.965812
25.200000;0.885373
25.500000;0.580847
25.800000;0.764523
26.100000;0.961282
26.400000;0.963070
26.700000;0.961930
27.000000;0.981375
27.300000;0.970719
27.600000;0.978770
27.900000;0.974066
28.200000;0.939258
28.500000;0.953187
28.800000;0.963346
29.100000;0.958181
29.400000;0.973807
29.700000;0.962086
30.000000;0.966468
30.300000;0.766500
30.600000;0.907820
30.900000;0.929122
31.200000;0.997172
31.500000;0.975079
31.800000;0.965715
32.100000;0.950820
32.400000;0.949105
32.700000;0.959574
33.000000;0.920755
33.300000;0.954520
33.600000;0.957675
33.900000;0.992531
34.200000;0.952647
34.500000;0.959357
34.800000;0.961841
35.100000;0.955031
35.400000;0.250000
35.700000;0.708386
36.000000;0.953036
36.300000;0.968544
36.600000;0.970738
36.900000;0.984620
37.200000;0.966220
37.500000;0.969759
37.800000;0.962858
38.100000;0.966043
38.400000;0.958350
38.700000;0.948906
39.000000;0.957211
39.300000;0.955688
39.600000;0.953028
39.900000;0.938082
40.200000;0.966003
40.500000;0.952760
40.800000;0.995772
41.100000;0.971932
41.400000;0.958797
41.700000;0.958579
42.000000;0.956768
42.300000;0.956585
42.600000;0.968760
42.900000;0.954308
43.200000;0.965278
43.500000;0.973700
43.800000;0.957220
44.100000;0.957191
44.400000;0.970536
44.700000;0.966212
45.000000;0.959437
45.300000;0.959126
45.600000;0.969102
45.900000;0.956460
46.200000;0.964411
46.500000;0.964794
46.800000;0.989490
47.100000;0.993514
47.400000;0.977185
47.700000;0.985442
48.000000;0.965799
48.300000;0.961402
48.600000;0.962458
48.900000;0.958104
49.200000;0.988162
49.500000;0.956017
49.800000;0.967547
50.100000;0.992302
50.400000;0.962641
50.700000;0.964383
51.000000;0.968313
51.300000;0.958925
51.600000;0.958480
51.900000;0.958278
52.200000;0.921325
52.500000;0.986858
52.800000;0.962468
53.100000;0.963490
53.400000;0.980700
53.700000;0.954805
54.000000;0.962345
54.300000;0.959977
54.600000;0.958648
54.900000;0.949371
55.200000;0.993972
55.500000;0.250000
55.800000;0.715809
56.100000;0.979151
56.400000;0.963177
56.700000;0.966206
57.000000;0.972472
57.300000;0.965047
57.600000;0.956132
57.900000;0.967080
58.200000;0.968290
58.500000;0.955842
58.800000;0.964277
59.100000;0.994336
59.400000;0.967065
59.700000;0.965437
60.000000;0.250000


==> csv/1vegas3bbrrtt.csv <==
0;0;1;1;2;2;3;3;
0.3;18.2163575116;0.3;18.2456576947;0.3;20.7551063428;0.3;22.3059977166;
0.6;6.69675124319;0.6;7.70560873791;0.6;9.73896709688;0.6;7.00716164421;
0.9;4.66596678402;0.9;6.06123803987;0.9;4.1167141605;0.9;4.33571126583;
1.2;3.23576149836;1.2;4.90901366524;1.2;3.2539634869;1.2;3.22594632537;
1.5;3.78948363705;1.5;5.13878575078;1.5;3.61450743304;1.5;3.52745099899;
1.8;3.8184287146;1.8;5.47243900226;1.8;3.53543484105;1.8;3.5324677791;
2.1;3.70644246865;2.1;5.40927413738;2.1;3.70760424181;2.1;3.94465959617;
2.4;3.36504443999;2.4;4.84600188626;2.4;3.27989515744;2.4;3.21114650375;
2.7;3.77177203306;2.7;5.46816697246;2.7;3.70367779451;2.7;3.59835494466;
3.0;3.4449883285;3.0;5.04344087659;3.0;3.52043460268;3.0;3.42144220122;
3.3;4.11882838189;3.3;5.41501373272;3.3;3.89967904804;3.3;3.82402261098;
3.6;3.99086997851;3.6;5.48853052919;3.6;4.1381187439;3.6;4.09023099161;
3.9;4.3506115181;3.9;5.727079361;3.9;4.30813817047;3.9;4.22223937621;
4.2;4.10601428655;4.2;5.53377315438;4.2;4.01738969291;4.2;3.73541391813;
4.5;3.73670582398;4.5;5.10143675533;4.5;3.65162655419;4.5;3.34922181133;
4.8;3.78321714638;4.8;5.33438925247;4.8;3.63490829745;4.8;3.57564520464;
5.1;3.65239414125;5.1;5.28935396446;5.1;3.54823470116;5.1;3.52541034017;
5.4;4.04787155298;5.4;5.97365852445;5.4;3.92853748508;5.4;3.76675269797;
5.7;3.81072380204;5.7;5.39579676158;5.7;3.69628698541;5.7;3.51748052669;
6.0;3.58535172131;6.0;5.02766615956;6.0;3.47942365727;6.0;3.69120073748;
6.3;3.87271898522;6.3;5.64936052756;6.3;3.90127696348;6.3;3.85011644924;
6.6;3.34315028107;6.6;4.98773365977;6.6;3.26141210703;6.6;3.42351198196;
6.9;3.4040501082;6.9;4.83607921471;6.9;3.21221498795;6.9;3.26525668303;
7.2;3.5549231938;7.2;5.0504228962;7.2;3.45257435882;7.2;3.40234432104;
7.5;4.21118364706;7.5;6.0782535952;7.5;4.3036315058;7.5;4.18024567457;
7.8;4.8228941102;7.8;6.17712629311;7.8;4.85984365383;7.8;4.65939185199;
8.1;3.64022521499;8.1;4.93713704551;8.1;3.29993979279;8.1;3.32308972435;
8.4;3.95528086823;8.4;5.31155171154;8.4;3.94280751546;8.4;3.85011945452;
8.7;3.4217685461;8.7;4.83815828959;8.7;3.36938860133;8.7;3.31921332101;
9.0;3.53164764112;9.0;5.02089178058;9.0;3.6312331187;9.0;3.5947274487;
9.3;3.710664038;9.3;5.27306266757;9.3;3.59795209469;9.3;3.61275302039;
9.6;3.33986137853;9.6;4.53156610078;9.6;3.16850994118;9.6;3.28254390073;
9.9;3.7528354797;9.9;5.14671938989;9.9;3.50878980425;9.9;3.69459104438;
10.2;3.45712986545;10.2;4.70105138155;10.2;3.45406342973;10.2;3.44142040541;
10.5;3.92708491488;10.5;5.34077071481;10.5;3.62717795682;10.5;3.67921717623;
10.8;4.19012910312;10.8;5.84620472014;10.8;4.12173903718;10.8;4.24423545215;
11.1;4.0058545899;11.1;5.52976178558;11.1;3.91395420198;11.1;4.01242984238;
11.4;4.26147643294;11.4;6.11408252937;11.4;4.06540180427;11.4;4.25567734108;
11.7;4.32523588339;11.7;5.88991511159;11.7;4.03450812972;11.7;4.08467632424;
12.0;4.4112649895;12.0;5.66661710222;12.0;4.19601970249;12.0;4.21712090892;
12.3;3.85859586897;12.3;5.6106443692;12.3;3.94035081069;12.3;3.89818680237;
12.6;4.02170160542;12.6;5.26803033105;12.6;3.77279771242;12.6;3.71585313575;
12.9;3.95668719435;12.9;5.50849989158;12.9;3.67810929468;12.9;3.81536589515;
13.2;4.38078223221;13.2;5.84023073316;13.2;4.13941223404;13.2;4.16407218346;
13.5;3.97594591871;13.5;5.39409120878;13.5;3.7273340974;13.5;3.74165439411;
13.8;3.93425907836;13.8;5.44014786774;13.8;3.88476499927;13.8;3.97818582993;
14.1;4.02060020859;14.1;5.90519754312;14.1;3.91673851013;14.1;3.82609622469;
14.4;4.00987175322;14.4;5.64460631679;14.4;3.85898482957;14.4;3.86632919312;
14.7;3.72649474187;14.7;5.31088382425;14.7;3.61884042118;14.7;3.5837426385;
15.0;4.18635733842;15.0;5.67058043046;15.0;3.94753952691;15.0;3.81238379316;
15.3;3.826379776;15.3;4.96386686961;15.3;3.40915966585;15.3;3.51685558984;
15.6;4.40965011968;15.6;6.11011101781;15.6;4.25618019971;15.6;4.25222225949;
15.9;4.28504164114;15.9;5.65301130215;15.9;4.38316909681;15.9;4.15863823839;
16.2;4.49770216768;16.2;6.00953646532;16.2;4.35541618463;16.2;4.19716429203;
16.5;3.87098563551;16.5;5.61544016788;16.5;3.79967789271;16.5;3.80904865461;
16.8;4.47086557711;16.8;5.53607533816;16.8;4.13849473782;16.8;4.36204313435;
17.1;4.22814855308;17.1;6.30054695194;17.1;4.14045852951;17.1;4.0810530438;
17.4;4.0374387682;17.4;5.57743403305;17.4;4.03685959018;17.4;3.95811349154;
17.7;3.90775596039;17.7;5.59204026362;17.7;3.66493897005;17.7;3.67817382213;
18.0;4.32701422789;18.0;5.81395221206;18.0;3.9075439226;18.0;4.03451969226;
18.3;4.12777447649;18.3;5.67167190829;18.3;4.19364903308;18.3;4.37898384897;
18.6;3.86501906754;18.6;5.48508078964;18.6;3.78453987151;18.6;3.73274255469;
18.9;4.11302217266;18.9;5.62898106448;18.9;4.13026367266;18.9;4.08071710708;
19.2;4.78625424028;19.2;6.5313481182;19.2;4.71254936735;19.2;4.74470853806;
19.5;4.39813066364;19.5;5.79476889973;19.5;4.27638429739;19.5;4.33385372162;
19.8;4.05811667442;19.8;5.88033229682;19.8;4.08150363214;19.8;4.01248882726;
20.1;4.18360462976;20.1;5.60259679196;20.1;4.0614405749;20.1;4.07552666831;
20.4;4.06749015901;20.4;5.91165425609;20.4;3.98684146514;20.4;3.90606014817;
20.7;4.16739278705;20.7;5.74207212411;20.7;4.22389354664;20.7;4.25191529453;
21.0;4.61274846577;21.0;6.69122500853;21.0;4.29501266665;21.0;4.51490671738;
21.3;3.83799086583;21.3;5.60440335955;21.3;3.72088876899;21.3;3.77624246709;
21.6;4.03629514642;21.6;5.79671711885;21.6;3.91109647422;21.6;4.02855437861;
21.9;4.15779646341;21.9;5.73065685776;21.9;3.99478718964;21.9;4.03657940126;
22.2;3.75373346092;22.2;5.34238350972;22.2;3.51245305976;22.2;3.64751448273;
22.5;4.05438143508;22.5;5.70601038635;22.5;3.85135629399;22.5;3.94183512163;
22.8;4.11134102326;22.8;5.44594841259;22.8;3.85988476765;22.8;4.05260480615;
23.1;4.1552060087;23.1;5.87889654883;23.1;4.26321627234;23.1;4.2195702708;
23.4;3.74102139775;23.4;4.94172063264;23.4;3.64028481604;23.4;3.71130243424;
23.7;4.12159045208;23.7;5.87978589274;23.7;4.01946275229;23.7;4.0599686184;
24.0;3.90760055986;24.0;5.73799752782;24.0;4.07121850432;24.0;3.98887455736;
24.3;3.55489167383;24.3;5.41873802157;24.3;3.67975291349;24.3;3.56923072274;
24.6;5.07813156321;24.6;6.03032884144;24.6;4.86165757053;24.6;5.03156593139;
24.9;3.74043642194;24.9;5.39790532168;24.9;3.81145946128;24.9;3.74588103521;
25.2;4.219158094;25.2;6.01360449207;25.2;4.08304976178;25.2;4.06510689679;
25.5;4.14074647545;25.5;6.3964717121;25.5;4.21878212377;25.5;4.07483369777;
25.8;4.27098186938;25.8;5.9851031093;25.8;4.12767154005;25.8;4.08981939157;
26.1;3.90949438583;26.1;5.73725256014;26.1;3.95355928664;26.1;3.85698405179;
26.4;3.70429273237;26.4;5.73371350765;26.4;3.71718504994;26.4;3.8135797379;
26.7;4.01113767328;26.7;5.58851367638;26.7;3.81760103294;26.7;3.84514200712;
27.0;4.30038445805;27.0;6.21014308929;27.0;4.12866988766;27.0;4.28929983401;
27.3;3.56209161805;27.3;5.21146188116;27.3;3.6224581877;27.3;3.56417870989;
27.6;4.02866688587;27.6;5.17444317952;27.6;3.92981843103;27.6;3.92029515232;
27.9;4.26017115469;27.9;5.48654323002;27.9;4.11645056818;27.9;4.26632447304;
28.2;3.92476298504;28.2;5.75343854185;28.2;3.96795873042;28.2;4.00874571014;
28.5;3.55273343268;28.5;5.28851876991;28.5;3.98623840857;28.5;3.59829369506;
28.8;4.1428581528;28.8;5.94528262834;28.8;4.28857426254;28.8;4.22674429735;
29.1;4.33074249016;29.1;5.97409957011;29.1;4.0817858076;29.1;4.0815460548;
29.4;4.02939172439;29.4;6.02012663964;29.4;3.97857193087;29.4;4.1036217109;
29.7;3.89137915623;29.7;5.20178025982;29.7;3.67659492813;29.7;3.70631725023;
30.0;3.98054947088;30.0;5.51567734152;30.0;3.91496162789;30.0;3.82211338918;
30.3;4.02869217431;30.3;5.48095109141;30.3;3.75923526335;30.3;3.94030797113;
30.6;4.31880730283;30.6;5.73812875172;30.6;3.89849373614;30.6;3.99923172078;
30.9;4.32051982976;30.9;5.87793054252;30.9;4.41613266007;30.9;4.38403053366;
31.2;4.34843350763;31.2;6.1045552229;31.2;4.24971253471;31.2;4.40197199294;
31.5;4.11402402922;31.5;5.56078611636;31.5;4.23550017086;31.5;3.9221589692;
31.8;4.16725022452;31.8;5.59598887527;31.8;4.1216000662;31.8;4.05557346746;
32.1;4.3094478351;32.1;6.09393976629;32.1;4.1007835593;32.1;4.15618498247;
32.4;4.23779655764;32.4;5.91880934579;32.4;4.41451565332;32.4;4.16820667778;
32.7;4.08143114161;32.7;6.37431483966;32.7;4.06106558356;32.7;3.90864436219;
33.0;4.21696901321;33.0;5.91894827391;33.0;3.9687332921;33.0;3.79770258033;
33.3;5.02954775028;33.3;6.08379183908;33.3;4.66964198548;33.3;5.14672741745;
33.6;4.47052566098;33.6;6.01772781756;33.6;4.80438499566;33.6;4.61626052856;
33.9;3.96528187252;33.9;6.12695352086;33.9;3.86508305868;33.9;4.02461912429;
34.2;4.58784524532;34.2;5.79808155696;34.2;4.23539062431;34.2;4.29269619155;
34.5;4.32281380908;34.5;5.6547407834;34.5;4.30327278;34.5;4.24772850191;
34.8;3.96641787361;34.8;5.69684189909;34.8;4.05777317862;34.8;3.7619441994;
35.1;3.69975951071;35.1;5.50732186862;35.1;3.55925469171;35.1;3.61989086325;
35.4;4.17940965373;35.4;5.97186914579;35.4;3.91752440223;35.4;3.91619040234;
35.7;4.04384599524;35.7;5.76764578497;35.7;3.78975520028;35.7;3.93150759137;
36.0;4.23552022122;36.0;6.28857537517;36.0;3.89730906049;36.0;4.12585484105;
36.3;3.90916394024;36.3;5.65630899937;36.3;3.78011312002;36.3;3.69425870772;
36.6;3.86823221695;36.6;5.30401652291;36.6;3.68637562769;36.6;3.49150753389;
36.9;4.12769259712;36.9;5.86777584893;36.9;3.85017284127;36.9;3.84195661264;
37.2;4.8411659469;37.2;5.88503100655;37.2;4.19248115573;37.2;4.33465982849;
37.5;3.63709085754;37.5;5.15320539474;37.5;3.65407562621;37.5;3.74411321154;
37.8;3.4960162588;37.8;5.11109750002;37.8;3.58198119719;37.8;3.60440878058;
38.1;4.40603137016;38.1;5.8719349983;38.1;4.0266318891;38.1;4.066771959;
38.4;4.08539047724;38.4;5.89180595178;38.4;3.87433369954;38.4;4.04798021968;
38.7;4.47578116467;38.7;6.58749355563;38.7;3.98767164428;38.7;4.17285528867;
39.0;3.83626616031;39.0;5.56237480857;39.0;3.71222171969;39.0;3.68821027178;
39.3;3.96304881658;39.3;5.71559650311;39.3;3.79663064289;39.3;3.80621423908;
39.6;4.00546693454;39.6;6.18478376418;39.6;3.80804964976;39.6;3.81491348114;
39.9;3.92995357513;39.9;5.42044475161;39.9;3.61435556076;39.9;3.62196331652;
40.2;4.21312633314;40.2;6.3625547621;40.2;4.23152526552;40.2;4.46325701636;
40.5;4.06681004447;40.5;5.44428231453;40.5;4.01964957121;40.5;4.06415234957;
40.8;4.28957917861;40.8;6.69071009902;40.8;4.81052306092;40.8;4.62859157672;
41.1;4.51128762048;41.1;6.11131122479;41.1;4.28536751054;41.1;4.40146789259;
41.4;4.2040106106;41.4;5.89806351077;41.4;4.06567464795;41.4;4.2006894003;
41.7;3.95265496784;41.7;6.18184448608;41.7;3.89282064195;41.7;3.80719826478;
42.0;4.04194095096;42.0;5.7483671349;42.0;4.00869757676;42.0;4.10720520226;
42.3;3.53634643907;42.3;5.73245741481;42.3;3.56677174568;42.3;3.65725829841;
42.6;4.24728476175;42.6;5.83205065306;42.6;3.97250217522;42.6;4.00856868036;
42.9;4.02892747825;42.9;6.00498266387;42.9;3.77748948842;42.9;4.02697413957;
43.2;4.03117059126;43.2;6.63110318075;43.2;3.92320817578;43.2;3.97392254913;
43.5;3.79478729377;43.5;5.86984562424;43.5;3.98117635668;43.5;3.85497384982;
43.8;4.09418447518;43.8;5.54557026866;43.8;3.79376345602;43.8;4.04502178289;
44.1;3.78266247836;44.1;5.6559861596;44.1;3.75076175965;44.1;3.78984050528;
44.4;4.09329660011;44.4;5.71258862813;44.4;3.95804080437;44.4;4.09847848556;
44.7;3.87676300541;44.7;5.85936563356;44.7;3.95740326915;44.7;3.78798763217;
45.0;4.22900509774;45.0;5.83789892056;45.0;3.91769909009;45.0;4.05244032542;
45.3;4.02056637095;45.3;5.87325598064;45.3;3.70338032547;45.3;3.66112094151;
45.6;3.92484982808;45.6;5.42466685457;45.6;3.72137859283;45.6;3.68124151987;
45.9;3.85451423508;45.9;5.45230975134;45.9;3.94740842638;45.9;3.74394380897;
46.2;3.87770928532;46.2;5.66272460497;46.2;3.71188085198;46.2;3.6785637123;
46.5;3.77975941859;46.5;5.84486685035;46.5;3.82336914777;46.5;3.86331366293;
46.8;3.74228597801;46.8;5.98832766215;46.8;3.67439774906;46.8;3.86064697843;
47.1;4.40310417338;47.1;6.18448870142;47.1;4.22430193605;47.1;4.50723726455;
47.4;4.14845235924;47.4;5.57714608049;47.4;3.9545388545;47.4;4.20267731731;
47.7;4.00152721921;47.7;5.28827309608;47.7;3.84987808588;47.7;4.04125032291;
48.0;3.77412233952;48.0;5.47217668557;48.0;3.70563390499;48.0;3.80768327152;
48.3;3.8127201908;48.3;5.80232793635;48.3;3.80949202038;48.3;3.77058885931;
48.6;3.89255993608;48.6;5.96566406828;48.6;3.79944551648;48.6;3.67994940537;
48.9;4.16250168523;48.9;5.64092830803;48.9;3.66565046959;48.9;3.92789737649;
49.2;3.86810419606;49.2;5.82322107091;49.2;3.77723988722;49.2;3.83570714175;
49.5;4.38028451094;49.5;6.00792946717;49.5;4.06459146295;49.5;4.34475267115;
49.8;3.9844421019;49.8;5.8014462719;49.8;3.83211310508;49.8;3.81411348732;
50.1;4.14641235448;50.1;5.83427798921;50.1;3.84751651848;50.1;3.90243045683;
50.4;3.58645968967;50.4;5.35232630389;50.4;3.70795868303;50.4;3.56709598983;
50.7;4.28620913557;50.7;5.78491490586;50.7;3.87709523425;50.7;3.91370714927;
51.0;4.10620497648;51.0;5.31848978742;51.0;3.62552963272;51.0;3.55495409618;
51.3;3.97616748152;51.3;5.74159532897;51.3;4.04146950469;51.3;4.07811175001;
51.6;3.90635378221;51.6;5.34515769769;51.6;3.38354973566;51.6;3.71547072541;
51.9;3.92817996797;51.9;5.46263787721;51.9;3.7600117638;51.9;3.72980801325;
52.2;4.14735187184;52.2;6.08061771004;52.2;3.97925933854;52.2;4.13186697183;
52.5;5.32614060168;52.5;6.47834664077;52.5;5.35288201757;52.5;4.91001533339;
52.8;4.26138508382;52.8;6.27767788736;52.8;4.09117766789;52.8;4.07071223204;
53.1;3.95374038281;53.1;5.62835752574;53.1;3.50117094163;53.1;3.53625663241;
53.4;3.91317835859;53.4;5.39336754726;53.4;4.03846676151;53.4;3.95482865654;
53.7;4.20361611901;53.7;5.67319998787;53.7;4.09379807485;53.7;4.11271134026;
54.0;3.71848884766;54.0;5.01165266562;54.0;3.61848869035;54.0;3.76835871827;
54.3;3.94062703777;54.3;6.08025543421;54.3;3.89199178727;54.3;4.03682827096;
54.6;4.15653652615;54.6;5.63448306286;54.6;3.99767435514;54.6;4.08027455455;
54.9;4.2354551136;54.9;6.34814891964;54.9;4.06900795092;54.9;4.15634309221;
55.2;4.98843073246;55.2;6.14051450116;55.2;4.79389958911;55.2;5.14195902499;
55.5;4.19643081129;55.5;5.64415538654;55.5;4.18914783569;55.5;4.0278484424;
56.1;4.07835056907;56.1;5.7631041437;56.1;4.21977178233;56.1;3.93971235467;
56.4;4.07981921717;56.4;5.64734111814;56.4;4.05294352239;56.4;3.93001256127;
56.7;3.74650245946;56.7;5.21718386946;56.7;3.79738253216;56.7;3.7295353993;
57.0;4.44639654993;57.0;5.74251206599;57.0;4.03924952162;57.0;4.46965694427;
57.3;3.92324177187;57.3;5.44444508426;57.3;4.14155176537;57.3;4.01403493942;
57.6;4.00267942855;57.6;5.84096408515;57.6;3.8899628803;57.6;3.83567858915;
57.9;4.07639640061;57.9;5.99604021243;57.9;3.99062098289;57.9;4.0325210208;
58.2;3.87117252258;58.2;5.17251655973;58.2;3.6738470608;58.2;3.72041128214;
58.5;4.11860475835;58.5;5.74779862407;58.5;3.95198882894;58.5;4.02165444429;
58.8;3.73934106212;58.8;5.37194689708;58.8;3.69097484098;58.8;3.67169565367;
59.1;3.74425192015;59.1;5.39252840239;59.1;3.67950153351;59.1;3.78726089702;
59.4;3.87889350333;59.4;5.38661003113;59.4;3.90650085781;59.4;3.91262088149;
59.7;3.90565600383;59.7;5.49974678256;59.7;3.89624095618;59.7;3.62460772822;
60.0;3.93202082636;60.0;5.79437970195;60.0;4.03988309074;60.0;4.15172734863;


==> csv/1vegas3bbrthroughput.csv <==
0;0;1;1;2;2;3;3;4;4;
0;2613.33333333;0.3;4155973.33333;0.3;37700933.3333;0.3;14766640.0;0;2613.33333333;
0.3;17404773.3333;0.6;25831786.6667;0.6;25286880.0;0.6;12917440.0;0.3;74028320.0;
0.6;12478080.0;0.9;24062986.6667;0.9;15470080.0;0.9;15409653.3333;0.6;76514186.6667;
0.9;14685600.0;1.2;15499520.0;1.2;19441173.3333;1.2;19738080.0;0.9;69628320.0;
1.2;20927040.0;1.5;16276373.3333;1.5;19482186.6667;1.5;18225386.6667;1.2;75605813.3333;
1.5;17993280.0;1.8;12020160.0;1.8;25089440.0;1.8;18449653.3333;1.5;71977226.6667;
1.8;17592746.6667;2.1;12085386.6667;2.1;20756213.3333;2.1;17168426.6667;1.8;73152000.0;
2.1;17395093.3333;2.4;14225493.3333;2.4;19506186.6667;2.4;19397973.3333;2.1;67405120.0;
2.4;19546986.6667;2.7;13981813.3333;2.7;17916480.0;2.7;20645173.3333;2.4;72676640.0;
2.7;18270773.3333;3.0;14845706.6667;3.0;18336426.6667;3.0;19634453.3333;2.7;70814240.0;
3.0;19701440.0;3.3;17934346.6667;3.3;17366506.6667;3.3;18510080.0;3.0;72518026.6667;
3.3;17202026.6667;3.6;17246506.6667;3.6;15798186.6667;3.6;17894880.0;3.3;71012960.0;
3.6;16680853.3333;3.9;19423040.0;3.9;16164906.6667;3.9;19472800.0;3.6;67620426.6667;
3.9;15479253.3333;4.2;17830080.0;4.2;17219253.3333;4.2;16862133.3333;3.9;70540000.0;
4.2;18502453.3333;4.5;13610293.3333;4.5;17571573.3333;4.5;21841973.3333;4.2;70413920.0;
4.5;18620693.3333;4.8;12816426.6667;4.8;17479946.6667;4.8;18850400.0;4.5;71644533.3333;
4.8;21067093.3333;5.1;12032373.3333;5.1;17822453.3333;5.1;18353440.0;4.8;70213866.6667;
5.1;23744960.0;5.4;11962346.6667;5.4;17009173.3333;5.4;18884000.0;5.1;71953226.6667;
5.4;22657013.3333;5.7;12447306.6667;5.7;18377226.6667;5.7;21779146.6667;5.4;70512533.3333;
5.7;19105440.0;6.0;12700586.6667;6.0;20744000.0;6.0;18276000.0;5.7;71709120.0;
6.0;18637493.3333;6.3;11677440.0;6.3;18811573.3333;6.3;18657120.0;6.0;70358080.0;
6.3;18782346.6667;6.6;17152266.6667;6.6;19062666.6667;6.6;21110720.0;6.3;67928480.0;
6.6;19552000.0;6.9;13701920.0;6.9;20158026.6667;6.9;19962346.6667;6.6;76877653.3333;
6.9;19407146.6667;7.2;15444106.6667;7.2;20657386.6667;7.2;20688586.6667;6.9;73229440.0;
7.2;18285173.3333;7.5;17338346.6667;7.5;19065066.6667;7.5;17511146.6667;7.2;75075253.3333;
7.5;16080053.3333;7.8;23618826.6667;7.8;14082826.6667;7.8;14222666.6667;7.5;69994613.3333;
7.8;14528746.6667;8.1;13520853.3333;8.1;18852586.6667;8.1;20090400.0;7.8;66453066.6667;
8.1;21042880.0;8.4;12736800.0;8.4;22189280.0;8.4;17923466.6667;8.1;73506720.0;
8.4;17107786.6667;8.7;14107040.0;8.7;19436373.3333;8.7;19192693.3333;8.4;69957333.3333;
8.7;19016213.3333;9.0;16186933.3333;9.0;19383573.3333;9.0;17692213.3333;8.7;71752320.0;
9.0;17706400.0;9.3;12471306.6667;9.3;19583626.6667;9.3;18449653.3333;9.0;70969120.0;
9.3;19301120.0;9.6;14664640.0;9.6;20481333.3333;9.6;19725866.6667;9.3;69805706.6667;
9.6;19653226.6667;9.9;13723733.3333;9.9;18555893.3333;9.9;20133600.0;9.6;74525066.6667;
9.9;17734986.6667;10.2;17675626.6667;10.2;16869546.6667;10.2;14292693.3333;9.9;70148213.3333;
10.2;24821546.6667;10.5;13663306.6667;10.5;19487200.0;10.5;20133813.3333;10.2;73659413.3333;
10.5;21730720.0;10.8;11371146.6667;10.8;21139946.6667;10.8;19528000.0;10.5;75015040.0;
10.8;16495200.0;11.1;12049173.3333;11.1;21255786.6667;11.1;20263626.6667;10.8;68534293.3333;
11.1;16849706.6667;11.4;15658773.3333;11.4;19484800.0;11.4;18845386.6667;11.1;70418293.3333;
11.4;16220106.6667;11.7;15169013.3333;11.7;20136000.0;11.7;21214560.0;11.4;70209066.6667;
11.7;16150080.0;12.0;17591413.3333;12.0;19260320.0;12.0;18555680.0;11.7;72669653.3333;
12.0;14717013.3333;12.3;12435306.6667;12.3;21231573.3333;12.3;20507733.3333;12.0;70124426.6667;
12.3;17298666.6667;12.6;13257760.0;12.6;21945600.0;12.6;20804213.3333;12.3;71473280.0;
12.6;17508320.0;12.9;13651306.6667;12.9;21682506.6667;12.9;21081706.6667;12.6;73515893.3333;
12.9;17368480.0;13.2;11863306.6667;13.2;20194026.6667;13.2;19467573.3333;12.9;73784000.0;
13.2;15725546.6667;13.5;12478720.0;13.5;20667200.0;13.5;21151733.3333;13.2;67250453.3333;
13.5;17320480.0;13.8;12440106.6667;13.8;21306613.3333;13.8;20490506.6667;13.5;71618133.3333;
13.8;16799306.6667;14.1;11880320.0;14.1;21535680.0;14.1;20768213.3333;13.8;71036533.3333;
14.1;16652053.3333;14.4;12382293.3333;14.4;19132480.0;14.4;20220640.0;14.1;70836266.6667;
14.4;16429973.3333;14.7;13110720.0;14.7;22119253.3333;14.7;21646506.6667;14.4;68165386.6667;
14.7;18340800.0;15.0;13023893.3333;15.0;19602826.6667;15.0;20874240.0;14.7;75217280.0;
15.0;16690453.3333;15.3;14266293.3333;15.3;22232266.6667;15.3;23204800.0;15.0;70191413.3333;
15.3;14239253.3333;15.6;3071413.33333;15.6;3423520.0;15.6;3505546.66667;15.3;73942613.3333;
15.6;1471680.0;15.9;5008853.33333;15.9;7317600.0;15.9;7862986.66667;15.6;11472160.0;
15.9;8347733.33333;16.2;11409760.0;16.2;19600640.0;16.2;19593440.0;15.9;28537173.3333;
16.2;19749866.6667;16.5;13255573.3333;16.5;20232640.0;16.5;20666986.6667;16.2;70353706.6667;
16.5;21161120.0;16.8;12922666.6667;16.8;18872000.0;16.8;18913013.3333;16.5;75316320.0;
16.8;18516853.3333;17.1;10977813.3333;17.1;20254240.0;17.1;20010773.3333;16.8;69224533.3333;
17.1;19875093.3333;17.4;12280640.0;17.4;20625973.3333;17.4;20013173.3333;17.1;71117920.0;
17.4;18968000.0;17.7;13364213.3333;17.7;18736960.0;17.7;21851573.3333;17.4;71887786.6667;
17.7;20529120.0;18.0;12133600.0;18.0;20526720.0;18.0;20234826.6667;17.7;74481866.6667;
18.0;17966666.6667;18.3;13779146.6667;18.3;19118293.3333;18.3;18027520.0;18.0;70861813.3333;
18.3;19778880.0;18.6;12599360.0;18.6;21328000.0;18.6;20917653.3333;18.3;70703840.0;
18.6;19358933.3333;18.9;11942933.3333;18.9;20437706.6667;18.9;20005760.0;18.6;74203946.6667;
18.9;19221493.3333;19.2;15987306.6667;19.2;17303466.6667;19.2;17955093.3333;18.9;71607893.3333;
19.2;16398560.0;19.5;25269173.3333;19.5;15286613.3333;19.5;16657066.6667;19.2;67644426.6667;
19.5;15423840.0;19.8;14394346.6667;19.8;16273546.6667;19.8;20389493.3333;19.5;72636693.3333;
19.8;16697866.6667;20.1;15919466.6667;20.1;16425600.0;20.1;19504000.0;19.8;67755253.3333;
20.1;18917386.6667;20.4;11675040.0;20.4;19315946.6667;20.4;19472373.3333;20.1;70766453.3333;
20.4;16292533.3333;20.7;0.0;20.7;0.0;20.7;0.0;20.4;66755893.3333;
20.7;0.0;21.0;9248053.33333;21.0;14379520.0;21.0;21827573.3333;20.7;0.0;
21.0;12955840.0;21.3;13002080.0;21.3;17366506.6667;21.3;22582613.3333;21.0;58410986.6667;
21.3;18700106.6667;21.6;12090186.6667;21.6;20027360.0;21.6;21125333.3333;21.3;71651306.6667;
21.6;17016160.0;21.9;11841493.3333;21.9;20859840.0;21.9;21156320.0;21.6;70259040.0;
21.9;16191306.6667;22.2;13023893.3333;22.2;20575146.6667;22.2;21988800.0;21.9;70048960.0;
22.2;17496533.3333;22.5;11612426.6667;22.5;20896266.6667;22.5;20273653.3333;22.2;73084373.3333;
22.5;16857120.0;22.8;13936000.0;22.8;20476320.0;22.8;20505333.3333;22.5;69639466.6667;
22.8;16104480.0;23.1;19905600.0;23.1;16285546.6667;23.1;18020320.0;22.8;71022133.3333;
23.1;17694400.0;23.4;14107253.3333;23.4;17086613.3333;23.4;20802026.6667;23.1;71905866.6667;
23.4;19793280.0;23.7;12734400.0;23.7;17827253.3333;23.7;20370080.0;23.4;71789173.3333;
23.7;20444480.0;24.0;15849226.6667;24.0;17421920.0;24.0;18232373.3333;23.7;71376213.3333;
24.0;20869226.6667;24.3;12589546.6667;24.3;17836853.3333;24.3;22413760.0;24.0;72372746.6667;
24.3;22258880.0;24.6;22950400.0;24.6;14500160.0;24.6;15993653.3333;24.3;75099040.0;
24.6;15156160.0;24.9;15243626.6667;24.9;17308266.6667;24.9;22488373.3333;24.6;68600373.3333;
24.9;17472320.0;25.2;11754880.0;25.2;19520800.0;25.2;19733280.0;24.9;72512586.6667;
25.2;19675253.3333;25.5;6521546.66667;25.5;12480693.3333;25.5;13107893.3333;25.2;70684213.3333;
25.5;9809813.33333;25.8;1341440.0;25.8;2316160.0;25.8;2489813.33333;25.5;41919946.6667;
25.8;1792586.66667;26.1;12369866.6667;26.1;18956426.6667;26.1;21173333.3333;25.8;7940000.0;
26.1;16967946.6667;26.4;12546133.3333;26.4;20761013.3333;26.4;21706720.0;26.1;69467573.3333;
26.4;16833120.0;26.7;12722400.0;26.7;21540266.6667;26.7;20792213.3333;26.4;71846986.6667;
26.7;18280586.6667;27.0;11325333.3333;27.0;19636853.3333;27.0;19453173.3333;26.7;73335466.6667;
27.0;18816160.0;27.3;14650026.6667;27.3;18109333.3333;27.3;21747733.3333;27.0;69231520.0;
27.3;17600160.0;27.6;12912853.3333;27.6;16835733.3333;27.6;21308586.6667;27.3;72107253.3333;
27.6;16881120.0;27.9;12678986.6667;27.9;17289066.6667;27.9;19407573.3333;27.6;67938293.3333;
27.9;18557866.6667;28.2;12973066.6667;28.2;18418026.6667;28.2;20821013.3333;27.9;67933493.3333;
28.2;20651946.6667;28.5;12114186.6667;28.5;14446720.0;28.5;23137600.0;28.2;72864053.3333;
28.5;21144320.0;28.8;11566613.3333;28.8;16254133.3333;28.8;20560746.6667;28.5;70842826.6667;
28.8;19457973.3333;29.1;11704053.3333;29.1;20201440.0;29.1;19098453.3333;28.8;67839466.6667;
29.1;20355466.6667;29.4;11462773.3333;29.4;20386880.0;29.4;19429173.3333;29.1;71359413.3333;
29.4;20205813.3333;29.7;13376213.3333;29.7;20423306.6667;29.7;20683786.6667;29.4;71484640.0;
29.7;17066986.6667;30.0;12763200.0;30.0;21846773.3333;30.0;21014080.0;29.7;71550293.3333;
30.0;17032960.0;30.3;12756000.0;30.3;21105920.0;30.3;20493120.0;30.0;72657013.3333;
30.3;16782080.0;30.6;3768640.0;30.6;7406826.66667;30.6;7129333.33333;30.3;71137120.0;
30.6;5508000.0;30.9;6111413.33333;30.9;11754453.3333;30.9;10449226.6667;30.6;23812800.0;
30.9;8516586.66667;31.2;14264106.6667;31.2;19318346.6667;31.2;17602560.0;30.9;36831680.0;
31.2;15496266.6667;31.5;15878240.0;31.5;17303466.6667;31.5;17539946.6667;31.2;66681280.0;
31.5;18099520.0;31.8;13105706.6667;31.8;19935520.0;31.8;20220426.6667;31.5;68821173.3333;
31.8;17850826.6667;32.1;11576213.3333;32.1;19096053.3333;32.1;19573813.3333;31.8;71112480.0;
32.1;18007680.0;32.4;11974346.6667;32.4;23417066.6667;32.4;20307253.3333;32.1;68253760.0;
32.4;16557600.0;32.7;11175466.6667;32.7;21137120.0;32.7;20818826.6667;32.4;72256266.6667;
32.7;16958133.3333;33.0;12063360.0;33.0;20809226.6667;33.0;20992480.0;32.7;70089546.6667;
33.0;18357600.0;33.3;27124373.3333;33.3;16777493.3333;33.3;12058346.6667;33.0;72222666.6667;
33.3;14666186.6667;33.6;24062560.0;33.6;14485546.6667;33.6;17766826.6667;33.3;70626400.0;
33.6;15233386.6667;33.9;12032160.0;33.9;20220426.6667;33.9;20615946.6667;33.6;71548320.0;
33.9;17443306.6667;34.2;21847626.6667;34.2;18225386.6667;34.2;19110666.6667;33.9;70311840.0;
34.2;14885866.6667;34.5;12234826.6667;34.5;18956213.3333;34.5;22189066.6667;34.2;74069546.6667;
34.5;16007626.6667;34.8;12394080.0;34.8;21518240.0;34.8;20287840.0;34.5;69387733.3333;
34.8;17674560.0;35.1;12695360.0;35.1;22707840.0;35.1;19180480.0;34.8;71874720.0;
35.1;19546773.3333;35.4;10719520.0;35.4;18989813.3333;35.4;19380746.6667;35.1;74130453.3333;
35.4;15616693.3333;35.7;0.0;35.7;0.0;35.7;0.0;35.4;64706773.3333;
35.7;0.0;36.0;9805226.66667;36.0;17192426.6667;36.0;17718186.6667;35.7;0.0;
36.0;13442986.6667;36.3;13583466.6667;36.3;21954986.6667;36.3;20246826.6667;36.0;58158826.6667;
36.3;17117386.6667;36.6;13600480.0;36.6;20761013.3333;36.6;22102026.6667;36.3;72902666.6667;
36.6;18164533.3333;36.9;13074293.3333;36.9;18070720.0;36.9;21737920.0;36.6;74628053.3333;
36.9;21131893.3333;37.2;14886506.6667;37.2;19431573.3333;37.2;19771680.0;36.9;74014826.6667;
37.2;16837493.3333;37.5;13646293.3333;37.5;21991200.0;37.5;21566666.6667;37.2;70927253.3333;
37.5;18536053.3333;37.8;14010613.3333;37.8;22512373.3333;37.8;22029813.3333;37.5;75740213.3333;
37.8;19554186.6667;38.1;11887306.6667;38.1;20295253.3333;38.1;20205813.3333;37.8;78106986.6667;
38.1;16909920.0;38.4;12437280.0;38.4;20461493.3333;38.4;20437493.3333;38.1;69298293.3333;
38.4;16719253.3333;38.7;11559200.0;38.7;20799200.0;38.7;19740053.3333;38.4;70055520.0;
38.7;15626293.3333;39.0;12577333.3333;39.0;22227680.0;39.0;22290293.3333;38.7;67724746.6667;
39.0;17534720.0;39.3;12278026.6667;39.3;21709120.0;39.3;21677493.3333;39.0;74630026.6667;
39.3;17327253.3333;39.6;11542400.0;39.6;21749920.0;39.6;19221493.3333;39.3;72991893.3333;
39.6;17320053.3333;39.9;13303573.3333;39.9;24784906.6667;39.9;20512106.6667;39.6;69833866.6667;
39.9;14381493.3333;40.2;10157333.3333;40.2;20473920.0;40.2;19438560.0;39.9;72982080.0;
40.2;20099573.3333;40.5;12864640.0;40.5;16143306.6667;40.5;21156533.3333;40.2;70169386.6667;
40.5;19329920.0;40.8;14092640.0;40.8;13283946.6667;40.8;22703040.0;40.5;69494400.0;
40.8;19544586.6667;41.1;17815466.6667;41.1;18399040.0;41.1;16287733.3333;40.8;69624213.3333;
41.1;18499840.0;41.4;12738986.6667;41.4;19361546.6667;41.4;20647360.0;41.1;71002080.0;
41.4;20084960.0;41.7;11814880.0;41.7;21566666.6667;41.7;18389013.3333;41.4;72832853.3333;
41.7;21486613.3333;42.0;12439893.3333;42.0;20466720.0;42.0;15790773.3333;41.7;73257173.3333;
42.0;21069280.0;42.3;12406080.0;42.3;22710240.0;42.3;17839040.0;42.0;69766666.6667;
42.3;23197173.3333;42.6;12362666.6667;42.6;20915466.6667;42.6;19660426.6667;42.3;76152533.3333;
42.6;16970346.6667;42.9;12683360.0;42.9;21342186.6667;42.9;18241760.0;42.6;69908906.6667;
42.9;19312906.6667;43.2;11351733.3333;43.2;21728320.0;43.2;17863040.0;42.9;71580213.3333;
43.2;19464960.0;43.5;12398880.0;43.5;20818613.3333;43.5;20744000.0;43.2;70408053.3333;
43.5;17505920.0;43.8;13069706.6667;43.8;21091520.0;43.8;18085120.0;43.5;71467413.3333;
43.8;17117600.0;44.1;12430293.3333;44.1;20775413.3333;44.1;22452160.0;43.8;69363946.6667;
44.1;18085120.0;44.4;11993546.6667;44.4;21156320.0;44.4;21692106.6667;44.1;73742986.6667;
44.4;16610826.6667;44.7;12601546.6667;44.7;20444693.3333;44.7;19187680.0;44.4;71452800.0;
44.7;20632533.3333;45.0;12432693.3333;45.0;20213226.6667;45.0;20234613.3333;44.7;72866453.3333;
45.0;16719253.3333;45.3;12357866.6667;45.3;21913973.3333;45.3;20229813.3333;45.0;69599786.6667;
45.3;16839893.3333;45.6;12403893.3333;45.6;21130133.3333;45.6;21559466.6667;45.3;71341546.6667;
45.6;19303306.6667;45.9;12852426.6667;45.9;21405226.6667;45.9;19974560.0;45.6;74396800.0;
45.9;18685706.6667;46.2;12193813.3333;46.2;22763680.0;46.2;20741600.0;45.9;72917920.0;
46.2;17455306.6667;46.5;12753600.0;46.5;21663093.3333;46.5;20736800.0;46.2;73154400.0;
46.5;17532533.3333;46.8;12408480.0;46.8;21742720.0;46.8;18529066.6667;46.5;72686026.6667;
46.8;17814613.3333;47.1;15716586.6667;47.1;19412373.3333;47.1;14970506.6667;46.8;70494880.0;
47.1;17628960.0;47.4;17530986.6667;47.4;20020373.3333;47.4;16000640.0;47.1;67728426.6667;
47.4;16767680.0;47.7;13865760.0;47.7;21318186.6667;47.7;17938080.0;47.4;70319680.0;
47.7;17011360.0;48.0;15299253.3333;48.0;21257973.3333;48.0;18594293.3333;47.7;70133386.6667;
48.0;17467306.6667;48.3;13214346.6667;48.3;22451946.6667;48.3;20283253.3333;48.0;72618826.6667;
48.3;17501120.0;48.6;12785013.3333;48.6;21636480.0;48.6;21834773.3333;48.3;73450666.6667;
48.6;17677173.3333;48.9;12953866.6667;48.9;21742720.0;48.9;21957600.0;48.6;73933440.0;
48.9;16528800.0;49.2;13011680.0;49.2;22300106.6667;49.2;21795733.3333;48.9;73182986.6667;
49.2;17416480.0;49.5;14847893.3333;49.5;19998346.6667;49.5;19038240.0;49.2;74524000.0;
49.5;16159466.6667;49.8;12319253.3333;49.8;20874026.6667;49.8;21807946.6667;49.5;70043946.6667;
49.8;17283840.0;50.1;13151946.6667;50.1;21253173.3333;50.1;21180533.3333;49.8;72285066.6667;
50.1;16856906.6667;50.4;15511520.0;50.4;18360426.6667;50.4;19627040.0;50.1;72442560.0;
50.4;18502453.3333;50.7;12263840.0;50.7;20601546.6667;50.7;21407626.6667;50.4;72001440.0;
50.7;16594026.6667;51.0;12980480.0;51.0;21026293.3333;51.0;21395413.3333;50.7;70867040.0;
51.0;16437173.3333;51.3;12599360.0;51.3;20232426.6667;51.3;20121600.0;51.0;71839360.0;
51.3;18444426.6667;51.6;12447306.6667;51.6;21991413.3333;51.6;21827146.6667;51.3;71397813.3333;
51.6;17570933.3333;51.9;12731786.6667;51.9;22201280.0;51.9;22017813.3333;51.6;73836800.0;
51.9;17665173.3333;52.2;11511200.0;52.2;21057493.3333;52.2;19646240.0;51.9;74616053.3333;
52.2;16528800.0;52.5;27108213.3333;52.5;13959573.3333;52.5;14775040.0;52.2;68743733.3333;
52.5;13380373.3333;52.8;16508053.3333;52.8;17733013.3333;52.8;18292800.0;52.5;69223200.0;
52.8;16072853.3333;53.1;14056640.0;53.1;22268906.6667;53.1;22341333.3333;52.8;68606720.0;
53.1;12878613.3333;53.4;13178346.6667;53.4;16681066.6667;53.4;20452320.0;53.1;71545493.3333;
53.4;21513440.0;53.7;14355946.6667;53.7;18693333.3333;53.7;19202293.3333;53.4;71825173.3333;
53.7;17496320.0;54.0;13798346.6667;54.0;23299253.3333;54.0;14449546.6667;53.7;69747893.3333;
54.0;19419146.6667;54.3;11940533.3333;54.3;21197760.0;54.3;17701813.3333;54.0;70966293.3333;
54.3;21735306.6667;54.6;12082986.6667;54.6;19380960.0;54.6;20579946.6667;54.3;72575413.3333;
54.6;20666560.0;54.9;11547413.3333;54.9;17848853.3333;54.9;20300266.6667;54.6;72710453.3333;
54.9;19853493.3333;55.2;25059520.0;55.2;14777653.3333;55.2;14632586.6667;54.9;69550026.6667;
55.2;16524000.0;55.5;13926400.0;55.5;13812533.3333;55.5;15759573.3333;55.2;70993760.0;
55.5;17177813.3333;55.8;0.0;55.8;0.0;55.8;0.0;55.5;60676320.0;
55.8;0.0;56.1;9771626.66667;56.1;13378186.6667;56.1;16922346.6667;55.8;0.0;
56.1;16664053.3333;56.4;12720000.0;56.4;17178240.0;56.4;19395360.0;56.1;56736213.3333;
56.4;21718720.0;56.7;13279573.3333;56.7;18087733.3333;56.7;22744266.6667;56.4;71012320.0;
56.7;18333386.6667;57.0;12427893.3333;57.0;19472586.6667;57.0;21402613.3333;56.7;72444960.0;
57.0;17042560.0;57.3;12143413.3333;57.3;16591840.0;57.3;19851520.0;57.0;70345653.3333;
57.3;19882506.6667;57.6;12341066.6667;57.6;17168426.6667;57.6;21045706.6667;57.3;68469280.0;
57.6;19030826.6667;57.9;11516000.0;57.9;20394293.3333;57.9;21330400.0;57.6;69586026.6667;
57.9;16606026.6667;58.2;13214560.0;58.2;20000746.6667;58.2;21860960.0;57.9;69846720.0;
58.2;17554133.3333;58.5;12143200.0;58.5;19378560.0;58.5;20179413.3333;58.2;72630400.0;
58.5;16070453.3333;58.8;12669386.6667;58.8;20845440.0;58.8;22435360.0;58.5;67771626.6667;
58.8;17805226.6667;59.1;12910453.3333;59.1;21323413.3333;59.1;21783946.6667;58.8;73755413.3333;
59.1;17614560.0;59.4;16918400.0;59.4;19395573.3333;59.4;20456906.6667;59.1;73632373.3333;
59.4;17255040.0;59.7;12968480.0;59.7;20526933.3333;59.7;21491840.0;59.4;74025920.0;
59.7;17134400.0;60.0;12097386.6667;60.0;19776480.0;60.0;20459306.6667;59.7;72121653.3333;
60.0;16794293.3333;;;;;;;60.0;69127466.6667;


==> csv/1vegas3cubicfairnes.csv <==
0.000000;0.642857
0.000000;0.722244
0.300000;0.860674
0.600000;0.738148
0.900000;0.702067
1.200000;0.682560
1.500000;0.688575
1.800000;0.669237
2.100000;0.675165
2.400000;0.673798
2.700000;0.664920
3.000000;0.691571
3.300000;0.676362
3.600000;0.661359
3.900000;0.671539
4.200000;0.688971
4.500000;0.649832
4.800000;0.642136
5.100000;0.688759
5.400000;0.675001
5.700000;0.670699
6.000000;0.661795
6.300000;0.670518
6.600000;0.673229
6.900000;0.683774
7.200000;0.705282
7.500000;0.635542
7.800000;0.641761
8.100000;0.686445
8.400000;0.687885
8.700000;0.634622
9.000000;0.678497
9.300000;0.678449
9.600000;0.619896
9.900000;0.250000
10.200000;0.460821
10.500000;0.667791
10.800000;0.692616
11.100000;0.674070
11.400000;0.672744
11.700000;0.683393
12.000000;0.671121
12.300000;0.707563
12.600000;0.687115
12.900000;0.714947
13.200000;0.650676
13.500000;0.742276
13.800000;0.657277
14.100000;0.679233
14.400000;0.663805
14.700000;0.713869
15.000000;0.322154
15.300000;0.738513
15.600000;0.663644
15.900000;0.706970
16.200000;0.721224
16.500000;0.679344
16.800000;0.737949
17.100000;0.694555
17.400000;0.720838
17.700000;0.743022
18.000000;0.727032
18.300000;0.692935
18.600000;0.702040
18.900000;0.712385
19.200000;0.721862
19.500000;0.749691
19.800000;0.631843
20.100000;0.632373
20.400000;0.698040
20.700000;0.727682
21.000000;0.738217
21.300000;0.737154
21.600000;0.743929
21.900000;0.651281
22.200000;0.681796
22.500000;0.749853
22.800000;0.708657
23.100000;0.732937
23.400000;0.642000
23.700000;0.723178
24.000000;0.752460
24.300000;0.628164
24.600000;0.745171
24.900000;0.470111
25.200000;0.521293
25.500000;0.617410
25.800000;0.709464
26.100000;0.717506
26.400000;0.722955
26.700000;0.630854
27.000000;0.644113
27.300000;0.732650
27.600000;0.714857
27.900000;0.708606
28.200000;0.735810
28.500000;0.674208
28.800000;0.736262
29.100000;0.455951
29.400000;0.653827
29.700000;0.731848
30.000000;0.250000
30.300000;0.343670
30.600000;0.749771
30.900000;0.716868
31.200000;0.587431
31.500000;0.713179
31.800000;0.744200
32.100000;0.750854
32.400000;0.737982
32.700000;0.583515
33.000000;0.697447
33.300000;0.663788
33.600000;0.546752
33.900000;0.645202
34.200000;0.691573
34.500000;0.616662
34.800000;0.675181
35.100000;0.687356
35.400000;0.660250
35.700000;0.627430
36.000000;0.633701
36.300000;0.743191
36.600000;0.669879
36.900000;0.709496
37.200000;0.466282
37.500000;0.567232
37.800000;0.751494
38.100000;0.578373
38.400000;0.718724
38.700000;0.723201
39.000000;0.617047
39.300000;0.655659
39.600000;0.553459
39.900000;0.530551
40.200000;0.386432
40.500000;0.518444
40.800000;0.669392
41.100000;0.671283
41.400000;0.749180
41.700000;0.744861
42.000000;0.733290
42.300000;0.709826
42.600000;0.655552
42.900000;0.673664
43.200000;0.698392
43.500000;0.684462
43.800000;0.737292
44.100000;0.743869
44.400000;0.579983
44.700000;0.696299
45.000000;0.252536
45.300000;0.460219
45.600000;0.640925
45.900000;0.747150
46.200000;0.648809
46.500000;0.695807
46.800000;0.745471
47.100000;0.687526
47.400000;0.731713
47.700000;0.672028
48.000000;0.742484
48.300000;0.744983
48.600000;0.519442
48.900000;0.578372
49.200000;0.687588
49.500000;0.726651
49.800000;0.748768
50.100000;0.437500
50.400000;0.551025
50.700000;0.730354
51.000000;0.507593
51.300000;0.656355
51.600000;0.668003
51.900000;0.709883
52.200000;0.741646
52.500000;0.603199
52.800000;0.499744
53.100000;0.704678
53.400000;0.525194
53.700000;0.477180
54.000000;0.730921
54.300000;0.555984
54.600000;0.647937
54.900000;0.442498
55.200000;0.563606
55.500000;0.660910
55.800000;0.668858
56.100000;0.494873
56.400000;0.692288
56.700000;0.736475
57.000000;0.695526
57.300000;0.686818
57.600000;0.750843
57.900000;0.690761
58.200000;0.603605
58.500000;0.457452
58.800000;0.718285
59.100000;0.712539
59.400000;0.562599
59.700000;0.250000


==> csv/1vegas3cubicrtt.csv <==
0;0;1;1;2;2;3;3;
0.3;17.1854895133;0.3;17.4121209459;0.3;18.7205817248;0.3;17.2655122668;
0.6;27.9802897009;0.6;26.5308686219;0.6;27.0058277041;0.6;28.6688863106;
0.9;41.2130014444;0.9;39.1132250065;0.9;39.7811186209;0.9;41.3313031863;
1.2;48.8923936536;1.2;54.5025931464;1.2;50.2324276246;1.2;50.0532970542;
1.5;69.2576530245;1.5;68.2729312352;1.5;65.9036560664;1.5;66.6351838545;
1.8;77.2379466129;1.8;70.0160397424;1.8;77.2662192143;1.8;78.4985913002;
2.1;99.8177816459;2.1;106.154537201;2.1;97.3300554233;2.1;99.5077155255;
2.4;114.296102275;2.4;111.61651214;2.4;112.268663619;2.4;112.722305379;
2.7;126.805308544;2.7;123.132228851;2.7;124.969485752;2.7;124.66736614;
3.0;147.284243239;3.0;151.486694813;3.0;145.153989335;3.0;145.49151445;
3.3;154.535919041;3.3;179.299286434;3.3;153.699992832;3.3;153.103050996;
3.6;168.751320536;3.6;202.66187191;3.6;168.702558371;3.6;168.983785864;
3.9;185.943764239;3.9;228.665272395;3.9;184.965688147;3.9;184.395484091;
4.2;202.920560276;4.2;242.272973061;4.2;201.49666298;4.2;201.510456971;
4.5;217.311816585;4.5;225.08559227;4.5;216.622882815;4.5;216.464721169;
4.8;229.353328049;4.8;229.710698128;4.8;228.742102072;4.8;228.982019424;
5.1;261.252548192;5.1;246.288239956;5.1;253.627336294;5.1;259.142854697;
5.4;276.78993435;5.4;272.579669952;5.4;277.755376531;5.4;276.915545079;
5.7;284.490457584;5.7;289.59107399;5.7;282.5259497;5.7;284.674359243;
6.0;293.382660802;6.0;307.449817657;6.0;291.649984824;6.0;294.575486676;
6.3;324.390778714;6.3;324.232419332;6.3;319.945221549;6.3;322.903874662;
6.6;326.393672105;6.6;338.130950928;6.6;326.240956943;6.6;324.6955291;
6.9;334.075725257;6.9;322.106778622;6.9;329.738229599;6.9;331.017631855;
7.2;352.153823759;7.2;339.135408401;7.2;353.565553387;7.2;351.424890547;
7.5;372.771158038;7.5;365.997632345;7.5;372.360418713;7.5;375.058464877;
7.8;378.825917668;7.8;375.428557396;7.8;379.416024067;7.8;380.641311806;
8.1;407.984054713;8.4;407.101869583;8.1;403.933990929;8.1;404.587643029;
8.4;410.357659635;8.7;413.52502505;8.4;409.31634642;8.4;409.214074824;
8.7;416.558895133;9.0;434.130589167;8.7;417.107728864;8.7;416.713484271;
9.0;432.296717036;9.6;456.641554832;9.0;429.845640229;9.0;431.23816341;
9.3;455.681384693;9.9;480.827093124;9.3;454.540509641;9.3;453.799054859;
9.6;458.391042625;10.5;491.340319316;9.6;458.387299898;9.6;458.278474789;
9.9;474.7154749;11.1;531.47572279;9.9;469.91102792;9.9;471.364557743;
10.2;486.754799343;11.7;544.006466866;10.2;486.955278336;10.2;486.399532268;
10.5;503.364135256;12.0;513.774673144;10.5;503.449271823;10.5;500.696660995;
10.8;526.14194843;12.6;575.289453779;10.8;522.82021795;10.8;525.244429678;
11.1;532.855731258;13.2;582.427978516;11.1;532.053950783;11.1;535.883047;
11.4;535.693052859;13.8;638.148122364;11.4;536.392738621;11.4;534.329314979;
11.7;545.062487905;14.7;641.632771492;11.7;543.576548436;11.7;548.318539528;
12.0;553.174086856;15.3;686.080336571;12.0;548.480201235;12.0;550.646192517;
12.3;570.486844702;15.9;693.601679802;12.3;572.144991376;12.3;570.957361635;
12.6;588.426350288;16.8;747.735619545;12.6;586.589688428;12.6;590.302105065;
12.9;586.613336723;17.4;791.444468498;12.9;577.002759022;12.9;579.59680139;
13.2;587.868103913;18.3;825.387120247;13.2;591.706416011;13.2;591.608694955;
13.5;622.450558977;18.9;661.627948284;13.5;619.143530047;13.5;620.547079656;
13.8;628.891973338;19.5;656.69080615;13.8;632.863386959;13.8;639.204338977;
14.1;628.980735501;20.4;833.691984415;14.1;626.34123462;14.1;628.262907808;
14.4;634.130015518;21.3;824.172526598;14.4;630.143072708;14.4;632.298234096;
14.7;651.346562633;22.2;829.282590321;14.7;647.510785481;14.7;648.011900549;
15.0;665.693123629;23.1;825.962747846;15.0;663.453408207;15.0;661.877875829;
15.3;684.609242672;23.7;758.185284478;15.3;680.755520767;15.3;682.338928312;
15.6;681.239540814;24.3;649.782248906;15.6;684.212334844;15.6;685.369523478;
15.9;688.739438852;25.2;832.057714462;15.9;694.491659765;15.9;693.301408135;
16.2;713.115798666;26.1;838.614770344;16.2;719.271890462;16.2;718.292705495;
16.5;702.611398976;26.7;783.287661416;16.5;698.443033997;16.5;697.969069352;
16.8;750.87937211;27.3;551.53128079;16.8;750.016203893;16.8;749.515766321;
17.1;730.849051085;28.2;824.114620686;17.1;750.021650574;17.1;744.948981212;
17.4;784.454454546;29.1;807.307799657;17.4;788.702668642;17.4;787.394843225;
17.7;739.321558403;29.7;743.844628334;17.7;768.753079379;17.7;759.746044624;
18.0;727.017083725;30.3;676.024228334;18.0;752.286919509;18.0;721.167445183;
18.3;773.126098997;31.2;671.639472246;18.3;785.71222385;18.3;764.263362596;
18.6;770.143905943;31.8;710.885572433;18.6;774.047997616;18.6;777.607448963;
18.9;662.983282634;32.4;554.020285606;18.9;650.355169177;18.9;648.919841138;
19.2;785.385394419;32.7;790.747880936;19.2;712.259946501;19.2;685.971414171;
19.5;645.716351306;33.3;696.704414156;19.5;811.585866675;19.5;693.237986565;
20.1;801.151414387;34.2;834.257507324;20.1;772.441231784;20.1;834.341728636;
20.4;815.844043875;34.8;740.75627327;20.4;801.451975568;20.4;806.507551323;
20.7;748.150714238;35.1;799.41813151;20.7;757.934103409;20.7;803.652346134;
21.0;708.424687386;35.7;774.556477865;21.0;753.929348825;21.0;760.415487905;
21.3;774.192017468;36.3;744.393348694;21.3;774.092362378;21.3;794.512185312;
21.6;808.352960804;36.6;816.238224506;21.6;775.982597979;21.6;768.418683325;
22.2;794.482543128;37.2;757.879919476;21.9;650.085004667;21.9;630.811877251;
22.5;762.863306367;38.1;830.268740654;22.2;830.0406658;22.2;827.096580094;
22.8;819.771766663;38.7;666.66981909;22.5;827.640657155;22.5;821.663857615;
23.1;795.764580038;39.3;683.032698101;22.8;825.444340706;22.8;829.490745068;
23.4;720.931278335;40.2;779.518418842;23.1;814.867890718;23.1;787.816982141;
23.7;761.392678533;41.1;740.437375175;23.4;808.931008007;23.4;783.27283887;
24.0;810.341989731;41.7;790.791564518;23.7;821.333910738;23.7;804.405808449;
24.3;826.195409298;42.6;807.286368476;24.0;782.510404323;24.0;813.085172989;
24.6;779.350411076;43.5;823.299825191;24.3;837.121282463;24.3;820.371153493;
25.2;778.937389915;44.1;834.321856499;24.6;777.73539551;24.6;812.796541425;
25.5;777.674673088;44.7;532.02016013;24.9;596.695750259;24.9;605.474310655;
26.1;807.718130868;45.6;833.760125296;25.2;811.031388385;25.2;797.035274397;
26.7;794.951645952;46.5;818.29187274;25.5;784.976721866;25.5;783.533190446;
27.0;798.091948032;47.1;835.251671927;26.1;819.250974026;26.1;787.269667575;
27.3;551.636338234;48.0;731.860739844;26.7;781.40963614;26.7;781.454722087;
27.6;745.378082449;48.9;816.001585552;27.0;805.510128538;27.0;792.249740243;
27.9;834.315416587;49.5;721.674271992;27.3;559.101629257;27.3;765.29955864;
28.2;804.408101621;50.4;795.129844121;27.6;805.42653412;27.6;821.86054223;
28.5;704.605168766;51.0;842.367172241;27.9;827.613008022;27.9;804.245115763;
28.8;791.755101153;51.9;814.834424428;28.2;800.051396134;28.2;766.690530749;
29.1;824.799077085;52.8;822.067294802;28.5;684.349902471;28.5;809.13746226;
29.4;831.782838445;53.7;784.337282181;28.8;824.602367401;28.8;800.545398394;
29.7;766.285495616;54.0;521.794387272;29.1;826.268468929;29.1;791.075793389;
30.0;685.653857887;54.9;836.872130632;29.4;845.882555272;29.4;847.591504597;
30.3;801.8756622;55.5;634.465985828;29.7;781.342683015;29.7;738.471666108;
30.6;782.972891376;57.9;724.473237991;30.0;724.094514406;30.0;738.270169247;
30.9;799.473375082;58.8;741.01960659;30.3;697.864912237;30.3;781.126072656;
31.2;813.736405281;59.4;755.895376205;30.6;813.18551118;30.6;793.163187057;
31.5;785.799437494;60.0;729.259431362;30.9;801.265716553;30.9;787.515415086;
31.8;801.693942812;60.3;297.760754824;31.2;685.047728428;31.2;783.279097729;
32.1;792.926318829;;;31.5;758.335637179;31.5;781.611515026;
32.4;801.781857634;;;31.8;829.743409157;31.8;790.966012756;
33.0;781.432110268;;;32.1;822.393801623;32.1;809.007282257;
33.3;825.755259943;;;32.4;824.322859446;32.4;808.103827474;
33.6;570.968408334;;;32.7;805.146682112;32.7;804.734821602;
33.9;822.595552553;;;33.0;800.64795291;33.0;780.203340054;
34.2;788.063854796;;;33.3;768.711844752;33.3;812.361067739;
34.8;800.206217958;;;33.6;684.533399084;33.6;657.233600334;
35.1;790.390641643;;;33.9;835.249299734;33.9;782.481934085;
35.4;832.170883814;;;34.2;835.654581587;34.2;813.836362754;
35.7;795.81609555;;;34.8;824.176604021;34.8;775.516189228;
36.0;790.064786114;;;35.1;843.050585122;35.1;773.781986929;
36.3;799.237492901;;;35.4;835.771553218;35.4;830.671282915;
36.6;816.38766179;;;35.7;842.702857256;35.7;796.100500518;
36.9;810.443168447;;;36.0;799.092089088;36.0;808.190297425;
37.2;740.600983302;;;36.3;800.611942433;36.3;787.05357113;
37.5;787.045534615;;;36.6;750.488733423;36.6;734.803629716;
37.8;771.660024705;;;36.9;829.076796043;36.9;800.00768969;
38.1;803.058736729;;;37.2;799.381367704;37.2;730.022909211;
38.4;807.804620266;;;37.5;745.869331244;37.5;781.287896867;
38.7;706.173433198;;;37.8;722.937839873;37.8;729.423999786;
39.0;796.506267394;;;38.1;815.352587628;38.1;830.652193907;
39.3;833.220478742;;;38.4;778.96831817;38.4;760.583504486;
39.6;712.449088389;;;38.7;717.667738597;38.7;716.794385967;
39.9;762.184458971;;;39.0;806.255487181;39.0;815.295389314;
40.2;838.225772195;;;39.3;806.266923283;39.3;814.801826477;
40.5;777.362839816;;;39.6;683.313066613;39.6;765.106892893;
40.8;683.477947677;;;39.9;747.369735799;39.9;824.52281974;
41.1;762.449110256;;;40.2;735.50292333;40.2;725.014336904;
41.4;793.758014806;;;40.5;685.502474052;40.5;712.569683156;
41.7;804.902402644;;;40.8;748.064364059;40.8;793.73771942;
42.0;785.204023123;;;41.1;742.649116787;41.1;738.792049642;
42.3;727.619110369;;;41.4;755.849715991;41.4;799.332310756;
42.6;809.343397617;;;41.7;749.97182507;41.7;802.055387497;
42.9;787.773030996;;;42.0;669.908055663;42.0;791.795553513;
43.5;776.684513253;;;42.3;658.473001732;42.3;657.801123226;
43.8;759.199541455;;;42.6;791.944233739;42.6;776.066243649;
44.1;834.401706855;;;42.9;754.152071782;42.9;797.374207437;
44.4;833.966591319;;;43.5;823.416332274;43.5;782.531759253;
44.7;822.076215093;;;43.8;812.187884305;43.8;803.350415159;
45.0;711.372401979;;;44.1;830.150890809;44.4;823.818891498;
45.3;802.377566879;;;44.4;819.549901868;44.7;810.595635758;
45.6;821.252779447;;;44.7;736.517558227;45.0;771.245834373;
45.9;816.280737258;;;45.0;768.343075658;45.3;809.710753591;
46.2;760.619358583;;;45.3;809.072803273;45.6;800.811758512;
46.5;824.937694452;;;45.6;777.962967445;45.9;786.243620672;
46.8;787.992196648;;;45.9;822.404879886;46.2;749.843816235;
47.1;758.806843417;;;46.2;761.918958028;46.5;825.980339514;
47.4;772.485260665;;;46.5;819.845599452;46.8;786.530060055;
47.7;652.117818594;;;46.8;789.638083256;47.1;753.064333405;
48.0;801.588626618;;;47.1;805.612674126;47.4;808.880608333;
48.3;816.569060087;;;47.4;741.411962242;47.7;785.229342599;
48.6;793.758647997;;;47.7;785.132052002;48.0;804.214726624;
48.9;767.771303013;;;48.0;776.508145862;48.3;756.454529586;
49.2;728.828672;;;48.3;801.280539445;48.6;815.555290791;
49.5;781.762433607;;;48.6;818.196013653;48.9;789.058730235;
49.8;791.282344609;;;48.9;816.094012403;49.2;800.299244457;
50.1;806.077362635;;;49.2;752.763504206;49.5;798.212564909;
50.4;816.967305305;;;49.5;796.243583809;49.8;826.179390768;
50.7;831.799227297;;;49.8;741.433481375;50.1;778.419964555;
51.0;804.903312163;;;50.1;721.942231363;50.4;723.594291466;
51.3;724.317161202;;;50.4;775.872934124;50.7;836.796045303;
51.6;780.872151885;;;50.7;828.438874793;51.0;852.403598227;
51.9;818.885073327;;;51.0;845.963902458;51.3;787.314912648;
52.2;771.741062904;;;51.3;739.942568767;51.6;788.368097941;
52.5;619.608163834;;;51.6;783.82150908;51.9;788.225085332;
52.8;817.346030624;;;51.9;826.587789399;52.2;814.48039233;
53.1;801.296140937;;;52.2;689.385519578;52.5;626.335883141;
53.4;607.168352604;;;52.5;675.710847697;52.8;810.417442729;
53.7;799.284738793;;;52.8;815.246577696;53.1;840.680254133;
54.0;821.954316871;;;53.1;837.124729463;53.4;867.383554578;
54.3;776.643322574;;;53.4;630.315071658;53.7;792.78405238;
54.6;784.190221778;;;53.7;823.711147762;54.0;821.006768528;
54.9;757.962332831;;;54.0;827.143118833;54.3;767.959873411;
55.2;845.736813545;;;54.3;766.17193222;54.6;846.930130985;
55.5;795.811198897;;;54.6;759.169312603;54.9;677.06528306;
55.8;647.678536397;;;54.9;825.707006936;55.2;784.91061699;
56.1;776.623298919;;;55.2;845.17160058;55.5;780.204463005;
56.4;786.204955299;;;55.5;793.630109671;55.8;661.26068627;
56.7;716.450214386;;;55.8;715.316247223;56.1;781.302884513;
57.0;824.415394403;;;56.1;772.348830435;56.4;825.02903109;
57.3;836.654831623;;;56.4;828.27964696;56.7;717.604189549;
57.6;774.221420288;;;56.7;651.279244312;57.0;825.840267539;
57.9;792.639835536;;;57.0;858.499407768;57.3;795.013312708;
58.2;832.279975968;;;57.3;823.643714368;57.6;793.081266481;
58.5;813.298139572;;;57.6;806.364749159;57.9;828.745117727;
58.8;753.415338601;;;57.9;812.87355984;58.2;794.798505159;
59.1;763.143009746;;;58.2;801.541338044;58.5;807.391003602;
59.4;772.973266555;;;58.5;812.344894796;58.8;817.999362946;
59.7;740.425272811;;;58.8;802.40020765;59.1;786.239954802;
60.0;756.657118126;;;59.1;765.80515179;59.4;840.290676753;
60.3;585.683013669;;;59.4;829.155385494;59.7;806.789531546;
;;;;59.7;813.284293527;60.0;724.66588852;
;;;;60.0;798.689552422;60.3;443.418879387;
;;;;60.3;668.514866233;;;


==> csv/1vegas3cubicthroughput.csv <==
0;0;1;1;2;2;3;3;4;4;
0;2613.33333333;0.3;16111333.3333;0.3;10503440.0;0.3;16901733.3333;0;2613.33333333;
0.3;31182160.0;0.6;9629600.0;0.6;15995840.0;0.6;23788586.6667;0.3;74698666.6667;
0.6;37095360.0;0.9;3580586.66667;0.9;16198506.6667;0.9;26285813.3333;0.6;86509386.6667;
0.9;38586453.3333;1.2;1452480.0;1.2;17105813.3333;1.2;25723626.6667;0.9;84651360.0;
1.2;42249280.0;1.5;969920.0;1.5;17754613.3333;1.5;26577706.6667;1.2;86531200.0;
1.5;41817120.0;1.8;764853.333333;1.8;17844053.3333;1.8;29810560.0;1.5;87119360.0;
1.8;40837813.3333;2.1;564586.666667;2.1;16442186.6667;2.1;24963573.3333;1.8;89257280.0;
2.1;41141706.6667;2.4;448746.666667;2.4;17317866.6667;2.4;25931093.3333;2.1;83112053.3333;
2.4;40637333.3333;2.7;487360.0;2.7;16808906.6667;2.7;25648800.0;2.4;84335040.0;
2.7;41626666.6667;3.0;446346.666667;3.0;16367360.0;3.0;25660800.0;2.7;84571733.3333;
3.0;39105226.6667;3.3;246080.0;3.3;18020106.6667;3.3;28623573.3333;3.0;81579733.3333;
3.3;39541760.0;3.6;164053.333333;3.6;16900533.3333;3.6;26334026.6667;3.3;86431520.0;
3.6;39155840.0;3.9;123040.0;3.9;15356426.6667;3.9;24688480.0;3.6;82554453.3333;
3.9;43318240.0;4.2;123040.0;4.2;18162346.6667;4.2;28131413.3333;3.9;83486186.6667;
4.2;35857333.3333;4.5;243680.0;4.5;16485600.0;4.5;24734293.3333;4.2;82274133.3333;
4.5;41296160.0;4.8;159253.333333;4.8;15105546.6667;4.8;24951573.3333;4.5;82759733.3333;
4.8;41868160.0;5.1;164053.333333;5.1;14857066.6667;5.1;24155520.0;4.8;82084533.3333;
5.1;35186720.0;5.4;243680.0;5.4;15892213.3333;5.4;25260693.3333;5.1;74363360.0;
5.4;37244800.0;5.7;241280.0;5.7;15496266.6667;5.7;25007200.0;5.4;78641386.6667;
5.7;39107626.6667;6.0;246080.0;6.0;16082666.6667;6.0;25147040.0;5.7;79852373.3333;
6.0;37104960.0;6.3;123040.0;6.3;15112960.0;6.3;22121653.3333;6.0;78580746.6667;
6.3;38649280.0;6.6;164053.333333;6.6;16362346.6667;6.6;24020480.0;6.3;76006933.3333;
6.6;40000533.3333;6.9;123040.0;6.9;17426506.6667;6.9;24842933.3333;6.6;80547413.3333;
6.9;38374186.6667;7.2;82026.6666667;7.2;16992160.0;7.2;27861333.3333;6.9;80766666.6667;
7.2;32766506.6667;7.5;82026.6666667;7.5;17045173.3333;7.5;25330293.3333;7.2;77702026.6667;
7.5;38111306.6667;7.8;82026.6666667;7.8;12082560.0;7.8;24423200.0;7.5;80568800.0;
7.8;40111360.0;8.1;0.0;8.1;16058666.6667;8.1;20348266.6667;7.8;76699146.6667;
8.1;41115306.6667;8.4;123040.0;8.4;18487840.0;8.4;30042453.3333;8.1;77522240.0;
8.4;32947573.3333;8.7;123040.0;8.7;14919680.0;8.7;24148106.6667;8.4;81600906.6667;
8.7;41016266.6667;9.0;82026.6666667;9.0;14473546.6667;9.0;22316906.6667;8.7;80207093.3333;
9.0;42777653.3333;9.3;0.0;9.3;18985013.3333;9.3;28565760.0;9.0;79650133.3333;
9.3;31649333.3333;9.6;79626.6666667;9.6;13136906.6667;9.6;25501546.6667;9.3;79200106.6667;
9.6;43084160.0;9.9;0.0;9.9;16249120.0;9.9;19264906.6667;9.6;81802240.0;
9.9;37165386.6667;10.2;0.0;10.2;0.0;10.2;0.0;9.9;72679413.3333;
10.2;0.0;10.5;164053.333333;10.5;10936586.6667;10.5;20772800.0;10.2;0.0;
10.5;47094720.0;10.8;41013.3333333;10.8;19525386.6667;10.8;30104853.3333;10.5;78968160.0;
10.8;28618720.0;11.1;164053.333333;11.1;13310560.0;11.1;26444853.3333;10.8;78289973.3333;
11.1;41713920.0;11.4;0.0;11.4;20000746.6667;11.4;23448480.0;11.1;81633386.6667;
11.4;37262026.6667;11.7;243680.0;11.7;14538560.0;11.7;29033493.3333;11.4;80711253.3333;
11.7;37585546.6667;12.0;282293.333333;12.0;17863253.3333;12.0;22437333.3333;11.7;81401280.0;
12.0;44346400.0;12.3;0.0;12.3;18188746.6667;12.3;30922720.0;12.0;84929280.0;
12.3;30310720.0;12.6;325706.666667;12.6;15766560.0;12.6;21614666.6667;12.3;79422186.6667;
12.6;46544746.6667;12.9;0.0;12.9;21450613.3333;12.9;33612586.6667;12.6;84251680.0;
12.9;26669706.6667;13.2;369120.0;13.2;14138026.6667;13.2;21368586.6667;12.9;81732906.6667;
13.2;51327146.6667;13.5;0.0;13.5;18594080.0;13.5;32946986.6667;13.2;87202880.0;
13.5;28006560.0;13.8;407733.333333;13.8;19501386.6667;13.8;23028320.0;13.5;79547626.6667;
13.8;44638720.0;14.1;0.0;14.1;16340746.6667;14.1;31352053.3333;13.8;87576160.0;
14.1;40476533.3333;14.4;0.0;14.4;21269760.0;14.4;21629280.0;14.1;88169333.3333;
14.4;44655520.0;14.7;405333.333333;14.7;18594293.3333;14.7;25296480.0;14.4;87554560.0;
14.7;40558560.0;15.0;0.0;15.0;26553280.0;15.0;25260266.6667;14.7;84854666.6667;
15.0;28554346.6667;15.3;0.0;15.3;979520.0;15.3;3088213.33333;15.0;80367893.3333;
15.3;29669333.3333;15.6;0.0;15.6;40215946.6667;15.6;34112160.0;15.3;33737066.6667;
15.6;11868960.0;15.9;407733.333333;15.9;17045173.3333;15.9;29607680.0;15.6;86197066.6667;
15.9;40707520.0;16.2;0.0;16.2;24017440.0;16.2;25940480.0;15.9;87768106.6667;
16.2;35580906.6667;16.5;0.0;16.5;24347946.6667;16.5;23351626.6667;16.2;85538826.6667;
16.5;44846400.0;16.8;407733.333333;16.8;20823200.0;16.8;26061333.3333;16.5;92545973.3333;
16.8;39564426.6667;17.1;0.0;17.1;40167946.6667;17.1;29967200.0;16.8;86856693.3333;
17.1;13965653.3333;17.4;282293.333333;17.4;28428106.6667;17.4;29716320.0;17.1;84100800.0;
17.4;34455893.3333;17.7;41013.3333333;17.7;21064693.3333;17.7;33048000.0;17.4;92882613.3333;
17.7;37643786.6667;18.0;0.0;18.0;37141920.0;18.0;30210880.0;17.7;91797493.3333;
18.0;24288106.6667;18.3;241280.0;18.3;16900320.0;18.3;27752480.0;18.0;91640906.6667;
18.3;49006400.0;18.6;0.0;18.6;49064800.0;18.6;24220320.0;18.3;93900480.0;
18.6;18058240.0;18.9;318506.666667;18.9;28934240.0;18.9;36922666.6667;18.6;91343360.0;
18.9;30197706.6667;19.2;0.0;19.2;20538720.0;19.2;36889600.0;18.9;96373120.0;
19.2;34912480.0;19.5;320906.666667;19.5;39542720.0;19.5;23030933.3333;19.2;92340800.0;
19.5;27630240.0;19.8;0.0;19.8;28720000.0;19.8;28956266.6667;19.5;90524800.0;
19.8;40768213.3333;20.1;0.0;20.1;12485280.0;20.1;26852373.3333;19.8;98444480.0;
20.1;6789866.66667;20.4;320906.666667;20.4;3546560.0;20.4;12026933.3333;20.1;46127520.0;
20.4;16163573.3333;20.7;0.0;20.7;32439786.6667;20.7;29774133.3333;20.4;32057973.3333;
20.7;35165546.6667;21.0;0.0;21.0;24249120.0;21.0;36999466.6667;20.7;97379466.6667;
21.0;32752960.0;21.3;284693.333333;21.3;41798666.6667;21.3;29814933.3333;21.0;94001546.6667;
21.3;19124373.3333;21.6;0.0;21.6;26391840.0;21.6;22187093.3333;21.3;91022666.6667;
21.6;46428693.3333;21.9;0.0;21.9;43763200.0;21.9;37286773.3333;21.6;95007626.6667;
21.9;17476640.0;22.2;284693.333333;22.2;37750133.3333;22.2;17059573.3333;21.9;98526613.3333;
22.2;29436800.0;22.5;0.0;22.5;16663840.0;22.5;38362720.0;22.2;84531200.0;
22.5;36777706.6667;22.8;0.0;22.8;36842613.3333;22.8;35729120.0;22.5;91804266.6667;
22.8;25955680.0;23.1;282293.333333;23.1;13228320.0;23.1;20917440.0;22.8;98527413.3333;
23.1;54357973.3333;23.4;0.0;23.4;44428320.0;23.4;37470240.0;23.1;88786026.6667;
23.4;9702240.0;23.7;282293.333333;23.7;30514560.0;23.7;31648320.0;23.4;91600800.0;
23.7;34056000.0;24.0;0.0;24.0;22222666.6667;24.0;24239520.0;23.7;96501173.3333;
24.0;41733760.0;24.3;284693.333333;24.3;45136000.0;24.3;44039786.6667;24.0;88195946.6667;
24.3;6601600.0;24.6;0.0;24.6;23206773.3333;24.6;22664000.0;24.3;96062080.0;
24.6;43618186.6667;24.9;0.0;24.9;36932266.6667;24.9;36930133.3333;24.6;89488960.0;
24.9;23921813.3333;25.2;0.0;25.2;4892800.0;25.2;5510400.0;24.9;97784213.3333;
25.2;6768266.66667;25.5;0.0;25.5;33284480.0;25.5;11932906.6667;25.2;17171466.6667;
25.5;8571146.66667;25.8;0.0;25.8;32993013.3333;25.8;33046240.0;25.5;53788533.3333;
25.8;32722666.6667;26.1;284693.333333;26.1;23583520.0;26.1;44146293.3333;25.8;98761920.0;
26.1;23742720.0;26.4;0.0;26.4;33523573.3333;26.4;20548533.3333;26.1;91757226.6667;
26.4;35634773.3333;26.7;287093.333333;26.7;40785760.0;26.7;24104480.0;26.4;89706880.0;
26.7;33510880.0;27.0;0.0;27.0;12572960.0;27.0;43931146.6667;26.7;98688213.3333;
27.0;36198506.6667;27.3;320906.666667;27.3;45356800.0;27.3;13911360.0;27.0;92702613.3333;
27.3;24574773.3333;27.6;0.0;27.6;32664693.3333;27.6;35950560.0;27.3;84163840.0;
27.6;26326986.6667;27.9;0.0;27.9;21187733.3333;27.9;36085653.3333;27.6;94942240.0;
27.9;38664533.3333;28.2;359520.0;28.2;35921546.6667;28.2;20186400.0;27.9;95937920.0;
28.2;33099840.0;28.5;0.0;28.5;36191626.6667;28.5;45605706.6667;28.2;89567306.6667;
28.5;14733120.0;28.8;0.0;28.8;34635306.6667;28.8;23502133.3333;28.5;96530453.3333;
28.8;38160160.0;29.1;323306.666667;29.1;42826186.6667;29.1;28978080.0;28.8;96297600.0;
29.1;11846453.3333;29.4;0.0;29.4;8530986.66667;29.4;50114773.3333;29.1;83974026.6667;
29.4;36099466.6667;29.7;320906.666667;29.7;41564373.3333;29.7;13802506.6667;29.4;94745226.6667;
29.7;38184586.6667;30.0;0.0;30.0;34647733.3333;30.0;25860853.3333;29.7;93872373.3333;
30.0;25189973.3333;30.3;0.0;30.3;0.0;30.3;0.0;30.0;85698560.0;
30.3;0.0;30.6;0.0;30.6;37687360.0;30.6;7327200.0;30.3;0.0;
30.6;35296000.0;30.9;0.0;30.9;33926880.0;30.9;35115680.0;30.6;80310560.0;
30.9;29289973.3333;31.2;320906.666667;31.2;29223146.6667;31.2;46247306.6667;30.9;98332533.3333;
31.2;17961600.0;31.5;0.0;31.5;40220320.0;31.5;11668480.0;31.2;93752960.0;
31.5;42172000.0;31.8;320906.666667;31.8;23781386.6667;31.8;42170400.0;31.5;94060800.0;
31.8;28548693.3333;32.1;0.0;32.1;32975786.6667;32.1;35446400.0;31.8;94821386.6667;
32.1;26459840.0;32.4;161653.333333;32.4;24840533.3333;32.4;23029600.0;32.1;94882026.6667;
32.4;44083520.0;32.7;205066.666667;32.7;34755946.6667;32.7;49154666.6667;32.4;92115306.6667;
32.7;12256800.0;33.0;0.0;33.0;40730133.3333;33.0;16984960.0;32.7;96372480.0;
33.0;33699360.0;33.3;405333.333333;33.3;20605920.0;33.3;43780373.3333;33.0;91414453.3333;
33.3;27152480.0;33.6;0.0;33.6;15816960.0;33.6;40296000.0;33.3;91944106.6667;
33.6;40340693.3333;33.9;0.0;33.9;53202560.0;33.9;5534613.33333;33.6;96453653.3333;
33.9;33918346.6667;34.2;400533.333333;34.2;17240640.0;34.2;52153226.6667;33.9;92655520.0;
34.2;15285493.3333;34.5;0.0;34.5;30413546.6667;34.5;31969866.6667;34.2;85079893.3333;
34.5;36390773.3333;34.8;202666.666667;34.8;39197653.3333;34.8;9537120.0;34.5;98774186.6667;
34.8;40131626.6667;35.1;161653.333333;35.1;22437120.0;35.1;54696106.6667;34.8;89069066.6667;
35.1;13417866.6667;35.4;0.0;35.4;28859413.3333;35.4;27882293.3333;35.1;90712746.6667;
35.4;40604586.6667;35.7;361920.0;35.7;35966933.3333;35.7;14184426.6667;35.4;97346293.3333;
35.7;37791040.0;36.0;0.0;36.0;16063253.3333;36.0;55431946.6667;35.7;88304320.0;
36.0;22299626.6667;36.3;120640.0;36.3;49425013.3333;36.3;20379253.3333;36.0;93794826.6667;
36.3;26328693.3333;36.6;241280.0;36.6;23952426.6667;36.6;31976640.0;36.3;96253600.0;
36.6;37004160.0;36.9;0.0;36.9;14589173.3333;36.9;32814186.6667;36.6;93174506.6667;
36.9;43777440.0;37.2;364320.0;37.2;59642133.3333;37.2;32037066.6667;36.9;91180800.0;
37.2;2765120.0;37.5;0.0;37.5;19954506.6667;37.5;46544640.0;37.2;94808640.0;
37.5;24322133.3333;37.8;0.0;37.8;46565653.3333;37.8;9539520.0;37.5;90821280.0;
37.8;39485013.3333;38.1;361920.0;38.1;36611360.0;38.1;33431520.0;37.8;95590186.6667;
38.1;23569280.0;38.4;0.0;38.4;8198080.0;38.4;40198720.0;38.1;93974080.0;
38.4;42708693.3333;38.7;361920.0;38.7;48587733.3333;38.7;27583413.3333;38.4;91105493.3333;
38.7;20816160.0;39.0;0.0;39.0;33812640.0;39.0;29144106.6667;38.7;97349226.6667;
39.0;24766080.0;39.3;359520.0;39.3;7742133.33333;39.3;32626080.0;39.0;87722826.6667;
39.3;52623200.0;39.6;0.0;39.6;64809546.6667;39.6;22654400.0;39.3;93350933.3333;
39.6;6225280.0;39.9;0.0;39.9;20060746.6667;39.9;36937066.6667;39.6;93689226.6667;
39.9;36061066.6667;40.2;0.0;40.2;2571840.0;40.2;27836960.0;39.9;93058880.0;
40.2;0.0;40.5;0.0;40.5;4767360.0;40.5;16056053.3333;40.2;30408800.0;
40.5;15300320.0;40.8;0.0;40.8;9551520.0;40.8;45110933.3333;40.5;36123733.3333;
40.8;39074720.0;41.1;364320.0;41.1;57668426.6667;41.1;22862080.0;40.8;93737173.3333;
41.1;13546133.3333;41.4;0.0;41.4;27580800.0;41.4;34145760.0;41.1;94440960.0;
41.4;32909600.0;41.7;364320.0;41.7;32842506.6667;41.7;26690720.0;41.4;94636160.0;
41.7;34410720.0;42.0;0.0;42.0;30217653.3333;42.0;37055306.6667;41.7;94308266.6667;
42.0;27864320.0;42.3;0.0;42.3;23124960.0;42.3;33528373.3333;42.0;95137280.0;
42.3;39125333.3333;42.6;320906.666667;42.6;50161653.3333;42.6;26546080.0;42.3;95778666.6667;
42.6;15437546.6667;42.9;0.0;42.9;19602613.3333;42.9;36334080.0;42.6;92466186.6667;
42.9;34728800.0;43.2;0.0;43.2;16502186.6667;43.2;40807146.6667;42.9;90665493.3333;
43.2;41251040.0;43.5;282293.333333;43.5;51648853.3333;43.5;24845120.0;43.2;98560373.3333;
43.5;14231146.6667;43.8;0.0;43.8;19218666.6667;43.8;29894773.3333;43.5;91007413.3333;
43.8;41473120.0;44.1;282293.333333;44.1;29028266.6667;44.1;32889173.3333;43.8;90586560.0;
44.1;34388480.0;44.4;0.0;44.4;42953813.3333;44.4;39974666.6667;44.1;96588213.3333;
44.4;7680160.0;44.7;282293.333333;44.7;18726720.0;44.7;35330346.6667;44.4;90608640.0;
44.7;37697013.3333;45.0;0.0;45.0;37041333.3333;45.0;18975200.0;44.7;92036373.3333;
45.0;40012320.0;45.3;0.0;45.3;82026.6666667;45.3;120640.0;45.0;96028853.3333;
45.3;0.0;45.6;320906.666667;45.6;20581920.0;45.6;39347466.6667;45.3;202666.666667;
45.6;18195680.0;45.9;0.0;45.9;35320320.0;45.9;13860533.3333;45.6;78445973.3333;
45.9;41099146.6667;46.2;0.0;46.2;37108320.0;46.2;35535626.6667;45.9;90280000.0;
46.2;24717866.6667;46.5;282293.333333;46.5;13114880.0;46.5;38302720.0;46.2;97361813.3333;
46.5;38220586.6667;46.8;0.0;46.8;49511786.6667;46.8;24085280.0;46.5;89920480.0;
46.8;20555466.6667;47.1;279893.333333;47.1;26415840.0;47.1;26880906.6667;46.8;94152533.3333;
47.1;41347840.0;47.4;0.0;47.4;18948586.6667;47.4;38150880.0;47.1;94924480.0;
47.4;38466666.6667;47.7;0.0;47.7;48847946.6667;47.7;33569173.3333;47.4;95566133.3333;
47.7;11393600.0;48.0;282293.333333;48.0;25202026.6667;48.0;29884960.0;47.7;93810720.0;
48.0;36156800.0;48.3;0.0;48.3;29088480.0;48.3;29756906.6667;48.0;91526080.0;
48.3;36434986.6667;48.6;0.0;48.6;44572746.6667;48.6;40447200.0;48.3;95280373.3333;
48.6;7330240.0;48.9;279893.333333;48.9;15708533.3333;48.9;41465120.0;48.6;92350186.6667;
48.9;36049333.3333;49.2;0.0;49.2;46544213.3333;49.2;7717920.0;48.9;93502880.0;
49.2;41647146.6667;49.5;279893.333333;49.5;20997706.6667;49.5;24280320.0;49.2;95909280.0;
49.5;40508160.0;49.8;0.0;49.8;25993280.0;49.8;37009066.6667;49.5;86066080.0;
49.8;27750880.0;50.1;0.0;50.1;26022293.3333;50.1;25187680.0;49.8;90753226.6667;
50.1;18048640.0;50.4;0.0;50.4;0.0;50.4;8147466.66667;50.1;69258613.3333;
50.4;8666880.0;50.7;0.0;50.7;30661600.0;50.7;10459413.3333;50.4;16814346.6667;
50.7;52427520.0;51.0;0.0;51.0;49164053.3333;51.0;35187093.3333;50.7;93548533.3333;
51.0;6075626.66667;51.3;284693.333333;51.3;15045120.0;51.3;39677546.6667;51.0;90426773.3333;
51.3;37721013.3333;51.6;0.0;51.6;51856746.6667;51.6;18613280.0;51.3;92728373.3333;
51.6;23190560.0;51.9;282293.333333;51.9;21732693.3333;51.9;45443626.6667;51.6;93660586.6667;
51.9;27019840.0;52.2;0.0;52.2;32519200.0;52.2;17692426.6667;51.9;94478453.3333;
52.2;41678613.3333;52.5;0.0;52.5;40833813.3333;52.5;32645066.6667;52.2;91890240.0;
52.5;24596373.3333;52.8;282293.333333;52.8;17824426.6667;52.8;55294453.3333;52.5;98075253.3333;
52.8;19134186.6667;53.1;0.0;53.1;42184586.6667;53.1;4477866.66667;52.8;92535360.0;
53.1;43214506.6667;53.4;0.0;53.4;42051040.0;53.4;23206986.6667;53.1;89876960.0;
53.4;33096640.0;53.7;284693.333333;53.7;5300533.33333;53.7;56351413.3333;53.4;98354666.6667;
53.7;26322133.3333;54.0;325706.666667;54.0;59967626.6667;54.0;4036320.0;53.7;88258773.3333;
54.0;28397493.3333;54.3;0.0;54.3;25136800.0;54.3;36678986.6667;54.0;92727146.6667;
54.3;34422720.0;54.6;0.0;54.6;4166560.0;54.6;36642773.3333;54.3;96238506.6667;
54.6;47174986.6667;54.9;361920.0;54.9;67432000.0;54.9;22294880.0;54.6;87984320.0;
54.9;7566720.0;55.2;0.0;55.2;16097120.0;55.2;0.0;54.9;97655520.0;
55.2;11784746.6667;55.5;364320.0;55.5;23862986.6667;55.5;4526080.0;55.2;27881866.6667;
55.5;14977013.3333;55.8;0.0;55.8;38877386.6667;55.8;25959893.3333;55.5;43730400.0;
55.8;32879946.6667;56.1;0.0;56.1;25853440.0;56.1;57285120.0;55.8;97717226.6667;
56.1;11793920.0;56.4;364320.0;56.4;42606506.6667;56.4;8603413.33333;56.1;94932480.0;
56.4;36606240.0;56.7;0.0;56.7;19628800.0;56.7;41654026.6667;56.4;88180480.0;
56.7;35773813.3333;57.0;0.0;57.0;26507040.0;57.0;36083840.0;56.7;97056640.0;
57.0;33052266.6667;57.3;328106.666667;57.3;44083253.3333;57.3;20726773.3333;57.0;95643146.6667;
57.3;25779413.3333;57.6;0.0;57.6;22398720.0;57.6;43540640.0;57.3;90917546.6667;
57.6;29734133.3333;57.9;325706.666667;57.9;24736480.0;57.9;25350133.3333;57.6;95673493.3333;
57.9;45239946.6667;58.2;0.0;58.2;43026240.0;58.2;21487040.0;57.9;95652266.6667;
58.2;27979733.3333;58.5;0.0;58.5;20579520.0;58.5;62375786.6667;58.2;92493013.3333;
58.5;10532106.6667;58.8;323306.666667;58.8;44770400.0;58.8;7387413.33333;58.5;93487413.3333;
58.8;36572640.0;59.1;0.0;59.1;26246560.0;59.1;44636053.3333;58.8;89053760.0;
59.1;23540266.6667;59.4;325706.666667;59.4;25013973.3333;59.4;39521120.0;59.1;94422880.0;
59.4;29075733.3333;59.7;0.0;59.7;49067840.0;59.7;8323520.0;59.4;93936533.3333;
59.7;36492800.0;;;;;;;59.7;93884160.0;


==> csv/4bbrbbrrtt.csv <==
0;0;1;1;2;2;3;3;
0.9;100.724434199;0.9;200.475275517;1.8;393.279254436;2.7;550.746977329;
1.8;205.029367415;1.8;333.392374218;2.7;433.131369677;4.5;631.42878359;
2.7;278.697776063;2.7;382.057761037;3.6;511.425495148;5.4;664.449961562;
3.6;301.956301494;3.6;410.578860793;4.5;528.978969993;6.3;705.993323222;
4.5;328.677353584;4.5;429.521875033;5.4;552.377114862;7.2;748.9229555;
5.4;351.207694749;5.4;450.915526496;6.3;611.550916217;8.1;805.557811221;
6.3;402.352849185;6.3;504.706837502;7.2;651.215116183;9.0;840.411444505;
7.2;453.103477305;7.2;551.991020626;8.1;712.698244717;9.9;933.642978601;
8.1;510.655656837;8.1;611.43614587;9.0;739.73804138;10.8;909.127635023;
9.0;535.481149873;9.0;631.72151859;9.9;842.347875462;11.7;543.457778954;
9.9;636.174265011;9.9;729.825806897;10.8;848.273814578;12.6;794.394850161;
10.8;636.886614671;10.8;718.995455823;11.7;454.396780533;13.5;1104.47518571;
11.7;451.172122861;11.7;453.106963209;12.6;627.848272613;14.4;1045.84039196;
12.6;539.129559987;12.6;645.775211952;13.5;1088.34695816;15.3;1042.38040715;
13.5;817.069491242;13.5;897.195455783;14.4;982.748958746;16.2;1065.1706506;
14.4;800.11329952;14.4;884.229886782;15.3;966.355630578;17.1;1038.54484387;
15.3;763.714042197;15.3;880.824314658;16.2;982.681055565;18.0;1046.45502244;
16.2;767.482948688;16.2;899.539511881;17.1;917.70680341;18.9;1073.77390506;
17.1;729.040708899;17.1;861.278511945;18.0;932.135603667;19.8;1061.94784661;
18.0;733.496571024;18.0;838.474964954;18.9;967.467779712;20.7;1066.15758876;
18.9;762.817572325;18.9;874.646097175;19.8;977.648705021;21.6;840.515366643;
19.8;785.283283871;19.8;866.83588665;20.7;967.980263286;23.4;878.621816635;
20.7;755.834084556;20.7;863.735255988;21.6;768.336200778;24.3;712.177038193;
21.6;585.919884709;21.6;681.27905922;22.5;481.065122664;25.2;960.255164695;
22.5;435.572684044;22.5;621.595144272;23.4;700.057800495;26.1;593.178142201;
23.4;539.956594652;23.4;618.47448349;24.3;938.849622522;27.0;784.86235214;
24.3;684.53947051;24.3;895.913494958;25.2;1030.26979801;27.9;860.968241391;
25.2;740.740375475;25.2;869.156677032;26.1;923.465142666;28.8;815.984884898;
26.1;350.22640698;26.1;769.89010938;27.0;768.008485242;29.7;856.301995126;
27.0;580.297595958;27.0;712.800787967;27.9;724.864908953;30.6;903.401218051;
27.9;529.635830052;27.9;610.269882975;28.8;610.059313716;31.5;893.162200415;
28.8;418.756122918;28.8;544.72650723;29.7;843.665519795;32.4;617.278038019;
29.7;621.074762063;29.7;720.955194925;30.6;793.318751744;33.3;686.52070182;
30.6;570.438973422;30.6;696.947036509;31.5;821.03809802;34.2;700.831275093;
31.5;597.183175964;31.5;711.263247496;32.4;658.148558054;35.1;603.693381438;
32.4;344.782127823;32.4;464.480925673;33.3;632.634964856;36.0;681.864565219;
33.3;354.370406036;33.3;492.756521641;34.2;731.368901254;36.9;710.853928294;
34.2;431.949524247;34.2;503.203119057;35.1;632.683190064;37.8;644.54004866;
35.1;378.835188429;35.1;513.480043158;36.0;514.399012482;38.7;411.861896515;
36.0;292.787004962;36.0;420.236103606;36.9;468.618286271;39.6;672.301592927;
36.9;317.37450355;36.9;456.13180226;37.8;625.410365809;40.5;568.333220447;
37.8;389.081275725;37.8;502.728610395;38.7;517.779410385;41.4;632.712967936;
38.7;208.559934778;38.7;364.868907655;39.6;607.976911768;42.3;650.705119083;
39.6;389.572214839;39.6;496.820810984;40.5;666.960366853;43.2;691.255801425;
40.5;298.336688856;40.5;426.139407585;41.4;522.592806117;44.1;620.162896846;
41.4;316.387511426;41.4;426.655318897;42.3;559.474502502;45.0;633.08697663;
42.3;360.248875776;42.3;441.460158865;43.2;580.269501796;45.9;614.332135699;
43.2;380.999427621;43.2;497.724551881;44.1;515.095965914;46.8;514.573451534;
44.1;311.286427277;44.1;410.653747675;45.0;525.861399514;47.7;512.125886369;
45.0;318.326678703;45.0;432.815969238;45.9;514.336580806;48.6;565.146551835;
45.9;306.390017406;45.9;412.761837889;46.8;446.883024843;50.4;632.904175765;
46.8;215.047507603;46.8;324.578954957;47.7;470.380235182;51.3;628.490654401;
47.7;206.371612879;47.7;315.059580973;48.6;475.781458886;52.2;703.430534847;
48.6;250.167523726;48.6;366.035286467;50.4;505.708692476;53.1;680.711050053;
50.4;331.778641598;50.4;397.267096625;51.3;528.371664975;54.0;671.516935731;
51.3;343.508837063;51.3;437.264546752;52.2;591.445336051;54.9;658.67677636;
52.2;398.327068429;52.2;506.083525144;53.1;576.216294474;55.8;669.917167501;
53.1;382.019680758;53.1;484.097684153;54.0;570.923820821;56.7;673.765794239;
54.0;375.747378992;54.0;480.707859053;54.9;561.606077942;57.6;683.17709355;
54.9;363.271766864;54.9;456.731283303;55.8;583.763908783;58.5;650.607039365;
55.8;382.120559414;55.8;479.302526444;56.7;574.069714487;59.4;477.331277343;
56.7;368.662377571;56.7;472.792607609;57.6;575.301971252;60.3;471.307939407;
57.6;380.815729566;57.6;480.171394043;58.5;548.627093354;61.2;580.071662295;
58.5;348.019728511;58.5;454.687595367;59.4;408.159119946;62.1;477.090865746;
59.4;176.957409615;59.4;282.205405443;60.3;305.921559187;;;
60.3;142.538657913;60.3;249.653481946;61.2;512.32948972;;;
;;;;62.1;396.024781769;;;


==> csv/4bbrbbrrtt0.9.csv <==
0;0.0;1;0.3333333333333333;2;0.6666666666666666;3;1.0
0.9;100.55329944133332;0.9;133.640686671;1.2;113.99328708633334;2.1;195.42368253066664
1.8;195.03556303333335;1.8;223.5980322866667;1.8;152.42966016133332;2.7;204.469680786
2.7;288.31361276933336;2.7;393.3000945073333;2.7;166.27247405766667;3.9;205.90104880166666
3.6;301.2111546456667;3.6;400.867265487;3.6;332.84509402733335;4.2;202.08970705666664
4.5;320.91295134499995;4.5;419.096730858;4.5;522.9370914123333;4.5;213.1439390636667
5.4;356.59350723233337;5.4;457.37932987666665;5.4;558.4450999783334;5.4;668.9599515900001
6.6;544.8813502669999;6.6;680.506201927;6.6;813.3532484536667;6.6;951.4174455086667
7.5;471.72377559866663;7.5;575.9324325166666;7.5;672.5725219786667;7.5;776.855486813
9.3;364.48102485100003;9.3;434.820112865;8.4;468.81493950466665;8.4;536.6872842823333
9.6;214.72696456366668;9.6;247.654521771;9.3;267.6983932653333;9.6;586.8009463593334
10.2;463.2894046906667;10.2;530.142262825;10.2;884.0062343833333;10.2;665.8991032516666
11.4;459.23080818499994;11.4;558.9870251803334;11.4;646.8223820646667;11.4;768.5931228026666
12.0;350.065590323;12.0;191.70300165799998;12.0;464.67321543400004;12.0;563.981995996
12.9;625.9637872813333;12.9;512.392451727;13.5;552.3531499659999;12.9;920.5991519446667
13.8;814.8353676006667;13.8;854.2512973196666;13.8;350.2203462966667;14.1;1102.2254781533334
14.7;815.5503270853334;14.7;910.193639899;14.7;1005.684170054;14.7;705.3221922233333
15.6;838.9800146686666;15.6;936.1740805700001;15.6;1059.634246916;15.6;723.0388295500001
16.5;800.5833989429999;16.5;873.1571843629999;16.5;1010.721770437;16.5;1064.9765856266667
17.1;528.6161775183333;17.1;587.2460899663333;17.1;671.8448078246666;17.1;724.6629996733333
18.0;779.8872076890001;18.0;877.3055573713333;18.0;976.8269984006666;18.0;1079.0626410533334
18.9;805.6551542523333;18.9;913.2134878953334;18.9;1010.945320679;18.9;1113.24024449
19.8;809.034432623;19.8;912.1685349163332;19.8;1011.9614149956666;19.8;1114.8974874633334
20.7;799.7703730473332;20.7;899.7587411733333;20.7;998.6466816646666;20.7;1085.3467422966667
21.6;292.00341326866663;21.6;366.3394293483334;21.6;467.38213391466667;21.9;686.8716790563334
22.5;682.7734397443334;22.5;783.1472217613333;22.5;881.4088681463332;22.8;291.4932452816667
23.4;730.3379622346666;23.4;841.9470981983333;23.4;894.8612817096667;24.0;666.558947337
24.3;703.7944555576665;24.3;808.6108407629999;24.3;925.556463732;24.3;380.11077571000004
25.2;742.0610463959998;25.5;531.2285420219999;25.2;938.4062588223334;26.7;691.9862485266667
26.1;621.7881847866666;26.1;500.7430462109999;26.1;816.5327218446665;27.0;328.6160637936667
27.0;726.9366646343333;27.0;812.4701480153334;27.0;919.6468480846665;27.3;322.9816512786667
27.9;710.3031972523335;27.9;812.7368681943334;27.9;913.6348826723333;27.9;366.14309371333337
28.8;702.0274609196667;28.8;814.5388285363333;28.8;888.568004305;28.8;1007.9522688743333
29.7;785.063702756;29.7;903.6160375636667;29.7;973.5929565263333;29.7;1075.93672214
30.6;675.5855016853334;30.6;541.4402296853333;30.6;889.5974131346666;30.6;687.6217652213332
31.5;541.128735335;31.5;482.23263303;31.5;766.7713195316668;31.5;882.7513157593334
32.4;259.963498874;32.4;324.395060539;32.7;510.8066797256667;32.4;713.4180687376667
33.3;729.8361381413333;33.3;848.9105392533334;33.3;554.7987451529999;33.3;984.1136513906666
34.2;700.6944521176666;34.2;792.3515397193333;34.2;907.6587991343334;34.2;996.2820873846667
35.1;660.4898241766666;35.1;764.1981658273334;35.1;875.9096492623333;35.1;958.956178854
36.0;679.2003066103333;36.0;773.3707071583334;36.0;871.2826539526667;36.0;976.1596077419999
36.9;671.9880267253333;36.9;774.0131021243334;36.9;877.6059757106667;36.9;981.2820944683334
37.8;672.7480345600001;37.8;775.9246628886667;37.8;880.5403634486667;37.8;968.5458332186666
38.7;669.7449280786667;38.7;775.9882647643334;38.7;871.5037258536668;38.7;973.703249401
39.6;656.7812087636667;39.6;764.7055970546667;39.6;862.5536214686667;39.6;966.5225004126665
40.5;631.1838469313334;40.5;481.6895884436667;40.5;853.1020127830001;40.5;936.2352220183333
41.4;653.3127315423333;41.4;771.3353517006667;41.4;866.551802815;41.4;959.7028198663332
42.3;385.643674618;42.3;500.46358329266667;42.3;590.9009230433334;42.3;722.2783619669999
43.2;509.56129831333334;43.2;626.4124200456666;43.2;695.131013631;44.1;618.7271678323333
44.1;650.6577524983334;44.1;756.7117764626668;44.1;866.2254950643334;44.4;316.82499303833333
45.0;685.2905147536667;45.0;786.9708703233333;45.0;882.0396597253333;45.0;671.4920572123333
45.9;646.6381878809999;45.9;745.1606975443333;45.9;851.0541357779999;45.9;939.710229628
46.8;654.1415348593333;46.8;753.9950105633334;46.8;849.557558161;46.8;952.5007839693334
47.7;669.4384413480001;47.7;775.059235576;47.7;874.257101085;47.7;964.926837382
48.9;677.0908816316667;48.9;789.7384835783332;48.9;893.7513959966667;48.9;988.1065498596666
49.5;234.30857364466667;49.5;262.2965574263333;49.5;585.6958150863334;49.8;636.0402375173334
50.4;660.2517542639999;50.4;759.985367457;50.4;858.1805294813333;50.4;641.7815428166667
51.3;679.6657074826667;51.3;785.60719273;51.3;893.0264181819999;51.3;984.5887624410001
52.2;667.9928771783333;52.2;774.2924915206668;52.2;876.8124443973334;52.2;973.1669888823332
53.4;326.0135441836667;53.4;394.7148700216667;53.4;447.63811775266663;53.4;621.4840636936666
54.0;381.4682458513333;54.0;222.929795583;54.0;270.62315765266663;54.3;661.2072191016667
54.9;655.2644622896667;54.9;487.44442677166666;54.9;848.3541719533333;54.9;627.3071443006667
55.8;656.5692387729999;55.8;760.8968351826667;55.8;853.3042483546666;55.8;961.095948822
56.7;654.2504625886667;56.7;742.324921347;56.7;848.2755309083333;56.7;945.6001626306667
57.6;637.2669061236667;57.6;738.7515046016666;57.6;839.4191238386666;57.6;931.9018339243333
58.5;638.77111567;58.5;769.5003528706667;58.5;860.8880168720001;58.5;950.9824957513333
59.4;642.0176205616667;59.4;745.6706290913334;59.4;849.150766419;59.4;945.3444869686667
60.3;645.8355905963333;60.3;747.5927962196666;60.3;847.346018156;60.3;946.0893623493333
;;;;61.2;546.0765980433333;61.2;662.9481706316667
;;;;62.1;385.2470898323333;62.1;480.906445776


==> csv/4bbrbbrthroughput.csv <==
0;0;1;1;2;2;3;3;4;4;
0;871.111111111;0.9;2800.0;0.9;871.111111111;1.8;871.111111111;0;871.111111111;
0.9;7810373.33333;1.8;727040.0;1.8;1928.88888889;2.7;1928.88888889;0.9;7814044.44444;
1.8;84553831.1111;2.7;1911697.77778;2.7;336177.777778;3.6;150382.222222;1.8;85283671.1111;
2.7;86471164.4444;3.6;4040462.22222;3.6;714168.888889;4.5;492160.0;2.7;88720968.8889;
3.6;81035466.6667;4.5;7263128.88889;4.5;2132835.55556;5.4;1026204.44444;3.6;85940480.0;
4.5;74381031.1111;5.4;10732675.5556;5.4;3793653.33333;6.3;2156177.77778;4.5;84269155.5556;
5.4;70485653.3333;6.3;11829635.5556;6.3;7950826.66667;7.2;4201315.55556;5.4;86038186.6667;
6.3;61474417.7778;7.2;14785280.0;7.2;11480373.3333;8.1;7854115.55556;6.3;83411057.7778;
7.2;54735715.5556;8.1;10154346.6667;8.1;17578115.5556;9.0;12490364.4444;7.2;85202684.4444;
8.1;49253422.2222;9.0;7627235.55556;9.0;23856195.5556;9.9;16549226.6667;8.1;84840000.0;
9.0;43695288.8889;9.9;7122133.33333;9.9;22972231.1111;10.8;29622275.5556;9.0;87669084.4444;
9.9;39539395.5556;10.8;6093528.88889;10.8;31543804.4444;11.7;37283608.8889;9.9;86182986.6667;
10.8;22691164.4444;11.7;5249048.88889;11.7;22212764.4444;12.6;30409422.2222;10.8;89950773.3333;
11.7;28570542.2222;12.6;11362862.2222;12.6;1104231.11111;13.5;26743057.7778;11.7;93315964.4444;
12.6;41372693.3333;13.5;7480853.33333;13.5;28212391.1111;14.4;23430560.0;12.6;84249208.8889;
13.5;29132284.4444;14.4;7520995.55556;14.4;30598151.1111;15.3;15343395.5556;13.5;91568586.6667;
14.4;27449511.1111;15.3;6621973.33333;15.3;27935271.1111;16.2;26256195.5556;14.4;88999217.7778;
15.3;39518382.2222;16.2;5278862.22222;16.2;29209813.3333;17.1;25247520.0;15.3;89419022.2222;
16.2;30150862.2222;17.1;5352017.77778;17.1;26002773.3333;18.0;25018311.1111;16.2;90895733.3333;
17.1;35094044.4444;18.0;5688995.55556;18.0;25771164.4444;18.9;23390577.7778;17.1;91696355.5556;
18.0;32699431.1111;18.9;5791093.33333;18.9;26519377.7778;19.8;22605724.4444;18.0;89177902.2222;
18.9;33812711.1111;19.8;5585368.88889;19.8;26216142.2222;20.7;22352088.8889;18.9;89513760.0;
19.8;34354133.3333;20.7;5580426.66667;20.7;26946382.2222;21.6;11750595.5556;19.8;88761368.8889;
20.7;32910631.1111;21.6;4518080.0;21.6;41316942.2222;22.5;13671.1111111;20.7;87789528.8889;
21.6;30966542.2222;22.5;67555.5555556;22.5;44006915.5556;23.4;54684.4444444;21.6;88552160.0;
22.5;38374382.2222;23.4;3301351.11111;23.4;34625528.8889;24.3;29141937.7778;22.5;82462524.4444;
23.4;49958577.7778;24.3;5992960.0;24.3;23654435.5556;25.2;24716017.7778;23.4;87940142.2222;
24.3;31035555.5556;25.2;5496000.0;25.2;22506720.0;26.1;1093831.11111;24.3;89824888.8889;
25.2;32748355.5556;26.1;4075733.33333;26.1;22295502.2222;27.0;29881386.6667;25.2;85467093.3333;
26.1;39022808.8889;27.0;3078471.11111;27.0;40087200.0;27.9;21739804.4444;26.1;66487875.5556;
27.0;18867857.7778;27.9;3895608.88889;27.9;30183520.0;28.8;20246737.7778;27.0;91914915.5556;
27.9;30989831.1111;28.8;4476266.66667;28.8;35012266.6667;29.7;29478577.7778;27.9;86808764.4444;
28.8;26909653.3333;29.7;3542560.0;29.7;30265262.2222;30.6;25999306.6667;28.8;86644924.4444;
29.7;22606897.7778;30.6;3573902.22222;30.6;31283253.3333;31.5;23704586.6667;29.7;85893297.7778;
30.6;23573688.8889;31.5;1441137.77778;31.5;9135271.11111;32.4;44686595.5556;30.6;84430151.1111;
31.5;9284853.33333;32.4;3947893.33333;32.4;9045031.11111;33.3;37527875.5556;31.5;43565848.8889;
32.4;26290968.8889;33.3;3289208.88889;33.3;29403840.0;34.2;31666648.8889;32.4;83970488.8889;
33.3;17481191.1111;34.2;2431128.88889;34.2;36569795.5556;35.1;23492124.4444;33.3;87702115.5556;
34.2;14318951.1111;35.1;3541688.88889;35.1;37483164.4444;36.0;23706328.8889;34.2;84986524.4444;
35.1;16411288.8889;36.0;2025795.55556;36.0;23416764.4444;36.9;18152817.7778;35.1;80928266.6667;
36.0;11332177.7778;36.9;1789386.66667;36.9;43572373.3333;37.8;42668426.6667;36.0;60481066.6667;
36.9;11295822.2222;37.8;3602844.44444;37.8;32780106.6667;38.7;22733991.1111;36.9;74810400.0;
37.8;8951591.11111;38.7;4290471.11111;38.7;30522560.0;39.6;37067288.8889;37.8;88002968.8889;
38.7;16393760.0;39.6;3189440.0;39.6;40051591.1111;40.5;31631662.2222;38.7;73940782.2222;
39.6;9713973.33333;40.5;3578702.22222;40.5;38681937.7778;41.4;24384515.5556;39.6;90022293.3333;
40.5;12240000.0;41.4;2997244.44444;41.4;26098275.5556;42.3;36023075.5556;40.5;86132302.2222;
41.4;6001760.0;42.3;3375235.55556;42.3;39143217.7778;43.2;29608053.3333;41.4;59481795.5556;
42.3;10805262.2222;43.2;3536888.88889;43.2;42642773.3333;44.1;38099697.7778;42.3;89346791.1111;
43.2;11020000.0;44.1;3622186.66667;44.1;40831502.2222;45.0;38168764.4444;43.2;86807715.5556;
44.1;7456568.88889;45.0;3395377.77778;45.0;42489226.6667;45.9;36663217.7778;44.1;90009955.5556;
45.0;6892053.33333;45.9;3536088.88889;45.9;44914968.8889;46.8;41868622.2222;45.0;90945422.2222;
45.9;7648764.44444;46.8;4362826.66667;46.8;26392657.7778;47.7;38191822.2222;45.9;92763040.0;
46.8;8102382.22222;47.7;5368888.88889;47.7;34266897.7778;48.6;30469991.1111;46.8;80726488.8889;
47.7;7305457.77778;48.6;5084195.55556;48.6;44283164.4444;49.5;12286826.6667;47.7;85133066.6667;
48.6;6199626.66667;49.5;5692195.55556;49.5;47544231.1111;50.4;33429475.5556;48.6;86036977.7778;
49.5;11645013.3333;50.4;5343146.66667;50.4;44264497.7778;51.3;24614524.4444;49.5;77168266.6667;
50.4;4774560.0;51.3;3716213.33333;51.3;27164711.1111;52.2;33269653.3333;50.4;87811680.0;
51.3;8989333.33333;52.2;4649920.0;52.2;38519413.3333;53.1;34060888.8889;51.3;64484782.2222;
52.2;13936888.8889;53.1;4105475.55556;53.1;38700800.0;54.0;32853617.7778;52.2;90375875.5556;
53.1;14521546.6667;54.0;4979626.66667;54.0;38871822.2222;54.9;31693511.1111;53.1;91388711.1111;
54.0;13791306.6667;54.9;3980835.55556;54.9;40354115.5556;55.8;32746951.1111;54.0;90496373.3333;
54.9;14856924.4444;55.8;4397368.88889;55.8;40404657.7778;56.7;20410222.2222;54.9;90885386.6667;
55.8;14678400.0;56.7;2821991.11111;56.7;25664942.2222;57.6;33848764.4444;55.8;92227377.7778;
56.7;9006275.55556;57.6;2367573.33333;57.6;39820817.7778;58.5;31298328.8889;56.7;57903431.1111;
57.6;14021315.5556;58.5;2695680.0;58.5;42481137.7778;59.4;40265226.6667;57.6;90058471.1111;
58.5;16152480.0;59.4;5836177.77778;59.4;15591662.2222;60.3;3915751.11111;58.5;92627626.6667;
59.4;15529351.1111;60.3;7374542.22222;60.3;48272124.4444;61.2;22929920.0;59.4;77222417.7778;
60.3;20774257.7778;;;61.2;23981937.7778;62.1;43776995.5556;60.3;80336675.5556;
;;;;62.1;37554364.4444;;;61.2;46911857.7778;
;;;;;;;;62.1;81331360.0;


==> csv/4bbrfairnes.csv <==
0.000000;0.642857
0.000000;0.604773
0.600000;0.985609
1.200000;0.999158
1.800000;0.997217
2.400000;0.999434
3.000000;0.998539
3.600000;0.998252
4.200000;0.999826
4.800000;0.999198
5.400000;0.997468
6.000000;0.998150
6.600000;0.998619
7.200000;0.987552
7.800000;0.997923
8.400000;0.999303
9.000000;0.994057
9.600000;0.999136
10.200000;0.902205
10.800000;0.650346
11.400000;0.711474
12.000000;0.958301
12.600000;0.976524
13.200000;0.991722
13.800000;0.994088
14.400000;0.997024
15.000000;0.978064
15.600000;0.984348
16.200000;0.993942
16.800000;0.991349
17.400000;0.976059
18.000000;0.992359
18.600000;0.989105
19.200000;0.986708
19.800000;0.988916
20.400000;0.988698
21.000000;0.982772
21.600000;0.986959
22.200000;0.989944
22.800000;0.963639
23.400000;0.966414
24.000000;0.968598
24.600000;0.984102
25.200000;0.913242
25.800000;0.945643
26.400000;0.987793
27.000000;0.991294
27.600000;0.995993
28.200000;0.817397
28.800000;0.775944
29.400000;0.784725
30.000000;0.851099
30.600000;0.943016
31.200000;0.917238
31.800000;0.934391
32.400000;0.969272
33.000000;0.963505
33.600000;0.960446
34.200000;0.974810
34.800000;0.993771
35.400000;0.995704
36.000000;0.990774
36.600000;0.989087
37.200000;0.984088
37.800000;0.974938
38.400000;0.989345
39.000000;0.985547
39.600000;0.989634
40.200000;0.905493
40.800000;0.939518
41.400000;0.988721
42.000000;0.987045
42.600000;0.992713
43.200000;0.988499
43.800000;0.992256
44.400000;0.973675
45.000000;0.815140
45.600000;0.979066
46.200000;0.998164
46.800000;0.997897
47.400000;0.998439
48.000000;0.998236
48.600000;0.995088
49.200000;0.989866
49.800000;0.993652
50.400000;0.863210
51.000000;0.955718
51.600000;0.992820
52.200000;0.992709
52.800000;0.991726
53.400000;0.991903
54.000000;0.995128
54.600000;0.990125
55.200000;0.992304
55.800000;0.992726
56.400000;0.977941
57.000000;0.960333
57.600000;0.979771
58.200000;0.982723
58.800000;0.839820
59.400000;0.914020
60.000000;0.250000


==> csv/4bbrrtt.csv <==
1.2;8.439341201805;1.2;7.57710667022;1.2;9.668400001815;1.2;9.41626583902
2.4;3.9687373943599997;2.4;4.04130334255;2.4;4.260551407865;2.4;4.09227445074
3.6;3.92344596536;3.6;4.061036285989999;3.6;4.17771709142;3.6;3.806538874415
4.8;3.8478280467749997;4.8;4.0024514430149996;4.8;4.01824897833;4.8;3.79244125241
6.0;3.94172068807;6.0;3.901217145945;6.0;4.079011231685;6.0;3.82143267131
7.2;3.8584435038000002;7.2;4.050019093365;7.2;3.9977504285450003;7.2;3.9872755348099997
8.4;4.08738155223;8.4;4.073340122105;8.4;4.247318727655;8.4;4.143117827765
9.6;4.188322901575;9.6;4.148747131455;9.6;4.3401161320699995;9.6;4.22986362003
10.8;4.61355223802;10.8;4.72232235125;10.8;4.85030315357;10.8;4.651258283335
12.0;6.81632970344;12.0;6.8622371575150005;12.0;7.17189096762;12.0;7.130503068665
13.2;5.129232242715;13.2;5.04655725967;13.2;5.08468755448;13.2;4.9510782802
14.4;4.589471314064999;14.4;4.509651816905;14.4;4.691203311695;14.4;4.46769801091
15.6;4.6216015403299995;15.6;4.67355522964;15.6;4.738347555104999;15.6;4.5787252754
16.8;4.68825713293;16.8;4.61329822239;16.8;4.71191203386;16.8;4.562125806105
18.0;4.531946439265;18.0;4.636423870665;18.0;4.63882336845;18.0;4.35362083425
19.2;4.68214283987;19.2;4.6819855459949995;19.2;4.61398836943;19.2;4.4634851897250005
20.4;4.56514190791;20.4;4.6164448800399995;20.4;4.5653212227;20.4;4.4895813788600005
21.6;4.57584353788;21.6;4.58925674562;21.6;4.690420233539999;21.6;4.53771059633
22.8;4.664667256975;22.8;4.5220758417799995;22.8;4.678827695755;22.8;4.583984043535
24.0;4.81727176041;24.0;4.796860639449999;24.0;4.893200962365;24.0;4.702193465995
25.2;4.665669621055001;25.2;4.753808636435;25.2;4.837025344875;25.2;4.67883684383
26.4;4.64304133824;26.4;4.67479996513;26.4;4.92642357992;26.4;4.663659617875
27.6;4.445835250729999;27.6;4.630151912395;27.6;4.609719055575001;27.6;4.572342499975
28.8;5.2456722600550005;28.8;5.2575014188699996;28.8;5.650114527655;28.8;5.337474655825
30.0;5.715588347540001;30.0;5.603711753975;30.0;5.94632579994;30.0;5.60577569227
31.2;5.040290384824999;31.2;5.09334679553;31.2;5.39913829772;31.2;5.05226653243
32.4;4.8924376205649995;32.4;4.88145701756;32.4;5.213985531215;32.4;4.9794297752
33.6;4.83352918071;33.6;4.979549624664999;33.6;5.013491828705;33.6;4.871013638325
34.8;4.97457783769;34.8;4.90258658361;34.8;5.1326284011;34.8;4.91279587168
36.0;4.710754091665;36.0;4.818093514585;36.0;4.902127688669999;36.0;4.67220513929
37.2;4.51010492383;37.2;4.5958003750900005;37.2;4.67576727278;37.2;4.47221737516
39.0;4.616809991176666;39.0;4.69356586504;39.0;5.019356794046667;39.0;4.669016357946666
40.2;4.550140533565;40.2;4.648611907219999;40.2;4.822599112275;40.2;4.51145606923
41.4;4.846385931755;41.4;4.810903268160001;41.4;5.126948117015001;41.4;4.911720261475001
42.6;4.781231921890001;42.6;4.74523709476;42.6;5.068786743205;42.6;4.5694550204399995
43.8;4.425337721845;43.8;4.444376369575;43.8;4.776131673169999;43.8;4.3853357561349995
45.0;4.58850205309;45.0;4.6400011259100005;45.0;5.11199752449;45.0;4.6634026821150005
46.2;5.246296452739999;46.2;5.460927835990001;46.2;5.9149109602;46.2;5.26039309905
47.4;4.5157972082099995;47.4;4.558735028595;47.4;4.6394125351349995;47.4;4.453623317905
48.6;4.54383342446;48.6;4.38221117691;48.6;4.555969922759999;48.6;4.299549584719999
49.8;4.34948515225;49.8;4.5967509046499995;49.8;4.700086584835;49.8;4.50681492069
51.0;4.36230965158;51.0;4.3856587267950005;51.0;4.59023710001;51.0;4.31580031592
52.2;4.376865414285;52.2;4.26530547534;52.2;4.423909571245;52.2;4.09508244658
53.4;4.443658088479999;53.4;4.393142925259999;53.4;4.56347888849;53.4;4.286561686055
54.6;4.353359812705;54.6;4.501883096469999;54.6;4.58325566036;54.6;4.34580476384
55.8;4.52620726399;55.8;4.704012135635;55.8;4.617304212125;55.8;4.392204400715
57.0;4.65179708678;57.0;4.748733555519999;57.0;4.9654293866899994;57.0;4.607033111470001
58.2;4.634955162664999;58.2;4.709102327155;58.2;4.809395745070001;58.2;4.497148977749999
59.4;5.136681296900001;59.4;5.3948696285299995;59.4;5.3096462444500006;59.4;5.028978126775


==> csv/4bbrthroughput.csv <==
1.2;15662793.333333336;1.2;14671006.666650001;1.2;16417286.66665;1.2;25684273.333300002
2.4;17357786.666649997;2.4;17345680.0;2.4;18541546.666649997;2.4;16943120.0
3.6;18458000.0;3.6;17101893.333350003;3.6;18314773.333350003;3.6;17297293.333350003
4.8;17901373.3333;4.8;18354160.0;4.8;18120506.6667;4.8;17186306.6667
6.0;19264360.0;6.0;17042386.666649997;6.0;17891440.0;6.0;17119440.0
7.2;17422466.6667;7.2;17819186.666649997;7.2;18305173.3333;7.2;16790626.66665
8.4;16941213.3333;8.4;16425386.666700002;8.4;19369173.333350003;8.4;16568000.0
9.6;17744026.6667;9.6;18137093.3333;9.6;18420253.333350003;9.6;16139053.33335
10.8;13020679.999984998;10.8;14086373.333349999;10.8;18098146.666649997;10.8;12823466.666664999
12.0;12715160.0;12.0;11550533.3333;12.0;38814066.66665;12.0;10571066.666664999
13.2;16794453.33335;13.2;15314266.6667;13.2;22589533.3333;13.2;16610813.3333
14.4;15958586.666650001;14.4;17824640.0;14.4;20324093.3333;14.4;17903546.666649997
15.6;15727560.0;15.6;17246200.0;15.6;20781840.0;15.6;17899840.0
16.8;15895160.0;16.8;16564026.66665;16.8;20407213.3333;16.8;18369746.6667
18.0;15560400.0;18.0;16069253.333349999;18.0;20970653.333350003;18.0;18283853.3333
19.2;15758866.666650001;19.2;16993306.6667;19.2;20845653.333350003;19.2;18569800.0
20.4;15933720.0;20.4;16186946.666700002;20.4;20617186.666649997;20.4;17888826.666649997
21.6;15914520.0;21.6;15974080.0;21.6;20899920.0;21.6;17907480.0
22.8;15771520.0;22.8;18073120.0;22.8;20471133.333350003;22.8;15969653.333349999
24.0;15193680.0;24.0;16397520.0;24.0;22344600.0;24.0;15117920.0
25.2;18037560.0;25.2;14923386.666650001;25.2;21316053.3333;25.2;15894013.333349999
26.4;14623146.66665;26.4;12700759.999985;26.4;16236293.33335;26.4;11744466.666685
27.6;18998920.0;27.6;17141866.666649997;27.6;20728013.3333;27.6;15932080.0
28.8;15111106.66665;28.8;15920360.0;28.8;27306013.333350003;28.8;14234720.0
30.0;12321440.0;30.0;12530653.333349999;30.0;34074626.66665;30.0;12330000.0
31.2;14472240.0;31.2;15526640.0;31.2;26983360.0;31.2;13910813.3333
32.4;16359613.3333;32.4;15170720.0;32.4;25943573.3333;32.4;13172680.0
33.6;16307586.666650001;33.6;14995106.666650001;33.6;23401733.3333;33.6;16742040.0
34.8;16201453.33335;34.8;16161640.0;34.8;22630280.0;34.8;14614093.333349999
36.0;17200880.0;36.0;17113240.0;36.0;19950893.333350003;36.0;16868626.66665
37.2;15774413.3333;37.2;16139880.0;37.2;19771186.6667;37.2;19471880.0
39.0;25955693.333300002;39.0;22523120.0;39.0;31169773.333350003;39.0;24238146.666699998
40.2;17062680.0;40.2;15679573.333349999;40.2;20671520.0;40.2;18079066.666649997
41.4;12571560.0;41.4;13147600.000015002;41.4;16319146.666650001;41.4;12945040.0
42.6;16381760.0;42.6;16616333.333349999;42.6;19660640.0;42.6;17095453.33335
43.8;16893066.6667;43.8;15793560.0;43.8;20440440.0;43.8;17791373.333350003
45.0;14630133.333349999;45.0;15686773.333349999;45.0;21304120.0;45.0;18572533.333350003
46.2;16064453.333349999;46.2;12905720.0;46.2;26546346.666649997;46.2;14970506.666650001
47.4;18841306.6667;47.4;17566240.0;47.4;17313066.666649997;47.4;17935520.0
48.6;18972746.6667;48.6;19016213.333350003;48.6;17135053.3333;48.6;18401773.3333
49.8;19063826.666649997;49.8;15068573.333349999;49.8;17913213.3333;49.8;16945146.666649997
51.0;15141546.666700002;51.0;12236746.666650001;51.0;13636920.0;51.0;14352146.66665
52.2;19567493.3333;52.2;15945506.666650001;52.2;18401226.666649997;52.2;19733613.3333
53.4;18450586.666649997;53.4;15692826.666650001;53.4;18863280.0;53.4;19381560.0
54.6;18869226.6667;54.6;15615053.333349999;54.6;17406653.333350003;54.6;19503240.0
55.8;18945746.6667;55.8;15185613.333349999;55.8;18863880.0;55.8;19138920.0
57.0;17426400.0;57.0;15434746.666650001;57.0;19245053.3333;57.0;18199266.6667
58.2;16455280.0;58.2;14581813.3333;58.2;21867066.666649997;58.2;17602120.0
59.4;14752573.33335;59.4;13503960.0;59.4;27290093.333350003;59.4;15796173.333349999


==> csv/4cubic.csv <==
0;0;1;1;2;2;3;3;
0.6;28.2800612417;0.6;27.4695596547;0.6;32.483024657;0.6;31.632965399;
1.2;53.4666333818;1.2;53.555074886;1.2;55.2275564479;1.2;54.5253978056;
1.8;80.7611969231;1.8;80.9728129204;1.8;82.4195945536;1.8;81.4128751546;
2.4;115.634066126;2.4;116.004460579;2.4;116.579906208;2.4;116.549419847;
3.0;149.429362952;3.0;149.549052418;3.0;150.836321414;3.0;148.748887728;
3.6;174.514483201;3.6;174.129870161;3.6;176.049148595;3.6;175.284286378;
4.2;209.124417427;4.2;209.516046021;4.2;210.63067649;4.2;210.226198167;
4.8;237.881657076;4.8;238.10229907;4.8;238.654479408;4.8;238.801291869;
5.4;260.3087597;5.4;260.146539285;5.4;260.650607069;5.4;259.836502905;
6.0;292.600566149;6.0;292.70350467;6.0;292.923731055;6.0;291.524930799;
6.6;325.249961281;6.6;324.146561023;6.6;324.546246574;6.6;324.468048098;
7.2;350.862907946;7.2;350.5672298;7.2;351.727655301;7.2;353.392042691;
7.8;377.699979563;7.8;377.698935873;7.8;378.803521792;7.8;377.495665328;
8.4;414.454012544;8.4;414.316382066;8.4;413.889574684;8.4;413.886332278;
9.0;441.873629553;9.0;442.030461245;9.0;442.39195485;9.0;441.567763952;
9.6;471.762221494;9.6;469.977510698;9.6;468.095420822;9.6;470.822517856;
10.2;490.955830637;10.2;491.549843686;10.2;489.728563854;10.2;490.258372024;
10.8;504.680470639;10.8;504.519111866;10.8;504.338495386;10.8;506.256920691;
11.4;530.138330404;11.4;529.465699196;11.4;529.219559965;11.4;530.090538907;
12.0;563.961360969;12.0;563.68341025;12.0;560.991056504;12.0;564.852161884;
12.6;583.255380143;12.6;583.627193281;12.6;583.885240555;12.6;587.252828696;
13.2;610.600118637;13.2;611.194907681;13.2;610.217224047;13.2;612.278293732;
13.8;654.105556474;13.8;654.438761951;13.8;651.492627891;13.8;651.403527397;
14.4;681.594588448;14.4;683.443085498;14.4;679.418790458;14.4;680.954232208;
15.0;707.535827802;15.0;707.641682823;15.0;704.112357563;15.0;706.572175755;
15.6;727.637499446;15.6;725.919125916;15.6;721.955763666;15.6;727.830602768;
16.2;805.226561464;16.2;802.396228819;16.2;802.165514544;16.2;806.649051755;
16.8;846.249571386;16.8;841.937364851;16.8;843.849488667;16.8;847.439336777;
17.4;858.252348483;17.4;854.052544784;17.4;851.419421664;17.4;857.894672654;
18.0;888.931402319;18.0;875.459657087;18.0;906.540962202;18.0;889.247258504;
18.6;902.062228274;18.6;933.990154595;18.6;903.264304377;18.6;896.395936108;
19.2;914.030185113;19.2;922.32139243;19.2;933.25928076;19.2;947.121227941;
19.8;1016.19863463;19.8;962.255848877;19.8;960.381188424;19.8;871.86363269;
20.4;820.407097644;20.4;822.301209709;20.4;890.136985943;20.4;941.754416781;
21.0;918.400827943;21.0;913.50153203;21.0;871.757928206;21.0;957.430713835;
21.6;822.400923187;21.6;934.286224431;21.6;945.18168156;21.6;842.5927214;
22.2;888.045141001;22.2;967.300680123;22.2;886.204079578;22.2;1028.60812872;
22.8;989.714817156;22.8;911.755220864;22.8;876.629330895;22.8;949.988796686;
23.4;969.019789115;23.4;935.818285681;23.4;887.674148877;23.4;974.789733212;
24.0;994.385266107;24.0;993.859281411;24.0;979.19660626;24.0;946.067609066;
24.6;902.377466361;24.6;881.075684557;24.6;881.882062034;24.6;980.143626531;
25.2;903.277192797;25.2;1001.51297839;25.2;833.778197949;25.2;1009.12998151;
25.8;1065.07939291;25.8;861.264714716;25.8;949.729221838;25.8;935.914134979;
26.4;977.482508969;26.4;1042.04734604;26.4;991.798606184;26.4;1015.59110062;
27.0;1017.49182788;27.0;895.877068659;27.0;931.385930548;27.0;951.754376468;
27.6;956.747788918;27.6;936.684523113;27.6;913.937157598;27.6;940.905717753;
28.2;1015.26764422;28.2;1005.77403213;28.2;899.058998956;28.2;764.265031584;
28.8;661.524045034;28.8;705.928045761;28.8;686.883432743;28.8;669.108208718;
30.0;129.709043394;30.0;1348.01959991;30.0;104.130924183;30.0;1237.93019475;
30.6;305.821778874;30.6;1605.17405529;30.6;265.387058966;30.6;273.529464953;
31.2;342.700221184;31.2;338.536156548;31.2;345.243931337;31.2;348.899093675;
31.8;487.046665698;31.8;484.476484619;31.8;497.567434494;31.8;518.870157738;
32.4;514.499304452;32.4;522.400962679;32.4;523.122345879;32.4;500.248771088;
33.0;542.62052906;33.0;546.628798048;33.0;545.854797102;33.0;558.604689478;
33.6;527.309296163;33.6;534.555630586;33.6;529.612762372;33.6;552.81830395;
34.2;535.731956932;34.2;516.019611255;34.2;543.077905388;34.2;525.0797243;
34.8;570.140936631;34.8;575.404384518;34.8;572.415859407;34.8;557.23709139;
35.4;557.010118365;35.4;570.127908776;35.4;564.824422734;35.4;553.7525382;
36.0;552.953436681;36.0;542.117174934;36.0;541.75661148;36.0;546.223329615;
36.6;564.892623249;36.6;563.329137229;36.6;567.548230354;36.6;540.140816144;
37.2;606.267527352;37.2;557.365658028;37.2;581.475481164;37.2;632.336131988;
37.8;700.348652739;37.8;729.444609132;37.8;714.895010514;37.8;711.693038543;
38.4;719.907675741;38.4;713.219911624;38.4;728.408884756;38.4;709.306742928;
39.0;739.891553803;39.0;749.077875249;39.0;766.57337991;39.0;791.372869696;
39.6;659.207762759;39.6;683.395384926;39.6;665.029569773;39.6;671.719095924;
40.2;782.635938157;40.2;757.621672593;40.2;767.879505739;40.2;680.715552831;
40.8;715.553028845;40.8;670.260190964;40.8;718.627036564;42.6;710.340463198;
41.4;779.715433353;41.4;675.000120612;41.4;775.184972533;43.2;748.211937566;
42.0;665.502752695;42.0;690.647081964;42.0;679.470357516;43.8;715.194484462;
42.6;727.649448933;42.6;779.043648225;42.6;736.447832146;44.4;690.324248939;
43.2;782.726035203;43.2;769.615808971;43.2;797.468673615;45.0;713.067620993;
43.8;771.767595796;43.8;753.814641635;43.8;773.889106331;45.6;618.876400201;
44.4;737.239814444;44.4;753.967656855;44.4;692.923771217;46.2;709.331379487;
45.0;720.33719139;45.0;783.670766808;45.0;757.018570314;46.8;832.164138556;
45.6;665.901782446;45.6;657.153742992;45.6;664.477073957;47.4;900.129979307;
46.2;742.746777661;46.2;639.889951724;46.2;679.213101137;48.0;834.159522443;
46.8;884.428585419;46.8;947.923584306;46.8;885.524191175;48.6;998.093167941;
47.4;974.640976457;47.4;944.981956414;47.4;964.991814899;49.2;904.559458772;
48.0;901.925080077;48.0;846.150148415;48.0;823.436906705;49.8;953.846870467;
48.6;862.201411315;48.6;997.390395877;48.6;1020.48131694;50.4;976.866502112;
49.2;1001.72088253;49.2;906.958604907;49.2;883.24682777;51.0;985.33735789;
49.8;976.377308369;49.8;962.039769028;49.8;984.654286436;51.6;948.200965629;
50.4;774.270236492;50.4;1022.8636727;50.4;1053.11901543;52.2;979.043808921;
51.0;1013.11704464;51.0;982.370000521;51.0;968.672220771;52.8;967.422242348;
51.6;1018.54889733;51.6;941.055288682;51.6;940.752955044;53.4;1073.75205647;
52.2;904.601063968;52.2;888.174592716;52.2;863.343133646;54.0;938.935267774;
52.8;846.914440791;52.8;1038.07108289;52.8;1012.50856004;54.6;905.416371108;
53.4;1067.55666652;53.4;656.637065551;53.4;1076.94511689;55.2;944.004851893;
54.0;986.983358618;54.0;976.52211695;54.0;958.717215736;56.4;1042.70445917;
54.6;895.329269018;54.6;941.686118191;54.6;903.660330565;57.0;954.458702694;
55.2;956.601329671;55.2;859.176187902;55.2;859.458618048;57.6;1054.70264411;
55.8;1013.60513326;55.8;1025.08483467;55.8;998.022352948;58.2;918.441530055;
56.4;778.180943857;56.4;999.121265453;56.4;954.756769415;58.8;1046.64284171;
57.0;1041.92507016;57.0;1058.04315916;57.0;1022.4754886;59.4;923.824697733;
57.6;933.382415771;57.6;1014.06842581;57.6;726.200198305;60.0;1051.48780346;
58.2;1008.64595092;58.2;985.934052639;58.2;995.310522043;;;
58.8;1029.45676824;58.8;897.411556636;58.8;893.096571771;;;
59.4;954.477638362;59.4;961.09536962;59.4;863.333119079;;;
60.0;939.27047331;60.0;966.693795961;60.0;873.379993439;;;


==> csv/4cubiccubicrtt.csv <==
0;0;1;1;2;2;3;3;
0.9;106.388623418;0.9;200.478792191;1.8;369.249641895;1.8;482.175469398;
1.8;172.236639286;1.8;275.565433502;2.7;412.45136261;2.7;528.123021126;
2.7;218.758226882;2.7;311.017494757;3.6;455.52110672;3.6;555.573892593;
3.6;255.541931737;3.6;353.636631426;4.5;483.028713538;4.5;599.132144451;
4.5;280.052287485;4.5;389.982444175;5.4;490.241562236;5.4;570.166898496;
5.4;289.035364927;5.4;397.857435206;6.3;492.10861751;6.3;598.956153943;
6.3;293.214324977;6.3;403.826038043;7.2;491.791212106;7.2;580.614663087;
7.2;293.697031325;7.2;408.290327764;8.1;519.476180548;8.1;597.360045302;
8.1;308.828483553;8.1;413.562452225;9.0;527.145736901;9.0;603.264442765;
9.0;321.200676083;9.0;429.584697801;9.9;538.879272812;9.9;626.696870724;
9.9;333.641241329;9.9;426.444192207;10.8;552.193139786;10.8;638.501302696;
10.8;348.487247028;10.8;459.579680043;11.7;569.524481447;11.7;675.374892406;
11.7;363.845884986;11.7;457.016417663;12.6;608.503239583;12.6;707.64032183;
12.6;401.317790232;12.6;497.37710873;13.5;647.357863591;13.5;736.729246599;
13.5;437.648116276;13.5;544.884980111;14.4;680.016068388;14.4;766.844279755;
14.4;467.911707874;14.4;568.881893679;15.3;694.668296679;15.3;779.168025489;
15.3;496.850860155;15.3;585.552095378;16.2;741.35862775;16.2;824.104076759;
16.2;548.111466884;16.2;638.012260282;17.1;798.617843924;17.1;884.559027739;
17.1;600.677311832;17.1;673.739742028;18.0;862.645711801;18.0;953.672476346;
18.0;659.092816484;18.0;747.659318559;18.9;915.971498588;18.9;1003.9421879;
18.9;733.618285672;18.9;834.62604767;19.8;953.518222315;19.8;1032.63239201;
19.8;767.427469407;19.8;855.793615602;20.7;996.366860779;20.7;1105.71560415;
20.7;823.699655247;20.7;883.506433004;21.6;992.257949878;21.6;1087.69851012;
21.6;799.780652708;21.6;855.212088787;22.5;1005.24235452;22.5;1045.35139583;
22.5;789.144110532;22.5;870.616880193;23.4;922.376426525;23.4;1081.40428796;
23.4;842.282572145;23.4;931.607171225;24.3;1002.10322402;24.3;1166.75105524;
24.3;820.363453824;24.3;974.11228028;25.2;1011.91217773;25.2;1060.80054859;
25.2;795.818653974;25.2;855.887094779;26.1;941.312012104;26.1;1021.27150418;
26.1;738.072628758;26.1;831.624209881;27.0;992.707226145;27.0;1016.56479879;
27.0;828.805197033;27.0;772.529802322;27.9;1029.20536863;27.9;1091.58986542;
27.9;809.285987856;27.9;890.339973598;28.8;974.031354968;28.8;1150.65043591;
28.8;840.147013289;28.8;805.391197008;29.7;923.040987779;29.7;1040.90415575;
29.7;711.408730951;29.7;862.374010209;30.6;916.958115905;30.6;1042.45296273;
30.6;797.805672669;30.6;961.669616831;31.5;1008.50135705;31.5;1164.97805353;
31.5;871.394993579;31.5;946.671477853;32.4;1137.13252544;32.4;1164.76091055;
32.4;952.42190361;32.4;962.072730064;33.3;1142.26042668;33.3;1157.17333555;
33.3;771.686317452;33.3;1005.90661168;34.2;1042.16754823;34.2;1152.7825438;
34.2;809.800503117;34.2;962.796203273;35.1;984.540504028;35.1;1110.71678381;
35.1;728.093692485;35.1;850.478568927;36.0;1140.34426941;36.0;1093.88384977;
36.0;882.582862731;36.0;924.806295411;36.9;990.99679691;36.9;987.853390773;
36.9;775.465447587;36.9;840.51146177;37.8;1025.50779191;37.8;1030.52553115;
37.8;827.920479101;37.8;912.134888814;38.7;1083.1511113;38.7;1146.43076269;
38.7;833.681088371;38.7;956.25960081;39.6;1025.79183786;39.6;1091.61721391;
39.6;848.674636048;39.6;851.786110115;40.5;981.446659074;40.5;1081.08534357;
40.5;835.252118221;40.5;863.799389047;41.4;987.123627266;41.4;684.236872941;
41.4;703.601161764;41.4;721.441358876;42.3;485.576910759;42.3;423.139203493;
43.2;139.618584896;44.1;295.612668991;43.2;329.607199789;43.2;439.544476715;
44.1;277.228410144;45.0;507.98990852;44.1;445.409774356;44.1;603.751626882;
45.0;433.144687779;45.9;519.704026145;45.0;629.187343102;45.0;712.105298388;
45.9;446.439173422;46.8;555.88684082;45.9;646.028538773;45.9;732.99949411;
46.8;455.697171727;47.7;605.222038601;46.8;652.832516121;46.8;752.686110249;
47.7;466.975357115;48.6;600.532042353;47.7;665.191197932;47.7;785.276997834;
48.6;462.448750156;53.1;4606.76050186;48.6;678.873629653;48.6;785.513305664;
49.5;443.150795569;54.0;843.436943518;49.5;665.420113387;49.5;726.850487465;
50.4;453.030403525;54.9;564.448140916;50.4;656.288697204;50.4;731.516553296;
51.3;451.266827127;60.3;1023.08579286;51.3;674.868441157;51.3;729.361798312;
52.2;419.433361529;;;52.2;635.302204493;52.2;739.343909423;
53.1;465.037769769;;;53.1;662.912512942;53.1;708.095133305;
54.0;432.930596288;;;54.0;651.271530577;54.0;755.554191768;
54.9;458.468010444;;;54.9;687.872182031;54.9;701.060746845;
55.8;439.5711051;;;55.8;659.698697539;55.8;814.987283487;
56.7;430.94109681;;;56.7;676.304242823;56.7;811.948102096;
57.6;428.52173103;;;57.6;645.023657643;57.6;739.684906873;
58.5;450.74918289;;;58.5;655.982933609;58.5;730.267643929;
59.4;446.291966392;;;59.4;677.735928156;59.4;670.736623847;
60.3;439.470554294;;;60.3;666.39719458;60.3;832.971572876;
61.2;320.241335383;;;61.2;405.103652636;61.2;458.400152348;
;;;;62.1;332.92877504;62.1;412.575544801;


==> csv/4cubiccubicthroughput.csv <==
0;0;1;1;2;2;3;3;4;4;
0;871.111111111;0.9;2800.0;0.9;871.111111111;1.8;2800.0;0;871.111111111;
0.9;8362657.77778;1.8;854151.111111;1.8;1928.88888889;2.7;0.0;0.9;8366328.88889;
1.8;85241991.1111;2.7;1482293.33333;2.7;403733.333333;3.6;400533.333333;1.8;86100871.1111;
2.7;86935022.2222;3.6;1591662.22222;3.6;645813.333333;4.5;427075.555556;2.7;88821048.8889;
3.6;80357920.0;4.5;1354382.22222;4.5;741511.111111;5.4;920106.666667;3.6;82995928.8889;
4.5;86169528.8889;5.4;1427608.88889;5.4;860551.111111;6.3;693297.777778;4.5;88692497.7778;
5.4;83541048.8889;6.3;1736444.44444;6.3;1035075.55556;7.2;934577.777778;5.4;86749315.5556;
6.3;82955448.8889;7.2;3379591.11111;7.2;1197528.88889;8.1;906435.555556;6.3;86420266.6667;
7.2;82772924.4444;8.1;3387662.22222;8.1;1627804.44444;9.0;1696231.11111;7.2;88284622.2222;
8.1;79201653.3333;9.0;4961653.33333;9.0;1782986.66667;9.9;1753315.55556;8.1;85123555.5556;
9.0;65067377.7778;9.9;6290364.44444;9.9;3203253.33333;10.8;3235680.0;9.0;73508248.8889;
9.9;74202631.1111;10.8;7451751.11111;10.8;3769511.11111;11.7;2995928.88889;9.9;85449564.4444;
10.8;69641973.3333;11.7;10521635.5556;11.7;5158435.55556;12.6;4486222.22222;10.8;84098915.5556;
11.7;66452426.6667;12.6;12613457.7778;12.6;6351964.44444;13.5;5327502.22222;11.7;85128426.6667;
12.6;57864835.5556;13.5;9250008.88889;13.5;4828657.77778;14.4;7949440.0;12.6;81316480.0;
13.5;38285066.6667;14.4;16087875.5556;14.4;8439715.55556;15.3;8127164.44444;13.5;57691235.5556;
14.4;50482808.8889;15.3;19757031.1111;15.3;10092248.8889;16.2;9451804.44444;14.4;82959840.0;
15.3;47588622.2222;16.2;21415235.5556;16.2;12510577.7778;17.1;11664337.7778;15.3;85565066.6667;
16.2;41959324.4444;17.1;21537546.6667;17.1;12441493.3333;18.0;12963235.5556;16.2;85336942.2222;
17.1;39056231.1111;18.0;23092213.3333;18.0;13082506.6667;18.9;11961973.3333;17.1;84699608.8889;
18.0;30285920.0;18.9;18954240.0;18.9;13006737.7778;19.8;12510204.4444;18.0;79423875.5556;
18.9;17668000.0;19.8;27176746.6667;19.8;19837635.5556;20.7;19159448.8889;18.9;61590951.1111;
19.8;31693440.0;20.7;24169600.0;20.7;20026915.5556;21.6;23896017.7778;19.8;91218026.6667;
20.7;29915040.0;21.6;21737760.0;21.6;18870773.3333;22.5;20188693.3333;20.7;93271004.4444;
21.6;28503342.2222;22.5;25953991.1111;22.5;18622933.3333;23.4;22340248.8889;21.6;93007893.3333;
22.5;28226524.4444;23.4;24252800.0;23.4;18444497.7778;24.3;13000195.5556;22.5;92992142.2222;
23.4;29095537.7778;24.3;30580853.3333;24.3;23389706.6667;25.2;24977226.6667;23.4;94133084.4444;
24.3;27342915.5556;25.2;27555324.4444;25.2;20251200.0;26.1;18204871.1111;24.3;94313671.1111;
25.2;23350453.3333;26.1;17740337.7778;26.1;23433280.0;27.0;23071982.2222;25.2;96134204.4444;
26.1;34891448.8889;27.0;18997351.1111;27.0;19533155.5556;27.9;19533884.4444;26.1;94269937.7778;
27.0;31132515.5556;27.9;22685493.3333;27.9;15900071.1111;28.8;17170524.4444;27.0;92735004.4444;
27.9;35233333.3333;28.8;3397120.0;28.8;10026364.4444;29.7;13763715.5556;27.9;93352782.2222;
28.8;16992888.8889;29.7;27553724.4444;29.7;22511573.3333;30.6;26550062.2222;28.8;47586897.7778;
29.7;28403360.0;30.6;25885760.0;30.6;16048320.0;31.5;12004942.2222;29.7;92232373.3333;
30.6;26448906.6667;31.5;28480053.3333;31.5;21833173.3333;32.4;26890826.6667;30.6;94933048.8889;
31.5;32113635.5556;32.4;23905084.4444;32.4;21625920.0;33.3;653084.444444;31.5;94431804.4444;
32.4;22921475.5556;33.3;23863893.3333;33.3;14910968.8889;34.2;15579360.0;32.4;95343306.6667;
33.3;19547395.5556;34.2;26749368.8889;34.2;26979964.4444;35.1;20210240.0;33.3;58975342.2222;
34.2;22518471.1111;35.1;24926062.2222;35.1;14395875.5556;36.0;24699733.3333;34.2;91827164.4444;
35.1;35471608.8889;36.0;28380888.8889;36.0;15481368.8889;36.9;19846488.8889;35.1;95003786.6667;
36.0;25964906.6667;36.9;26275484.4444;36.9;27288586.6667;37.8;23008533.3333;36.0;94526897.7778;
36.9;21672924.4444;37.8;28067751.1111;37.8;25728053.3333;38.7;15728071.1111;36.9;95083484.4444;
37.8;17574204.4444;38.7;24884640.0;38.7;16674880.0;39.6;24690044.4444;37.8;94378542.2222;
38.7;36119680.0;39.6;24957013.3333;39.6;14245297.7778;40.5;26210026.6667;38.7;93407271.1111;
39.6;31125742.2222;40.5;19299804.4444;40.5;24968355.5556;41.4;20519840.0;39.6;95018097.7778;
40.5;24431608.8889;41.4;25446613.3333;41.4;9753813.33333;42.3;411804.444444;40.5;94909795.5556;
41.4;24375271.1111;42.3;0.0;42.3;6989191.11111;43.2;934506.666667;41.4;80095537.7778;
42.3;13671.1111111;43.2;54684.4444444;43.2;18724817.7778;44.1;1012533.33333;42.3;7414666.66667;
43.2;22054240.0;44.1;106968.888889;44.1;22621866.6667;45.0;1023804.44444;43.2;41768248.8889;
44.1;52546168.8889;45.0;580746.666667;45.0;32678737.7778;45.9;1203128.88889;44.1;76287537.7778;
45.0;46206062.2222;45.9;753582.222222;45.9;32118062.2222;46.8;2666080.0;45.0;80489351.1111;
45.9;47687520.0;46.8;607200.0;46.8;29670933.3333;47.7;1167786.66667;45.9;81762293.3333;
46.8;49700835.5556;47.7;484960.0;47.7;32424640.0;48.6;325706.666667;46.8;82645048.8889;
47.7;49914257.7778;48.6;376391.111111;48.6;22600942.2222;49.5;511502.222222;47.7;83991644.4444;
48.6;40878915.5556;49.5;13671.1111111;49.5;31173653.3333;50.4;790595.555556;48.6;64181955.5556;
49.5;53919306.6667;50.4;0.0;50.4;34048515.5556;51.3;700497.777778;49.5;85618133.3333;
50.4;52674880.0;51.3;0.0;51.3;36891573.3333;52.2;1288426.66667;50.4;87513991.1111;
51.3;51900426.6667;52.2;13671.1111111;52.2;30541653.3333;53.1;349048.888889;51.3;89492497.7778;
52.2;58315146.6667;53.1;324906.666667;53.1;30517795.5556;54.0;907235.555556;52.2;90158897.7778;
53.1;56710115.5556;54.0;641813.333333;54.0;33240675.5556;54.9;550115.555556;53.1;87901866.6667;
54.0;53154204.4444;54.9;322506.666667;54.9;32662915.5556;55.8;667857.777778;54.0;87943928.8889;
54.9;54991253.3333;55.8;0.0;55.8;31722453.3333;56.7;441973.333333;54.9;88526791.1111;
55.8;57068373.3333;56.7;0.0;56.7;34134453.3333;57.6;467288.888889;55.8;89458684.4444;
56.7;54944942.2222;57.6;0.0;57.6;31654613.3333;58.5;534044.444444;56.7;89521368.8889;
57.6;58904444.4444;58.5;0.0;58.5;16088106.6667;59.4;790595.555556;57.6;91026346.6667;
58.5;29223751.1111;59.4;13671.1111111;59.4;33612764.4444;60.3;605600.0;58.5;45845902.2222;
59.4;52856284.4444;60.3;564586.666667;60.3;32298240.0;61.2;2165777.77778;59.4;87273315.5556;
60.3;56626311.1111;;;61.2;67912213.3333;62.1;4045262.22222;60.3;90094737.7778;
61.2;4379911.11111;;;62.1;37143484.4444;;;61.2;74457902.2222;
62.1;0.0;;;63.0;0.0;;;62.1;41188746.6667;
63.0;0.0;;;;;;;63.0;0.0;


==> csv/4cubicrtt.csv <==
1.2;40.87334731175;1.2;40.512317270349996;1.2;43.85529055245;1.2;43.0791816023
2.4;98.19763152454999;2.4;98.48863674969999;2.4;99.49975038080001;2.4;98.9811475008
3.6;161.9719230765;3.6;161.8394612895;3.6;163.44273500449998;3.6;162.016587053
4.8;223.50303725150002;4.8;223.8091725455;4.8;224.64257794899999;4.8;224.513745018
6.0;276.4546629245;6.0;276.4250219775;6.0;276.787169062;6.0;275.680716852
7.2;338.0564346135;7.2;337.3568954115;7.2;338.13695093750005;7.2;338.9300453945
8.4;396.0769960535;8.4;396.00765896949997;8.4;396.346548238;8.4;395.69099880299996
9.6;456.8179255235;9.6;456.0039859715;9.6;455.243687836;9.6;456.195140904
10.8;497.818150638;10.8;498.034477776;10.8;497.03352961999997;10.8;498.2576463575
12.0;547.0498456865;12.0;546.5745547229999;12.0;545.1053082345;12.0;547.4713503954999
13.2;596.92774939;13.2;597.4110504810001;13.2;597.051232301;13.2;599.765561214
14.4;667.850072461;14.4;668.9409237245;14.4;665.4557091745;14.4;666.1788798025
15.6;717.586663624;15.6;716.7804043695;15.6;713.0340606145;15.6;717.2013892615
16.8;825.7380664249999;16.8;822.166796835;16.8;823.0075016055;16.8;827.044194266
18.0;873.5918754009999;18.0;864.7561009355;18.0;878.980191933;18.0;873.570965579
19.2;908.0462066934999;19.2;928.1557735125;19.2;918.2617925685;19.2;921.7585820245
20.4;918.302866137;20.4;892.278529293;20.4;925.2590871835;20.4;906.8090247355001
21.6;870.400875565;21.6;923.8938782305;21.6;908.469804883;21.6;900.0117176174999
22.8;938.8799790785;22.8;939.5279504934999;22.8;881.4167052365;22.8;989.298462703
24.0;981.702527611;24.0;964.8387835460001;24.0;933.4353775684999;24.0;960.428671139
25.2;902.827329579;25.2;941.2943314735;25.2;857.8301299914999;25.2;994.6368040205
26.4;1021.2809509395;26.4;951.656030378;26.4;970.763914011;26.4;975.7526177995001
27.6;987.119808399;27.6;916.280795886;27.6;922.661544073;27.6;946.3300471105
28.8;838.395844627;28.8;855.8510389455;28.8;792.9712158494999;28.8;716.6866201509999
30.0;129.709043394;30.0;1348.01959991;30.0;104.130924183;30.0;1237.93019475
31.2;324.261000029;31.2;971.855105919;31.2;305.3154951515;31.2;311.214279314
32.4;500.77298507500007;32.4;503.43872364900005;32.4;510.34489018650004;32.4;509.559464413
33.6;534.9649126115;33.6;540.5922143170001;33.6;537.7337797370001;33.6;555.711496714
34.8;552.9364467815001;34.8;545.7119978865001;34.8;557.7468823975;34.8;541.158407845
36.0;554.981777523;36.0;556.122541855;36.0;553.2905171069999;36.0;549.9879339075001
37.2;585.5800753005001;37.2;560.3473976285;37.2;574.511855759;37.2;586.238474066
39.0;720.0492940943333;39.0;730.5807986683334;39.0;736.6257583933333;39.0;737.4575503890001
40.2;720.9218504580001;40.2;720.5085287595;40.2;716.454537756;40.2;676.2173243775001
41.4;747.634231099;41.4;672.630155788;41.4;746.9060045485;42.6;710.340463198
42.6;696.576100814;42.6;734.8453650945;42.6;707.959094831;43.2;748.211937566
43.8;777.2468154995;43.8;761.715225303;43.8;785.678889973;43.8;715.194484462
45.0;728.788502917;45.0;768.8192118315001;45.0;724.9711707655;45.0;701.695934966
46.2;704.3242800534999;46.2;648.5218473580001;46.2;671.845087547;46.2;664.103889844
47.4;929.534780938;47.4;946.4527703599999;47.4;925.258003037;47.4;866.1470589314999
48.6;882.063245696;48.6;921.770272146;48.6;921.9591118225001;48.6;916.126345192
49.8;989.0490954495001;49.8;934.4991869675;49.8;933.9505571029999;49.8;929.2031646195001
51.0;893.693640566;51.0;1002.6168366105001;51.0;1010.8956181005;51.0;981.101930001
52.2;961.574980649;52.2;914.614940699;52.2;902.048044345;52.2;963.622387275
53.4;957.2355536554999;53.4;847.3540742205;53.4;1044.7268384650001;53.4;1020.5871494090001
54.6;941.156313818;54.6;959.1041175705;54.6;931.1887731505;54.6;922.1758194409999
55.8;985.1032314655;55.8;942.130511286;55.8;928.740485498;56.4;993.3546555315
57.0;910.0530070084999;57.0;1028.5822123065;57.0;988.6161290074999;57.0;954.458702694
58.2;971.0141833455;58.2;1000.0012392245001;58.2;860.755360174;58.2;986.5720870825
59.4;991.9672033009999;59.4;929.253463128;59.4;878.214845425;59.4;985.2337697215


==> csv/4cubicthroughput.csv <==
1.2;23490953.333333336;1.2;23047553.333350003;1.2;14041740.0;1.2;21379300.0
2.4;23807466.666649997;2.4;23546333.333350003;2.4;14464826.666650001;2.4;22751253.333350003
3.6;22394040.0;3.6;21840360.0;3.6;14052400.0;3.6;22223973.3333
4.8;22115946.666649997;4.8;21646746.6667;4.8;13546333.333349999;4.8;21072653.333350003
6.0;17845880.0;6.0;17593253.333350003;6.0;10738066.666685;6.0;15954826.666650001
7.2;21755173.3333;7.2;21406013.333350003;7.2;13823226.666650001;7.2;21975493.3333
8.4;22029666.666649997;8.4;21745080.0;8.4;13369080.0;8.4;20625813.3333
9.6;22303613.333350003;9.6;21293773.333350003;9.6;13451760.0;9.6;20961173.333350003
10.8;16131559.999984998;10.8;17226480.0;10.8;9631853.333335001;10.8;16526013.33335
12.0;22683746.666649997;12.0;22110706.6667;12.0;13927613.333349999;12.0;23022306.666649997
13.2;23100533.333350003;13.2;22768333.333350003;13.2;14592173.333349999;13.2;21964800.0
14.4;23628360.0;14.4;22589120.0;14.4;16901626.6667;14.4;20304093.3333
15.6;17822426.666649997;15.6;17840640.0;15.6;16671200.0;15.6;20356013.33335
16.8;22276226.666649997;16.8;22669506.6667;16.8;19869213.333350003;16.8;19239493.333350003
18.0;22113586.666649997;18.0;22608360.0;18.0;18960640.0;18.0;27190186.666649997
19.2;20482666.6667;19.2;21039413.3333;19.2;20865360.0;19.2;32072813.33335
20.4;28464586.666649997;20.4;23040813.333350003;20.4;26706760.0;20.4;14486586.666685
21.6;15658000.000015002;21.6;16150800.0;21.6;16301973.33335;21.6;20066480.0
22.8;24228560.0;22.8;20974280.0;22.8;23877400.0;22.8;25622626.666649997
24.0;21327040.0;24.0;23908186.666649997;24.0;20392573.333350003;24.0;27032413.333300002
25.2;21793986.666685;25.2;28279986.66665;25.2;22470346.666649997;25.2;22839626.666665
26.4;29739533.333350003;26.4;22224520.0;26.4;22378653.333350003;26.4;20419840.0
27.6;21893493.3333;27.6;20773640.0;27.6;29177386.6667;27.6;24447973.333350003
28.8;22725293.333350003;28.8;22408493.333350003;28.8;15780106.666650001;28.8;26265560.0
30.0;21809026.66665;30.0;1137680.0;30.0;10060586.66665;30.0;874586.666665
31.2;38562720.0;31.2;2278346.66667;31.2;17757173.3333;31.2;5111826.666665
32.4;40716973.33335;32.4;3449146.666665;32.4;34563520.0;32.4;2216626.666665
33.6;40155986.66665;33.6;4156080.0;33.6;38319186.66665;33.6;1848106.666665
34.8;41832946.66665;34.8;4069800.0;34.8;36491333.3333;34.8;1860160.0
36.0;32585066.66665;36.0;3088373.333335;36.0;30670000.0;36.0;2484413.33333
37.2;38227546.66665;37.2;17133333.333315;37.2;30742880.0;37.2;1357146.666665
39.0;55830386.6667;39.0;34534093.333299994;39.0;43701040.0;39.0;1293173.3333335
40.2;26321746.666649997;40.2;32354626.666699998;40.2;32323573.333300002;40.2;1091106.6666665
41.4;28000560.0;41.4;15309320.0;41.4;31713613.33335;41.4;101933.3333335
42.6;26764600.0;42.6;38469813.3333;42.6;25504986.666649997;42.6;934306.6666665
43.8;38105906.6667;43.8;21632986.6667;43.8;33017080.0;43.8;668320.0
45.0;28122186.666649997;45.0;39146560.0;45.0;25649093.333350003;45.0;992826.6666685
46.2;21696186.666649997;46.2;17775360.0;46.2;23294320.0;46.2;1182186.6666685
47.4;21289133.333350003;47.4;21288533.333350003;47.4;21297800.0;47.4;31585320.0
48.6;21741533.333350003;48.6;30256586.666699998;48.6;24299746.666649997;48.6;18291280.0
49.8;27147213.333300002;49.8;24874120.0;49.8;22431666.666649997;49.8;19668226.666685
51.0;9106906.66665;51.0;15206373.333349999;51.0;9467586.6666835;51.0;24118880.0
52.2;28925866.6667;52.2;18073346.666649997;52.2;22335786.666649997;52.2;25696800.0
53.4;22914066.666649997;53.4;22131266.6667;53.4;21455200.0;53.4;28618613.333350003
54.6;19753266.666649997;54.6;22773786.66665;54.6;29413040.0;54.6;24184399.999985002
55.8;23520373.333350003;55.8;28536853.333300002;55.8;22375653.33335;55.8;21995240.0
57.0;28782653.3333;57.0;20889800.0;57.0;22674800.000014998;57.0;22299520.000014998
58.2;23464866.6667;58.2;29879213.333350003;58.2;22114653.33335;58.2;19531226.6667
59.4;23554733.3333;59.4;19074640.000015;59.4;23007186.666665;59.4;28477320.0


==> csv/4fairnesbbrbbr.csv <==
0.000000;0.642857
0.000000;0.724168
0.600000;0.327740
1.200000;0.258930
1.800000;0.258980
2.400000;0.267719
3.000000;0.281416
3.600000;0.297522
4.200000;0.333531
4.800000;0.363681
5.400000;0.419741
6.000000;0.498794
6.600000;0.599741
7.200000;0.688266
7.800000;0.782345
8.400000;0.705063
9.000000;0.808978
9.600000;0.781500
10.200000;0.712306
10.800000;0.772455
11.400000;0.622600
12.000000;0.692696
12.600000;0.693853
13.200000;0.896676
13.800000;0.824684
14.400000;0.806969
15.000000;0.854381
15.600000;0.813456
16.200000;0.697148
16.800000;0.853675
17.400000;0.917776
18.000000;0.855950
18.600000;0.885121
19.200000;0.898501
19.800000;0.666141
20.400000;0.920205
21.000000;0.704139
21.600000;0.855856
22.200000;0.614725
22.800000;0.842528
23.400000;0.673079
24.000000;0.545486
24.600000;0.705846
25.200000;0.885005
25.800000;0.778954
26.400000;0.725571
27.000000;0.625714
27.600000;0.836254
28.200000;0.496402
28.800000;0.795641
29.400000;0.586808
30.000000;0.779337
30.600000;0.757980
31.200000;0.594801
31.800000;0.444803
32.400000;0.566996
33.000000;0.542414
33.600000;0.552809
34.200000;0.605532
34.800000;0.636244
35.400000;0.663128
36.000000;0.811783
36.600000;0.808843
37.200000;0.632391
37.800000;0.729876
38.400000;0.574810
39.000000;0.734987
39.600000;0.753570
40.200000;0.685986
40.800000;0.763769
41.400000;0.574515
42.000000;0.701485
42.600000;0.838403
43.200000;0.798866
43.800000;0.783396
44.400000;0.775235
45.000000;0.840140
45.600000;0.801520
46.200000;0.814279
46.800000;0.837759
47.400000;0.822224
48.000000;0.834695
48.600000;0.802596
49.200000;0.805531
49.800000;0.833627
50.400000;0.786494
51.000000;0.736447
51.600000;0.799475
52.200000;0.623818
52.800000;0.803906
53.400000;0.812666
54.000000;0.800008
54.600000;0.739921
55.200000;0.790921
55.800000;0.681613
56.400000;0.710289
57.000000;0.716770
57.600000;0.744826
58.200000;0.710349
58.800000;0.690485
59.400000;0.675579
60.000000;0.728630


==> csv/4fairnescubic.csv <==
0.000000;0.642857
0.000000;0.717207
0.600000;0.972572
1.200000;0.966029
1.800000;0.965733
2.400000;0.965897
3.000000;0.969636
3.600000;0.967013
4.200000;0.968348
4.800000;0.973720
5.400000;0.839839
6.000000;0.939362
6.600000;0.972379
7.200000;0.966513
7.800000;0.963290
8.400000;0.969442
9.000000;0.964400
9.600000;0.959040
10.200000;0.816082
10.800000;0.902080
11.400000;0.966981
12.000000;0.968816
12.600000;0.974910
13.200000;0.976837
13.800000;0.988569
14.400000;0.991951
15.000000;0.967489
15.600000;0.973620
16.200000;0.991056
16.800000;0.919972
17.400000;0.949495
18.000000;0.995825
18.600000;0.896559
19.200000;0.812343
19.800000;0.929209
20.400000;0.790733
21.000000;0.796566
21.600000;0.958393
22.200000;0.995209
22.800000;0.980395
23.400000;0.915570
24.000000;0.875729
24.600000;0.928236
25.200000;0.678649
25.800000;0.885823
26.400000;0.948618
27.000000;0.984736
27.600000;0.966120
28.200000;0.960763
28.800000;0.250000
29.400000;0.352831
30.000000;0.506226
30.600000;0.588954
31.200000;0.574392
31.800000;0.571807
32.400000;0.564713
33.000000;0.577335
33.600000;0.574920
34.200000;0.569603
34.800000;0.586906
35.400000;0.526890
36.000000;0.559829
36.600000;0.728228
37.200000;0.708415
37.800000;0.712887
38.400000;0.715128
39.000000;0.754900
39.600000;0.734956
40.200000;0.694031
40.800000;0.631268
41.400000;0.747144
42.000000;0.729096
42.600000;0.750252
43.200000;0.715571
43.800000;0.759963
44.400000;0.683593
45.000000;0.697815
45.600000;0.781677
46.200000;0.957552
46.800000;0.978883
47.400000;0.699538
48.000000;0.981205
48.600000;0.843536
49.200000;0.774171
49.800000;0.849989
50.400000;0.714703
51.000000;0.731849
51.600000;0.985806
52.200000;0.980824
52.800000;0.931911
53.400000;0.817499
54.000000;0.770340
54.600000;0.848038
55.200000;0.924256
55.800000;0.756852
56.400000;0.777950
57.000000;0.971457
57.600000;0.821169
58.200000;0.862467
58.800000;0.876450
59.400000;0.795189
60.000000;0.250000


==> csv/4fairnescubiccubic.csv <==
0.000000;0.642857
0.000000;0.783656
0.900000;0.300668
1.800000;0.263501
2.700000;0.265450
3.600000;0.268984
4.500000;0.267482
5.400000;0.272480
6.300000;0.283580
7.200000;0.291463
8.100000;0.305025
9.000000;0.352366
9.900000;0.349974
10.800000;0.402677
11.700000;0.443322
12.600000;0.453277
13.500000;0.675735
14.400000;0.643852
15.300000;0.719719
16.200000;0.775678
17.100000;0.800989
18.000000;0.872034
18.900000;0.970195
19.800000;0.972105
20.700000;0.965300
21.600000;0.976122
22.500000;0.929610
23.400000;0.988370
24.300000;0.969000
25.200000;0.988085
26.100000;0.922598
27.000000;0.929069
27.900000;0.631333
28.800000;0.969457
29.700000;0.902356
30.600000;0.990969
31.500000;0.740100
32.400000;0.957018
33.300000;0.978045
34.200000;0.962271
35.100000;0.911733
36.000000;0.996153
36.900000;0.959570
37.800000;0.967428
38.700000;0.914747
39.600000;0.963988
40.500000;0.672754
41.400000;0.405056
42.300000;0.278878
43.200000;0.524989
44.100000;0.494059
45.000000;0.526270
45.900000;0.496016
46.800000;0.488263
47.700000;0.448607
48.600000;0.501996
49.500000;0.483274
50.400000;0.498793
51.300000;0.472667
52.200000;0.468028
53.100000;0.480540
54.000000;0.483943
54.900000;0.471159
55.800000;0.475072
56.700000;0.472009
57.600000;0.385009
58.500000;0.507334
59.400000;0.502590
60.300000;0.527564
61.200000;0.308151
62.100000;1.000000
63.000000;1.000000


==> csv/4fairnesvegas.csv <==
0.000000;0.642857
0.000000;0.706297
0.600000;0.870121
1.200000;0.988563
1.800000;0.947221
2.400000;0.986743
3.000000;0.998991
3.600000;0.999231
4.200000;0.992020
4.800000;0.993929
5.400000;0.984125
6.000000;0.995261
6.600000;0.995416
7.200000;0.997284
7.800000;0.962446
8.400000;0.994513
9.000000;0.949358
9.600000;0.983619
10.200000;0.994561
10.800000;0.988665
11.400000;0.998970
12.000000;0.992021
12.600000;0.958916
13.200000;0.975757
13.800000;0.981304
14.400000;0.997425
15.000000;0.999045
15.600000;0.962520
16.200000;0.979154
16.800000;0.975620
17.400000;0.970777
18.000000;0.997203
18.600000;0.987758
19.200000;0.988269
19.800000;0.992417
20.400000;0.996089
21.000000;0.956305
21.600000;0.967011
22.200000;0.996068
22.800000;0.978465
23.400000;0.996460
24.000000;0.995987
24.600000;0.999483
25.200000;0.957546
25.800000;0.912462
26.400000;0.927216
27.000000;0.987871
27.600000;0.998505
28.200000;0.993011
28.800000;0.993314
29.400000;0.997114
30.000000;0.981049
30.600000;0.983289
31.200000;0.996592
31.800000;0.985425
32.400000;0.977881
33.000000;0.997483
33.600000;0.988092
34.200000;0.972955
34.800000;0.996221
35.400000;0.963893
36.000000;0.935575
36.600000;0.949326
37.200000;0.988905
37.800000;0.996632
38.400000;0.983425
39.000000;0.997868
39.600000;0.967182
40.200000;0.986048
40.800000;0.967893
41.400000;0.999658
42.000000;0.980054
42.600000;0.978842
43.200000;0.979047
43.800000;0.997491
44.400000;0.988750
45.000000;0.986249
45.600000;0.987256
46.200000;0.997716
46.800000;0.969529
47.400000;0.992457
48.000000;0.996471
48.600000;0.975216
49.200000;0.989879
49.800000;0.968070
50.400000;0.992124
51.000000;0.946782
51.600000;0.969032
52.200000;0.970227
52.800000;0.990580
53.400000;0.986353
54.000000;0.987982
54.600000;0.998847
55.200000;0.988472
55.800000;0.977873
56.400000;0.957798
57.000000;0.985336
57.600000;0.991279
58.200000;0.992350
58.800000;0.986626
59.400000;0.990343
60.000000;0.990000


==> csv/4fairnesvegasvegas.csv <==
0.000000;0.642857
0.000000;0.783656
0.900000;0.332328
1.800000;0.294344
2.700000;0.304928
3.600000;0.343697
4.500000;0.395479
5.400000;0.466054
6.300000;0.418249
7.200000;0.437714
8.100000;0.565077
9.000000;0.446416
9.900000;0.446008
10.800000;0.451707
11.700000;0.420039
12.600000;0.438260
13.500000;0.524651
14.400000;0.460020
15.300000;0.467554
16.200000;0.447164
17.100000;0.459147
18.000000;0.516635
18.900000;0.472176
19.800000;0.482083
20.700000;0.485228
21.600000;0.487823
22.500000;0.492528
23.400000;0.494558
24.300000;0.503411
25.200000;0.504720
26.100000;0.517580
27.000000;0.495473
27.900000;0.506318
28.800000;0.567626
29.700000;0.538035
30.600000;0.542810
31.500000;0.527338
32.400000;0.547940
33.300000;0.616100
34.200000;0.578777
35.100000;0.577887
36.000000;0.585483
36.900000;0.577827
37.800000;0.589200
38.700000;0.648571
39.600000;0.615012
40.500000;0.632492
41.400000;0.624667
42.300000;0.609953
43.200000;0.701357
44.100000;0.661959
45.000000;0.670346
45.900000;0.676266
46.800000;0.674874
47.700000;0.679753
48.600000;0.700238
49.500000;0.689200
50.400000;0.713461
51.300000;0.696590
52.200000;0.696318
53.100000;0.754130
54.000000;0.746468
54.900000;0.745585
55.800000;0.754717
56.700000;0.737088
57.600000;0.747051
58.500000;0.787077
59.400000;0.779513
60.300000;0.582207
61.200000;0.282796
62.100000;1.000000
63.000000;1.000000


==> csv/4vegasrtt.csv <==
0;0;1;1;2;2;3;3;
0.9;106.289648781;0.9;200.470983982;1.8;359.072983265;1.8;455.251932144;
1.8;161.473648671;1.8;263.198467993;2.7;382.811546326;2.7;488.95406723;
2.7;189.258252298;2.7;285.292315349;3.6;393.699937397;4.5;517.796474695;
3.6;193.50044641;3.6;290.773204203;4.5;411.086836347;5.4;513.332187355;
4.5;213.393710861;4.5;311.490557275;5.4;416.40408098;6.3;515.978015837;
5.4;216.441773345;5.4;315.845913701;6.3;414.574214607;7.2;522.17488019;
6.3;214.437284558;6.3;312.710209591;7.2;417.888984893;8.1;517.8490448;
7.2;218.417707157;7.2;317.278470886;8.1;414.977757188;9.0;528.408243543;
8.1;214.389122715;8.1;313.9107384;9.0;424.053666412;9.9;508.983892553;
9.0;223.448714545;9.0;323.653880832;9.9;411.039430268;10.8;517.953847771;
9.9;212.103332415;9.9;312.698051629;10.8;417.497329264;11.7;516.653178752;
10.8;216.980178169;10.8;317.511195722;11.7;412.686647253;12.6;517.209848762;
11.7;213.06570686;11.7;313.213713864;12.6;419.816685723;13.5;513.971970115;
12.6;220.104469695;12.6;321.323070345;13.5;417.090967374;14.4;517.739609877;
13.5;217.119449579;13.5;316.02930455;14.4;411.840270838;15.3;517.512450616;
14.4;208.94300075;14.4;309.401223372;15.3;417.145496671;16.2;516.361003281;
15.3;216.49265184;15.3;317.728527924;16.2;412.081864572;17.1;518.719165666;
16.2;212.041835974;16.2;312.00632917;17.1;410.813508536;18.0;513.829626449;
17.1;209.155714957;17.1;311.210508505;18.0;409.6722647;18.9;508.907997608;
18.0;210.019650819;18.0;311.088642628;18.9;405.707565825;19.8;510.12793328;
18.9;205.674596176;18.9;305.564813125;19.8;406.173995372;20.7;504.616534083;
19.8;205.716377545;19.8;306.249158011;20.7;402.918018793;21.6;508.088459969;
20.7;203.157692506;20.7;304.737031695;21.6;404.374549677;22.5;501.557480972;
21.6;204.030917354;21.6;305.350109383;22.5;401.130403791;23.4;501.539411895;
22.5;201.290359607;22.5;302.802791746;23.4;398.586671718;24.3;507.659932841;
23.4;198.122889445;23.4;297.694323975;24.3;403.123096753;25.2;506.502959463;
24.3;203.061040305;24.3;304.313180613;25.2;403.394958503;26.1;502.431143512;
25.2;203.536944643;25.2;305.495192962;26.1;398.123099829;27.0;502.973159154;
26.1;197.898998932;26.1;299.605305602;27.0;400.542765436;27.9;498.875209263;
27.0;199.515532817;27.0;302.410876867;27.9;394.73652598;28.8;498.559222398;
27.9;194.776010295;27.9;296.557374623;28.8;395.410135388;29.7;497.473234222;
28.8;195.540750504;28.8;297.980642319;29.7;393.721261024;30.6;498.260498047;
29.7;194.015616871;29.7;296.645670341;30.6;395.644464203;31.5;502.259830906;
30.6;196.103029743;30.6;296.690830025;31.5;400.319246205;32.4;492.695919105;
31.5;200.025251228;31.5;300.798508254;32.4;391.976635556;33.3;495.547049028;
32.4;192.363223343;32.4;293.964845213;33.3;395.204804446;34.2;496.070222855;
33.3;195.11052646;33.3;297.339182866;34.2;391.312815079;35.1;495.845537681;
34.2;191.823312512;34.2;292.98485288;35.1;393.845514406;36.0;493.039082858;
35.1;193.143006772;35.1;292.837328381;36.0;391.511008096;36.9;486.328234463;
36.0;191.239107904;36.0;291.601893064;36.9;387.360492339;37.8;495.201488821;
36.9;186.839253857;36.9;289.162339436;37.8;391.271951398;38.7;489.831961006;
37.8;190.503282905;37.8;294.531582095;38.7;387.06917126;39.6;491.840353664;
38.7;187.268603883;38.7;287.781955456;39.6;390.194708091;40.5;487.181400824;
39.6;189.7973839;39.6;290.50011144;40.5;387.588326859;41.4;490.369793845;
40.5;186.849761868;40.5;286.810804533;41.4;388.051466971;42.3;485.952206814;
41.4;187.947105051;41.4;289.390470965;42.3;384.399901107;43.2;488.18331692;
42.3;184.898671064;42.3;285.252923057;43.2;387.361678146;44.1;485.508572456;
43.2;187.045734666;43.2;287.668879279;44.1;383.220501267;45.0;484.027684769;
44.1;183.273066756;44.1;284.356280112;45.0;384.797380729;45.9;482.012758255;
45.0;184.134280415;45.0;283.414584727;45.9;381.034680287;46.8;481.739041693;
45.9;181.138761183;45.9;281.547101906;46.8;381.212700341;47.7;479.148784051;
46.8;181.304937399;46.8;281.385435778;47.7;379.069049584;48.6;485.316940358;
47.7;179.721786626;47.7;280.893964011;48.6;383.764490527;49.5;478.127777576;
48.6;183.920149795;48.6;285.326199359;49.5;379.139677323;50.4;486.071809294;
49.5;178.849414456;49.5;278.506797903;50.4;384.938197205;51.3;481.463161545;
50.4;185.133101919;50.4;285.092450025;51.3;380.377522783;52.2;480.827397108;
51.3;179.516772495;51.3;279.421782494;52.2;380.42902666;53.1;476.970286281;
52.2;179.458286654;52.2;282.346593779;53.1;376.381961278;54.0;477.84271938;
53.1;176.582663598;53.1;275.330164529;54.0;376.340221305;54.9;477.431890469;
54.0;176.306647211;54.0;276.974992379;54.9;377.87289066;55.8;482.110369153;
54.9;175.676983621;54.9;277.410203889;55.8;382.131453614;56.7;471.230445043;
55.8;181.82345222;55.8;282.649371359;56.7;370.913062287;57.6;477.505249201;
56.7;170.417674494;56.7;269.780540466;57.6;376.892493696;58.5;477.619383758;
57.6;176.281147428;57.6;275.834669724;58.5;377.436226812;59.4;468.496356989;
58.5;176.934788015;58.5;276.226901239;59.4;369.011980656;60.3;473.158077077;
59.4;169.28065611;59.4;269.673772292;60.3;372.764874336;61.2;409.388289333;
60.3;172.50933383;60.3;273.019036697;61.2;309.255170492;62.1;401.047267458;
;;;;62.1;300.841700298;;;


==> csv/4vegasrttnew.csv <==
0.6;12.8585608431;0.6;13.9544292838;0.6;14.1555909133;0.6;13.1579716768;
1.2;6.60877873879;1.2;6.63146958652;1.2;6.51097966444;1.2;5.3580447662;
1.8;4.77652495032;1.8;4.87435565275;1.8;4.90591690806;1.8;3.95059427154;
2.4;5.04607108945;2.4;5.30432485719;2.4;5.2212575214;2.4;4.11920334883;
3.0;4.73792156179;3.0;4.90085132649;3.0;4.90847243566;3.0;4.07609986787;
3.6;4.54814046539;3.6;4.52522182199;3.6;4.53388074349;3.6;3.73828411102;
4.2;4.28815487796;4.2;4.21846349826;4.2;4.16930013839;4.2;3.38176141522;
4.8;4.83947288559;4.8;4.94802229463;4.8;4.8020315353;4.8;4.10466540123;
5.4;4.74084828125;5.4;4.92679964412;5.4;4.70589689306;5.4;3.84075167376;
6.0;4.30422550326;6.0;4.2921373834;6.0;4.30695645949;6.0;3.55284253851;
6.6;5.19623031714;6.6;5.17717823712;6.6;5.06957109068;6.6;4.13726725164;
7.2;4.42789024636;7.2;4.38206480897;7.2;4.47286389204;7.2;3.65350490533;
7.8;3.97939606595;7.8;3.90571565339;7.8;3.94200022383;7.8;3.35514529353;
8.4;4.34588418656;8.4;4.48223926138;8.4;4.54665162977;8.4;3.88311785321;
9.0;4.12976453259;9.0;4.40209912837;9.0;4.18913820402;9.0;3.43131235916;
9.6;4.43193536419;9.6;4.53730454671;9.6;4.26386197408;9.6;3.80280825717;
10.2;4.74752995032;10.2;4.52384796548;10.2;4.572423361;10.2;3.91118166715;
10.8;4.50904797719;10.8;4.7389375227;10.8;4.69168881249;10.8;3.81551255489;
11.4;4.39791565992;11.4;4.29214514963;11.4;4.19152934067;11.4;3.61724103498;
12.0;4.19821467581;12.0;4.09758441588;12.0;4.12975945058;12.0;3.52313619176;
12.6;5.21887405009;12.6;5.28806698747;12.6;5.24881794791;12.6;4.25620418292;
13.2;5.24937102669;13.2;5.34771250879;13.2;5.27008730002;13.2;4.20906274839;
13.8;5.16294919088;13.8;5.15457364799;13.8;4.99409261251;13.8;4.02494732627;
14.4;4.75391834089;14.4;4.55086896027;14.4;4.63779621149;14.4;3.92003540231;
15.0;4.64118588033;15.0;4.7024541775;15.0;4.56117679437;15.0;3.90031385742;
15.6;4.32191763762;15.6;4.18140549361;15.6;4.09312031784;15.6;3.31724305118;
16.2;4.78003518207;16.2;5.00945875831;16.2;4.52971769803;16.2;3.80986034026;
16.8;5.0573058186;16.8;4.98443563587;16.8;4.77737255311;16.8;4.10755852833;
17.4;5.44366364538;17.4;5.54097769503;17.4;5.42658285772;17.4;4.61609613328;
18.0;5.17743220002;18.0;5.15168377714;18.0;5.02758372256;18.0;4.57036242468;
18.6;5.0526041906;18.6;5.15769761625;18.6;5.137093562;18.6;3.97045361368;
19.2;5.00057845987;19.2;4.81231946412;19.2;4.7057850165;19.2;4.02144432068;
19.8;4.82374324462;19.8;4.93178512582;19.8;5.00453602184;19.8;3.77716651807;
20.4;4.35527991713;20.4;4.29284345968;20.4;4.2597430008;20.4;3.42051115336;
21.0;4.22036230981;21.0;4.24471659026;21.0;4.03537507196;21.0;3.45536544498;
21.6;4.89612394764;21.6;4.96517029761;21.6;4.89899036528;21.6;3.95543605466;
22.2;4.66372761024;22.2;4.67988734214;22.2;4.62195981235;22.2;3.76386607135;
22.8;4.42101485756;22.8;4.73226036163;22.8;4.41418856808;22.8;3.5704503236;
23.4;4.75288185838;23.4;4.43619857302;23.4;4.36723980077;23.4;3.56952160124;
24.0;4.1856913022;24.0;4.11346761307;24.0;4.06445913914;24.0;3.35428159983;
24.6;4.18769034959;24.6;4.00913461205;24.6;4.17676940049;24.6;3.27519414225;
25.2;4.41127518813;25.2;4.12329078792;25.2;4.11554554814;25.2;3.45318874755;
25.8;4.88620924081;25.8;5.03991581013;25.8;4.77253419883;25.8;3.95515618786;
26.4;4.59401466546;26.4;4.28766758192;26.4;4.12746869408;26.4;3.32268013169;
27.0;4.4175076992;27.0;4.35738284867;27.0;4.16408868732;27.0;3.54888764295;
27.6;4.53473451569;27.6;4.65844404453;27.6;4.27007588996;27.6;3.70686071847;
28.2;4.30867251228;28.2;4.4438585322;28.2;4.1156926292;28.2;3.45154089445;
28.8;4.93562999656;28.8;4.75139883966;28.8;4.68801440449;28.8;3.78722793662;
29.4;4.24888391289;29.4;4.15725563329;29.4;3.98427281906;29.4;3.28614203868;
30.0;4.58165303687;30.0;4.42825796937;30.0;4.57603254883;30.0;3.49413353916;
30.6;5.24119901008;30.6;5.02085519004;30.6;5.12829860231;30.6;4.2325571368;
31.2;4.79971565374;31.2;4.39080047087;31.2;4.46076222828;31.2;3.57712754194;
31.8;4.32089768376;31.8;4.3218023027;31.8;4.48229312897;31.8;3.49561317347;
32.4;4.18794770638;32.4;4.34847946345;32.4;4.32160762882;32.4;3.57079931668;
33.0;4.43698076101;33.0;4.26080071147;33.0;4.59583314077;33.0;3.64001678033;
33.6;4.24667659559;33.6;4.06643200053;33.6;3.99266496321;33.6;3.35791662558;
34.2;4.50731504638;34.2;4.6026841768;34.2;4.38793314077;34.2;3.5617004467;
34.8;4.60933771492;34.8;4.47882230669;34.8;4.56023911899;34.8;4.09396969404;
35.4;4.46397658108;35.4;4.22291259211;35.4;4.41898768345;35.4;3.42762557899;
36.0;4.63525079331;36.0;4.67889243972;36.0;4.8155303033;36.0;3.77789126098;
36.6;4.65706668488;36.6;4.48676303923;36.6;4.78246715377;36.6;3.672386995;
37.2;5.12768279674;37.2;4.74868994412;37.2;4.94058726854;37.2;4.02534718545;
37.8;4.42458537478;37.8;4.38493206387;37.8;4.3678996934;37.8;3.5378121692;
38.4;4.5248242735;38.4;4.45732620896;38.4;4.38779618095;38.4;3.56775626802;
39.0;5.05536249553;39.0;4.95490435416;39.0;4.88531493112;39.0;4.00968073949;
39.6;4.41119437875;39.6;4.22259873629;39.6;4.10684889013;39.6;3.27948940044;
40.2;4.70620690902;40.2;4.52536639839;40.2;4.43322253677;40.2;3.90195648864;
40.8;4.34864333814;40.8;4.24831663625;40.8;4.34080727509;40.8;3.45248832819;
41.4;4.35733648897;41.4;4.59362970835;41.4;4.3574540421;41.4;3.71334579383;
42.0;4.24683924581;42.0;4.51828067538;42.0;4.48905649803;42.0;3.7859982482;
42.6;4.2875316735;42.6;4.41345272208;42.6;4.3085563056;42.6;3.33850602846;
43.2;4.50732160397;43.2;4.47112024704;43.2;4.31627464014;43.2;3.42903399152;
43.8;5.23058132589;43.8;4.89365489163;43.8;5.05309711121;43.8;4.02833828028;
44.4;5.20583227569;44.4;5.09396846172;44.4;5.0088092186;44.4;3.97939115598;
45.0;4.69512447676;45.0;4.66916079078;45.0;4.54024713845;45.0;3.81780908794;
45.6;4.74923200558;45.6;4.60707452171;45.6;4.62810551891;45.6;3.93015880303;
46.2;4.39326742054;46.2;4.32549554761;46.2;4.2701836748;46.2;3.38054258529;
46.8;3.9849711192;46.8;4.18644306365;46.8;3.93896811717;46.8;3.29180563247;
47.4;4.63495398783;47.4;4.72461909568;47.4;4.51778511572;47.4;3.78778141746;
48.0;4.13572548409;48.0;4.30107304184;48.0;4.22434289326;48.0;3.49451939862;
48.6;4.43030991069;48.6;4.36453645763;48.6;4.25753543185;48.6;3.40304896235;
49.2;4.93105302883;49.2;5.15144408061;49.2;4.81716365731;49.2;3.98734351185;
49.8;4.78574624016;49.8;4.93008991325;49.8;4.93258900113;49.8;3.90465708746;
50.4;4.75133971164;50.4;4.87232285828;50.4;4.7829056917;50.4;3.90783347537;
51.0;4.34852518354;51.0;4.21430793743;51.0;4.10505496197;51.0;3.49783668151;
51.6;4.82217342104;51.6;4.87311998129;51.6;4.87594104888;51.6;3.78063486245;
52.2;4.48979207448;52.2;4.46233315312;52.2;4.46802470945;52.2;3.59375787323;
52.8;5.16794447931;52.8;4.96741131665;52.8;4.9121406417;52.8;4.06195537464;
53.4;4.61463021311;53.4;4.60906216308;53.4;4.53663272537;53.4;3.59440844415;
54.0;4.31500631021;54.0;4.33234495194;54.0;4.29989272402;54.0;3.4202897247;
54.6;4.5442137462;54.6;4.49022409078;54.6;4.40241143778;54.6;3.66761025861;
55.2;4.70662147338;55.2;4.64258440817;55.2;4.52379102986;55.2;3.72728881635;
55.8;5.03264314072;55.8;4.86070643177;55.8;4.86934609398;55.8;4.28525145263;
56.4;4.73731130225;56.4;4.70903468161;56.4;4.7129978703;56.4;3.69190016533;
57.0;5.01277987942;57.0;4.98934123153;57.0;4.94696670309;57.0;4.10657230254;
57.6;5.31162425336;57.6;5.36618105382;57.6;5.1873392678;57.6;4.19069106573;
58.2;4.30511814091;58.2;4.42209382537;58.2;4.25928134053;58.2;3.65843845688;
58.8;4.22848906137;58.8;4.19405046967;58.8;4.23519154812;58.8;3.48659691058;
59.4;4.74519849573;59.4;4.53387813651;59.4;4.59732213119;59.4;3.80698857328;
60.0;4.27887189827;60.0;4.37081088758;60.0;4.20425495544;60.0;3.48594024264;


==> csv/4vegasthroughput.csv <==
0;0;1;1;2;2;3;3;4;4;
0;871.111111111;0.9;2800.0;0.9;871.111111111;1.8;2800.0;0;871.111111111;
0.9;8380328.88889;1.8;1384195.55556;1.8;1928.88888889;2.7;0.0;0.9;8384000.0;
1.8;83511946.6667;2.7;6266222.22222;2.7;431075.555556;3.6;402133.333333;1.8;84900871.1111;
2.7;76670168.8889;3.6;5859146.66667;3.6;2235004.44444;4.5;1041546.66667;2.7;83367466.6667;
3.6;72583253.3333;4.5;5290488.88889;4.5;4479680.0;5.4;1061617.77778;3.6;81079537.7778;
4.5;68484053.3333;5.4;5749706.66667;5.4;4469937.77778;6.3;853351.111111;4.5;79295768.8889;
5.4;68399555.5556;6.3;5231804.44444;6.3;4431395.55556;7.2;792995.555556;5.4;79680817.7778;
6.3;68517137.7778;7.2;5381315.55556;7.2;4342968.88889;8.1;1129973.33333;6.3;79033688.8889;
7.2;67062115.5556;8.1;5218862.22222;8.1;4382311.11111;9.0;1118702.22222;7.2;77579395.5556;
8.1;67797884.4444;9.0;5000053.33333;9.0;4118488.88889;9.9;890293.333333;8.1;78529031.1111;
9.0;64947324.4444;9.9;4972711.11111;9.9;4236000.0;10.8;1011733.33333;9.0;75184568.8889;
9.9;67505848.8889;10.8;4748373.33333;10.8;4161973.33333;11.7;967520.0;9.9;77604853.3333;
10.8;67000817.7778;11.7;4072746.66667;11.7;3481546.66667;12.6;1181457.77778;10.8;76922897.7778;
11.7;56970400.0;12.6;4630133.33333;12.6;3937564.44444;13.5;1197528.88889;11.7;65492213.3333;
12.6;65231360.0;13.5;4564977.77778;13.5;4025262.22222;14.4;986791.111111;12.6;74980515.5556;
13.5;65986613.3333;14.4;4589848.88889;14.4;4009920.0;15.3;1368053.33333;13.5;75774382.2222;
14.4;68353600.0;15.3;4238400.0;15.3;3879608.88889;16.2;1174986.66667;14.4;77940160.0;
15.3;65849031.1111;16.2;3173582.22222;16.2;2950702.22222;17.1;1310897.77778;15.3;75335093.3333;
16.2;49226684.4444;17.1;4082346.66667;17.1;3864337.77778;18.0;1189457.77778;16.2;56525955.5556;
17.1;67221955.5556;18.0;4053404.44444;18.0;3790311.11111;18.9;1459680.0;17.1;76479537.7778;
18.0;66530186.6667;18.9;4085546.66667;18.9;3719626.66667;19.8;1524035.55556;18.0;75563360.0;
18.9;68437297.7778;19.8;3828195.55556;19.8;3843395.55556;20.7;1485422.22222;18.9;77702151.1111;
19.8;67533848.8889;20.7;3823395.55556;20.7;3775040.0;21.6;1133973.33333;19.8;76729475.5556;
20.7;68636693.3333;21.6;2533368.88889;21.6;2612124.44444;22.5;1628604.44444;20.7;77720551.1111;
21.6;46181742.2222;22.5;3632800.0;22.5;3887608.88889;23.4;1601262.22222;21.6;52461208.8889;
22.5;68388871.1111;23.4;3499288.88889;23.4;3925493.33333;24.3;1762915.55556;22.5;77537884.4444;
23.4;69487715.5556;24.3;3282880.0;24.3;3902080.0;25.2;1671217.77778;23.4;78513760.0;
24.3;66870506.6667;25.2;3220195.55556;25.2;3968035.55556;26.1;1052746.66667;24.3;75818382.2222;
25.2;66799680.0;26.1;1971982.22222;26.1;2665208.88889;27.0;1928568.88889;25.2;75659128.8889;
26.1;45532657.7778;27.0;3004657.77778;27.0;4044462.22222;27.9;1774115.55556;26.1;51222595.5556;
27.0;68155804.4444;27.9;2925031.11111;27.9;4120088.88889;28.8;2035537.77778;27.0;77133493.3333;
27.9;69394346.6667;28.8;2770648.88889;28.8;4283342.22222;29.7;1939840.0;27.9;78213582.2222;
28.8;68052764.4444;29.7;2788320.0;29.7;4235857.77778;30.6;1887555.55556;28.8;77142293.3333;
29.7;67955324.4444;30.6;2712693.33333;30.6;4214115.55556;31.5;1269084.44444;29.7;76919342.2222;
30.6;68461155.5556;31.5;1599662.22222;31.5;2433600.0;32.4;2205262.22222;30.6;77275520.0;
31.5;38607608.8889;32.4;2557511.11111;32.4;4391111.11111;33.3;1932568.88889;31.5;43909955.5556;
32.4;68642880.0;33.3;2366915.55556;33.3;4334826.66667;34.2;2272746.66667;32.4;77796764.4444;
33.3;66748124.4444;34.2;2343573.33333;34.2;4399111.11111;35.1;2206862.22222;33.3;75382435.5556;
34.2;67748728.8889;35.1;2229404.44444;35.1;4510151.11111;36.0;2378186.66667;34.2;76764160.0;
35.1;68063893.3333;36.0;2165048.88889;36.0;4381511.11111;36.9;2367715.55556;35.1;77010311.1111;
36.0;67779928.8889;36.9;2193191.11111;36.9;4572835.55556;37.8;2400657.77778;36.0;76704675.5556;
36.9;69098311.1111;37.8;2153777.77778;37.8;4550364.44444;38.7;2406328.88889;36.9;78232053.3333;
37.8;67430080.0;38.7;2151377.77778;38.7;4573706.66667;39.6;2436871.11111;37.8;76534880.0;
38.7;68199875.5556;39.6;2094293.33333;39.6;4621120.0;40.5;2510897.77778;38.7;77331288.8889;
39.6;67498435.5556;40.5;2193191.11111;40.5;4570506.66667;41.4;1806328.88889;39.6;76650720.0;
40.5;67760728.8889;41.4;1610933.33333;41.4;3551573.33333;42.3;2576053.33333;40.5;77035324.4444;
41.4;50663235.5556;42.3;2202062.22222;42.3;4673404.44444;43.2;2718364.44444;41.4;57632071.1111;
42.3;67968053.3333;43.2;2173920.0;43.2;4777973.33333;44.1;2646808.88889;42.3;77419573.3333;
43.2;67173600.0;44.1;2139306.66667;44.1;4819857.77778;45.0;2675822.22222;43.2;76843857.7778;
44.1;67435893.3333;45.0;2361315.55556;45.0;4907484.44444;45.9;2311431.11111;44.1;77041866.6667;
45.0;67543591.1111;45.9;1812800.0;45.9;4087946.66667;46.8;2162648.88889;45.0;77488213.3333;
45.9;55952124.4444;46.8;1920568.88889;46.8;4046933.33333;47.7;2907431.11111;45.9;64164302.2222;
46.8;53872231.1111;47.7;2479555.55556;47.7;4910755.55556;48.6;2878417.77778;46.8;62002382.2222;
47.7;67734115.5556;48.6;2526968.88889;48.6;4949368.88889;49.5;2987857.77778;47.7;78031857.7778;
48.6;66115253.3333;49.5;2549511.11111;49.5;5008853.33333;50.4;2903360.0;48.6;76470008.8889;
49.5;67296640.0;50.4;2428071.11111;50.4;4820657.77778;51.3;1990524.44444;49.5;77842862.2222;
50.4;65047822.2222;51.3;1694560.0;51.3;3029600.0;52.2;3034542.22222;50.4;75199911.1111;
51.3;43165457.7778;52.2;2539040.0;52.2;4899484.44444;53.1;3232337.77778;51.3;49880142.2222;
52.2;65857902.2222;53.1;2604195.55556;53.1;5005653.33333;54.0;3069084.44444;52.2;76330968.8889;
53.1;67597475.5556;54.0;2697493.33333;54.0;4950168.88889;54.9;3044942.22222;53.1;78439662.2222;
54.0;67137528.8889;54.9;2603395.55556;54.9;4974240.0;55.8;3016000.0;54.0;77854275.5556;
54.9;65999413.3333;55.8;2465084.44444;55.8;4723360.0;56.7;2061351.11111;54.9;76621991.1111;
55.8;62585280.0;56.7;1754115.55556;56.7;3449404.44444;57.6;3153511.11111;55.8;72789724.4444;
56.7;46641688.8889;57.6;2679022.22222;57.6;4755573.33333;58.5;3258880.0;56.7;53906560.0;
57.6;64755128.8889;58.5;2600995.55556;58.5;4848000.0;59.4;3408462.22222;57.6;75343235.5556;
58.5;65676977.7778;59.4;2613866.66667;59.4;4947768.88889;60.3;3297493.33333;58.5;76384853.3333;
59.4;67057031.1111;60.3;2716835.55556;60.3;4779715.55556;61.2;4076817.77778;59.4;78027128.8889;
60.3;65446168.8889;;;61.2;6164711.11111;62.1;3887751.11111;60.3;76240213.3333;
;;;;62.1;4344711.11111;;;61.2;10241528.8889;
;;;;63.0;0.0;;;62.1;8232462.22222;
;;;;;;;;63.0;0.0;


==> csv/4vegasthroughputnew.csv <==
0;1306.66666667;0.6;18128013.3333;0.6;19218493.3333;0.6;30589213.3333;0;1306.66666667;
0.6;8623853.33333;1.2;15615360.0;1.2;16149200.0;1.2;26785386.6667;0.6;76559573.3333;
1.2;12013066.6667;1.8;14889013.3333;1.8;16183120.0;1.8;13790826.6667;1.2;70563013.3333;
1.8;25375200.0;2.4;15282346.6667;2.4;18833386.6667;2.4;14252986.6667;1.8;70238160.0;
2.4;19273173.3333;3.0;19432106.6667;3.0;18471466.6667;3.0;14347013.3333;2.4;67641893.3333;
3.0;18920746.6667;3.6;18032640.0;3.6;17503946.6667;3.6;17537653.3333;3.0;71171333.3333;
3.6;17982133.3333;4.2;17803680.0;4.2;17377520.0;4.2;16723600.0;3.6;71056373.3333;
4.2;18331946.6667;4.8;17777173.3333;4.8;17739333.3333;4.8;14454346.6667;4.2;70236746.6667;
4.8;18902853.3333;5.4;15200213.3333;5.4;16850240.0;5.4;16631653.3333;4.8;68873706.6667;
5.4;23184160.0;6.0;16207440.0;6.0;19124186.6667;6.0;19516213.3333;5.4;71866266.6667;
6.0;16901386.6667;6.6;14065146.6667;6.6;15611333.3333;6.6;14755946.6667;6.0;71749226.6667;
6.6;14781680.0;7.2;16973706.6667;7.2;17853973.3333;7.2;16411093.3333;6.6;59214106.6667;
7.2;17308906.6667;7.8;18504506.6667;7.8;19315946.6667;7.8;16962266.6667;7.2;68547680.0;
7.8;18813200.0;8.4;15449893.3333;8.4;23056986.6667;8.4;13890853.3333;7.8;73595920.0;
8.4;19078586.6667;9.0;15752693.3333;9.0;17062506.6667;9.0;18582400.0;8.4;71476320.0;
9.0;18223413.3333;9.6;15323253.3333;9.6;24785440.0;9.6;13946480.0;9.0;69621013.3333;
9.6;15895040.0;10.2;21290240.0;10.2;17594480.0;10.2;15578613.3333;9.6;69950213.3333;
10.2;14709040.0;10.8;16963893.3333;10.8;18126560.0;10.8;16699280.0;10.2;69172373.3333;
10.8;19273066.6667;11.4;17020506.6667;11.4;20598160.0;11.4;15594106.6667;10.8;71062800.0;
11.4;18494693.3333;12.0;17276293.3333;12.0;18419546.6667;12.0;17345680.0;11.4;71707466.6667;
12.0;18323440.0;12.6;14284613.3333;12.6;17026186.6667;12.6;17383200.0;12.0;71364960.0;
12.6;21520613.3333;13.2;23528080.0;13.2;14765653.3333;13.2;15053946.6667;12.6;70214613.3333;
13.2;17222293.3333;13.8;16346293.3333;13.8;19805600.0;13.8;12559120.0;13.2;70569973.3333;
13.8;19155920.0;14.4;19889360.0;14.4;17610080.0;14.4;13617173.3333;13.8;67866933.3333;
14.4;18324640.0;15.0;16354693.3333;15.0;18390640.0;15.0;16888533.3333;14.4;69441253.3333;
15.0;17591200.0;15.6;18188506.6667;15.6;16842933.3333;15.6;18161360.0;15.0;69225066.6667;
15.6;17426933.3333;16.2;14290400.0;16.2;22659626.6667;16.2;14416720.0;15.6;70619733.3333;
16.2;13563066.6667;16.8;10055120.0;16.8;10625386.6667;16.8;14083813.3333;16.2;64929813.3333;
16.8;18112693.3333;17.4;18440586.6667;17.4;17402506.6667;17.4;12025946.6667;16.8;52877013.3333;
17.4;19986986.6667;18.0;16981893.3333;18.0;20532933.3333;18.0;12849706.6667;17.4;67856026.6667;
18.0;18791493.3333;18.6;16877066.6667;18.6;17946480.0;18.6;16412080.0;18.0;69156026.6667;
18.6;16525946.6667;19.2;20869093.3333;19.2;16193813.3333;19.2;16414480.0;18.6;67761573.3333;
19.2;15301546.6667;19.8;20607200.0;19.8;17122613.3333;19.8;17263653.3333;19.2;68778933.3333;
19.8;14438746.6667;20.4;18000026.6667;20.4;18091226.6667;20.4;17160026.6667;19.8;69432213.3333;
20.4;16431706.6667;21.0;18415066.6667;21.0;18621013.3333;21.0;16252720.0;20.4;69682986.6667;
21.0;16485920.0;21.6;12732000.0;21.6;11115146.6667;21.6;9289946.66667;21.0;69774720.0;
21.6;10890986.6667;22.2;17143546.6667;22.2;18314400.0;22.2;14948693.3333;21.6;44028080.0;
22.2;18292026.6667;22.8;16844346.6667;22.8;17613466.6667;22.8;15411946.6667;22.2;68698666.6667;
22.8;18021626.6667;23.4;21911226.6667;23.4;18240773.3333;23.4;14310693.3333;22.8;67891386.6667;
23.4;15444880.0;24.0;18155573.3333;24.0;17015173.3333;24.0;16273333.3333;23.4;69907573.3333;
24.0;19341360.0;24.6;18875920.0;24.6;16883733.3333;24.6;16817413.3333;24.0;70785440.0;
24.6;18459466.6667;25.2;17626106.6667;25.2;17429013.3333;25.2;17566560.0;24.6;71036533.3333;
25.2;18254400.0;25.8;15397760.0;25.8;23928533.3333;25.8;14123626.6667;25.2;70876080.0;
25.8;16774320.0;26.4;9551946.66667;26.4;8978640.0;26.4;8463573.33333;25.8;70224240.0;
26.4;8872613.33333;27.0;17413733.3333;27.0;20870640.0;27.0;15256400.0;26.4;35866773.3333;
27.0;16061386.6667;27.6;14730853.3333;27.6;19443573.3333;27.6;18665626.6667;27.0;69602160.0;
27.6;17335200.0;28.2;16096400.0;28.2;17809146.6667;28.2;17609973.3333;27.6;70175253.3333;
28.2;19067573.3333;28.8;15926346.6667;28.8;20119093.3333;28.8;18634000.0;28.2;70583093.3333;
28.8;17214666.6667;29.4;17862480.0;29.4;20534240.0;29.4;16675066.6667;28.8;71894106.6667;
29.4;15881626.6667;30.0;16112213.3333;30.0;15068240.0;30.0;17481040.0;29.4;70953413.3333;
30.0;21047546.6667;30.6;19474426.6667;30.6;20117893.3333;30.6;14337200.0;30.0;69709040.0;
30.6;13450720.0;31.2;17111040.0;31.2;19218106.6667;31.2;15421760.0;30.6;67380240.0;
31.2;15067253.3333;31.8;17547680.0;31.8;15495173.3333;31.8;16200906.6667;31.2;66818160.0;
31.8;19857946.6667;32.4;19476933.3333;32.4;15658133.3333;32.4;15185280.0;31.8;69101706.6667;
32.4;21858106.6667;33.0;22654586.6667;33.0;16052666.6667;33.0;16926053.3333;32.4;72178453.3333;
33.0;16191626.6667;33.6;16876960.0;33.6;16599146.6667;33.6;18449546.6667;33.0;71824933.3333;
33.6;19518826.6667;34.2;17450053.3333;34.2;18593200.0;34.2;14420533.3333;33.6;71444480.0;
34.2;19568453.3333;34.8;20548293.3333;34.8;17397706.6667;34.8;12923440.0;34.2;70032240.0;
34.8;19372986.6667;35.4;18607040.0;35.4;16402480.0;35.4;18780266.6667;34.8;70242426.6667;
35.4;16654986.6667;36.0;22391493.3333;36.0;13816133.3333;36.0;15037040.0;35.4;70444773.3333;
36.0;17115733.3333;36.6;15930160.0;36.6;9543226.66667;36.6;9851040.0;36.0;68360400.0;
36.6;11454373.3333;37.2;20225973.3333;37.2;19677866.6667;37.2;13784720.0;36.6;46778800.0;
37.2;14683626.6667;37.8;17348613.3333;37.8;19097573.3333;37.8;15228693.3333;37.2;68372186.6667;
37.8;17040800.0;38.4;16703306.6667;38.4;16570133.3333;38.4;19065946.6667;37.8;68715680.0;
38.4;17449840.0;39.0;19431226.6667;39.0;17888773.3333;39.0;13435013.3333;38.4;69789226.6667;
39.0;16033680.0;39.6;17990426.6667;39.6;17535253.3333;39.6;16478400.0;39.0;66788693.3333;
39.6;16983093.3333;40.2;22307066.6667;40.2;15741360.0;40.2;13753413.3333;39.6;68987173.3333;
40.2;15514906.6667;40.8;20072720.0;40.8;17247066.6667;40.8;14871680.0;40.2;67316746.6667;
40.8;16613973.3333;41.4;11485786.6667;41.4;11960826.6667;41.4;10694106.6667;40.8;68805440.0;
41.4;16139920.0;42.0;15652560.0;42.0;16023760.0;42.0;15407253.3333;41.4;50280640.0;
42.0;22309253.3333;42.6;15442693.3333;42.6;17432826.6667;42.6;20826133.3333;42.0;69392826.6667;
42.6;16539146.6667;43.2;15677973.3333;43.2;15669146.6667;43.2;21822560.0;42.6;70240800.0;
43.2;16277466.6667;43.8;22325280.0;43.8;17646293.3333;43.8;15588213.3333;43.2;69447146.6667;
43.8;14727253.3333;44.4;16313680.0;44.4;16889946.6667;44.4;16317946.6667;43.8;70287040.0;
44.4;17375226.6667;45.0;16956906.6667;45.0;20578960.0;45.0;15424160.0;44.4;66896800.0;
45.0;17683040.0;45.6;18476906.6667;45.6;18659733.3333;45.6;13680986.6667;45.0;70643066.6667;
45.6;17860293.3333;46.2;21591626.6667;46.2;16426693.3333;46.2;16700373.3333;45.6;68677920.0;
46.2;17655120.0;46.8;16440213.3333;46.8;18430346.6667;46.8;18592986.6667;46.2;72373813.3333;
46.8;16518746.6667;47.4;17136346.6667;47.4;23143493.3333;47.4;14707626.6667;46.8;69982293.3333;
47.4;14599306.6667;48.0;17740853.3333;48.0;17731920.0;48.0;15254213.3333;47.4;69586773.3333;
48.0;19718000.0;48.6;17239200.0;48.6;17384613.3333;48.6;17177040.0;48.0;70444986.6667;
48.6;17248693.3333;49.2;13116720.0;49.2;20454506.6667;49.2;19298826.6667;48.6;69049546.6667;
49.2;18182506.6667;49.8;18760186.6667;49.8;14696826.6667;49.8;15622026.6667;49.2;71052560.0;
49.8;20939013.3333;50.4;20554400.0;50.4;17271173.3333;50.4;12840213.3333;49.8;70018053.3333;
50.4;17336826.6667;51.0;18050853.3333;51.0;18116853.3333;51.0;14413333.3333;50.4;68002613.3333;
51.0;19908666.6667;51.6;11841706.6667;51.6;12983760.0;51.6;11874000.0;51.0;70489706.6667;
51.6;11684853.3333;52.2;16815440.0;52.2;18996133.3333;52.2;18895786.6667;51.6;48384320.0;
52.2;16059093.3333;52.8;20970426.6667;52.8;16297653.3333;52.8;12842613.3333;52.2;70766453.3333;
52.8;17029013.3333;53.4;15190506.6667;53.4;19177093.3333;53.4;19431360.0;52.8;67139706.6667;
53.4;15360453.3333;54.0;15711680.0;54.0;18020320.0;54.0;20455600.0;53.4;69159413.3333;
54.0;16324480.0;54.6;20075226.6667;54.6;19810186.6667;54.6;15690746.6667;54.0;70512080.0;
54.6;17723733.3333;55.2;18005040.0;55.2;16454293.3333;55.2;17214346.6667;54.6;73299893.3333;
55.2;18087066.6667;55.8;18848320.0;55.8;14282986.6667;55.8;15836693.3333;55.2;69760746.6667;
55.8;20683120.0;56.4;18480400.0;56.4;13749813.3333;56.4;20269946.6667;55.8;69651120.0;
56.4;19810933.3333;57.0;15299146.6667;57.0;24559866.6667;57.0;14934293.3333;56.4;72311093.3333;
57.0;15145893.3333;57.6;15506613.3333;57.6;20416000.0;57.6;17334986.6667;57.0;69939200.0;
57.6;16421013.3333;58.2;17188266.6667;58.2;19292933.3333;58.2;14881280.0;57.6;69678613.3333;
58.2;19262160.0;58.8;18879626.6667;58.8;17558373.3333;58.8;15278213.3333;58.2;70624640.0;
58.8;17879493.3333;59.4;20384026.6667;59.4;17849066.6667;59.4;14588186.6667;58.8;69595706.6667;
59.4;15099866.6667;60.0;16911866.6667;60.0;18017920.0;60.0;19852506.6667;59.4;67921146.6667;
60.0;16641786.6667;;;;;;;60.0;71424080.0;


==> csv/4vegasvegasrtt.csv <==
0;0;1;1;2;2;3;3;
0.9;106.388729908;0.9;200.466513634;1.8;367.099702358;1.8;469.385504723;
1.8;161.261745417;1.8;265.192006574;2.7;370.110154152;2.7;501.214981079;
2.7;186.230751743;2.7;285.605271229;3.6;399.142980576;3.6;493.743014336;
3.6;199.933510281;3.6;297.08277332;4.5;404.220698631;4.5;502.659873168;
4.5;203.462558114;4.5;301.04109616;5.4;407.921787621;5.4;508.365387591;
5.4;206.818960401;5.4;307.112482003;6.3;438.523884976;6.3;529.731409055;
6.3;225.779647896;6.3;330.091306567;7.2;509.025870537;7.2;585.944632862;
7.2;289.081146283;7.2;399.944119409;8.1;417.824310799;8.1;568.216877661;
8.1;209.292916448;8.1;324.043204618;9.0;330.547521281;9.0;430.756641632;
9.0;131.215671218;9.0;230.792139091;9.9;331.543048223;9.9;430.662879866;
9.9;131.108571071;9.9;231.182426996;10.8;329.272543009;10.8;429.602103865;
10.8;130.44804522;10.8;231.285036975;11.7;329.211039586;11.7;427.741870206;
11.7;128.210875924;11.7;228.232762184;12.6;327.548204324;12.6;426.187287905;
12.6;126.679973592;12.6;226.829241662;13.5;325.893651607;13.5;425.426781127;
13.5;125.663260777;13.5;226.681062153;14.4;324.369732539;14.4;423.738330291;
14.4;124.07114842;14.4;224.397221657;15.3;327.287712297;15.3;426.736599623;
15.3;127.304461601;15.3;227.746479213;16.2;316.567209032;16.2;416.617784761;
16.2;117.573573716;16.2;217.078410306;17.1;324.368649838;17.1;423.407965216;
17.1;123.539407966;17.1;223.754883827;18.0;326.097757728;18.0;426.131073107;
18.0;126.731030989;18.0;226.565616299;18.9;316.526014594;18.9;416.66470666;
18.9;117.462281637;18.9;217.308203638;19.8;320.507956106;19.8;420.639630832;
19.8;121.619321871;19.8;220.991427731;20.7;321.461182474;20.7;420.86411683;
20.7;121.665195919;20.7;220.796896627;21.6;317.470821754;21.6;417.926781707;
21.6;118.379317063;21.6;218.046223647;22.5;318.440871579;22.5;418.720470568;
22.5;119.124133891;22.5;218.228408371;23.4;315.821549831;23.4;415.763104396;
23.4;116.241581209;23.4;216.733678812;24.3;316.567153787;24.3;416.274382373;
24.3;117.653134556;24.3;217.412361616;25.2;315.32135184;25.2;414.663621703;
25.2;115.44971984;25.2;215.396936994;26.1;316.738736245;26.1;417.050002567;
26.1;117.350464664;26.1;216.142438393;27.0;311.01340081;27.0;411.497459745;
27.0;112.386868629;27.0;211.617408025;27.9;311.413720802;27.9;411.225072255;
27.9;111.769942014;27.9;211.071481855;28.8;314.281319784;28.8;413.826863247;
28.8;114.128218207;28.8;214.210179425;29.7;311.07860079;29.7;411.026693083;
29.7;111.870027929;29.7;210.808604812;30.6;311.05957826;30.6;411.057691355;
30.6;111.28725057;30.6;210.800276555;31.5;310.51263686;31.5;410.746966348;
31.5;110.693684259;31.5;210.199861547;32.4;312.763505122;32.4;413.252868694;
32.4;113.582138375;32.4;212.698409573;33.3;311.395986551;33.3;411.614582305;
33.3;111.866995102;33.3;211.857195662;34.2;311.25231266;34.2;411.419322975;
34.2;112.460438835;34.2;211.495244006;35.1;307.768148722;35.1;407.553465168;
35.1;108.121651823;35.1;207.791602348;36.0;308.078397333;36.0;408.040563265;
36.0;108.635850957;36.0;208.073839432;36.9;309.008311176;36.9;408.956233581;
36.9;109.663624407;36.9;208.662182208;37.8;310.897520923;37.8;410.478885416;
37.8;111.20602916;37.8;210.626320677;38.7;308.422271966;38.7;408.319587414;
38.7;108.833418675;38.7;208.511399539;39.6;308.879864627;39.6;409.141528453;
39.6;109.551132684;39.6;208.785930428;40.5;309.059620581;40.5;409.161491719;
40.5;109.440382996;40.5;208.424211985;41.4;309.33658668;41.4;409.306113858;
41.4;109.520950906;41.4;209.697020419;42.3;307.331968682;42.3;407.662832399;
42.3;107.771379515;42.3;207.445966838;43.2;310.34039123;43.2;410.790562053;
43.2;111.000419865;43.2;210.578756018;44.1;311.15675354;44.1;411.507979204;
44.1;111.235044074;44.1;210.822674559;45.0;311.83519663;45.0;411.961191921;
45.0;112.262386044;45.0;212.371475007;45.9;310.011465679;45.9;410.56812101;
45.9;110.732197485;45.9;210.597936108;46.8;309.841504126;46.8;408.461609626;
46.8;109.692892738;46.8;208.948040133;47.7;309.310724799;47.7;409.74908673;
47.7;109.732793454;47.7;209.684362605;48.6;312.256313752;48.6;412.962507075;
48.6;112.668947565;48.6;212.77786613;49.5;308.856910238;49.5;408.962649263;
49.5;108.711761062;49.5;208.804541786;50.4;310.927413244;50.4;410.615028856;
50.4;110.865921044;50.4;210.560686579;51.3;309.424768548;51.3;409.323172822;
51.3;109.597203162;51.3;209.51129764;52.2;311.801189799;52.2;412.817046444;
52.2;112.228800353;52.2;212.55199762;53.1;310.912403962;53.1;411.33311484;
53.1;111.578072943;53.1;211.218512209;54.0;308.777142913;54.0;409.544719104;
54.0;109.144083486;54.0;209.163660792;54.9;309.627318691;54.9;409.812694736;
54.9;110.04851756;54.9;209.814523396;55.8;310.251185052;55.8;410.87038108;
55.8;110.985515605;55.8;210.822792396;56.7;309.009150167;56.7;408.959121293;
56.7;108.998598937;56.7;208.842003849;57.6;311.37365821;57.6;411.878978266;
57.6;111.670842097;57.6;211.676027227;58.5;311.738410438;58.5;412.158856889;
58.5;112.096561479;58.5;211.668436452;59.4;310.748162057;59.4;411.549138211;
59.4;111.348914256;59.4;211.129690181;60.3;307.837436399;60.3;408.874545753;
60.3;108.444386491;60.3;208.632160176;61.2;302.015003308;61.2;402.549757738;
61.2;108.022719622;;;;;62.1;401.470851006;
;;;;;;63.0;401.31233156;


==> csv/4vegasvegasthroughput.csv <==
0;0;1;1;2;2;3;3;4;4;
0;871.111111111;0.9;2800.0;0.9;871.111111111;1.8;2800.0;0;871.111111111;
0.9;8366586.66667;1.8;1414737.77778;1.8;1928.88888889;2.7;0.0;0.9;8370257.77778;
1.8;83930151.1111;2.7;6532373.33333;2.7;483360.0;3.6;402133.333333;1.8;85349617.7778;
2.7;77772213.3333;3.6;5708622.22222;3.6;1068017.77778;4.5;1600533.33333;2.7;84787946.6667;
3.6;73980248.8889;4.5;5970115.55556;4.5;1001262.22222;5.4;6404533.33333;3.6;81159022.2222;
4.5;72995057.7778;5.4;5475484.44444;5.4;998062.222222;6.3;14362044.4444;4.5;81566968.8889;
5.4;69613511.1111;6.3;4763644.44444;6.3;935306.666667;7.2;26704266.6667;5.4;82491591.1111;
6.3;62118880.0;7.2;4593048.88889;7.2;703697.777778;8.1;15664657.7778;6.3;82179875.5556;
7.2;49093493.3333;8.1;2363644.44444;8.1;633742.222222;9.0;16529137.7778;7.2;81094506.6667;
8.1;29514702.2222;9.0;3866808.88889;9.0;1267484.44444;9.9;16702862.2222;8.1;48176746.6667;
9.0;55405297.7778;9.9;3944764.44444;9.9;1442008.88889;10.8;16763146.6667;9.0;77068728.8889;
9.9;55407271.1111;10.8;3880408.88889;10.8;1513564.44444;11.7;16689191.1111;9.9;77496906.6667;
10.8;54465493.3333;11.7;3998648.88889;11.7;1609262.22222;12.6;16735004.4444;10.8;76622613.3333;
11.7;54837226.6667;12.6;4138631.11111;12.6;1686488.88889;13.5;12459591.1111;11.7;77134328.8889;
12.6;54504977.7778;13.5;3019128.88889;13.5;1386453.33333;14.4;16691520.0;12.6;77065102.2222;
13.5;39876053.3333;14.4;4253600.0;14.4;1960711.11111;15.3;17167022.2222;13.5;56741226.6667;
14.4;54277368.8889;15.3;4273742.22222;15.3;2014595.55556;16.2;16755946.6667;14.4;77183200.0;
15.3;53156124.4444;16.2;4477280.0;16.2;2156977.77778;17.1;16715804.4444;15.3;76611484.4444;
16.2;53627484.4444;17.1;4397582.22222;17.1;2230133.33333;18.0;14246720.0;16.2;77017688.8889;
17.1;52573866.6667;18.0;3658542.22222;18.0;1972782.22222;18.9;16807502.2222;17.1;75917386.6667;
18.0;43286186.6667;18.9;4658275.55556;18.9;2400657.77778;19.8;16855715.5556;18.0;63164231.1111;
18.9;53615626.6667;19.8;4598720.0;19.8;2458542.22222;20.7;16928142.2222;18.9;77482062.2222;
19.8;51250311.1111;20.7;4595520.0;20.7;2590453.33333;21.6;16827573.3333;19.8;75163288.8889;
20.7;51036960.0;21.6;4621191.11111;21.6;2640266.66667;22.5;17019840.0;20.7;75151075.5556;
21.6;50811893.3333;22.5;4866542.22222;22.5;2783448.88889;23.4;16631448.8889;21.6;74900924.4444;
22.5;49940728.8889;23.4;4757973.33333;23.4;2795520.0;24.3;16921742.2222;22.5;74610560.0;
23.4;50284906.6667;24.3;4860942.22222;24.3;2847004.44444;25.2;17153280.0;23.4;74469848.8889;
24.3;49476568.8889;25.2;5145635.55556;25.2;3118826.66667;26.1;16973955.5556;24.3;74106257.7778;
25.2;49594080.0;26.1;5206791.11111;26.1;3119626.66667;27.0;17127537.7778;25.2;75011822.2222;
26.1;48144515.5556;27.0;5451200.0;27.0;3310222.22222;27.9;17249120.0;26.1;73444888.8889;
27.0;48764657.7778;27.9;5639466.66667;27.9;3450204.44444;28.8;14283804.4444;27.0;74653617.7778;
27.9;49055751.1111;28.8;5047466.66667;28.8;2919431.11111;29.7;17618168.8889;27.9;75394542.2222;
28.8;41379733.3333;29.7;6069742.22222;29.7;3615857.77778;30.6;17417173.3333;28.8;63630435.5556;
29.7;47423804.4444;30.6;6327893.33333;30.6;3745368.88889;31.5;17381031.1111;29.7;74727573.3333;
30.6;47267164.4444;31.5;6758968.88889;31.5;3830595.55556;32.4;17078595.5556;30.6;74757600.0;
31.5;46674364.4444;32.4;6539431.11111;32.4;3953635.55556;33.3;14813706.6667;31.5;74644960.0;
32.4;44666097.7778;33.3;5941102.22222;33.3;3582044.44444;34.2;17651253.3333;32.4;72237760.0;
33.3;37819946.6667;34.2;7132960.0;34.2;4174773.33333;35.1;17687466.6667;33.3;62156800.0;
34.2;44289635.5556;35.1;7513351.11111;35.1;4258400.0;36.0;17676853.3333;34.2;73248622.2222;
35.1;45413937.7778;36.0;7834257.77778;36.0;4433724.44444;36.9;17648711.1111;35.1;74873155.5556;
36.0;44634542.2222;36.9;7753102.22222;36.9;4478008.88889;37.8;18112657.7778;36.0;74579377.7778;
36.9;44106897.7778;37.8;8117351.11111;37.8;4635591.11111;38.7;15744213.3333;36.9;73986720.0;
37.8;42709688.8889;38.7;7320284.44444;38.7;4170702.22222;39.6;18287911.1111;37.8;73575288.8889;
38.7;38034613.3333;39.6;8661795.55556;39.6;4968568.88889;40.5;17978204.4444;38.7;65269813.3333;
39.6;42663804.4444;40.5;8598968.88889;40.5;4965297.77778;41.4;18126915.5556;39.6;74582080.0;
40.5;41605386.6667;41.4;9343680.0;41.4;5019253.33333;42.3;18219484.4444;40.5;73147857.7778;
41.4;41153297.7778;42.3;9274524.44444;42.3;5254862.22222;43.2;16268373.3333;41.4;73643146.6667;
42.3;41642328.8889;43.2;8241920.0;43.2;4476337.77778;44.1;17998346.6667;42.3;74391200.0;
43.2;34283217.7778;44.1;9653315.55556;44.1;5445457.77778;45.0;18318453.3333;43.2;63269848.8889;
44.1;39407324.4444;45.0;9948480.0;45.0;5306346.66667;45.9;18542648.8889;44.1;72504444.4444;
45.0;38721226.6667;45.9;10066720.0;45.9;5528284.44444;46.8;18274968.8889;45.0;72294506.6667;
45.9;39005120.0;46.8;10492195.5556;46.8;5682737.77778;47.7;18451235.5556;45.9;73142773.3333;
46.8;39517351.1111;47.7;10372284.4444;47.7;5811377.77778;48.6;18818684.4444;46.8;73967253.3333;
47.7;39135360.0;48.6;10537137.7778;48.6;5868462.22222;49.5;18678631.1111;47.7;73770257.7778;
48.6;37467484.4444;49.5;10979484.4444;49.5;6009244.44444;50.4;18662631.1111;48.6;72691768.8889;
49.5;38785511.1111;50.4;11116195.5556;50.4;5922346.66667;51.3;18583804.4444;49.5;74452871.1111;
50.4;36984782.2222;51.3;11351946.6667;51.3;6289866.66667;52.2;18839626.6667;50.4;72685955.5556;
51.3;37564568.8889;52.2;11453315.5556;52.2;6244053.33333;53.1;16789475.5556;51.3;73790186.6667;
52.2;35890808.8889;53.1;10156817.7778;53.1;5614311.11111;54.0;18327911.1111;52.2;72427804.4444;
53.1;32301493.3333;54.0;11311662.2222;54.0;6257653.33333;54.9;18882968.8889;53.1;64862097.7778;
54.0;34836462.2222;54.9;12207626.6667;54.9;6586631.11111;55.8;19024551.1111;54.0;70733688.8889;
54.9;35434062.2222;55.8;12314524.4444;55.8;6690400.0;56.7;19416942.2222;54.9;73111288.8889;
55.8;35003128.8889;56.7;12759413.3333;56.7;6839182.22222;57.6;19125848.8889;55.8;73032604.4444;
56.7;35345635.5556;57.6;12293724.4444;57.6;6773297.77778;58.5;17396817.7778;56.7;74361173.3333;
57.6;33823857.7778;58.5;11556213.3333;58.5;6391164.44444;59.4;19365457.7778;57.6;72016728.8889;
58.5;31904960.0;59.4;12771484.4444;59.4;6989564.44444;60.3;19742648.8889;58.5;67249155.5556;
59.4;33316426.6667;60.3;12982080.0;60.3;7065920.0;61.2;20330524.4444;59.4;72442933.3333;
60.3;34831448.8889;;;61.2;7487182.22222;62.1;20123715.5556;60.3;74622097.7778;
61.2;762453.333333;;;;;63.0;11574115.5556;61.2;28580160.0;
62.1;0.0;;;;;;;62.1;20123715.5556;
63.0;0.0;;;;;;;63.0;11574115.5556;


==> csv/BbrCubicrtt.csv <==
0;0;1;1;
0.1;5.20894704042;0.1;8.19805779382;
0.2;9.17653393101;0.2;10.0906034412;
0.3;7.69057396131;0.3;7.3503403974;
0.4;9.03043013353;0.4;10.0380042931;
0.5;11.315877023;0.5;10.4903333327;
0.6;14.0458652614;0.6;16.6426318032;
0.7;16.7866634996;0.7;17.5964557208;
0.8;20.1122252045;0.8;24.2698192596;
0.9;23.9818703314;0.9;25.1697103182;
1.0;30.6580938356;1.0;38.6991134057;
1.1;39.065479645;1.1;37.6837849617;
1.2;39.4074263497;1.2;39.2461826927;
1.3;41.34528383;1.3;42.6367372274;
1.4;45.7668038397;1.4;48.5984768186;
1.5;53.5010785874;1.5;54.3084591627;
1.6;58.6021782421;1.6;55.9328317642;
1.7;65.4068255794;1.7;65.90539217;
1.8;69.1091704861;1.8;74.8445722792;
1.9;72.346451269;1.9;71.9425201416;
2.0;74.6004099608;2.0;72.9096134504;
2.1;82.1401624208;2.1;77.7102231979;
2.2;88.3079832126;2.2;86.3411724567;
2.3;88.9056290554;2.3;85.2623383204;
2.4;99.4269648039;2.4;99.4219779968;
2.5;103.452745326;2.5;98.9278554916;
2.6;103.157008037;2.6;108.393222094;
2.7;111.160609173;2.7;109.92538929;
2.8;119.20447586;2.8;115.678668022;
2.9;130.483336488;3.0;153.450727463;
3.0;127.65294437;3.1;135.725927353;
3.1;127.705638933;3.3;159.506559372;
3.2;134.034977378;4.4;194.894254208;
3.3;144.008722682;4.6;206.674456596;
3.4;138.861146424;4.8;226.03559494;
4.4;190.775870627;5.1;251.963615417;
4.5;198.536922504;5.3;273.381948471;
4.6;204.733893606;5.4;270.639896393;
4.7;211.205665154;5.6;298.346996307;
4.8;210.782932384;5.7;284.358024597;
4.9;211.740774021;5.9;294.929981232;
5.0;217.217826615;6.0;287.448167801;
5.1;219.681885757;6.2;307.308912277;
5.2;231.358596583;6.3;310.989141464;
5.3;242.387934266;6.5;293.406009674;
5.4;247.218737128;6.6;292.443354925;
5.5;249.489581748;6.8;308.652162552;
5.6;250.166431289;6.9;331.875642141;
5.7;255.578719922;7.1;251.096010208;
5.8;263.318136289;7.2;291.175365448;
5.9;267.187380303;7.3;291.608095169;
6.0;273.024202829;7.4;279.893875122;
6.1;277.428993112;7.5;267.536044121;
6.2;282.108956678;7.6;289.587974548;
6.3;286.672449579;7.7;318.202972412;
6.4;272.978740416;7.8;331.91204071;
6.5;293.891817036;7.9;369.575977325;
6.6;270.420547942;8.0;329.602956772;
6.7;294.146983768;8.1;295.435190201;
6.8;307.395781253;8.2;329.128980637;
6.9;292.59727722;8.3;318.275690079;
7.0;312.402396875;8.4;336.410999298;
7.1;283.400029441;8.5;295.604944229;
7.2;300.97747359;8.6;347.785949707;
7.3;276.012975311;8.7;334.194898605;
7.4;288.112097382;8.8;343.266487122;
7.5;279.822807312;8.9;325.506210327;
7.6;303.050499037;9.1;356.653928757;
7.7;289.105073758;9.2;358.65187645;
7.8;299.069828339;9.3;334.439992905;
7.9;274.180640493;9.4;318.968057632;
8.0;294.214643909;9.5;345.063924789;
8.1;273.41958042;9.6;345.944166183;
8.2;294.729132735;9.7;365.904808044;
8.3;273.539312601;9.8;354.10785675;
8.4;293.846721618;9.9;339.186906815;
8.5;286.747595524;10.0;335.131883621;
8.6;305.930185026;10.1;301.709532738;
8.7;282.096084573;10.3;361.789941788;
8.8;291.959907021;10.4;336.958169937;
8.9;274.123595662;10.5;331.025123596;
9.0;292.42276494;10.6;340.63911438;
9.1;273.670324133;10.7;358.273983002;
9.2;291.701635091;10.8;331.658124924;
9.3;299.633331608;10.9;350.919961929;
9.4;283.991244669;11.0;346.960067749;
9.5;284.0056311;11.1;374.10902977;
9.6;300.445486276;11.2;332.205057144;
9.7;281.776754608;11.3;363.24596405;
9.8;298.917453129;11.4;338.646173477;
9.9;285.747170166;11.5;369.788885117;
10.0;297.005209109;11.6;344.04706955;
10.1;272.320349022;11.7;362.958908081;
10.2;288.733556616;11.8;352.005004883;
10.3;275.952196512;11.9;366.235971451;
10.4;296.363423896;12.0;352.299928665;
10.5;278.486021083;12.1;370.86892128;
10.6;299.848674596;12.2;337.932109833;
10.7;279.784850776;12.3;368.906021118;
10.8;299.664919947;12.4;346.750974655;
10.9;281.603193921;12.5;315.335512161;
11.0;305.065351023;12.6;342.364430428;
11.1;279.083377701;12.7;296.824932098;
11.2;295.210117448;12.8;348.176598549;
11.3;274.908040611;12.9;300.604104996;
11.4;296.090544698;13.0;350.522994995;
11.5;286.407060524;13.1;319.72849369;
11.6;307.777179335;13.2;344.995975494;
11.7;288.092472538;13.3;320.805549622;
11.8;307.731276075;13.4;339.189052582;
11.9;290.468231257;13.5;320.9019502;
12.0;308.579229646;13.7;342.566132545;
12.1;288.376624067;13.8;315.607309341;
12.2;299.254587831;13.9;340.71803093;
12.3;279.611444737;14.0;327.695012093;
12.4;301.423813826;14.1;326.235055923;
12.5;283.365101106;14.2;359.783530235;
12.6;294.43599397;14.3;306.750535965;
12.7;275.10019489;14.4;339.058160782;
12.8;301.259585455;14.5;345.137993495;
12.9;291.953274357;14.6;330.768942833;
13.0;313.76265916;14.7;328.634023666;
13.1;287.921514075;14.8;317.201495171;
13.2;304.729161106;14.9;349.465489388;
13.3;278.060212209;15.0;303.157567978;
13.4;299.787541018;15.1;348.528305689;
13.5;278.62984652;15.2;319.39637661;
13.6;297.831737542;15.3;338.751077652;
13.7;281.698914841;15.4;326.002597809;
13.8;281.081112352;15.5;328.092813492;
13.9;265.548089527;15.6;326.616048813;
14.0;283.434858594;15.7;312.108039856;
14.1;267.501387617;15.8;328.344106674;
14.2;297.569660184;15.9;325.185060501;
14.3;286.01270458;16.0;338.394641876;
14.4;300.294146277;16.1;345.931212107;
14.5;302.781787646;16.2;310.519059499;
14.6;283.45705993;16.3;330.4926157;
14.7;303.26653046;16.4;301.359653473;
14.8;287.97542013;16.5;345.646301905;
14.9;304.192491761;16.6;318.614641825;
15.0;282.376353815;16.7;323.988556862;
15.1;302.761403357;16.8;297.62840271;
15.2;281.399894682;16.9;336.528539658;
15.3;304.70317202;17.0;311.997572581;
15.4;290.897358204;17.1;324.936151505;
15.5;309.096011752;17.2;334.935307503;
15.6;290.831736518;17.3;344.400405884;
15.7;301.725941045;17.4;303.953289986;
15.8;286.910378483;17.5;310.9177351;
15.9;301.510390375;17.6;286.571502686;
16.0;295.205681276;17.7;324.471950531;
16.1;305.892305185;17.8;313.079404831;
16.2;281.541538309;17.9;347.792228063;
16.3;300.781354308;18.0;296.958208084;
16.4;279.375981545;18.1;336.445093155;
16.5;303.406973115;18.2;296.57626152;
16.6;276.695980086;18.3;335.352420807;
16.7;293.947997115;18.4;308.53509903;
16.8;275.70836487;18.5;340.422987938;
16.9;300.295105377;18.6;326.930189133;
17.0;288.532829083;18.7;324.053366979;
17.1;304.854564424;18.8;304.472827911;
17.2;308.653208636;18.9;321.559429169;
17.3;310.826557919;19.0;296.528021495;
17.4;287.879253949;19.1;314.491510391;
17.5;296.237829086;19.2;307.740648588;
17.6;278.437486213;19.3;327.466487885;
17.7;303.250961998;19.4;315.2440389;
17.8;287.669065565;19.5;334.713935852;
17.9;307.039646589;19.6;301.783323288;
18.0;284.485166636;19.7;334.919929504;
18.1;304.883744178;19.8;303.783714771;
18.2;282.882085526;19.9;325.806427002;
18.3;302.160713864;20.0;294.823765755;
18.4;283.353724371;20.1;325.262387594;
18.5;304.139998817;20.2;303.986855916;
18.6;286.583616118;20.3;323.743462563;
18.7;286.611955634;20.4;302.654743195;
18.8;268.565670262;20.5;332.46679306;
18.9;292.415821308;20.6;295.317173004;
19.0;281.013345518;20.7;322.208722432;
19.1;297.601188771;20.8;310.461044312;
19.2;286.602881815;20.9;336.149374644;
19.3;302.573649818;21.0;310.456871986;
19.4;291.005285511;21.1;311.547040939;
19.5;312.325209342;21.2;315.699726343;
19.6;286.017611094;21.3;328.218281269;
19.7;299.574354378;21.4;306.964847777;
19.8;277.763257495;21.5;317.506372929;
19.9;304.195923852;21.6;337.456679344;
20.0;282.011658038;21.7;338.696082433;
20.1;301.29430347;21.8;297.58991003;
20.2;281.519971316;21.9;294.537961483;
20.3;299.989853116;22.0;295.585227013;
20.4;284.070366142;22.1;313.853740692;
20.5;298.228918775;22.2;297.384595871;
20.6;275.943545538;22.3;311.49956584;
20.7;302.748688931;22.4;302.101906608;
20.8;288.176862213;22.5;336.233794689;
20.9;308.461483586;22.6;301.379477978;
21.0;288.053936999;22.7;306.729634603;
21.1;303.380357273;22.8;305.754703634;
21.2;289.848737731;22.9;313.441991806;
21.3;310.09933835;23.0;315.976524353;
21.4;295.041641182;23.1;320.401628812;
21.5;317.53985045;23.2;320.090475537;
21.6;308.341652239;23.3;315.367758274;
21.7;313.061788639;23.4;306.395902634;
21.8;278.518301483;23.5;321.847528219;
21.9;296.140777734;23.6;315.505407073;
22.0;286.06248382;23.7;318.284598264;
22.1;311.321181107;23.8;286.043116025;
22.2;286.094550466;24.1;297.180056572;
22.3;306.119210834;24.4;290.435280119;
22.4;288.280031488;24.5;320.814819897;
22.5;305.471176034;24.6;290.933873918;
22.6;290.04426014;24.7;309.145280293;
22.7;305.615907676;24.8;303.160090196;
22.8;291.336639337;24.9;332.339286804;
22.9;315.194930766;25.0;313.864287876;
23.0;303.485860919;25.1;333.231432097;
23.1;319.269955272;25.2;308.325749177;
23.2;306.555091813;25.3;311.809846333;
23.3;317.993531078;25.4;305.906644889;
23.4;295.327765105;25.5;311.409503222;
23.5;306.21289127;25.6;301.851453781;
23.6;290.049473336;25.7;313.178300858;
23.7;311.767091008;25.8;307.027492523;
23.8;282.684941786;25.9;310.628811518;
23.9;298.964283296;26.0;316.938515632;
24.0;281.324234324;26.1;322.8663717;
24.1;292.881596211;26.2;320.237046196;
24.2;268.238337927;26.3;321.491628885;
24.3;300.945730428;26.4;305.231578888;
24.4;291.212624458;26.5;309.135365486;
24.5;306.04641238;26.6;299.198981694;
24.6;289.280955678;26.7;313.453674316;
24.7;308.01764959;26.8;301.400681904;
24.8;293.274705828;26.9;310.223668814;
24.9;315.228664939;27.0;314.442323916;
25.0;298.482957469;27.1;314.67291287;
25.1;319.389045238;27.2;321.140858435;
25.2;300.799808271;27.3;312.771531252;
25.3;309.286859998;27.4;281.389599261;
25.4;295.170700733;27.5;304.490526517;
25.5;310.498433413;27.6;289.400293714;
25.6;294.014522437;27.7;302.152061462;
25.7;311.587185073;27.8;312.431866782;
25.8;295.633140951;27.9;321.739912033;
25.9;310.225801557;28.0;310.023154153;
26.0;298.823968224;28.1;308.638069365;
26.1;312.673962669;28.2;314.323547908;
26.2;302.132253799;28.3;312.996888161;
26.3;312.080204387;28.4;302.796602249;
26.4;293.502774744;28.5;313.639907276;
26.5;306.594065712;28.6;304.782803853;
26.6;290.786722101;28.7;305.900096893;
26.7;303.678457759;28.8;305.173397064;
26.8;290.964365313;28.9;318.71175766;
26.9;308.663986174;29.0;314.648506376;
27.0;298.849052024;29.1;285.610271537;
27.1;306.322030315;29.2;308.124854647;
27.2;312.337827295;29.3;307.576762305;
27.3;308.871354778;29.4;320.80095045;
27.4;284.285225463;29.5;304.490105311;
27.5;300.295970083;29.6;297.636787097;
27.6;282.763906588;29.7;307.502133506;
27.7;303.982459426;29.8;314.61004288;
27.8;297.880250567;29.9;311.784162754;
27.9;322.651192493;30.0;289.019560203;
28.0;303.775409552;30.1;309.834241867;
28.1;309.526155998;30.2;319.048881531;
28.2;296.975541041;30.3;330.308143909;
28.3;313.644382614;30.4;318.837034936;
28.4;290.185182895;30.5;326.529656138;
28.5;307.395015948;30.6;322.824270167;
28.6;287.73730064;30.7;331.270804008;
28.7;310.339783239;30.8;313.353889639;
28.8;292.933414278;30.9;312.799238023;
28.9;317.691645788;31.0;310.691743527;
29.0;300.380982086;31.1;316.580036412;
29.1;282.075556361;31.2;306.507407573;
29.2;302.477792326;31.3;317.173865106;
29.3;290.016165133;31.4;315.627217293;
29.4;308.73433007;31.5;323.858414377;
29.5;291.759514653;31.6;323.925312828;
29.6;282.334763703;31.7;328.197655854;
29.7;306.715542422;31.8;317.262910447;
29.8;288.844763035;31.9;321.238301017;
29.9;305.158615112;32.0;312.116889393;
30.0;284.844084599;32.1;319.308042526;
30.1;313.308562235;32.2;315.876772237;
30.2;304.403082257;32.3;320.248751413;
30.3;326.232002429;32.4;321.082372514;
30.4;307.455630265;32.5;326.868336776;
30.5;326.855492392;32.6;338.09567965;
30.6;311.438898886;32.7;335.675147272;
30.7;329.148336032;32.8;323.176086926;
30.8;304.581927897;32.9;328.802295633;
30.9;316.970289718;33.0;316.493387576;
31.0;298.56745809;33.1;325.299005759;
31.1;314.136900881;33.2;317.470822483;
31.2;294.716109629;33.3;321.990578263;
31.3;314.49796373;33.4;318.088339336;
31.4;293.329862699;33.5;329.840288162;
31.5;323.03813477;33.6;351.756342387;
31.6;312.420765436;33.7;323.73180622;
31.7;326.088824949;33.8;348.078936861;
31.8;305.773293161;33.9;309.812504905;
31.9;321.075957475;34.0;324.807450578;
32.0;303.311367504;34.1;322.93115684;
32.1;319.577179226;34.2;328.551215785;
32.2;306.280623459;34.3;277.127684969;
32.3;319.303867768;34.4;318.419196389;
32.4;307.195184431;34.5;326.550395061;
32.5;328.047803412;34.6;329.946660995;
32.6;328.920778017;34.7;325.023235107;
32.7;335.106788581;34.8;318.878289816;
32.8;322.758240729;34.9;311.292553559;
32.9;329.45609732;35.0;330.41563787;
33.0;311.130080139;35.1;323.41062672;
33.1;321.951741923;35.2;331.742685668;
33.2;305.190176084;35.3;356.811732054;
33.3;322.681402175;35.4;350.582433197;
33.4;304.536664759;35.5;330.252397977;
33.5;329.35688574;35.6;348.78510899;
33.6;343.036872384;35.7;315.028808334;
33.7;313.393533313;35.8;331.657860014;
33.8;339.356650994;35.9;320.098501665;
33.9;309.335959699;36.0;326.254820002;
34.0;323.582731151;36.1;354.527499459;
34.1;308.02723589;36.2;328.93371582;
34.2;324.949350081;36.3;359.754712958;
34.3;276.836653623;36.4;328.174125317;
34.4;319.862004105;36.5;340.967115603;
34.5;315.356344904;36.6;331.708355795;
34.6;323.836506968;36.7;337.01707732;
34.7;310.283409225;36.8;331.044326658;
34.8;317.534061361;36.9;341.574014317;
34.9;302.12942395;37.0;331.803633408;
35.0;326.666074561;37.1;335.404041486;
35.1;313.530820617;37.2;321.685925126;
35.2;329.854502397;37.3;345.606904281;
35.3;344.063309669;37.4;332.738399506;
35.4;348.857240243;37.5;354.679233888;
35.5;330.06170525;37.6;332.520280566;
35.6;349.103795657;37.7;332.310259342;
35.7;312.28606129;37.8;318.839012048;
35.8;328.082979139;37.9;330.819238935;
35.9;313.203428994;38.0;324.58591991;
36.0;325.194496193;38.1;337.282908929;
36.1;338.495334526;38.2;342.134656487;
36.2;317.368660989;38.3;343.730089616;
36.3;351.102419652;38.4;334.076092598;
36.4;325.516655367;38.5;335.824857155;
36.5;339.493138505;38.6;337.059331437;
36.6;321.88459348;38.7;342.596168871;
36.7;336.145942611;38.8;370.401649248;
36.8;327.886384314;38.9;348.446651605;
36.9;339.625113002;39.0;382.929798675;
37.0;323.239431339;39.1;375.107222133;
37.1;333.988193337;39.2;368.885985641;
37.2;319.326779493;39.3;337.029303823;
37.3;345.976068156;39.4;362.76102066;
37.4;335.979074383;40.4;369.969314999;
37.5;352.09249573;40.5;330.697002181;
37.6;330.397177239;40.6;358.087570771;
37.7;330.505258119;40.7;347.271445033;
37.8;309.371647449;40.8;366.185551104;
37.9;328.799513718;40.9;398.355673999;
38.0;316.464621445;41.0;379.321536928;
38.1;335.709802296;41.1;346.42086531;
38.2;331.760842674;41.2;364.165536144;
38.3;343.365746696;41.3;360.778028315;
38.4;329.242800152;41.4;370.054021248;
38.5;338.125061633;41.5;350.916499315;
38.6;332.321384083;41.6;379.016777447;
38.7;341.185867354;41.7;345.841368039;
38.8;357.331247278;41.8;365.853575143;
38.9;338.365160436;41.9;347.176529379;
39.0;368.92166073;42.0;367.345505291;
39.1;372.598395494;42.1;349.022388458;
39.2;368.149205279;42.2;372.816082594;
39.3;344.976048259;42.3;401.060325449;
39.4;360.161133788;42.4;372.223117135;
40.4;372.829977347;42.5;402.702804406;
40.5;339.239982875;42.6;398.921534771;
40.6;356.908218821;42.7;390.888325373;
40.7;352.380435562;42.8;373.265487807;
40.8;365.7247317;42.9;379.463001036;
40.9;384.186622035;43.0;356.231857749;
41.0;379.431351407;43.1;358.372591911;
41.1;350.847134223;43.2;350.125944976;
41.2;361.680987213;43.3;368.555084655;
41.3;361.829254929;43.4;344.506280464;
41.4;368.675377552;43.5;370.94400359;
41.5;360.251759804;43.6;341.152695247;
41.6;379.319019064;43.7;379.425587076;
41.7;347.908995291;43.8;353.924327605;
41.8;364.212823554;43.9;381.058388948;
41.9;349.388344766;44.0;387.882414986;
42.0;366.287598469;44.1;361.786491851;
42.1;350.647020274;44.2;402.882020685;
42.2;371.046287865;44.3;359.822605502;
42.3;392.397091574;44.4;332.390668175;
42.4;359.617108452;44.5;320.579398246;
42.5;391.098813187;44.6;299.66797745;
42.6;385.938943296;44.9;286.162793636;
42.7;390.531878382;45.2;322.939127684;
42.8;366.510229703;45.3;408.0500575;
42.9;379.190315719;45.4;391.471956394;
43.0;349.808888253;45.5;353.332958599;
43.1;357.982535314;45.6;392.219877243;
43.2;350.011526974;45.7;359.173105424;
43.3;369.437590914;45.8;396.304621416;
43.4;348.990506314;45.9;412.99351541;
43.5;371.130079821;46.0;392.497686048;
43.6;353.272369015;46.1;400.955788791;
43.7;377.237661347;46.2;427.484585998;
43.8;363.491263359;46.3;412.970217791;
43.9;381.244293622;46.4;423.926349272;
44.0;393.494261485;46.5;401.961397557;
44.1;362.469359233;46.6;421.902113727;
44.2;381.412052018;46.7;386.177084364;
44.3;345.780108642;46.8;395.002326658;
44.4;336.778368108;46.9;394.03517904;
44.5;306.66798071;47.0;406.721591949;
44.6;297.687806114;47.1;376.66904408;
44.7;276.559476689;47.2;408.615168403;
44.8;297.684337364;47.3;397.495677074;
44.9;274.198443317;47.4;412.524385886;
45.0;323.856027905;47.5;397.054496678;
45.1;354.802829087;47.6;406.767834604;
45.2;360.285121395;47.7;390.044438044;
45.3;387.207551971;47.8;350.819235263;
45.4;391.053657601;47.9;411.772924921;
45.5;359.173017946;48.0;442.474647692;
45.6;393.374846298;48.1;443.084804491;
45.7;380.011043001;48.2;422.774655909;
45.8;398.691168371;48.3;447.66961656;
45.9;412.779133106;48.4;371.177940533;
46.0;387.650851173;48.5;408.191648283;
46.1;403.499762422;48.6;401.144464811;
46.2;416.107943317;48.7;425.556788078;
46.3;412.297460768;48.8;419.97034319;
46.4;426.471236235;48.9;450.169230452;
46.5;405.548598862;49.0;408.770025901;
46.6;422.577135469;49.1;444.015341041;
46.7;379.843806235;49.2;405.90898054;
46.8;397.542797969;49.3;431.156669814;
46.9;380.932207048;49.4;434.435046161;
47.0;405.02737726;49.5;387.450214819;
47.1;377.170981559;49.6;398.887824039;
47.2;398.795740818;49.7;342.05136428;
47.3;396.294788968;49.8;388.858996267;
47.4;408.356955956;49.9;403.435043667;
47.5;380.471412493;50.0;451.199699851;
47.6;387.427702454;50.1;469.211722529;
47.7;390.613745241;50.2;499.917490342;
47.8;366.936466508;50.3;481.530459304;
47.9;410.605876021;50.4;476.067563466;
48.0;432.490977427;50.5;493.033327707;
48.1;442.45917596;50.6;454.547919518;
48.2;405.255023105;50.7;493.188182513;
48.3;446.346121422;50.8;493.875258847;
48.4;389.800804709;50.9;436.463206747;
48.5;408.665492403;51.0;454.349428415;
48.6;388.340196084;51.1;499.545427469;
48.7;425.122790703;51.2;397.430539837;
48.8;406.252013558;51.3;440.611277308;
48.9;434.086850613;51.4;494.443919924;
49.0;397.613561317;51.5;448.40593338;
49.1;435.533533521;51.6;473.885075799;
49.2;396.803406057;51.7;432.539569326;
49.3;423.069259937;51.8;414.551366459;
49.4;431.862537978;51.9;419.938587675;
49.5;400.99634443;52.0;409.617047379;
49.6;404.566896647;52.1;427.512773761;
49.7;345.445580931;52.2;488.736960623;
49.8;386.908071382;52.3;497.388470513;
49.9;403.078534702;52.4;447.621822357;
50.0;445.443999918;52.5;485.908486626;
50.1;465.016033182;52.6;425.284657478;
50.2;484.153644544;52.7;455.71511831;
50.3;482.661569248;52.8;464.345028906;
50.4;479.538915593;52.9;486.0865396;
50.5;495.669543743;53.0;436.736229623;
50.6;447.787805215;53.1;502.222335339;
50.7;491.573616475;53.2;421.059444479;
50.8;493.612291621;53.3;437.033024387;
50.9;441.336460592;53.4;416.780150967;
51.0;454.470903266;53.5;464.438387326;
51.1;483.812922839;53.6;455.119718676;
51.2;403.865950712;53.7;499.617097142;
51.3;438.750735514;53.8;458.686878284;
51.4;492.766326045;53.9;492.361083323;
51.5;420.558742293;54.0;449.776758088;
51.6;474.146145606;54.1;437.248490073;
51.7;439.224972739;54.2;402.893591397;
51.8;414.699528768;54.3;453.342362686;
51.9;423.214772391;54.4;465.010868419;
52.0;425.1942629;54.5;426.736483703;
52.1;431.424691759;54.6;466.74113438;
52.2;476.017475128;54.7;491.876006126;
52.3;482.981174642;54.8;454.966319279;
52.4;441.140416007;54.9;422.440539466;
52.5;486.459792188;55.0;356.173356374;
52.6;428.086822964;55.1;354.079433109;
52.7;451.860062538;55.2;332.301590043;
52.8;464.253751855;55.5;290.209233761;
52.9;495.624416812;56.0;458.363909706;
53.0;440.171072091;56.1;439.697626475;
53.1;491.525468855;56.2;419.447636062;
53.2;422.676279961;56.3;407.178580761;
53.3;438.678442095;56.4;461.955432892;
53.4;411.983497719;56.5;497.560143471;
53.5;463.819618512;56.6;528.890669346;
53.6;456.683184841;56.7;497.163592066;
53.7;480.367421289;56.8;515.15759701;
53.8;457.057265518;56.9;476.589334928;
53.9;482.1412442;57.0;502.491004327;
54.0;447.76310355;57.1;508.685256266;
54.1;437.78971625;57.2;513.605489333;
54.2;413.892372658;57.3;487.533860994;
54.3;454.616014447;57.4;504.456951505;
54.4;465.052115851;57.5;459.707299868;
54.5;435.443728346;57.6;500.832988555;
54.6;470.416357695;57.7;504.684460886;
54.7;482.14106108;57.8;456.400109229;
54.8;398.116498174;57.9;490.170602445;
54.9;423.965064667;58.0;499.240604314;
55.0;371.183843851;58.1;545.16919943;
55.1;352.362551206;58.2;526.35972005;
55.2;312.29176346;58.3;529.674818641;
55.3;303.80778992;58.4;487.722558901;
55.4;284.45680177;58.5;483.792595944;
55.5;319.453375927;58.6;406.138761403;
55.6;375.44776827;58.7;458.933778431;
55.7;429.813924094;58.8;471.792708744;
55.8;481.13785912;58.9;489.471949637;
55.9;497.395153752;59.0;554.75671203;
56.0;438.015441419;59.1;532.366201911;
56.1;441.977008529;59.2;502.577436435;
56.2;422.71399747;59.3;524.669286367;
56.3;387.286642831;59.4;537.823197517;
56.4;455.934485579;59.5;483.601504785;
56.5;488.978659023;59.6;520.490663702;
56.6;507.28367086;59.7;519.183034897;
56.7;499.64128726;59.8;579.545510667;
56.8;519.165029156;59.9;464.512894139;
56.9;482.616744068;60.0;512.781355116;
57.0;503.747383753;60.1;541.595043675;
57.1;507.705881482;;;
57.2;512.093906909;;;
57.3;487.497124698;;;
57.4;507.254727366;;;
57.5;471.104737204;;;
57.6;497.984689825;;;
57.7;503.222796244;;;
57.8;459.455663705;;;
57.9;492.424460953;;;
58.0;511.774122914;;;
58.1;546.961379193;;;
58.2;524.969736735;;;
58.3;531.28126831;;;
58.4;496.603230186;;;
58.5;481.318655864;;;
58.6;431.687964881;;;
58.7;456.265000472;;;
58.8;473.022487096;;;
58.9;497.88100153;;;
59.0;534.413547012;;;
59.1;535.275487602;;;
59.2;511.881869439;;;
59.3;523.93121846;;;
59.4;538.882218409;;;
59.5;485.815267107;;;
59.6;519.430076989;;;
59.7;524.45159551;;;
59.8;561.85168466;;;
59.9;451.419705694;;;
60.0;510.460030073;;;
60.1;541.54495645;;;


==> csv/BbrCubicthroughput.csv <==
0;0;1;1;2;2;
0;7840.0;0.1;30080240.0;0;7840.0;
0.1;14284720.0;0.2;49946880.0;0.1;44364960.0;
0.2;25530720.0;0.3;25884800.0;0.2;75477600.0;
0.3;48035840.0;0.4;10915200.0;0.3;73920640.0;
0.4;67645600.0;0.5;7737760.0;0.4;78560800.0;
0.5;74863040.0;0.6;4371840.0;0.5;82600800.0;
0.6;80922080.0;0.7;4082560.0;0.6;85293920.0;
0.7;82710080.0;0.8;2670880.0;0.7;86792640.0;
0.8;88327360.0;0.9;3163040.0;0.8;90998240.0;
0.9;88428800.0;1.0;2547840.0;0.9;91591840.0;
1.0;85482400.0;1.1;2301760.0;1.0;88030240.0;
1.1;80719200.0;1.2;2323360.0;1.1;83020960.0;
1.2;87299200.0;1.3;1961440.0;1.2;89622560.0;
1.3;87147360.0;1.4;1708160.0;1.3;89108800.0;
1.4;89195840.0;1.5;1925440.0;1.4;90904000.0;
1.5;86423520.0;1.6;1454880.0;1.5;88348960.0;
1.6;87407840.0;1.7;1469280.0;1.6;88862720.0;
1.7;84389440.0;1.8;1208800.0;1.7;85858720.0;
1.8;87299200.0;1.9;1208800.0;1.8;88508000.0;
1.9;88833920.0;2.0;1447680.0;1.9;90042720.0;
2.0;89398720.0;2.1;1194400.0;2.0;90846400.0;
2.1;85308960.0;2.2;731040.0;2.1;86503360.0;
2.2;88233120.0;2.3;977120.0;2.2;88964160.0;
2.3;88081280.0;2.4;723840.0;2.3;89058400.0;
2.4;83781440.0;2.5;984320.0;2.4;84505280.0;
2.5;84642720.0;2.6;723840.0;2.5;85627040.0;
2.6;90578720.0;2.7;723840.0;2.6;91302560.0;
2.7;83397920.0;2.8;608000.0;2.7;84121760.0;
2.8;82847520.0;2.9;123040.0;2.8;83455520.0;
2.9;83100800.0;3.0;846880.0;2.9;83223840.0;
3.0;86380320.0;3.1;369120.0;3.0;87227200.0;
3.1;86430720.0;3.2;123040.0;3.1;86799840.0;
3.2;81848800.0;3.3;492160.0;3.2;81971840.0;
3.3;87828000.0;3.4;246080.0;3.3;88320160.0;
3.4;88110080.0;3.5;492160.0;3.4;88356160.0;
3.5;88428800.0;3.6;484960.0;3.5;88920960.0;
3.6;84838400.0;3.7;484960.0;3.6;85323360.0;
3.7;84128960.0;3.8;246080.0;3.7;84613920.0;
3.8;83795840.0;3.9;246080.0;3.8;84041920.0;
3.9;81378240.0;4.0;369120.0;3.9;81624320.0;
4.0;85453600.0;4.1;123040.0;4.0;85822720.0;
4.1;88667680.0;4.2;731040.0;4.1;88790720.0;
4.2;90940640.0;4.3;0.0;4.2;91671680.0;
4.3;88341760.0;4.4;484960.0;4.3;88341760.0;
4.4;83680000.0;4.5;0.0;4.4;84164960.0;
4.5;86922880.0;4.6;492160.0;4.5;86922880.0;
4.6;84121760.0;4.7;0.0;4.6;84613920.0;
4.7;86684000.0;4.8;246080.0;4.7;86684000.0;
4.8;87943840.0;4.9;246080.0;4.8;88189920.0;
4.9;86401920.0;5.0;0.0;4.9;86648000.0;
5.0;90122560.0;5.1;492160.0;5.0;90122560.0;
5.1;83100800.0;5.2;0.0;5.1;83592960.0;
5.2;84150560.0;5.3;123040.0;5.2;84150560.0;
5.3;84259200.0;5.4;369120.0;5.3;84382240.0;
5.4;82196320.0;5.5;0.0;5.4;82565440.0;
5.5;90245600.0;5.6;0.0;5.5;90245600.0;
5.6;33812320.0;5.7;0.0;5.6;33812320.0;
5.7;0.0;5.8;0.0;5.7;0.0;
5.8;71620160.0;5.9;246080.0;5.8;71620160.0;
5.9;84150560.0;6.0;246080.0;5.9;84396640.0;
6.0;83166240.0;6.1;0.0;6.0;83412320.0;
6.1;84954240.0;6.2;123040.0;6.1;84954240.0;
6.2;86199040.0;6.3;369120.0;6.2;86322080.0;
6.3;85221920.0;6.4;0.0;6.3;85591040.0;
6.4;88920960.0;6.5;123040.0;6.4;88920960.0;
6.5;86582560.0;6.6;369120.0;6.5;86705600.0;
6.6;86300480.0;6.7;0.0;6.6;86669600.0;
6.7;81993440.0;6.8;123040.0;6.7;81993440.0;
6.8;77831040.0;6.9;246080.0;6.8;77954080.0;
6.9;86648000.0;7.0;123040.0;6.9;86894080.0;
7.0;77592160.0;7.1;123040.0;7.0;77715200.0;
7.1;86771040.0;7.2;246080.0;7.1;86894080.0;
7.2;87176160.0;7.3;123040.0;7.2;87422240.0;
7.3;90455680.0;7.4;123040.0;7.3;90578720.0;
7.4;83882880.0;7.5;246080.0;7.4;84005920.0;
7.5;83390720.0;7.6;123040.0;7.5;83636800.0;
7.6;80140000.0;7.7;123040.0;7.6;80263040.0;
7.7;86293280.0;7.8;123040.0;7.7;86416320.0;
7.8;87386240.0;7.9;246080.0;7.8;87509280.0;
7.9;86257280.0;8.0;123040.0;7.9;86503360.0;
8.0;80205440.0;8.1;123040.0;8.0;80328480.0;
8.1;90557120.0;8.2;123040.0;8.1;90680160.0;
8.2;86547840.0;8.3;246080.0;8.2;86670880.0;
8.3;89172960.0;8.4;123040.0;8.3;89419040.0;
8.4;77932480.0;8.5;123040.0;8.4;78055520.0;
8.5;84237600.0;8.6;123040.0;8.5;84360640.0;
8.6;84772960.0;8.7;0.0;8.6;84896000.0;
8.7;84852800.0;8.8;246080.0;8.7;84852800.0;
8.8;80697600.0;8.9;123040.0;8.8;80943680.0;
8.9;90904640.0;9.0;123040.0;8.9;91027680.0;
9.0;85062240.0;9.1;246080.0;9.0;85185280.0;
9.1;88920960.0;9.2;123040.0;9.1;89167040.0;
9.2;83202240.0;9.3;123040.0;9.2;83325280.0;
9.3;81124960.0;9.4;123040.0;9.3;81248000.0;
9.4;82920160.0;9.5;246080.0;9.4;83043200.0;
9.5;87965440.0;9.6;123040.0;9.5;88211520.0;
9.6;81856000.0;9.7;123040.0;9.6;81979040.0;
9.7;88551840.0;9.8;123040.0;9.7;88674880.0;
9.8;78395840.0;9.9;123040.0;9.8;78518880.0;
9.9;89275680.0;10.0;123040.0;9.9;89398720.0;
10.0;84403840.0;10.1;123040.0;10.0;84526880.0;
10.1;91881760.0;10.2;123040.0;10.1;92004800.0;
10.2;84512480.0;10.3;246080.0;10.2;84635520.0;
10.3;88884960.0;10.4;0.0;10.3;89131040.0;
10.4;26153760.0;10.5;0.0;10.4;26153760.0;
10.5;0.0;10.6;0.0;10.5;0.0;
10.6;0.0;10.7;0.0;10.6;0.0;
10.7;0.0;10.8;0.0;10.7;0.0;
10.8;0.0;10.9;123040.0;10.8;0.0;
10.9;41572320.0;11.0;246080.0;10.9;41695360.0;
11.0;83781440.0;11.1;0.0;11.0;84027520.0;
11.1;86250080.0;11.2;246080.0;11.1;86250080.0;
11.2;86568160.0;11.3;123040.0;11.2;86814240.0;
11.3;86850880.0;11.4;246080.0;11.3;86973920.0;
11.4;79720480.0;11.5;246080.0;11.4;79966560.0;
11.5;85440480.0;11.6;246080.0;11.5;85686560.0;
11.6;78951520.0;11.7;123040.0;11.6;79197600.0;
11.7;88450400.0;11.8;246080.0;11.7;88573440.0;
11.8;77961280.0;11.9;123040.0;11.8;78207360.0;
11.9;85316160.0;12.0;246080.0;11.9;85439200.0;
12.0;78395840.0;12.1;246080.0;12.0;78641920.0;
12.1;91426880.0;12.2;246080.0;12.1;91672960.0;
12.2;81276800.0;12.3;246080.0;12.2;81522880.0;
12.3;84824000.0;12.4;246080.0;12.3;85070080.0;
12.4;83694400.0;12.5;246080.0;12.4;83940480.0;
12.5;89710240.0;12.6;246080.0;12.5;89956320.0;
12.6;86068800.0;12.7;246080.0;12.6;86314880.0;
12.7;84020320.0;12.8;369120.0;12.7;84266400.0;
12.8;78685120.0;12.9;246080.0;12.8;79054240.0;
12.9;83050400.0;13.0;369120.0;12.9;83296480.0;
13.0;80444320.0;13.1;369120.0;13.0;80813440.0;
13.1;87822080.0;13.2;369120.0;13.1;88191200.0;
13.2;78207360.0;13.3;123040.0;13.2;78576480.0;
13.3;89753440.0;13.4;615200.0;13.3;89876480.0;
13.4;83665600.0;13.5;246080.0;13.4;84280800.0;
13.5;86394720.0;13.6;492160.0;13.5;86640800.0;
13.6;82261120.0;13.7;369120.0;13.6;82753280.0;
13.7;88833920.0;13.8;369120.0;13.7;89203040.0;
13.8;81334400.0;13.9;492160.0;13.8;81703520.0;
13.9;90477280.0;14.0;246080.0;13.9;90969440.0;
14.0;87596320.0;14.1;492160.0;14.0;87842400.0;
14.1;88769120.0;14.2;492160.0;14.1;89261280.0;
14.2;78713920.0;14.3;369120.0;14.2;79206080.0;
14.3;83151840.0;14.4;492160.0;14.3;83520960.0;
14.4;88088480.0;14.5;369120.0;14.4;88580640.0;
14.5;79316640.0;14.6;492160.0;14.5;79685760.0;
14.6;85301760.0;14.7;369120.0;14.6;85793920.0;
14.7;84411040.0;14.8;492160.0;14.7;84780160.0;
14.8;83542560.0;14.9;492160.0;14.8;84034720.0;
14.9;80943680.0;15.0;369120.0;14.9;81435840.0;
15.0;87922240.0;15.1;615200.0;15.0;88291360.0;
15.1;80473120.0;15.2;615200.0;15.1;81088320.0;
15.2;86713440.0;15.3;615200.0;15.2;87328640.0;
15.3;79488800.0;15.4;123040.0;15.3;80104000.0;
15.4;83159040.0;15.5;738240.0;15.4;83282080.0;
15.5;79358560.0;15.6;123040.0;15.5;80096800.0;
15.6;8491040.0;15.7;0.0;15.6;8614080.0;
15.7;0.0;15.8;0.0;15.7;0.0;
15.8;0.0;15.9;492160.0;15.8;0.0;
15.9;66726720.0;16.0;615200.0;15.9;67218880.0;
16.0;85540640.0;16.1;492160.0;16.0;86155840.0;
16.1;82492800.0;16.2;615200.0;16.1;82984960.0;
16.2;87842400.0;16.3;615200.0;16.2;88457600.0;
16.3;79727680.0;16.4;615200.0;16.3;80342880.0;
16.4;87820800.0;16.5;615200.0;16.4;88436000.0;
16.5;82999360.0;16.6;615200.0;16.5;83614560.0;
16.6;88392800.0;16.7;615200.0;16.6;89008000.0;
16.7;84266400.0;16.8;615200.0;16.7;84881600.0;
16.8;87024320.0;16.9;615200.0;16.8;87639520.0;
16.9;79242720.0;17.0;738240.0;16.9;79857920.0;
17.0;88305760.0;17.1;861280.0;17.0;89044000.0;
17.1;77137280.0;17.2;738240.0;17.1;77998560.0;
17.2;76976960.0;17.3;615200.0;17.2;77715200.0;
17.3;89789440.0;17.4;615200.0;17.3;90404640.0;
17.4;87460160.0;17.5;738240.0;17.4;88075360.0;
17.5;80630880.0;17.6;738240.0;17.5;81369120.0;
17.6;90238400.0;17.7;738240.0;17.6;90976640.0;
17.7;77048960.0;17.8;861280.0;17.7;77787200.0;
17.8;88299840.0;17.9;861280.0;17.8;89161120.0;
17.9;80942400.0;18.0;861280.0;17.9;81803680.0;
18.0;84599520.0;18.1;738240.0;18.0;85460800.0;
18.1;80827840.0;18.2;861280.0;18.1;81566080.0;
18.2;87923520.0;18.3;861280.0;18.2;88784800.0;
18.3;81919520.0;18.4;369120.0;18.3;82780800.0;
18.4;83050400.0;18.5;1230400.0;18.4;83419520.0;
18.5;83086400.0;18.6;492160.0;18.5;84316800.0;
18.6;88074080.0;18.7;1353440.0;18.6;88566240.0;
18.7;85909760.0;18.8;369120.0;18.7;87263200.0;
18.8;88233120.0;18.9;1353440.0;18.8;88602240.0;
18.9;82485600.0;19.0;492160.0;18.9;83839040.0;
19.0;86517760.0;19.1;1599520.0;19.0;87009920.0;
19.1;82753280.0;19.2;1230400.0;19.1;84352800.0;
19.2;83260480.0;19.3;615200.0;19.2;84490880.0;
19.3;80835040.0;19.4;369120.0;19.3;81450240.0;
19.4;84005920.0;19.5;1599520.0;19.4;84375040.0;
19.5;74978880.0;19.6;1107360.0;19.5;76578400.0;
19.6;89103520.0;19.7;1107360.0;19.6;90210880.0;
19.7;83346880.0;19.8;615200.0;19.7;84454240.0;
19.8;86850880.0;19.9;1599520.0;19.8;87466080.0;
19.9;77338880.0;20.0;492160.0;19.9;78938400.0;
20.0;89862080.0;20.1;1722560.0;20.0;90354240.0;
20.1;81320000.0;20.2;1107360.0;20.1;83042560.0;
20.2;85540640.0;20.3;1107360.0;20.2;86648000.0;
20.3;85373760.0;20.4;1230400.0;20.3;86481120.0;
20.4;85692480.0;20.5;492160.0;20.4;86922880.0;
20.5;39798720.0;20.6;0.0;20.5;40290880.0;
20.6;0.0;20.7;0.0;20.6;0.0;
20.7;0.0;20.8;0.0;20.7;0.0;
20.8;0.0;20.9;738240.0;20.8;0.0;
20.9;57982400.0;21.0;1570720.0;20.9;58720640.0;
21.0;87958240.0;21.1;1462080.0;21.0;89528960.0;
21.1;79763680.0;21.2;716640.0;21.1;81225760.0;
21.2;84454880.0;21.3;1693760.0;21.2;85171520.0;
21.3;77121600.0;21.4;369120.0;21.3;78815360.0;
21.4;84259200.0;21.5;2171520.0;21.4;84628320.0;
21.5;71149600.0;21.6;723840.0;21.5;73321120.0;
21.6;83303680.0;21.7;2410400.0;21.6;84027520.0;
21.7;86112000.0;21.8;1454880.0;21.7;88522400.0;
21.8;86866560.0;21.9;1447680.0;21.8;88321440.0;
21.9;79835040.0;22.0;1469280.0;21.9;81282720.0;
22.0;86742240.0;22.1;1585120.0;22.0;88211520.0;
22.1;79285920.0;22.2;1686560.0;22.1;80871040.0;
22.2;86258560.0;22.3;1462080.0;22.2;87945120.0;
22.3;81117120.0;22.4;1570720.0;22.3;82579200.0;
22.4;88102880.0;22.5;1693760.0;22.4;89673600.0;
22.5;77708000.0;22.6;1469280.0;22.5;79401760.0;
22.6;86973920.0;22.7;1447680.0;22.6;88443200.0;
22.7;79727680.0;22.8;846880.0;22.7;81175360.0;
22.8;84346240.0;22.9;2670880.0;22.8;85193120.0;
22.9;71026560.0;23.0;1693760.0;22.9;73697440.0;
23.0;86604800.0;23.1;2294560.0;23.0;88298560.0;
23.1;71605760.0;23.2;2164320.0;23.1;73900320.0;
23.2;84347520.0;23.3;1447680.0;23.2;86511840.0;
23.3;81268320.0;23.4;1570720.0;23.3;82716000.0;
23.4;87132960.0;23.5;1693760.0;23.4;88703680.0;
23.5;76919360.0;23.6;0.0;23.5;78613120.0;
23.6;84382240.0;23.7;0.0;23.6;84382240.0;
23.7;76984160.0;23.8;477760.0;23.7;76984160.0;
23.8;88573440.0;23.9;0.0;23.8;89051200.0;
23.9;84253280.0;24.0;0.0;23.9;84253280.0;
24.0;88175520.0;24.1;1693760.0;24.0;88175520.0;
24.1;77353280.0;24.2;2048480.0;24.1;79047040.0;
24.2;90100960.0;24.3;2185920.0;24.2;92149440.0;
24.3;81790560.0;24.4;2070080.0;24.3;83976480.0;
24.4;85019040.0;24.5;2185920.0;24.4;87089120.0;
24.5;78924000.0;24.6;1961440.0;24.5;81109920.0;
24.6;85583840.0;24.7;1831200.0;24.6;87545280.0;
24.7;80690400.0;24.8;2432000.0;24.7;82521600.0;
24.8;83644000.0;24.9;2200320.0;24.8;86076000.0;
24.9;72952000.0;25.0;846880.0;24.9;75152320.0;
25.0;86134240.0;25.1;3380320.0;25.0;86981120.0;
25.1;72713120.0;25.2;962720.0;25.1;76093440.0;
25.2;89036800.0;25.3;3271680.0;25.2;89999520.0;
25.3;80335680.0;25.4;1208800.0;25.3;83607360.0;
25.4;83173440.0;25.5;3257280.0;25.4;84382240.0;
25.5;77461920.0;25.6;969920.0;25.5;80719200.0;
25.6;20572480.0;25.7;0.0;25.6;21542400.0;
25.7;0.0;25.8;0.0;25.7;0.0;
25.8;0.0;25.9;1563520.0;25.8;0.0;
25.9;65141600.0;26.0;962720.0;25.9;66705120.0;
26.0;80994720.0;26.1;3988320.0;26.0;81957440.0;
26.1;78779360.0;26.2;2692480.0;26.1;82767680.0;
26.2;84476480.0;26.3;2786720.0;26.2;87168960.0;
26.3;78590880.0;26.4;2656480.0;26.3;81377600.0;
26.4;84818080.0;26.5;2765120.0;26.4;87474560.0;
26.5;79986880.0;26.6;2916960.0;26.5;82752000.0;
26.6;88298560.0;26.7;2519040.0;26.6;91215520.0;
26.7;77331680.0;26.8;1693760.0;26.7;79850720.0;
26.8;85728480.0;26.9;4234400.0;26.8;87422240.0;
26.9;80212640.0;27.0;2685280.0;26.9;84447040.0;
27.0;81175360.0;27.1;3032800.0;27.0;83860640.0;
27.1;81892000.0;27.2;2439200.0;27.1;84924800.0;
27.2;79032640.0;27.3;3278880.0;27.2;81471840.0;
27.3;86922880.0;27.4;1223200.0;27.3;90201760.0;
27.4;86278880.0;27.5;4538080.0;27.4;87502080.0;
27.5;81906400.0;27.6;3155840.0;27.5;86444480.0;
27.6;87494880.0;27.7;3995520.0;27.6;90650720.0;
27.7;70781760.0;27.8;1939840.0;27.7;74777280.0;
27.8;84729760.0;27.9;4444480.0;27.8;86669600.0;
27.9;75420640.0;28.0;3257280.0;27.9;79865120.0;
28.0;87098240.0;28.1;3155840.0;28.0;90355520.0;
28.1;78314720.0;28.2;1816800.0;28.1;81470560.0;
28.2;80183840.0;28.3;5414400.0;28.2;82000640.0;
28.3;81631520.0;28.4;2793920.0;28.3;87045920.0;
28.4;86251360.0;28.5;4357440.0;28.4;89045280.0;
28.5;79646560.0;28.6;3981120.0;28.5;84004000.0;
28.6;83159040.0;28.7;3640800.0;28.6;87140160.0;
28.7;76795680.0;28.8;3727840.0;28.7;80436480.0;
28.8;85229120.0;28.9;3778240.0;28.8;88956960.0;
28.9;77389280.0;29.0;3771040.0;28.9;81167520.0;
29.0;84729760.0;29.1;1947040.0;29.0;88500800.0;
29.1;88942560.0;29.2;5703680.0;29.1;90889600.0;
29.2;76158880.0;29.3;4009920.0;29.2;81862560.0;
29.3;82695680.0;29.4;3865280.0;29.3;86705600.0;
29.4;83086400.0;29.5;3988320.0;29.4;86951680.0;
29.5;83781440.0;29.6;4690560.0;29.5;87769760.0;
29.6;83665600.0;29.7;4929440.0;29.6;88356160.0;
29.7;79467200.0;29.8;4712160.0;29.7;84396640.0;
29.8;85576640.0;29.9;3141440.0;29.8;90288800.0;
29.9;82724480.0;30.0;4205600.0;29.9;85865920.0;
30.0;81935840.0;30.1;4480480.0;30.0;86141440.0;
30.1;74660160.0;30.2;2670880.0;30.1;79140640.0;
30.2;82138080.0;30.3;6760640.0;30.2;84808960.0;
30.3;75594080.0;30.4;4987040.0;30.3;82354720.0;
30.4;81153760.0;30.5;1693760.0;30.4;86140800.0;
30.5;28100800.0;30.6;0.0;30.5;29794560.0;
30.6;0.0;30.7;0.0;30.6;0.0;
30.7;0.0;30.8;0.0;30.7;0.0;
30.8;0.0;30.9;2909760.0;30.8;0.0;
30.9;50700160.0;31.0;4885600.0;30.9;53609920.0;
31.0;85193120.0;31.1;5218720.0;31.0;90078720.0;
31.1;79054240.0;31.2;4943840.0;31.1;84272960.0;
31.2;83195040.0;31.3;4987040.0;31.2;88138880.0;
31.3;76173280.0;31.4;2178720.0;31.3;81160320.0;
31.4;84367840.0;31.5;7361440.0;31.4;86546560.0;
31.5;72249760.0;31.6;3532160.0;31.5;79611200.0;
31.6;81371040.0;31.7;9424320.0;31.6;84903200.0;
31.7;73900320.0;31.8;4335840.0;31.7;83324640.0;
31.8;83768320.0;31.9;4227200.0;31.8;88104160.0;
31.9;73558720.0;32.0;2070080.0;31.9;77785920.0;
32.0;85678080.0;32.1;8765920.0;32.0;87748160.0;
32.1;76419360.0;32.2;5899360.0;32.1;85185280.0;
32.2;79018240.0;32.3;5689280.0;32.2;84917600.0;
32.3;77613760.0;32.4;3271680.0;32.3;83303040.0;
32.4;80784640.0;32.5;8903360.0;32.4;84056320.0;
32.5;65394880.0;32.6;5949760.0;32.5;74298240.0;
32.6;78685120.0;32.7;5457600.0;32.6;84634880.0;
32.7;75094720.0;32.8;5906560.0;32.7;80552320.0;
32.8;81741440.0;32.9;6131040.0;32.8;87648000.0;
32.9;73790400.0;33.0;6659200.0;32.9;79921440.0;
33.0;82109280.0;33.1;5450400.0;33.0;88768480.0;
33.1;80255840.0;33.2;6470720.0;33.1;85706240.0;
33.2;78149760.0;33.3;6022400.0;33.2;84620480.0;
33.3;73154880.0;33.4;3170240.0;33.3;79177280.0;
33.4;83658400.0;33.5;8772480.0;33.4;86828640.0;
33.5;69347200.0;33.6;8316960.0;33.5;78119680.0;
33.6;70259520.0;33.7;3503360.0;33.6;78576480.0;
33.7;85424800.0;33.8;10270560.0;33.7;88928160.0;
33.8;71143680.0;33.9;2417600.0;33.8;81414240.0;
33.9;84250720.0;34.0;7983840.0;33.9;86668320.0;
34.0;69014080.0;34.1;3184640.0;34.0;76997920.0;
34.1;86879680.0;34.2;11154080.0;34.1;90064320.0;
34.2;72467040.0;34.3;2077280.0;34.2;83621120.0;
34.3;87096960.0;34.4;12905440.0;34.3;89174240.0;
34.4;69506240.0;34.5;7911200.0;34.4;82411680.0;
34.5;77664800.0;34.6;7448480.0;34.5;85576000.0;
34.6;78902400.0;34.7;3488960.0;34.6;86350880.0;
34.7;85692480.0;34.8;11421760.0;34.7;89181440.0;
34.8;75796960.0;34.9;3879680.0;34.8;87218720.0;
34.9;80647200.0;35.0;11667840.0;34.9;84526880.0;
35.0;69035680.0;35.1;5928160.0;35.0;80703520.0;
35.1;83549760.0;35.2;8996960.0;35.1;89477920.0;
35.2;73183680.0;35.3;7759360.0;35.2;82180640.0;
35.3;64967520.0;35.4;8989760.0;35.3;72726880.0;
35.4;69484640.0;35.5;6630400.0;35.4;78474400.0;
35.5;85569440.0;35.6;5523040.0;35.5;92199840.0;
35.6;24756480.0;35.7;0.0;35.6;30279520.0;
35.7;0.0;35.8;4371840.0;35.7;0.0;
35.8;56346240.0;35.9;9040160.0;35.8;60718080.0;
35.9;77194240.0;36.0;9011360.0;35.9;86234400.0;
36.0;73914720.0;36.1;9445920.0;36.0;82926080.0;
36.1;70086720.0;36.2;4256000.0;36.1;79532640.0;
36.2;82116480.0;36.3;13767360.0;36.2;86372480.0;
36.3;65018560.0;36.4;4220000.0;36.3;78785920.0;
36.4;83296480.0;36.5;13896960.0;36.4;87516480.0;
36.5;65568320.0;36.6;4965440.0;36.5;79465280.0;
36.6;85562240.0;36.7;13912000.0;36.6;90527680.0;
36.7;64113440.0;36.8;5204320.0;36.7;78025440.0;
36.8;81776160.0;36.9;14063840.0;36.8;86980480.0;
36.9;71272640.0;37.0;4922240.0;36.9;85336480.0;
37.0;79583040.0;37.1;13854400.0;37.0;84505280.0;
37.1;68398880.0;37.2;11255520.0;37.1;82253280.0;
37.2;78860480.0;37.3;12247040.0;37.2;90116000.0;
37.3;65422400.0;37.4;5218720.0;37.3;77669440.0;
37.4;77317280.0;37.5;10936800.0;37.4;82536000.0;
37.5;70251680.0;37.6;8244320.0;37.5;81188480.0;
37.6;80177920.0;37.7;10951200.0;37.6;88422240.0;
37.7;75607200.0;37.8;5942560.0;37.7;86558400.0;
37.8;84128960.0;37.9;16236000.0;37.8;90071520.0;
37.9;69014080.0;38.0;11545440.0;37.9;85250080.0;
38.0;77796320.0;38.1;10807200.0;38.0;89341760.0;
38.1;69143040.0;38.2;9988480.0;38.1;79950240.0;
38.2;78518880.0;38.3;13629280.0;38.2;88507360.0;
38.3;68398880.0;38.4;5703680.0;38.3;82028160.0;
38.4;82384160.0;38.5;17183040.0;38.4;88087840.0;
38.5;70012800.0;38.6;10068320.0;38.5;87195840.0;
38.6;76499200.0;38.7;15004960.0;38.6;86567520.0;
38.7;65430880.0;38.8;11559840.0;38.7;80435840.0;
38.8;68161280.0;38.9;6926880.0;38.8;79721120.0;
38.9;75550880.0;39.0;19906240.0;38.9;82477760.0;
39.0;62760000.0;39.1;15200000.0;39.0;82666240.0;
39.1;69165920.0;39.2;11103680.0;39.1;84365920.0;
39.2;69028480.0;39.3;4704960.0;39.2;80132160.0;
39.3;80082400.0;39.4;15359680.0;39.3;84787360.0;
39.4;65568320.0;39.5;13578880.0;39.4;80928000.0;
39.5;73545600.0;39.6;14490560.0;39.5;87124480.0;
39.6;63896160.0;39.7;6463520.0;39.6;78386720.0;
39.7;81305600.0;39.8;21677920.0;39.7;87769120.0;
39.8;61587200.0;39.9;7404640.0;39.8;83265120.0;
39.9;80719200.0;40.0;19601280.0;39.9;88123840.0;
40.0;66914560.0;40.1;12485920.0;40.0;86515840.0;
40.1;67450560.0;40.2;14599200.0;40.1;79936480.0;
40.2;63036160.0;40.3;7136960.0;40.2;77635360.0;
40.3;81740160.0;40.4;21295040.0;40.3;88877120.0;
40.4;61232480.0;40.5;0.0;40.4;82527520.0;
40.5;4430080.0;40.6;0.0;40.5;4430080.0;
40.6;0.0;40.7;0.0;40.6;0.0;
40.7;0.0;40.8;0.0;40.7;0.0;
40.8;0.0;40.9;492160.0;40.8;0.0;
40.9;3597600.0;41.0;13398240.0;40.9;4089760.0;
41.0;65627200.0;41.1;5667680.0;41.0;79025440.0;
41.1;83629600.0;41.2;19565920.0;41.1;89297280.0;
41.2;62072160.0;41.3;16112320.0;41.2;81638080.0;
41.3;67370720.0;41.4;15772000.0;41.3;83483040.0;
41.4;64402720.0;41.5;9923680.0;41.4;80174720.0;
41.5;78634720.0;41.6;23798400.0;41.5;88558400.0;
41.6;58510560.0;41.7;9656000.0;41.6;82308960.0;
41.7;81371040.0;41.8;22888000.0;41.7;91027040.0;
41.8;58612000.0;41.9;8519200.0;41.8;81500000.0;
41.9;81284000.0;42.0;24377600.0;41.9;89803200.0;
42.0;54905760.0;42.1;9605600.0;42.0;79283360.0;
42.1;80907680.0;42.2;25087680.0;42.1;90513280.0;
42.2;52770240.0;42.3;14504960.0;42.2;77857920.0;
42.3;63924960.0;42.4;10697920.0;42.3;78429920.0;
42.4;79973760.0;42.5;23227040.0;42.4;90671680.0;
42.5;59205600.0;42.6;19854560.0;42.5;82432640.0;
42.6;61501440.0;42.7;21381440.0;42.6;81356000.0;
42.7;59740960.0;42.8;5225920.0;42.7;81122400.0;
42.8;86271680.0;42.9;20317920.0;42.8;91497600.0;
42.9;60392800.0;43.0;8649440.0;42.9;80710720.0;
43.0;79235520.0;43.1;27780160.0;43.0;87884960.0;
43.1;57793920.0;43.2;9974080.0;43.1;85574080.0;
43.2;77136000.0;43.3;28439200.0;43.2;87110080.0;
43.3;59756000.0;43.4;9235840.0;43.3;88195200.0;
43.4;81435840.0;43.5;28004640.0;43.4;90671680.0;
43.5;57685280.0;43.6;10415840.0;43.5;85689920.0;
43.6;77461920.0;43.7;28062240.0;43.6;87877760.0;
43.7;53704160.0;43.8;10944000.0;43.7;81766400.0;
43.8;75934400.0;43.9;28157120.0;43.8;86878400.0;
43.9;58315520.0;44.0;15851840.0;43.9;86472640.0;
44.0;63498240.0;44.1;6557760.0;44.0;79350080.0;
44.1;82710080.0;44.2;29836480.0;44.1;89267840.0;
44.2;56592320.0;44.3;6934080.0;44.2;86428800.0;
44.3;80292480.0;44.4;0.0;44.3;87226560.0;
44.4;85040640.0;44.5;0.0;44.4;85040640.0;
44.5;87132960.0;44.6;477760.0;44.5;87132960.0;
44.6;79099360.0;44.7;0.0;44.6;79577120.0;
44.7;89572800.0;44.8;0.0;44.7;89572800.0;
44.8;84150560.0;44.9;12934240.0;44.8;84150560.0;
44.9;76232800.0;45.0;30103520.0;44.9;89167040.0;
45.0;60246880.0;45.1;25268960.0;45.0;90350400.0;
45.1;62737760.0;45.2;13275200.0;45.1;88006720.0;
45.2;74819840.0;45.3;10763360.0;45.2;88095040.0;
45.3;64019200.0;45.4;13853760.0;45.3;74782560.0;
45.4;60198400.0;45.5;10191360.0;45.4;74052160.0;
45.5;76137280.0;45.6;15627360.0;45.5;86328640.0;
45.6;15910720.0;45.7;0.0;45.6;31538080.0;
45.7;0.0;45.8;0.0;45.7;0.0;
45.8;0.0;45.9;11414560.0;45.8;0.0;
45.9;34217440.0;46.0;10176960.0;45.9;45632000.0;
46.0;79242720.0;46.1;31848960.0;46.0;89419680.0;
46.1;53718560.0;46.2;21512320.0;46.1;85567520.0;
46.2;59221280.0;46.3;21620960.0;46.2;80733600.0;
46.3;53472480.0;46.4;21439680.0;46.3;75093440.0;
46.4;56961440.0;46.5;12572960.0;46.4;78401120.0;
46.5;76274720.0;46.6;31334560.0;46.5;88847680.0;
46.6;56411040.0;46.7;11212320.0;46.6;87745600.0;
46.7;76839520.0;46.8;33859520.0;46.7;88051840.0;
46.8;45227520.0;46.9;12623360.0;46.8;79087040.0;
46.9;75109120.0;47.0;30755360.0;46.9;87732480.0;
47.0;59002720.0;47.1;13434240.0;47.0;89758080.0;
47.1;75775360.0;47.2;41193440.0;47.1;89209600.0;
47.2;46429120.0;47.3;26072640.0;47.2;87622560.0;
47.3;63295360.0;47.4;12956480.0;47.3;89368000.0;
47.4;68536320.0;47.5;8012640.0;47.4;81492800.0;
47.5;80002560.0;47.6;28967360.0;47.5;88015200.0;
47.6;54189120.0;47.7;25732320.0;47.6;83156480.0;
47.7;56759840.0;47.8;12131200.0;47.7;82492160.0;
47.8;73857120.0;47.9;38927040.0;47.8;85988320.0;
47.9;50106560.0;48.0;25123680.0;47.9;89033600.0;
48.0;56968640.0;48.1;25761120.0;48.0;82092320.0;
48.1;47514880.0;48.2;14013440.0;48.1;73276000.0;
48.2;76564000.0;48.3;31608800.0;48.2;90577440.0;
48.3;56339040.0;48.4;13115520.0;48.3;87947840.0;
48.4;78331680.0;48.5;38073600.0;48.4;91447200.0;
48.5;39355680.0;48.6;15402880.0;48.5;77429280.0;
48.6;73654240.0;48.7;37349760.0;48.6;89057120.0;
48.7;46124800.0;48.8;16633280.0;48.7;83474560.0;
48.8;72076320.0;48.9;33642240.0;48.8;88709600.0;
48.9;47746560.0;49.0;14411360.0;48.9;81388800.0;
49.0;74566560.0;49.1;35669760.0;49.0;88977920.0;
49.1;50967840.0;49.2;17690240.0;49.1;86637600.0;
49.2;70889120.0;49.3;44682400.0;49.2;88579360.0;
49.3;47601920.0;49.4;33731200.0;49.3;92284320.0;
49.4;52060800.0;49.5;4263200.0;49.4;85792000.0;
49.5;81537280.0;49.6;29597600.0;49.5;85800480.0;
49.6;60660480.0;49.7;20107840.0;49.6;90258080.0;
49.7;74357760.0;49.8;35721440.0;49.7;94465600.0;
49.8;49706720.0;49.9;31189920.0;49.8;85428160.0;
49.9;52518240.0;50.0;28822720.0;49.9;83708160.0;
50.0;50641920.0;50.1;30530240.0;50.0;79464640.0;
50.1;46001760.0;50.2;17878080.0;50.1;76532000.0;
50.2;65705760.0;50.3;29524960.0;50.2;83583840.0;
50.3;47999840.0;50.4;30509920.0;50.3;77524800.0;
50.4;52249280.0;50.5;25355360.0;50.4;82759200.0;
50.5;34362080.0;50.6;0.0;50.5;59717440.0;
50.6;0.0;50.7;0.0;50.6;0.0;
50.7;0.0;50.8;0.0;50.7;0.0;
50.8;0.0;50.9;0.0;50.8;0.0;
50.9;0.0;51.0;45000480.0;50.9;0.0;
51.0;28042560.0;51.1;16582880.0;51.0;73043040.0;
51.1;65242400.0;51.2;25045120.0;51.1;81825280.0;
51.2;67660640.0;51.3;42851200.0;51.2;92705760.0;
51.3;37112800.0;51.4;23734880.0;51.3;79964000.0;
51.4;53327840.0;51.5;19666720.0;51.4;77062720.0;
51.5;69491840.0;51.6;48700160.0;51.5;89158560.0;
51.6;42947360.0;51.7;6167040.0;51.6;91647520.0;
51.7;79973760.0;51.8;34280320.0;51.7;86140800.0;
51.8;49867680.0;51.9;25898560.0;51.8;84148000.0;
51.9;57902560.0;52.0;30951040.0;51.9;83801120.0;
52.0;60002080.0;52.1;33614720.0;52.0;90953120.0;
52.1;46117600.0;52.2;31985760.0;52.1;79732320.0;
52.2;49433120.0;52.3;31602880.0;52.2;81418880.0;
52.3;55551040.0;52.4;20260320.0;52.3;87153920.0;
52.4;66856960.0;52.5;37603040.0;52.4;87117280.0;
52.5;49056800.0;52.6;17791680.0;52.5;86659840.0;
52.6;66958400.0;52.7;45500480.0;52.6;84750080.0;
52.7;40696000.0;52.8;33339200.0;52.7;86196480.0;
52.8;44649600.0;52.9;27505920.0;52.8;77988800.0;
52.9;54702880.0;53.0;9532960.0;52.9;82208800.0;
53.0;79380160.0;53.1;45789760.0;53.0;88913120.0;
53.1;35397440.0;53.2;6912480.0;53.1;81187200.0;
53.2;80958080.0;53.3;50748000.0;53.2;87870560.0;
53.3;35353600.0;53.4;15301440.0;53.3;86101600.0;
53.4;74740000.0;53.5;45977600.0;53.4;90041440.0;
53.5;44887200.0;53.6;43387200.0;53.5;90864800.0;
53.6;40211040.0;53.7;8085280.0;53.6;83598240.0;
53.7;66284960.0;53.8;30777600.0;53.7;74370240.0;
53.8;54927360.0;53.9;25507200.0;53.8;85704960.0;
53.9;53747360.0;54.0;23465920.0;53.9;79254560.0;
54.0;65423680.0;54.1;35337280.0;54.0;88889600.0;
54.1;49889280.0;54.2;18457280.0;54.1;85226560.0;
54.2;69817760.0;54.3;48446880.0;54.2;88275040.0;
54.3;38155360.0;54.4;32434720.0;54.3;86602240.0;
54.4;52922080.0;54.5;20774080.0;54.4;85356800.0;
54.5;69984000.0;54.6;49134080.0;54.5;90758080.0;
54.6;37344480.0;54.7;20723040.0;54.6;86478560.0;
54.7;68334720.0;54.8;17357760.0;54.7;89057760.0;
54.8;73987360.0;54.9;23792480.0;54.8;91345120.0;
54.9;51923360.0;55.0;0.0;54.9;75715840.0;
55.0;84860000.0;55.1;0.0;55.0;84860000.0;
55.1;81566080.0;55.2;484960.0;55.1;81566080.0;
55.2;86278880.0;55.3;0.0;55.2;86763840.0;
55.3;82522880.0;55.4;0.0;55.3;82522880.0;
55.4;86510560.0;55.5;39746400.0;55.4;86510560.0;
55.5;41876000.0;55.6;30720000.0;55.5;81622400.0;
55.6;33261920.0;55.7;0.0;55.6;63981920.0;
55.7;0.0;55.8;0.0;55.7;0.0;
55.8;0.0;55.9;0.0;55.8;0.0;
55.9;3474560.0;56.0;10061120.0;55.9;3474560.0;
56.0;75934400.0;56.1;51102720.0;56.0;85995520.0;
56.1;37417120.0;56.2;32008000.0;56.1;88519840.0;
56.2;56722560.0;56.3;21150400.0;56.2;88730560.0;
56.3;70309920.0;56.4;49958720.0;56.3;91460320.0;
56.4;38777760.0;56.5;32992320.0;56.4;88736480.0;
56.5;48008320.0;56.6;34374560.0;56.5;81000640.0;
56.6;43598560.0;56.7;35424960.0;56.6;77973120.0;
56.7;49208640.0;56.8;33477280.0;56.7;84633600.0;
56.8;48260320.0;56.9;19384640.0;56.8;81737600.0;
56.9;70194080.0;57.0;49807520.0;56.9;89578720.0;
57.0;44011520.0;57.1;36307840.0;57.0;93819040.0;
57.1;40855040.0;57.2;34454400.0;57.1;77162880.0;
57.2;49448800.0;57.3;30212800.0;57.2;83903200.0;
57.3;55608000.0;57.4;40527840.0;57.3;85820800.0;
57.4;49592160.0;57.5;18428480.0;57.4;90120000.0;
57.5;67226080.0;57.6;51255200.0;57.5;85654560.0;
57.6;34818240.0;57.7;35402720.0;57.6;86073440.0;
57.7;46023360.0;57.8;16807360.0;57.7;81426080.0;
57.8;75087520.0;57.9;53028800.0;57.8;91894880.0;
57.9;34260640.0;58.0;44820480.0;57.9;87289440.0;
58.0;37128480.0;58.1;28570080.0;58.0;81948960.0;
58.1;53139360.0;58.2;44798880.0;58.1;81709440.0;
58.2;43830240.0;58.3;27729760.0;58.2;88629120.0;
58.3;51713280.0;58.4;12283040.0;58.3;79443040.0;
58.4;75116320.0;58.5;39550080.0;58.4;87399360.0;
58.5;48188320.0;58.6;19493280.0;58.5;87738400.0;
58.6;69383200.0;58.7;57140160.0;58.6;88876480.0;
58.7;30901920.0;58.8;38675040.0;58.7;88042080.0;
58.8;45010240.0;58.9;36177600.0;58.8;83685280.0;
58.9;47637920.0;59.0;40129920.0;58.9;83815520.0;
59.0;43236640.0;59.1;39029760.0;59.0;83366560.0;
59.1;47283200.0;59.2;13738560.0;59.1;86312960.0;
59.2;68398880.0;59.3;55439200.0;59.2;82137440.0;
59.3;38995040.0;59.4;38703840.0;59.3;94434240.0;
59.4;38198560.0;59.5;20875520.0;59.4;76902400.0;
59.5;65553920.0;59.6;54715360.0;59.5;86429440.0;
59.6;36265920.0;59.7;40607680.0;59.6;90981280.0;
59.7;44083520.0;59.8;23995360.0;59.7;84691200.0;
59.8;56961440.0;59.9;16286400.0;59.8;80956800.0;
59.9;73907520.0;60.0;60650720.0;59.9;90193920.0;
60.0;30988960.0;60.1;39529120.0;60.0;91639680.0;
60.1;44423840.0;;;60.1;83952960.0;


==> csv/BbrVegasrtt.csv <==
0;0;1;1;
0.1;4.76583412715;0.1;9.05204384248;
0.2;8.53577026954;0.2;8.47081480355;
0.3;6.66901080505;0.3;4.71463008803;
0.4;6.33221448854;0.4;4.48434957316;
0.5;6.84684362167;0.5;4.6952447914;
0.6;6.19324235355;0.6;4.65224442493;
0.7;5.04045963287;0.7;4.24926991415;
0.8;5.59090019821;0.8;5.14423069747;
0.9;6.40437236199;0.9;5.02002485867;
1.0;5.60864280252;1.0;5.02054480945;
1.1;5.41676934232;1.1;4.13361604158;
1.2;7.19826510458;1.2;5.2570113343;
1.3;6.38830080265;1.3;4.80825510468;
1.4;6.77437252469;1.4;5.16775784465;
1.5;5.68742643703;1.5;4.39625745379;
1.6;6.75288224832;1.6;5.27516978128;
1.7;6.80422782898;1.7;5.25218091053;
1.8;5.82470323728;1.8;4.83585902251;
1.9;5.43415415418;1.9;4.67675976433;
2.0;5.92322712359;2.0;4.82778681649;
2.1;6.99820885291;2.1;5.49106693816;
2.2;6.32486560128;2.2;5.18913169471;
2.3;6.20199243228;2.3;4.94765386383;
2.7;7.42041213172;2.7;5.46692835318;
2.8;6.41610083126;2.8;5.00255021893;
2.9;5.28184005192;2.9;4.51847855349;
3.0;5.09101097737;3.0;4.14846463987;
3.1;5.96891052421;3.1;4.94297390634;
3.2;6.02953655775;3.2;4.85502761953;
3.3;5.66375883002;3.3;4.95434413522;
3.4;5.27134505651;3.4;4.80962761541;
3.5;5.22944148706;3.5;4.54005085189;
3.6;5.80684705214;3.6;4.77771039279;
3.7;5.38016871402;3.7;4.58215063775;
3.8;4.64880062362;3.8;4.09808056052;
3.9;5.14474357526;3.9;4.74372783177;
4.0;6.17621718226;4.0;4.82235389685;
4.1;6.27760376249;4.1;5.22383937129;
4.2;4.87214053443;4.2;4.1743931891;
4.3;5.51799510388;4.3;4.59101657535;
4.4;6.17602169514;4.4;4.90858438036;
4.5;5.06908919222;4.5;4.42470452365;
4.6;5.64265502127;4.6;4.73684359362;
4.7;5.28767962515;4.7;4.89009187577;
4.8;6.71916182448;4.8;5.40962415872;
4.9;5.81186238457;4.9;4.71333367484;
5.0;4.74593272576;5.0;4.35043529478;
5.1;5.48205321485;5.1;4.62618078687;
5.2;7.3297830189;5.2;5.48394010701;
5.3;6.48199125778;5.3;4.71783153127;
5.4;6.27901755184;5.4;5.17052211119;
5.5;6.1218487589;5.5;4.89982238183;
5.6;5.48845324023;5.6;4.67002450539;
5.7;6.06047539484;5.7;4.89505435015;
5.8;4.76242832302;5.8;4.11570728689;
5.9;5.56852844324;5.9;4.93079998407;
6.0;4.81647374679;6.0;3.9481388198;
6.1;5.73935303637;6.1;4.63059191533;
6.2;5.73676632297;6.2;4.5806212303;
6.3;5.61249687011;6.3;4.83854367183;
6.4;5.00751796522;6.4;4.16830367288;
6.5;5.55078429405;6.5;4.47465556008;
6.6;5.03673504308;6.6;4.32623801779;
6.7;5.96731668943;6.7;5.35928240474;
6.8;5.05608615309;6.8;4.54091540603;
6.9;4.4136973452;6.9;3.86306106067;
7.0;4.53480769848;7.0;3.82886471085;
7.1;5.49663744475;7.1;4.27156887697;
7.2;6.37495982182;7.2;5.47000328959;
7.3;5.4360167815;7.3;4.38469526006;
7.4;5.5234404816;7.4;4.86369878054;
7.5;5.03282887595;7.5;4.39660637467;
8.4;6.02602958679;8.4;4.78735607341;
8.5;6.86158835888;8.5;5.36988696464;
8.6;5.52356870551;8.6;4.64606350237;
8.7;7.04336166382;8.7;5.69773750541;
8.8;5.84557030227;8.8;4.96822345756;
8.9;5.52842446736;8.9;4.72163046644;
9.0;5.9297632897;9.0;4.80348452544;
9.1;5.42213054413;9.1;4.36466479162;
9.2;6.41011637311;9.2;5.06844377648;
9.3;6.21068171966;9.3;4.98542222348;
9.4;4.70549891693;9.4;4.56910518308;
9.5;5.95116288695;9.5;5.22196199012;
9.6;5.94108525444;9.6;4.83332154501;
9.7;5.86008464589;9.7;5.10084095286;
9.8;4.71508837192;9.8;4.07544213734;
9.9;4.45187568665;9.9;4.15431196533;
10.0;4.98301267624;10.0;4.25381101044;
10.1;1.53790888461;10.1;2.74411693418;
10.2;1.53546014536;10.2;1.85214735798;
10.3;2.79362448331;10.3;3.58923418181;
10.4;5.33743609082;10.4;4.72167171078;
10.5;5.72909462836;10.5;4.98731747828;
10.6;5.17547925313;10.6;4.47838327402;
10.7;5.67249721951;10.7;4.59549467215;
10.8;5.58496298997;10.8;4.79818329667;
10.9;4.67708921924;10.9;4.34024502402;
11.0;6.17807156572;11.0;4.91475989042;
11.1;6.24943733215;11.1;5.23542307191;
11.2;6.38934317089;11.2;4.96476375504;
11.3;4.46770313012;11.3;3.74793068747;
11.4;4.92742175148;11.4;4.0255707853;
11.5;5.36861323347;11.5;4.49705190313;
11.6;5.89099952153;11.6;4.81329119878;
11.7;5.09716335096;11.7;4.72185686621;
11.8;6.47444725037;11.8;5.03973428021;
11.9;4.82462231929;11.9;4.35961067861;
12.0;5.46008348465;12.0;4.31394718521;
12.1;5.02499354254;12.1;4.62578132884;
12.2;5.22803747526;12.2;4.33311021397;
12.3;5.83216368434;12.3;5.350115933;
12.4;7.87716326506;12.4;6.26869313419;
13.1;5.86895715623;13.1;4.80456548194;
13.2;4.64603636;13.2;4.25907985243;
13.3;5.50020572751;13.3;4.59935257472;
13.4;5.8025502667;13.4;4.56531090144;
13.5;4.85909686369;13.5;4.02941452093;
13.6;5.05634581689;13.6;4.36318791314;
13.7;5.54940726731;13.7;4.7578735628;
13.8;6.76512718201;13.8;5.65660551104;
13.9;6.00731984163;13.9;4.96036992102;
14.0;5.97608089447;14.0;4.88551917104;
14.1;5.47883309514;14.1;4.9973698692;
14.2;6.29024098559;14.2;5.08858607366;
14.3;6.00628967745;14.3;5.26396533165;
14.4;4.94894073123;14.4;3.98367107985;
14.5;4.37023171357;14.5;3.71637217204;
14.6;4.95097613094;14.6;4.52020409561;
14.7;4.88750521953;14.7;4.28948133764;
14.8;5.53297152561;14.8;4.50213098376;
14.9;5.50700348114;14.9;4.62626240736;
15.0;5.49777432492;15.0;4.57470666117;
15.1;5.43819697557;15.1;4.68217838577;
15.2;5.31215527478;15.2;4.51065258807;
15.3;5.89900125157;15.3;4.52261996046;
15.4;4.80304647375;15.4;4.17847022778;
15.5;5.22856007923;15.5;4.43298043431;
15.6;6.15234340695;15.6;5.10394863966;
15.7;5.73957785395;15.7;4.63805380455;
15.8;5.23409705896;15.8;4.34881394063;
15.9;5.62635387283;15.9;5.0605144994;
16.0;5.2247956856;16.0;4.34905844675;
16.1;4.66195037288;16.1;4.01244083596;
16.2;5.25752056477;16.2;4.49328168609;
16.3;5.61653271965;16.3;4.53960660478;
16.4;5.74452579021;16.4;5.10043475279;
16.5;5.45803283123;16.5;4.59532680626;
16.6;5.90007305145;16.6;4.94314317244;
16.7;4.90128366571;16.7;4.54356483907;
16.8;5.90792922086;16.8;5.47008775685;
16.9;5.54143587748;16.9;4.80315598046;
17.0;5.43322617357;17.0;4.59425126092;
17.1;6.05772435665;17.1;5.20465252506;
17.2;4.54643953626;17.2;4.05817109395;
17.3;6.20719450939;17.3;5.11743393412;
17.4;5.83806245223;17.4;4.78567587619;
17.5;5.81895786783;17.5;4.42080294832;
17.6;5.20007063945;17.6;4.31540345195;
17.7;5.07434457541;17.7;4.3682271526;
17.8;4.71841371976;17.8;4.2659341372;
17.9;4.88967010655;17.9;4.4618540032;
18.0;6.04636156106;18.0;5.16351576774;
18.1;4.9639485546;18.1;4.42147188346;
18.2;5.66403255906;18.2;4.69655008877;
18.3;6.54238903964;18.3;5.46675901443;
18.4;6.45135783549;18.4;5.42416700458;
18.5;5.59078177361;18.5;4.31552027712;
18.6;5.07586142596;18.6;4.07411290344;
18.7;5.90295202277;18.7;4.90673408387;
18.8;4.33647983214;18.8;3.80696077398;
18.9;6.49239754802;18.9;5.92695559774;
19.0;6.00926855863;19.0;5.23778275838;
19.1;5.89080580643;19.1;4.75848812453;
19.2;5.94798860879;19.2;4.82674274804;
19.3;4.93922389922;19.3;4.14977924168;
19.4;5.1982684802;19.4;4.55026667812;
19.5;4.98094189335;19.5;4.25162287646;
19.6;4.91843667141;19.6;4.30930059369;
19.7;5.54682618828;19.7;4.96469433732;
19.8;5.66287730869;19.8;4.88133430481;
19.9;5.60706108809;19.9;4.91490147331;
20.0;6.27591083576;20.0;5.51845858006;
20.1;5.56264563305;20.1;4.95968467181;
20.2;5.50061243552;20.2;5.04807961363;
20.3;5.45050396639;20.3;4.65622975512;
20.4;5.01980537023;20.4;4.11947404817;
20.5;6.09819624159;20.5;4.62550557525;
20.6;5.76703468066;20.6;4.48159269384;
20.7;7.57660865784;20.7;5.7269458601;
20.8;6.93122545878;20.8;5.43339138335;
20.9;4.99570738409;20.9;4.52168592766;
21.0;4.9256901992;21.0;3.92205480119;
21.1;4.83518726421;21.1;3.89298022781;
21.2;5.2607821435;21.2;4.50801779035;
21.3;2.20712119458;21.3;2.9658940339;
21.4;1.51566140719;21.4;1.88011764198;
21.5;2.22699320506;21.5;3.07423561708;
21.6;5.28201849564;21.6;4.8238736662;
21.7;5.7104680003;21.7;4.63778801386;
21.8;5.19377954545;21.8;4.56296912459;
21.9;6.33777581252;21.9;5.01502613057;
22.0;6.28468096256;22.0;5.11593331163;
22.1;5.97056599914;22.1;4.98071259875;
22.2;5.44665914133;22.2;4.4097452299;
22.3;5.09231869537;22.3;4.20685728153;
22.4;4.74893468098;22.4;4.360912832;
22.5;6.14120410039;22.5;5.47497134563;
22.6;6.20820305564;22.6;5.48657544454;
22.7;5.75805572142;22.7;5.06906613342;
22.8;6.22023985936;22.8;4.95381038275;
22.9;5.99246383995;22.9;5.16398870028;
23.0;5.29884805485;23.0;4.37145081559;
23.1;5.78798898836;23.1;4.99932765961;
23.2;4.99554971854;23.2;4.8971213169;
23.3;5.83063683859;23.3;5.38093061112;
23.4;6.75220303721;23.4;5.29090418206;
23.5;5.46342871162;23.5;4.75688678462;
23.6;4.87709281468;23.6;4.6387421173;
23.7;6.56683507719;23.7;5.18053283497;
23.8;4.85588788986;23.8;3.96041655808;
23.9;5.89325904846;23.9;4.58802209384;
24.0;4.58559623131;24.0;4.09601762043;
24.1;5.57219065153;24.1;4.72653305138;
24.2;6.93280356271;24.2;4.80650629316;
24.3;6.33811033689;24.3;5.18357211893;
24.4;6.29599594776;24.4;5.21115875244;
24.5;5.63898034718;24.5;4.47355629741;
24.6;6.75395556859;24.6;5.07945985329;
24.7;5.44375531814;24.7;4.58496985731;
24.8;6.60961151123;24.8;5.27736680074;
24.9;4.97531121777;24.9;4.34867959273;
25.0;6.1998963356;25.0;5.1113000014;
25.1;5.48618286848;25.1;4.5173449042;
25.2;5.12478377793;25.2;4.53776291439;
25.3;6.07107235835;25.3;5.21649828779;
25.4;6.08019475584;25.4;5.03990903569;
25.5;6.64875278734;25.5;5.32764037025;
25.6;6.58256852108;25.6;5.27956660858;
25.7;6.3044754964;25.7;5.08766174316;
25.8;5.83780778421;25.8;4.98080886571;
25.9;5.74499048213;25.9;4.48160883206;
26.0;5.43655048717;26.0;4.79995615688;
26.1;4.79014136574;26.1;4.19291327981;
26.2;5.75135921945;26.2;5.06365577896;
26.3;6.1197206378;26.3;4.94568085862;
26.4;6.45778338114;26.4;5.50682408469;
26.5;5.58192056158;26.5;4.84301674534;
26.6;6.66050451348;26.6;5.60307632675;
26.7;4.43882388728;26.7;3.91687308588;
26.8;6.69704339443;26.8;5.4874766828;
26.9;6.82616822514;26.9;5.45409321785;
27.0;5.03489947078;27.0;4.46049492043;
27.1;7.03740442121;27.1;5.56161759063;
27.2;4.94513653293;27.2;4.15409312529;
27.3;4.54302446558;27.3;3.95545572848;
27.4;4.8748811086;27.4;4.29704406045;
27.5;4.96313852422;27.5;4.41053846064;
27.6;5.89706524309;27.6;5.04457382929;
27.7;5.87438241295;27.7;5.18325763413;
27.8;6.28459874321;27.8;4.74683325793;
27.9;5.99193863752;27.9;5.29134579194;
28.0;5.67171107168;28.0;4.5598238364;
28.1;6.58096018292;28.1;4.80017958388;
28.2;4.53500043262;28.2;4.29343213939;
28.5;5.41002854057;28.5;4.36382238255;
28.6;5.41177640359;28.6;4.50752269138;
28.7;6.15732881087;28.7;4.92608964925;
28.8;5.62056650718;28.8;4.75081895527;
28.9;6.5039566585;28.9;5.55218934406;
29.0;5.77295910228;29.0;4.57186003526;
29.1;5.29648115238;29.1;4.41437604881;
29.2;6.0329379105;29.2;5.2288428993;
29.3;5.70045460711;29.3;4.82841251183;
29.4;5.96970896567;29.4;4.67987277291;
29.5;5.02281439932;29.5;4.63216905891;
29.6;7.95204574997;29.6;5.51084042931;
29.7;5.50987872672;29.7;4.3541981002;
29.8;4.64690576388;29.8;3.95642216823;
29.9;7.1622487661;29.9;5.60885594215;
30.0;6.31596632963;30.0;5.18554575134;
30.1;5.592841934;30.1;4.82824158995;
30.2;6.4103603363;30.2;5.38422476571;
30.3;4.79819449511;30.3;4.18058710714;
30.4;5.88405397203;30.4;4.58696627388;
30.5;5.54529825846;30.5;4.65079892953;
30.6;4.80474948883;30.6;4.48119498435;
30.7;6.33350239005;30.7;5.52680184332;
30.8;5.16143570776;30.8;4.9051228449;
30.9;6.86988391374;30.9;5.29522544767;
31.0;4.50928714297;31.0;4.22056760202;
31.1;6.22814622792;31.1;5.09698446407;
31.2;6.56838579611;31.2;5.32391902448;
31.3;7.1357036459;31.3;5.1596709477;
31.4;8.21225894125;31.4;6.0983604855;
31.5;6.18402163188;31.5;5.43131560923;
31.6;4.8632805164;31.6;4.20032164276;
31.7;5.99723733881;31.7;4.97137267014;
31.8;2.14149175065;31.8;3.10550754269;
31.9;1.70161042895;31.9;2.05955645617;
32.0;3.68875194998;32.0;4.33262189229;
32.1;6.37874305248;32.1;5.23024610004;
32.2;6.08030774377;32.2;5.32882949786;
32.3;5.89414743277;32.3;5.10254553977;
32.4;5.89351550392;32.4;4.66112272274;
32.5;6.55052933512;32.5;5.3745830675;
32.6;6.44843876362;32.6;5.1787459332;
32.7;5.9319746863;32.7;5.04286282344;
32.8;5.76891479911;32.8;4.84708554483;
32.9;5.86979693555;32.9;5.17472793807;
33.0;5.79192337481;33.0;4.8312233253;
33.1;5.94383416717;33.1;5.04783613492;
33.2;7.70432512525;33.2;5.96608525963;
33.3;6.23855178739;33.3;5.12977390532;
33.4;9.05232153077;33.4;6.40373439579;
33.5;7.61008598435;33.5;5.98210833046;
33.6;6.7341140147;33.6;5.52407364172;
33.7;6.00867673575;33.7;4.7524250729;
33.8;5.99802094837;33.8;5.3019639094;
33.9;6.04270122669;33.9;5.56147965518;
34.0;5.30490550128;34.0;4.94746078828;
34.1;4.61685874245;34.1;4.65401224496;
34.2;5.39135231691;34.2;4.79756119431;
34.3;6.10148766462;34.3;5.03181593759;
34.4;5.95102255995;34.4;5.37661207975;
34.5;6.35201154753;34.5;5.29388622479;
34.6;4.73228598063;34.6;4.16986882687;
34.7;7.1786914553;34.7;5.51854567384;
34.8;7.94697530342;34.8;5.85911369914;
34.9;5.7829284668;34.9;4.8285628344;
35.0;5.77299161391;35.0;4.91511584008;
35.1;6.46141523956;35.1;5.1495704386;
35.2;6.45277613685;35.2;5.37783299622;
35.3;6.69044035452;35.3;5.08273107715;
35.4;6.02001839496;35.4;4.99359635282;
35.5;6.75236043476;35.5;5.23612219146;
35.6;5.14808488548;35.6;4.55618041685;
35.7;5.30290166172;35.7;4.33862560876;
35.8;4.65772833143;35.8;4.03895636195;
35.9;5.80318136649;35.9;4.99287213402;
36.0;6.41689300537;36.0;5.61145477825;
36.1;5.78166113959;36.1;5.60592568439;
36.2;5.99690804999;36.2;4.9607699258;
36.3;5.74695286543;36.3;5.14523861772;
36.4;5.35131253694;36.4;5.04932887312;
36.5;5.75830655939;36.5;4.5297506655;
36.6;5.36881651834;36.6;4.66018274796;
36.7;6.62550815316;36.7;5.24368316312;
36.8;6.80882963416;36.8;5.79966939622;
36.9;6.25616123802;36.9;4.85328029346;
37.0;6.54424855739;37.0;4.86513412967;
37.1;6.67502309965;37.1;4.84398549253;
37.2;7.51750909009;37.2;5.50127738998;
37.3;7.31236085124;37.3;6.10362029657;
37.4;4.8965589324;37.4;4.32644048369;
37.5;4.97747957706;37.5;4.2810827736;
37.7;6.27348820368;37.7;4.45912642912;
37.8;4.75875693973;37.8;4.60112376476;
37.9;7.08065888821;37.9;5.58016122865;
38.0;7.26138578879;38.0;5.62850983588;
38.1;6.71623076922;38.1;5.62603828163;
38.2;5.558659633;38.2;5.05078985809;
38.3;6.0565416203;38.3;4.95618522365;
38.4;6.37756840567;38.4;5.50552015133;
38.5;7.74360048598;38.5;5.89867078123;
38.6;6.77583719555;38.6;5.17853576204;
38.7;6.04951258787;38.7;5.30331870656;
38.8;6.12358159797;38.8;5.07655933764;
38.9;6.27241899938;38.9;5.33494509183;
39.0;5.96926762508;39.0;4.6853583792;
39.1;7.22287613669;39.1;5.50709555789;
39.2;6.6336295184;39.2;4.90372897657;
39.3;7.01003011904;39.3;5.53817015428;
39.4;5.95560073853;39.4;5.02501476479;
39.5;5.64889580596;39.5;4.78189176912;
39.6;7.14948579863;39.6;5.43386698489;
39.7;6.06941335342;39.7;4.8280260966;
39.8;6.0650754249;39.8;4.85240999858;
39.9;8.66791430642;39.9;6.18009228524;
40.0;6.24548352283;40.0;5.42523943145;
40.1;5.78818964155;40.1;5.29626733378;
40.2;6.59052027932;40.2;5.33968498904;
40.3;5.55103498956;40.3;4.63406942044;
40.4;6.40706128852;40.4;5.14959593904;
40.5;5.97213563465;40.5;5.10189260945;
40.6;5.95536026903;40.6;4.84344204391;
40.7;6.31704253535;40.7;5.51773946194;
40.8;6.72750887663;40.8;5.35230405869;
40.9;7.48597311251;40.9;5.77727253154;
41.0;5.40588465002;41.0;4.28006276919;
41.1;5.18109171014;41.1;4.84432728894;
41.2;7.10033286702;41.2;5.10255586794;
41.3;6.42595340296;41.3;4.83308361001;
41.4;7.66269258551;41.4;5.4410873733;
41.5;6.51515586467;41.5;5.18581101128;
41.6;6.16333756266;41.6;5.43883748544;
41.7;5.75902312994;41.7;5.19295282908;
41.8;6.14615239595;41.8;4.66424427675;
41.9;5.489590168;41.9;4.78289908136;
42.0;5.14779704632;42.0;4.48401031191;
42.1;6.06489950611;42.1;4.89144027233;
42.2;7.04480197332;42.2;4.95359375866;
42.3;6.18954281231;42.3;5.08457506207;
42.4;6.10569465992;42.4;4.42761311959;
42.5;5.34037515229;42.5;5.06830012832;
42.6;6.50314773832;42.6;4.7222159459;
42.7;4.66441313426;42.7;4.02662713649;
42.8;4.84447280566;42.8;4.16011878422;
42.9;6.22718150799;42.9;5.24473262996;
43.0;5.95884120211;43.0;5.15323408897;
43.1;5.42980633425;43.1;4.85405720456;
43.2;7.35422281119;43.2;6.12400030957;
43.3;6.43717561449;43.3;5.34941911697;
43.4;5.19112536782;43.4;4.35671982942;
43.5;5.90321494312;43.5;4.95502990105;
43.6;7.04606821839;43.6;5.50498340441;
43.7;5.5063867569;43.7;4.79023301756;
43.8;6.82081878185;43.8;5.47310436334;
43.9;5.92127687791;43.9;5.14252667665;
44.0;6.70649210612;44.0;5.71520996701;
44.1;5.56044048733;44.1;4.81186378961;
44.2;6.6751241684;44.2;4.92173975164;
44.3;6.06899763408;44.3;4.82706845917;
44.4;5.4486989975;44.4;4.63105897051;
44.5;5.97382846632;44.5;4.69369119634;
44.6;6.49708648061;44.6;5.25155732798;
44.7;5.21619295337;44.7;4.96389928801;
44.8;6.78019460879;44.8;5.25722333363;
44.9;5.93750476837;44.9;5.04545461737;
45.0;5.21783075835;45.0;4.64737670502;
45.1;4.86453970273;45.1;4.37615288051;
45.2;5.97210806243;45.2;4.86425723437;
45.3;6.74654819347;45.3;5.65414574817;
45.4;5.41789965196;45.4;4.95453550344;
45.5;5.56887971594;45.5;4.84137803736;
45.6;5.89517184666;45.6;4.98139729371;
45.7;7.24082081406;45.7;5.48359584273;
45.8;5.83068721266;45.8;4.73700612783;
45.9;6.09159828129;45.9;5.14403791041;
46.0;6.38894111879;46.0;5.07148085924;
46.1;5.17574071884;46.1;4.48721130459;
46.2;5.79793909763;46.2;4.56970688925;
46.3;5.66823703727;46.3;4.82405548665;
46.4;5.3298862613;46.4;4.45886452993;
46.5;6.01668301083;46.5;5.22459095175;
46.6;6.43635357127;46.6;4.92630675881;
46.7;7.13004515721;46.7;5.41606555416;
46.8;5.68320903372;46.8;4.64361549443;
46.9;5.7878308826;46.9;4.9380115542;
47.0;5.77929555153;47.0;4.63968464452;
47.1;8.49997624755;47.1;5.78894628131;
47.2;6.32009052095;47.2;5.06052170091;
47.3;6.31774734048;47.3;5.48910124357;
47.4;6.13701483783;47.4;4.9929176262;
47.5;6.28720389472;47.5;4.97700539932;
47.6;5.53567444577;47.6;4.55138592121;
47.7;6.20009899139;47.7;5.03356350002;
47.8;6.90410710588;47.8;5.66436874119;
47.9;6.91429867464;47.9;5.29195933506;
48.0;5.8184492177;48.0;4.82212438283;
48.1;6.74597241662;48.1;4.99267761524;
48.2;5.38771599531;48.2;4.47344264469;
48.3;5.30849352922;48.3;4.65709309686;
48.4;5.11199661664;48.4;4.2977364943;
48.5;6.94606402149;48.5;5.27023206091;
48.6;5.02802121757;48.6;4.66751856882;
48.7;5.76163141915;48.7;4.79939636499;
48.8;5.54566039253;48.8;4.70558281153;
48.9;7.01824235327;48.9;5.52743709449;
49.0;5.63224879178;49.0;4.84909678018;
49.1;6.24335663659;49.1;5.10353107617;
49.2;6.22526983197;49.2;5.66761987168;
49.3;6.14794742229;49.3;4.78931470106;
49.4;6.48389259974;49.4;4.88370841658;
49.5;5.79638042669;49.5;4.64569005099;
49.6;6.03991746902;49.6;5.1622496242;
49.7;6.13185583827;49.7;5.42543800014;
49.8;4.31765579596;49.8;4.13024745962;
49.9;5.03610033508;49.9;4.6494683327;
50.0;5.88725079065;50.0;4.88878821218;
50.1;7.99531936646;50.1;5.70309353385;
50.2;5.64864217019;50.2;4.7611320875;
50.3;5.2720286228;50.3;4.11771389252;
50.4;5.80088794231;50.4;4.75916307719;
50.5;7.48887516203;50.5;5.53665478105;
50.6;1.39392483932;50.6;2.10645026767;
50.7;1.42599776265;50.7;1.97155343162;
50.8;4.69586808803;50.8;4.95421339612;
50.9;5.62599193619;50.9;5.01842644076;
51.0;7.44143459532;51.0;5.36110965829;
51.1;6.0189833124;51.1;5.25764540243;
51.2;5.14699697495;51.2;4.28744497146;
51.3;5.03356482393;51.3;4.9469205382;
51.4;5.72491960323;51.4;4.44127317941;
51.5;6.12292554643;51.5;4.85689535852;
51.6;7.13615242494;51.6;5.6435835121;
51.7;5.33036192258;51.7;4.31355864315;
51.8;4.77173054113;51.8;4.07752772226;
51.9;5.41593590561;51.9;4.71922503897;
52.0;5.22227372442;52.0;4.36374501141;
52.1;6.30840963247;52.1;5.14875375886;
52.2;5.16740878423;52.2;4.40738909953;
52.3;5.19638669257;52.3;4.33208098572;
52.4;5.36479621098;52.4;5.08854688083;
52.5;6.13136188958;52.5;5.21870871275;
52.6;4.61981084087;52.6;4.30208245913;
52.7;5.06291303549;52.7;4.0869451549;
52.8;5.01854112833;52.8;4.33392563592;
52.9;5.75750288756;52.9;4.64081989854;
53.0;4.48727839201;53.0;4.20972471931;
53.1;5.63831987052;53.1;4.93353217748;
53.2;6.64857731146;53.2;5.97199405275;
53.3;6.87553390624;53.3;5.49413417948;
53.4;7.17357416002;53.4;5.81440745398;
53.5;5.50394966489;53.5;4.78294491768;
53.6;5.56668482329;53.6;4.42710911192;
53.7;5.49991211195;53.7;4.74952266674;
53.8;6.35475710214;53.8;4.86916176816;
53.9;6.23385403134;53.9;4.96180950673;
54.0;4.60750984423;54.0;4.02366187456;
54.1;4.74379443321;54.1;3.98846563086;
54.2;5.3066925569;54.2;4.07975769043;
54.3;5.52610186643;54.3;4.88931626985;
54.4;4.7159576416;54.4;4.42963369777;
54.5;5.20672087084;54.5;4.29089653105;
54.6;5.18975939069;54.6;4.64911907911;
54.7;6.42528235912;54.7;5.12442856851;
54.8;5.59233746878;54.8;4.85515594482;
54.9;5.04729242036;54.9;4.57218002025;
55.0;6.17685875335;55.0;5.15424439104;
55.1;6.90622199072;55.1;5.46303422181;
55.2;5.44088263261;55.2;4.88753499293;
55.3;4.62817734685;55.3;3.81837618773;
55.4;5.8371318014;55.4;4.82705279437;
55.5;6.46114522132;55.5;5.57205907281;
55.6;6.47621996262;55.6;5.22614191778;
55.7;6.16990384601;55.7;5.34964197516;
55.8;5.63705436827;55.8;4.25511203513;
55.9;6.44431271396;55.9;5.20460841096;
56.0;5.41987228394;56.0;4.14533615112;
56.1;5.24189003876;56.1;4.02609769963;
56.2;6.15728354152;56.2;4.56351146363;
56.3;5.80387353897;56.3;5.27435818045;
56.4;5.77259618183;56.4;4.90644734393;
56.5;6.15482330322;56.5;5.17835913325;
56.6;6.26754462719;56.6;5.37836739694;
56.7;5.83681827638;56.7;4.80029617531;
56.8;5.33197244008;56.8;4.52643091028;
56.9;6.61893588741;56.9;5.19009684301;
57.0;5.86854276203;57.0;4.67780708561;
57.1;5.3168830305;57.1;4.08707244976;
57.2;5.63533004673;57.2;5.19835318207;
57.3;5.82430806271;57.3;4.7473187374;
57.4;6.04740679264;57.4;5.28202108715;
57.5;6.14150268276;57.5;5.30807108715;
57.6;5.69844800372;57.6;5.10357922696;
57.7;5.20245763991;57.7;4.37083412126;
57.8;5.49081655649;57.8;4.65263212128;
57.9;5.30111387874;57.9;4.52769551958;
58.0;4.97653392645;58.0;4.55496288624;
58.1;5.26216860568;58.1;4.96538313563;
58.2;6.20754877726;58.2;5.08987499496;
58.3;6.24208277967;58.3;5.03826763319;
58.4;5.70326140433;58.4;4.63663703365;
58.5;6.05811959221;58.5;4.90243829919;
58.6;5.44590950012;58.6;4.92359634139;
58.7;6.74533224725;58.7;5.76275406462;
58.8;7.37528617565;58.8;5.64184889626;
58.9;5.52636595333;58.9;4.59436366433;
59.0;5.98228647468;59.0;4.59526271036;
59.1;6.13729257761;59.1;4.85737747121;
59.2;6.30910179832;59.2;5.0406828092;
59.3;5.7148955903;59.3;4.86090290013;
59.4;6.4156139996;59.4;5.94090196652;
59.5;5.5004900152;59.5;4.55818895521;
59.6;5.66126989282;59.6;4.44977256385;
59.7;5.5062339661;59.7;4.53182780553;
59.8;5.28521593227;59.8;5.01069538096;
59.9;6.24034850578;59.9;4.93251627142;
60.0;6.37311665053;60.0;5.37629021145;


==> csv/BbrVegasthroughput.csv <==
0;0;1;1;2;2;
0;7840.0;0.1;34915440.0;0;7840.0;
0.1;12040560.0;0.2;59812960.0;0.1;46956000.0;
0.2;8809120.0;0.3;55041920.0;0.2;68622080.0;
0.3;12920480.0;0.4;62425600.0;0.3;67962400.0;
0.4;11480000.0;0.5;61687360.0;0.4;73905600.0;
0.5;10510080.0;0.6;58748160.0;0.5;72197440.0;
0.6;12435520.0;0.7;60398720.0;0.6;71183680.0;
0.7;14013440.0;0.8;53051680.0;0.7;74412160.0;
0.8;10915840.0;0.9;60594400.0;0.8;63967520.0;
0.9;10792800.0;1.0;49569920.0;0.9;71387200.0;
1.0;11928960.0;1.1;53536640.0;1.0;61498880.0;
1.1;14209120.0;1.2;56439200.0;1.1;67745760.0;
1.2;9272480.0;1.3;63142240.0;1.2;65711680.0;
1.3;11574240.0;1.4;55606720.0;1.3;74716480.0;
1.4;11089280.0;1.5;54665600.0;1.4;66696000.0;
1.5;13470880.0;1.6;55700960.0;1.5;68136480.0;
1.6;11212320.0;1.7;54151840.0;1.6;66913280.0;
1.7;11103680.0;1.8;57097600.0;1.7;65255520.0;
1.8;12674400.0;1.9;51589600.0;1.8;69772000.0;
1.9;13239200.0;2.0;53739520.0;1.9;64828800.0;
2.0;11943360.0;2.1;56852160.0;2.0;65682880.0;
2.1;9873280.0;2.2;61434080.0;2.1;66725440.0;
2.2;12016000.0;2.3;60000800.0;2.2;73450080.0;
2.3;12030400.0;2.4;54130240.0;2.3;72031200.0;
2.4;13268000.0;2.5;54854080.0;2.4;67398240.0;
2.5;10828800.0;2.6;53333760.0;2.5;65682880.0;
2.6;11458400.0;2.7;50388000.0;2.6;64792160.0;
2.7;15273280.0;2.8;44133280.0;2.7;65661280.0;
2.8;22707360.0;2.9;48035200.0;2.8;66840640.0;
2.9;23539840.0;3.0;54759840.0;2.9;71575040.0;
3.0;14694080.0;3.1;53840960.0;3.0;69453920.0;
3.1;12160640.0;3.2;55773600.0;3.1;66001600.0;
3.2;11711680.0;3.3;54455520.0;3.2;67485280.0;
3.3;13514080.0;3.4;53153120.0;3.3;67969600.0;
3.4;12754240.0;3.5;54665600.0;3.4;65907360.0;
3.5;13731360.0;3.6;60290080.0;3.5;68396960.0;
3.6;12139040.0;3.7;51314080.0;3.6;72429120.0;
3.7;13246400.0;3.8;56127680.0;3.7;64560480.0;
3.8;16141760.0;3.9;57937280.0;3.8;72269440.0;
3.9;13029120.0;4.0;52725760.0;3.9;70966400.0;
4.0;11581440.0;4.1;54390720.0;4.0;64307200.0;
4.1;11429600.0;4.2;49989440.0;4.1;65820320.0;
4.2;15410720.0;4.3;54369120.0;4.2;65400160.0;
4.3;12913280.0;4.4;55563520.0;4.3;67282400.0;
4.4;11190720.0;4.5;55846240.0;4.4;66754240.0;
4.5;14064480.0;4.6;56185920.0;4.5;69910720.0;
4.6;12660000.0;4.7;56294560.0;4.6;68845920.0;
4.7;11718880.0;4.8;57822080.0;4.7;68013440.0;
4.8;11067680.0;4.9;57640800.0;4.8;68889760.0;
4.9;12189440.0;5.0;52414240.0;4.9;69830240.0;
5.0;14107680.0;5.1;59291360.0;5.0;66521920.0;
5.1;12790240.0;5.2;55541920.0;5.1;72081600.0;
5.2;10228000.0;5.3;56504640.0;5.2;65769920.0;
5.3;11588640.0;5.4;56381600.0;5.3;68093280.0;
5.4;11436800.0;5.5;57799840.0;5.4;67818400.0;
5.5;11465600.0;5.6;36048000.0;5.5;69265440.0;
5.6;6999520.0;5.7;42244480.0;5.6;43047520.0;
5.7;8309760.0;5.8;57633600.0;5.7;50554240.0;
5.8;14165920.0;5.9;53406400.0;5.8;71799520.0;
5.9;12877280.0;6.0;55628320.0;5.9;66283680.0;
6.0;13984640.0;6.1;60058400.0;6.0;69612960.0;
6.1;13159360.0;6.2;58929440.0;6.1;73217760.0;
6.2;13239200.0;6.3;54759840.0;6.2;72168640.0;
6.3;11183520.0;6.4;57177440.0;6.3;65943360.0;
6.4;13369440.0;6.5;52037920.0;6.4;70546880.0;
6.5;13716960.0;6.6;58856800.0;6.5;65754880.0;
6.6;14556640.0;6.7;52638720.0;6.6;73413440.0;
6.7;10951840.0;6.8;54216640.0;6.7;63590560.0;
6.8;14433600.0;6.9;56323360.0;6.8;68650240.0;
6.9;16395040.0;7.0;59117280.0;6.9;72718400.0;
7.0;16482080.0;7.1;54636800.0;7.0;75599360.0;
7.1;12790240.0;7.2;51270880.0;7.1;67427040.0;
7.2;11335360.0;7.3;55462080.0;7.2;62606240.0;
7.3;13861600.0;7.4;52422080.0;7.3;69323680.0;
7.4;12139040.0;7.5;51784640.0;7.4;64561120.0;
7.5;14592640.0;7.6;54166880.0;7.5;66377280.0;
7.6;11161920.0;7.7;51198880.0;7.6;65328800.0;
7.7;19421280.0;7.8;50814720.0;7.7;70620160.0;
7.8;27622400.0;7.9;42077600.0;7.8;78437120.0;
7.9;25581120.0;8.0;48273440.0;7.9;67658720.0;
8.0;23930560.0;8.1;56432000.0;8.0;72204000.0;
8.1;12631200.0;8.2;55462080.0;8.1;69063200.0;
8.2;12536960.0;8.3;56280160.0;8.2;67999040.0;
8.3;10698560.0;8.4;53153120.0;8.3;66978720.0;
8.4;11559840.0;8.5;57257280.0;8.4;64712960.0;
8.5;10966240.0;8.6;58769760.0;8.5;68223520.0;
8.6;13203200.0;8.7;53268960.0;8.6;71972960.0;
8.7;10705760.0;8.8;55237600.0;8.7;63974720.0;
8.8;12153440.0;8.9;60030240.0;8.8;67391040.0;
8.9;12016000.0;9.0;58915040.0;8.9;72046240.0;
9.0;12167840.0;9.1;56815520.0;9.0;71082880.0;
9.1;13528480.0;9.2;57735040.0;9.1;70344000.0;
9.2;12037600.0;9.3;62252160.0;9.2;69772640.0;
9.3;11082080.0;9.4;63525760.0;9.3;73334240.0;
9.4;13535680.0;9.5;57583200.0;9.4;77061440.0;
9.5;10937440.0;9.6;57091040.0;9.5;68520640.0;
9.6;11661280.0;9.7;55947040.0;9.6;68752320.0;
9.7;11552640.0;9.8;52037920.0;9.7;67499680.0;
9.8;15635200.0;9.9;57437920.0;9.8;67673120.0;
9.9;14317760.0;10.0;57517760.0;9.9;71755680.0;
10.0;15157440.0;10.1;27042560.0;10.0;72675200.0;
10.1;46290400.0;10.2;23842880.0;10.1;73332960.0;
10.2;50170080.0;10.3;51053600.0;10.2;74012960.0;
10.3;23228320.0;10.4;28346240.0;10.3;74281920.0;
10.4;6977920.0;10.5;0.0;10.4;35324160.0;
10.5;0.0;10.6;6239680.0;10.5;0.0;
10.6;1447680.0;10.7;57474560.0;10.6;7687360.0;
10.7;11777120.0;10.8;52971840.0;10.7;69251680.0;
10.8;12254880.0;10.9;60717440.0;10.8;65226720.0;
10.9;13695360.0;11.0;55331840.0;10.9;74412800.0;
11.0;14158720.0;11.1;48498560.0;11.0;69490560.0;
11.1;21361120.0;11.2;46717760.0;11.1;69859680.0;
11.2;13680960.0;11.3;51118400.0;11.2;60398720.0;
11.3;19116960.0;11.4;56214720.0;11.3;70235360.0;
11.4;15316480.0;11.5;57062240.0;11.4;71531200.0;
11.5;14086080.0;11.6;60138240.0;11.5;71148320.0;
11.6;12037600.0;11.7;56041280.0;11.6;72175840.0;
11.7;13246400.0;11.8;59551840.0;11.7;69287680.0;
11.8;11422400.0;11.9;50213920.0;11.8;70974240.0;
11.9;14672480.0;12.0;50344160.0;11.9;64886400.0;
12.0;13731360.0;12.1;55404480.0;12.0;64075520.0;
12.1;13565120.0;12.2;57908480.0;12.1;68969600.0;
12.2;13499680.0;12.3;51755840.0;12.2;71408160.0;
12.3;10923040.0;12.4;56041280.0;12.3;62678880.0;
12.4;10351040.0;12.5;57879680.0;12.4;66392320.0;
12.5;9967520.0;12.6;54716640.0;12.5;67847200.0;
12.6;10206400.0;12.7;53630880.0;12.6;64923040.0;
12.7;10423680.0;12.8;52704160.0;12.7;64054560.0;
12.8;10466880.0;12.9;58581920.0;12.8;63171040.0;
12.9;13362240.0;13.0;45632000.0;12.9;71944160.0;
13.0;11053280.0;13.1;49280000.0;13.0;56685280.0;
13.1;12290880.0;13.2;61043360.0;13.1;61570880.0;
13.2;14658080.0;13.3;62997600.0;13.2;75701440.0;
13.3;12276480.0;13.4;54868480.0;13.3;75274080.0;
13.4;14230720.0;13.5;52704160.0;13.4;69099200.0;
13.5;13919840.0;13.6;55425440.0;13.5;66624000.0;
13.6;13847200.0;13.7;57684000.0;13.6;69272640.0;
13.7;13188160.0;13.8;52255840.0;13.7;70872160.0;
13.8;9967520.0;13.9;55686560.0;13.8;62223360.0;
13.9;11233920.0;14.0;56084480.0;13.9;66920480.0;
14.0;11328160.0;14.1;61644160.0;14.0;67412640.0;
14.1;11277760.0;14.2;56873760.0;14.1;72921920.0;
14.2;12023200.0;14.3;52118400.0;14.2;68896960.0;
14.3;11784320.0;14.4;54072000.0;14.3;63902720.0;
14.4;14353760.0;14.5;57445120.0;14.4;68425760.0;
14.5;16619520.0;14.6;54137440.0;14.5;74064640.0;
14.6;13492480.0;14.7;52964640.0;14.6;67629920.0;
14.7;13586720.0;14.8;53492800.0;14.7;66551360.0;
14.8;17184320.0;14.9;51046400.0;14.8;70677120.0;
14.9;14831520.0;15.0;53044480.0;14.9;65877920.0;
15.0;13376640.0;15.1;51907680.0;15.0;66421120.0;
15.1;15302080.0;15.2;54108640.0;15.1;67209760.0;
15.2;14303360.0;15.3;53225120.0;15.2;68412000.0;
15.3;13246400.0;15.4;49280000.0;15.3;66471520.0;
15.4;18516160.0;15.5;19240000.0;15.4;67796160.0;
15.5;4473280.0;15.6;12711040.0;15.5;23713280.0;
15.6;6970720.0;15.7;53789920.0;15.6;19681760.0;
15.7;18060000.0;15.8;54021600.0;15.7;71849920.0;
15.8;14556640.0;15.9;56975200.0;15.8;68578240.0;
15.9;11219520.0;16.0;59537440.0;15.9;68194720.0;
16.0;13601120.0;16.1;56041280.0;16.0;73138560.0;
16.1;17300160.0;16.2;57771040.0;16.1;73341440.0;
16.2;12037600.0;16.3;57119840.0;16.2;69808640.0;
16.3;12008800.0;16.4;51488160.0;16.3;69128640.0;
16.4;12016000.0;16.5;58118560.0;16.4;63504160.0;
16.5;13485280.0;16.6;52472480.0;16.5;71603840.0;
16.6;11386400.0;16.7;60428160.0;16.6;63858880.0;
16.7;13442080.0;16.8;55035360.0;16.7;73870240.0;
16.8;11690080.0;16.9;54094240.0;16.8;66725440.0;
16.9;12761440.0;17.0;59740320.0;16.9;66855680.0;
17.0;12638400.0;17.1;54376320.0;17.0;72378720.0;
17.1;11161920.0;17.2;59378400.0;17.1;65538240.0;
17.2;14433600.0;17.3;51901120.0;17.2;73812000.0;
17.3;11103680.0;17.4;46703360.0;17.3;63004800.0;
17.4;20094080.0;17.5;52016320.0;17.4;66797440.0;
17.5;15533760.0;17.6;56519040.0;17.5;67550080.0;
17.6;12406720.0;17.7;52841600.0;17.6;68925760.0;
17.7;13355040.0;17.8;52378240.0;17.7;66196640.0;
17.8;12624000.0;17.9;55990880.0;17.8;65002240.0;
17.9;13072960.0;18.0;57576000.0;17.9;69063840.0;
18.0;10698560.0;18.1;59088480.0;18.0;68274560.0;
18.1;13268000.0;18.2;57271680.0;18.1;72356480.0;
18.2;12631200.0;18.3;50286560.0;18.2;69902880.0;
18.3;15107040.0;18.4;41636480.0;18.3;65393600.0;
18.4;21585600.0;18.5;44611040.0;18.4;63222080.0;
18.5;18842080.0;18.6;53724480.0;18.5;63453120.0;
18.6;13745760.0;18.7;50525440.0;18.6;67470240.0;
18.7;13608320.0;18.8;62273120.0;18.7;64133760.0;
18.8;19051520.0;18.9;43764160.0;18.8;81324640.0;
18.9;23923360.0;19.0;38494400.0;18.9;67687520.0;
19.0;31886240.0;19.1;40817760.0;19.0;70380640.0;
19.1;29294560.0;19.2;43807360.0;19.1;70112320.0;
19.2;25313440.0;19.3;51068000.0;19.2;69120800.0;
19.3;16467680.0;19.4;57481760.0;19.3;67535680.0;
19.4;13702560.0;19.5;53768320.0;19.4;71184320.0;
19.5;18849280.0;19.6;53948960.0;19.5;72617600.0;
19.6;16713760.0;19.7;55621120.0;19.6;70662720.0;
19.7;12500960.0;19.8;54057600.0;19.7;68122080.0;
19.8;11038880.0;19.9;57612000.0;19.8;65096480.0;
19.9;12529760.0;20.0;60312320.0;19.9;70141760.0;
20.0;10568320.0;20.1;59812960.0;20.0;70880640.0;
20.1;11639680.0;20.2;52335680.0;20.1;71452640.0;
20.2;13304640.0;20.3;53485600.0;20.2;65640320.0;
20.3;13275200.0;20.4;32559040.0;20.3;66760800.0;
20.4;7853600.0;20.5;0.0;20.4;40412640.0;
20.5;0.0;20.6;7810400.0;20.5;0.0;
20.6;1918240.0;20.7;54818080.0;20.6;9728640.0;
20.7;9858880.0;20.8;57380320.0;20.7;64676960.0;
20.8;10228000.0;20.9;55396640.0;20.8;67608320.0;
20.9;13854400.0;21.0;56967360.0;20.9;69251040.0;
21.0;16004320.0;21.1;55664320.0;21.0;72971680.0;
21.1;15186240.0;21.2;54774240.0;21.1;70850560.0;
21.2;13615520.0;21.3;38921120.0;21.2;68389760.0;
21.3;34281600.0;21.4;22721120.0;21.3;73202720.0;
21.4;52175360.0;21.5;38892320.0;21.4;74896480.0;
21.5;34947840.0;21.6;55621120.0;21.5;73840160.0;
21.6;13948640.0;21.7;56902560.0;21.6;69569760.0;
21.7;12790240.0;21.8;57170240.0;21.7;69692800.0;
21.8;13615520.0;21.9;58002720.0;21.8;70785760.0;
21.9;11320960.0;22.0;47238720.0;21.9;69323680.0;
22.0;22605920.0;22.1;41853120.0;22.0;69844640.0;
22.1;30141440.0;22.2;41404160.0;22.1;71994560.0;
22.2;33384320.0;22.3;53392000.0;22.2;74788480.0;
22.3;14071680.0;22.4;55983040.0;22.3;67463680.0;
22.4;14686880.0;22.5;55802400.0;22.4;70669920.0;
22.5;11661280.0;22.6;58763200.0;22.5;67463680.0;
22.6;9504160.0;22.7;58792000.0;22.6;68267360.0;
22.7;11798720.0;22.8;60572800.0;22.7;70590720.0;
22.8;11313760.0;22.9;53007840.0;22.8;71886560.0;
22.9;12645600.0;23.0;55339040.0;22.9;65653440.0;
23.0;13637120.0;23.1;56808960.0;23.0;68976160.0;
23.1;11429600.0;23.2;54818080.0;23.1;68238560.0;
23.2;13383840.0;23.3;50590880.0;23.2;68201920.0;
23.3;10836000.0;23.4;59602880.0;23.3;61426880.0;
23.4;10698560.0;23.5;56721280.0;23.4;70301440.0;
23.5;12544160.0;23.6;58205600.0;23.5;69265440.0;
23.6;14788320.0;23.7;60377120.0;23.6;72993920.0;
23.7;9989120.0;23.8;55736960.0;23.7;70366240.0;
23.8;14346560.0;23.9;55179360.0;23.8;70083520.0;
23.9;14245120.0;24.0;61795360.0;23.9;69424480.0;
24.0;14498400.0;24.1;55403840.0;24.0;76293760.0;
24.1;14230720.0;24.2;59558400.0;24.1;69634560.0;
24.2;11849120.0;24.3;51618400.0;24.2;71407520.0;
24.3;11226720.0;24.4;57590400.0;24.3;62845120.0;
24.4;10959040.0;24.5;51538560.0;24.4;68549440.0;
24.5;13340640.0;24.6;57655200.0;24.5;64879200.0;
24.6;10973440.0;24.7;58220000.0;24.6;68628640.0;
24.7;11849120.0;24.8;54636800.0;24.7;70069120.0;
24.8;11313760.0;24.9;61093760.0;24.8;65950560.0;
24.9;13311840.0;25.0;55758560.0;24.9;74405600.0;
25.0;11777120.0;25.1;59276960.0;25.0;67535680.0;
25.1;13601120.0;25.2;61252800.0;25.1;72878080.0;
25.2;12754240.0;25.3;60695840.0;25.2;74007040.0;
25.3;10944640.0;25.4;60095040.0;25.3;71640480.0;
25.4;11436800.0;25.5;58430080.0;25.4;71531840.0;
25.5;10568320.0;25.6;53977760.0;25.5;68998400.0;
25.6;12783040.0;25.7;51965920.0;25.6;66760800.0;
25.7;15200640.0;25.8;55852800.0;25.7;67166560.0;
25.8;15323680.0;25.9;56786720.0;25.8;71176480.0;
25.9;12811840.0;26.0;48223040.0;25.9;69598560.0;
26.0;14599840.0;26.1;55968640.0;26.0;62822880.0;
26.1;15895680.0;26.2;58647360.0;26.1;71864320.0;
26.2;12747040.0;26.3;61172960.0;26.2;71394400.0;
26.3;13521280.0;26.4;52472480.0;26.3;74694240.0;
26.4;10502880.0;26.5;57872480.0;26.4;62975360.0;
26.5;13268000.0;26.6;57517760.0;26.5;71140480.0;
26.6;10843200.0;26.7;58371840.0;26.6;68360960.0;
26.7;15678400.0;26.8;50119680.0;26.7;74050240.0;
26.8;11342560.0;26.9;55295840.0;26.8;61462240.0;
26.9;11762720.0;27.0;53073280.0;26.9;67058560.0;
27.0;13804000.0;27.1;49613120.0;27.0;66877280.0;
27.1;10828800.0;27.2;57141440.0;27.1;60441920.0;
27.2;14107680.0;27.3;57170240.0;27.2;71249120.0;
27.3;15997120.0;27.4;52139360.0;27.3;73167360.0;
27.4;12631200.0;27.5;58813600.0;27.4;64770560.0;
27.5;14433600.0;27.6;53449600.0;27.5;73247200.0;
27.6;11957760.0;27.7;47687680.0;27.6;65407360.0;
27.7;12522560.0;27.8;52212000.0;27.7;60210240.0;
27.8;11957760.0;27.9;54948320.0;27.8;64169760.0;
27.9;12023200.0;28.0;56330560.0;27.9;66971520.0;
28.0;12312480.0;28.1;55896000.0;28.0;68643040.0;
28.1;11986560.0;28.2;54376320.0;28.1;67882560.0;
28.2;15649600.0;28.3;45211840.0;28.2;70025920.0;
28.3;20571840.0;28.4;51052960.0;28.3;65783680.0;
28.4;17372160.0;28.5;58828000.0;28.4;68425120.0;
28.5;14686880.0;28.6;56250720.0;28.5;73514880.0;
28.6;13608320.0;28.7;59848960.0;28.6;69859040.0;
28.7;12008800.0;28.8;59581280.0;28.7;71857760.0;
28.8;12819040.0;28.9;59125120.0;28.8;72400320.0;
28.9;10372640.0;29.0;55186560.0;28.9;69497760.0;
29.0;14635840.0;29.1;53840320.0;29.0;69822400.0;
29.1;12819040.0;29.2;52595520.0;29.1;66659360.0;
29.2;12276480.0;29.3;53558240.0;29.2;64872000.0;
29.3;12052000.0;29.4;53999360.0;29.3;65610240.0;
29.4;11964960.0;29.5;58610720.0;29.4;65964320.0;
29.5;14889120.0;29.6;53572640.0;29.5;73499840.0;
29.6;10025120.0;29.7;57061600.0;29.6;63597760.0;
29.7;13919200.0;29.8;54810240.0;29.7;70980800.0;
29.8;16807360.0;29.9;55223200.0;29.8;71617600.0;
29.9;11588640.0;30.0;48013600.0;29.9;66811840.0;
30.0;22975040.0;30.1;43959840.0;30.0;70988640.0;
30.1;30872480.0;30.2;37300000.0;30.1;74832320.0;
30.2;26413600.0;30.3;38059840.0;30.2;63713600.0;
30.3;29605440.0;30.4;53471200.0;30.3;67665280.0;
30.4;13535680.0;30.5;50966560.0;30.4;67006880.0;
30.5;13180960.0;30.6;54115840.0;30.5;64147520.0;
30.6;14201920.0;30.7;46703360.0;30.6;68317760.0;
30.7;12319680.0;30.8;59913760.0;30.7;59023040.0;
30.8;13057920.0;30.9;50800320.0;30.8;72971680.0;
30.9;10850400.0;31.0;56685280.0;30.9;61650720.0;
31.0;16091360.0;31.1;59660480.0;31.0;72776640.0;
31.1;12088000.0;31.2;60000800.0;31.1;71748480.0;
31.2;11559840.0;31.3;60123840.0;31.2;71560640.0;
31.3;13362240.0;31.4;53131520.0;31.3;73486080.0;
31.4;10104960.0;31.5;51878880.0;31.4;63236480.0;
31.5;14817120.0;31.6;53854720.0;31.5;66696000.0;
31.6;15200640.0;31.7;52573920.0;31.6;69055360.0;
31.7;12283680.0;31.8;26238240.0;31.7;64857600.0;
31.8;46348000.0;31.9;21113120.0;31.8;72586240.0;
31.9;56293920.0;32.0;49945600.0;31.9;77407040.0;
32.0;23047040.0;32.1;56540640.0;32.0;72992640.0;
32.1;11002240.0;32.2;55454880.0;32.1;67542880.0;
32.2;10850400.0;32.3;56460800.0;32.2;66305280.0;
32.3;11943360.0;32.4;55136160.0;32.3;68404160.0;
32.4;12927680.0;32.5;57401920.0;32.4;68063840.0;
32.5;11364160.0;32.6;58864000.0;32.5;68766080.0;
32.6;11110880.0;32.7;52508480.0;32.6;69974880.0;
32.7;13282400.0;32.8;59428800.0;32.7;65790880.0;
32.8;12688800.0;32.9;51285280.0;32.8;72117600.0;
32.9;12891680.0;33.0;59515840.0;32.9;64176960.0;
33.0;15070400.0;33.1;56808320.0;33.0;74586240.0;
33.1;12934880.0;33.2;56432000.0;33.1;69743200.0;
33.2;8823520.0;33.3;57663040.0;33.2;65255520.0;
33.3;12572960.0;33.4;54028800.0;33.3;70236000.0;
33.4;9800640.0;33.5;56540640.0;33.4;63829440.0;
33.5;9916480.0;33.6;54123040.0;33.5;66457120.0;
33.6;12073600.0;33.7;54998720.0;33.6;66196640.0;
33.7;11682880.0;33.8;58726560.0;33.7;66681600.0;
33.8;11371360.0;33.9;54948320.0;33.8;70097920.0;
33.9;11262720.0;34.0;55078560.0;33.9;66211040.0;
34.0;12826240.0;34.1;58835200.0;34.0;67904800.0;
34.1;14607040.0;34.2;60528960.0;34.1;73442240.0;
34.2;13542880.0;34.3;58364640.0;34.2;74071840.0;
34.3;11877920.0;34.4;59059680.0;34.3;70242560.0;
34.4;12334080.0;34.5;56642080.0;34.4;71393760.0;
34.5;13166560.0;34.6;62845120.0;34.5;69808640.0;
34.6;14997760.0;34.7;53818720.0;34.6;77842880.0;
34.7;9952480.0;34.8;54289280.0;34.7;63771200.0;
34.8;9656000.0;34.9;53594240.0;34.8;63945280.0;
34.9;13535680.0;35.0;61390240.0;34.9;67129920.0;
35.0;12312480.0;35.1;59574080.0;35.0;73702720.0;
35.1;12449920.0;35.2;49012320.0;35.1;72024000.0;
35.2;12189440.0;35.3;57437920.0;35.2;61201760.0;
35.3;11364160.0;35.4;60883680.0;35.3;68802080.0;
35.4;12927680.0;35.5;1433280.0;35.4;73811360.0;
35.5;484960.0;35.6;0.0;35.5;1918240.0;
35.6;0.0;35.7;21389920.0;35.6;0.0;
35.7;4951040.0;35.8;59211520.0;35.7;26340960.0;
35.8;15895680.0;35.9;55831200.0;35.8;75107200.0;
35.9;12710400.0;36.0;56642080.0;35.9;68541600.0;
36.0;11277120.0;36.1;57083840.0;36.0;67919200.0;
36.1;12189440.0;36.2;59312960.0;36.1;69273280.0;
36.2;11508800.0;36.3;55635520.0;36.2;70821760.0;
36.3;12493120.0;36.4;57496160.0;36.3;68128640.0;
36.4;12464320.0;36.5;52617120.0;36.4;69960480.0;
36.5;14136480.0;36.6;60999520.0;36.5;66753600.0;
36.6;13781760.0;36.7;54043200.0;36.6;74781280.0;
36.7;12667200.0;36.8;52501280.0;36.7;66710400.0;
36.8;10430240.0;36.9;53369760.0;36.8;62931520.0;
36.9;12442720.0;37.0;59631040.0;36.9;65812480.0;
37.0;11747680.0;37.1;60934080.0;37.0;71378720.0;
37.1;13405440.0;37.2;54767040.0;37.1;74339520.0;
37.2;14324960.0;37.3;44220320.0;37.2;69092000.0;
37.3;23829120.0;37.4;52964640.0;37.3;68049440.0;
37.4;17849920.0;37.5;58466080.0;37.4;70814560.0;
37.5;14498400.0;37.6;58284800.0;37.5;72964480.0;
37.6;13542880.0;37.7;58111360.0;37.6;71827680.0;
37.7;11009440.0;37.8;60826080.0;37.7;69120800.0;
37.8;13745760.0;37.9;62165120.0;37.8;74571840.0;
37.9;11212320.0;38.0;56526240.0;37.9;73377440.0;
38.0;10481280.0;38.1;52335040.0;38.0;67007520.0;
38.1;11082080.0;38.2;57879680.0;38.1;63417120.0;
38.2;12790240.0;38.3;53572640.0;38.2;70669920.0;
38.3;13412640.0;38.4;61224000.0;38.3;66985280.0;
38.4;11305920.0;38.5;57619200.0;38.4;72529920.0;
38.5;10039520.0;38.6;60326080.0;38.5;67658720.0;
38.6;10321600.0;38.7;58792000.0;38.6;70647680.0;
38.7;12688800.0;38.8;58292000.0;38.7;71480800.0;
38.8;11038240.0;38.9;57742240.0;38.8;69330240.0;
38.9;11754880.0;39.0;57300480.0;38.9;69497120.0;
39.0;12088000.0;39.1;52544480.0;39.0;69388480.0;
39.1;10169760.0;39.2;53623040.0;39.1;62714240.0;
39.2;12109600.0;39.3;60652000.0;39.2;65732640.0;
39.3;11690080.0;39.4;56974560.0;39.3;72342080.0;
39.4;11870720.0;39.5;55874400.0;39.4;68845280.0;
39.5;13427040.0;39.6;55505280.0;39.5;69301440.0;
39.6;10799360.0;39.7;61911200.0;39.6;66304640.0;
39.7;12225440.0;39.8;64285600.0;39.7;74136640.0;
39.8;11718880.0;39.9;55911040.0;39.8;76004480.0;
39.9;9178240.0;40.0;55447680.0;39.9;65089280.0;
40.0;12464320.0;40.1;61405280.0;40.0;67912000.0;
40.1;12341280.0;40.2;56171520.0;40.1;73746560.0;
40.2;11335360.0;40.3;53710080.0;40.2;67506880.0;
40.3;13043520.0;40.4;56380960.0;40.3;66753600.0;
40.4;11262720.0;40.5;0.0;40.4;67643680.0;
40.5;0.0;40.6;0.0;40.5;0.0;
40.6;0.0;40.7;10300640.0;40.6;0.0;
40.7;4813600.0;40.8;53203520.0;40.7;15114240.0;
40.8;16800160.0;40.9;50040480.0;40.8;70003680.0;
40.9;17408160.0;41.0;54926080.0;40.9;67448640.0;
41.0;18935680.0;41.1;53702880.0;41.0;73861760.0;
41.1;13065120.0;41.2;55635520.0;41.1;66768000.0;
41.2;11255520.0;41.3;58625120.0;41.2;66891040.0;
41.3;12341280.0;41.4;55179360.0;41.3;70966400.0;
41.4;10546080.0;41.5;58082560.0;41.4;65725440.0;
41.5;11233920.0;41.6;51755840.0;41.5;69316480.0;
41.6;11031040.0;41.7;52030720.0;41.6;62786880.0;
41.7;13173760.0;41.8;61650720.0;41.7;65204480.0;
41.8;13455840.0;41.9;55867200.0;41.8;75106560.0;
41.9;13637120.0;42.0;57727840.0;41.9;69504320.0;
42.0;14360960.0;42.1;53326560.0;42.0;72088800.0;
42.1;12203840.0;42.2;58589120.0;42.1;65530400.0;
42.2;10510080.0;42.3;55657120.0;42.2;69099200.0;
42.3;11827520.0;42.4;53080480.0;42.3;67484640.0;
42.4;12913280.0;42.5;55114560.0;42.4;65993760.0;
42.5;13593280.0;42.6;53999360.0;42.5;68707840.0;
42.6;11972160.0;42.7;52153760.0;42.6;65971520.0;
42.7;16459840.0;42.8;56134880.0;42.7;68613600.0;
42.8;16771360.0;42.9;55838400.0;42.8;72906240.0;
42.9;10531680.0;43.0;59573440.0;42.9;66370080.0;
43.0;13036320.0;43.1;57597600.0;43.0;72609760.0;
43.1;12471520.0;43.2;52132800.0;43.1;70069120.0;
43.2;10249600.0;43.3;49591520.0;43.2;62382400.0;
43.3;10654720.0;43.4;56844320.0;43.3;60246240.0;
43.4;14990560.0;43.5;60037440.0;43.4;71834880.0;
43.5;11820320.0;43.6;57597600.0;43.5;71857760.0;
43.6;10264000.0;43.7;62997600.0;43.6;67861600.0;
43.7;13427040.0;43.8;60920320.0;43.7;76424640.0;
43.8;9930880.0;43.9;62512640.0;43.8;70851200.0;
43.9;12696000.0;44.0;51242080.0;43.9;75208640.0;
44.0;14252320.0;44.1;55990240.0;44.0;65494400.0;
44.1;12225440.0;44.2;55063520.0;44.1;68215680.0;
44.2;11537600.0;44.3;53478400.0;44.2;66601120.0;
44.3;13079520.0;44.4;56091680.0;44.3;66557920.0;
44.4;13781760.0;44.5;58357440.0;44.4;69873440.0;
44.5;13767360.0;44.6;60572800.0;44.5;72124800.0;
44.6;10995040.0;44.7;55071360.0;44.6;71567840.0;
44.7;13521280.0;44.8;60818880.0;44.7;68592640.0;
44.8;10770560.0;44.9;59703680.0;44.8;71589440.0;
44.9;13832160.0;45.0;52219200.0;44.9;73535840.0;
45.0;12906080.0;45.1;60760640.0;45.0;65125280.0;
45.1;15960480.0;45.2;59776320.0;45.1;76721120.0;
45.2;12927680.0;45.3;58039360.0;45.2;72704000.0;
45.3;10995040.0;45.4;54702240.0;45.3;69034400.0;
45.4;12196640.0;45.5;20666080.0;45.4;66898880.0;
45.5;4596320.0;45.6;0.0;45.5;25262400.0;
45.6;0.0;45.7;28056320.0;45.6;0.0;
45.7;8193920.0;45.8;49178560.0;45.7;36250240.0;
45.8;21889280.0;45.9;47470400.0;45.8;71067840.0;
45.9;18103200.0;46.0;58220000.0;45.9;65573600.0;
46.0;11624640.0;46.1;57199040.0;46.0;69844640.0;
46.1;13926400.0;46.2;54455520.0;46.1;71125440.0;
46.2;12934880.0;46.3;49996640.0;46.2;67390400.0;
46.3;12485920.0;46.4;54412320.0;46.3;62482560.0;
46.4;13434240.0;46.5;50329760.0;46.4;67846560.0;
46.5;12073600.0;46.6;56359360.0;46.5;62403360.0;
46.6;11754880.0;46.7;50757120.0;46.6;68114240.0;
46.7;10784960.0;46.8;56620480.0;46.7;61542080.0;
46.8;12681600.0;46.9;57076640.0;46.8;69302080.0;
46.9;11950560.0;47.0;58820800.0;46.9;69027200.0;
47.0;13788960.0;47.1;56345600.0;47.0;72609760.0;
47.1;8461600.0;47.2;62150720.0;47.1;64807200.0;
47.2;12775840.0;47.3;55672160.0;47.2;74926560.0;
47.3;11082080.0;47.4;55194400.0;47.3;66754240.0;
47.4;12189440.0;47.5;57068800.0;47.4;67383840.0;
47.5;13897600.0;47.6;55425440.0;47.5;70966400.0;
47.6;17748480.0;47.7;55816800.0;47.6;73173920.0;
47.7;13304000.0;47.8;56062880.0;47.7;69120800.0;
47.8;10727360.0;47.9;55765760.0;47.8;66790240.0;
47.9;11711680.0;48.0;58292000.0;47.9;67477440.0;
48.0;11849120.0;48.1;56504000.0;48.0;70141120.0;
48.1;12138400.0;48.2;62468800.0;48.1;68642400.0;
48.2;13861600.0;48.3;54636800.0;48.2;76330400.0;
48.3;14114880.0;48.4;57134240.0;48.3;68751680.0;
48.4;14679680.0;48.5;52269600.0;48.4;71813920.0;
48.5;11154080.0;48.6;53210720.0;48.5;63423680.0;
48.6;13738560.0;48.7;57430720.0;48.6;66949280.0;
48.7;12681600.0;48.8;59972000.0;48.7;70112320.0;
48.8;14107680.0;48.9;52494080.0;48.8;74079680.0;
48.9;10886400.0;49.0;59146080.0;48.9;63380480.0;
49.0;13637120.0;49.1;59255360.0;49.0;72783200.0;
49.1;12572960.0;49.2;59501440.0;49.1;71828320.0;
49.2;11631840.0;49.3;56221920.0;49.2;71133280.0;
49.3;12688800.0;49.4;54644000.0;49.3;68910720.0;
49.4;11631840.0;49.5;54687200.0;49.4;66275840.0;
49.5;12341280.0;49.6;54861280.0;49.5;67028480.0;
49.6;10987840.0;49.7;51466560.0;49.6;65849120.0;
49.7;12572960.0;49.8;54528160.0;49.7;64039520.0;
49.8;17328960.0;49.9;54274880.0;49.8;71857120.0;
49.9;14947360.0;50.0;59269760.0;49.9;69222240.0;
50.0;11964960.0;50.1;59574080.0;50.0;71234720.0;
50.1;9779040.0;50.2;55837760.0;50.1;69353120.0;
50.2;13325600.0;50.3;56967360.0;50.2;69163360.0;
50.3;14259520.0;50.4;58386240.0;50.3;71226880.0;
50.4;13767360.0;50.5;32146720.0;50.4;72153600.0;
50.5;5066880.0;50.6;0.0;50.5;37213600.0;
50.6;0.0;50.7;2924160.0;50.6;0.0;
50.7;6659200.0;50.8;50800320.0;50.7;9583360.0;
50.8;17256320.0;50.9;63026400.0;50.8;68056640.0;
50.9;12196640.0;51.0;56287360.0;50.9;75223040.0;
51.0;9743040.0;51.1;59769120.0;51.0;66030400.0;
51.1;11943360.0;51.2;57539360.0;51.1;71712480.0;
51.2;13391040.0;51.3;63171040.0;51.2;70930400.0;
51.3;13043520.0;51.4;57560960.0;51.3;76214560.0;
51.4;13166560.0;51.5;59407200.0;51.4;70727520.0;
51.5;12290880.0;51.6;54253280.0;51.5;71698080.0;
51.6;14904160.0;51.7;48418720.0;51.6;69157440.0;
51.7;18588160.0;51.8;54868480.0;51.7;67006880.0;
51.8;15222240.0;51.9;52335040.0;51.8;70090720.0;
51.9;13760160.0;52.0;53355360.0;51.9;66095200.0;
52.0;16308000.0;52.1;52183200.0;52.0;69663360.0;
52.1;12652800.0;52.2;59052480.0;52.1;64836000.0;
52.2;16322400.0;52.3;60123840.0;52.2;75374880.0;
52.3;14332160.0;52.4;55100160.0;52.3;74456000.0;
52.4;12319680.0;52.5;55092960.0;52.4;67419840.0;
52.5;11841920.0;52.6;55150560.0;52.5;66934880.0;
52.6;15056000.0;52.7;56106080.0;52.6;70206560.0;
52.7;14505600.0;52.8;57901280.0;52.7;70611680.0;
52.8;14491200.0;52.9;49924640.0;52.8;72392480.0;
52.9;12696000.0;53.0;59783520.0;52.9;62620640.0;
53.0;14455200.0;53.1;54014400.0;53.0;74238720.0;
53.1;12681600.0;53.2;50981600.0;53.1;66696000.0;
53.2;17893760.0;53.3;51075200.0;53.2;68875360.0;
53.3;18154240.0;53.4;50677280.0;53.3;69229440.0;
53.4;16127360.0;53.5;49041120.0;53.4;66804640.0;
53.5;18161440.0;53.6;57727840.0;53.5;67202560.0;
53.6;12906080.0;53.7;58820800.0;53.6;70633920.0;
53.7;12428320.0;53.8;54629600.0;53.7;71249120.0;
53.8;12413920.0;53.9;49229600.0;53.8;67043520.0;
53.9;15439520.0;54.0;54289280.0;53.9;64669120.0;
54.0;22989440.0;54.1;52638720.0;54.0;77278720.0;
54.1;15779840.0;54.2;53695680.0;54.1;68418560.0;
54.2;14122080.0;54.3;56410400.0;54.2;67817760.0;
54.3;12754240.0;54.4;54882880.0;54.3;69164640.0;
54.4;13752960.0;54.5;51588960.0;54.4;68635840.0;
54.5;15396320.0;54.6;51994720.0;54.5;66985280.0;
54.6;12298080.0;54.7;55440480.0;54.6;64292800.0;
54.7;11436800.0;54.8;55490880.0;54.7;66877280.0;
54.8;11697280.0;54.9;61281600.0;54.8;67188160.0;
54.9;13637120.0;55.0;58900640.0;54.9;74918720.0;
55.0;11103680.0;55.1;56895360.0;55.0;70004320.0;
55.1;10097760.0;55.2;50590240.0;55.1;66993120.0;
55.2;13774560.0;55.3;57807040.0;55.2;64364800.0;
55.3;16858400.0;55.4;59834560.0;55.3;74665440.0;
55.4;14310560.0;55.5;48889280.0;55.4;74145120.0;
55.5;18986720.0;55.6;49678560.0;55.5;67876000.0;
55.6;22316640.0;55.7;44611040.0;55.6;71995200.0;
55.7;24524160.0;55.8;54918880.0;55.7;69135200.0;
55.8;17560640.0;55.9;53304960.0;55.8;72479520.0;
55.9;12319680.0;56.0;52703520.0;55.9;65624640.0;
56.0;17618240.0;56.1;55519680.0;56.0;70321760.0;
56.1;15193440.0;56.2;58009920.0;56.1;70713120.0;
56.2;10502880.0;56.3;60833280.0;56.2;68512800.0;
56.3;13021920.0;56.4;59146720.0;56.3;73855200.0;
56.4;13369440.0;56.5;52103360.0;56.4;72516160.0;
56.5;11668480.0;56.6;55802400.0;56.5;63771840.0;
56.6;11791520.0;56.7;56113920.0;56.6;67593920.0;
56.7;11263360.0;56.8;50112480.0;56.7;67377280.0;
56.8;19884000.0;56.9;53268320.0;56.8;69996480.0;
56.9;12804640.0;57.0;54064800.0;56.9;66072960.0;
57.0;11791520.0;57.1;57553760.0;57.0;65856320.0;
57.1;14440800.0;57.2;60992320.0;57.1;71994560.0;
57.2;12522560.0;57.3;61672960.0;57.2;73514880.0;
57.3;11834720.0;57.4;56989600.0;57.3;73507680.0;
57.4;11813120.0;57.5;55302400.0;57.4;68802720.0;
57.5;10966240.0;57.6;57307680.0;57.5;66268640.0;
57.6;12044800.0;57.7;52494080.0;57.6;69352480.0;
57.7;13644320.0;57.8;53898560.0;57.7;66138400.0;
57.8;14332160.0;57.9;59247520.0;57.8;68230720.0;
57.9;13130560.0;58.0;49497280.0;57.9;72378080.0;
58.0;14940160.0;58.1;54043200.0;58.0;64437440.0;
58.1;12269280.0;58.2;56555040.0;58.1;66312480.0;
58.2;11082080.0;58.3;53276160.0;58.2;67637120.0;
58.3;11704480.0;58.4;54977120.0;58.3;64980640.0;
58.4;13984640.0;58.5;56663680.0;58.4;68961760.0;
58.5;12428320.0;58.6;57265120.0;58.5;69092000.0;
58.6;12522560.0;58.7;52552320.0;58.6;69787680.0;
58.7;10944640.0;58.8;48766240.0;58.7;63496960.0;
58.8;10459680.0;58.9;61260000.0;58.8;59225920.0;
58.9;12624000.0;59.0;56221920.0;58.9;73884000.0;
59.0;13000320.0;59.1;49062720.0;59.0;69222240.0;
59.1;21064000.0;59.2;54644000.0;59.1;70126720.0;
59.2;14932960.0;59.3;57568800.0;59.2;69576960.0;
59.3;16373440.0;59.4;50004480.0;59.3;73942240.0;
59.4;18255680.0;59.5;56619840.0;59.4;68260160.0;
59.5;16148960.0;59.6;55860000.0;59.5;72768800.0;
59.6;13007520.0;59.7;52371040.0;59.6;68867520.0;
59.7;14455200.0;59.8;58379680.0;59.7;66826240.0;
59.8;11769920.0;59.9;50829120.0;59.8;70149600.0;
59.9;17785120.0;60.0;40304000.0;59.9;68614240.0;
60.0;24488160.0;;;60.0;64792160.0;


==> csv/Bbrrtt.csv <==
0;0;
0.1;6.36641846763;
0.2;3.63750903927;
0.3;3.27460209053;
0.4;3.28762214501;
0.5;3.93944493047;
0.6;3.35255405247;
0.7;3.78786517728;
0.8;4.44245906103;
0.9;4.13206917899;
1.0;3.65889005821;
1.1;4.1589882909;
1.2;3.73717344524;
1.3;4.27117832204;
1.4;4.13218339284;
1.5;4.05149663833;
1.6;4.02007511684;
1.7;4.19255272373;
1.8;3.95933326922;
1.9;4.20849985547;
2.0;4.00538193552;
2.1;4.14091077718;
2.2;3.94272540814;
2.3;3.84074098924;
2.4;4.1721687522;
2.5;4.31221383841;
2.6;4.43395590171;
2.7;3.63747500841;
2.8;4.22303010059;
2.9;4.45717133974;
3.0;4.14942459739;
3.1;4.45187610129;
3.2;4.16500364031;
3.3;3.99088106657;
3.4;4.29197301202;
3.5;3.95758297979;
3.6;4.24427713667;
3.7;3.84494140323;
3.8;4.01783528301;
3.9;4.29812567575;
4.0;4.08881806039;
4.1;4.17265684708;
4.2;4.13579532078;
4.3;4.20799622169;
4.4;4.08383165852;
4.5;4.0682842857;
4.6;4.29099498514;
4.7;4.07532585992;
4.8;4.29304138474;
4.9;4.12192580464;
5.0;4.21552058778;
5.1;4.18039580076;
5.2;4.43889761484;
5.3;4.34810119671;
5.4;4.03036790736;
5.5;4.2477329572;
5.6;4.09280100176;
5.7;3.58353342329;
5.8;4.23834365227;
5.9;4.18866010002;
6.0;4.05905475008;
6.1;4.23751252421;
6.2;3.89802196751;
6.3;3.91500782592;
6.4;3.89883802345;
6.5;4.44014993294;
6.6;4.32512784998;
6.7;4.05454762439;
6.8;4.04443618579;
6.9;4.2416375345;
7.0;4.27416587869;
7.1;3.75188225731;
7.2;3.98536828848;
7.3;4.08904640763;
7.4;4.02208454701;
7.5;4.34572203865;
7.6;4.283599432;
7.7;4.26401410784;
7.8;3.96512349447;
7.9;4.00726397832;
8.0;4.10542101473;
8.1;4.04236604879;
8.2;4.0267930712;
8.3;4.00533753893;
8.4;4.09240382058;
8.5;4.21782523867;
8.6;4.10314687749;
8.7;4.29448203037;
8.8;4.26596668031;
9.0;4.6762590823;
9.1;4.05939252753;
9.2;4.09359806462;
9.3;4.24419256745;
9.4;4.18462376846;
9.5;4.01156219011;
9.6;4.16552311665;
9.7;4.14128200982;
9.8;4.3443667583;
9.9;4.47491518001;
10.0;3.96664472336;
10.1;1.40624164795;
10.2;1.16582129412;
10.3;3.46315802866;
10.4;4.14985783246;
10.5;4.17497675255;
10.6;3.97391026246;
10.7;4.33783427529;
10.8;4.33411521296;
10.9;4.29357763109;
11.0;4.03579200308;
11.1;3.90729450044;
11.2;3.94419373059;
11.3;4.17787561972;
11.4;4.04766011745;
11.5;4.09234331009;
11.6;4.02348680595;
11.7;4.27405781798;
11.8;4.05470281839;
11.9;4.20519629902;
12.0;4.33159245111;
12.1;4.21043365232;
12.2;4.20362070987;
12.3;4.33682885399;
12.4;4.2229394655;
12.5;3.98645401001;
12.6;4.15189430196;
12.7;4.24131718311;
12.8;4.06634807587;
12.9;4.31903459693;
13.0;4.30379268971;
13.1;4.06388420472;
13.2;4.18339003908;
13.3;4.16819837081;
13.4;4.23280919184;
13.5;4.04274792961;
13.6;4.21002913605;
13.7;3.99229072389;
13.8;4.47262393104;
13.9;3.93007156697;
14.0;4.25802336799;
14.1;4.12215450977;
14.2;4.16049033559;
14.3;4.28221174466;
14.4;4.33800712464;
14.5;4.4060728168;
14.6;4.16842510826;
14.7;3.92740239542;
14.8;4.40508978707;
14.9;4.4081567489;
15.0;4.31462677803;
15.1;4.05194952681;
15.2;4.27929351204;
15.3;4.07461743606;
15.4;4.0316795048;
15.5;4.2460581352;
15.6;4.4391114833;
15.7;4.59864356301;
15.8;4.30216036345;
15.9;4.10996110816;
16.0;4.11758017033;
16.1;4.41531701521;
16.2;4.40384546916;
16.3;4.12273777581;
16.4;4.15523890611;
16.5;4.47658549018;
16.6;4.042901628;
16.7;3.79190316071;
16.8;4.08917459948;
16.9;4.26360612274;
17.0;3.99070301571;
17.1;3.57161286057;
17.2;4.16176226916;
17.3;4.37084099521;
17.4;4.11047165593;
17.5;4.14756401298;
17.6;4.39998334047;
17.7;4.19729722513;
17.8;4.05361399304;
17.9;4.14206615831;
18.0;4.05984123548;
18.1;4.37321201448;
18.2;4.23307236427;
18.3;4.32525343365;
18.4;4.37907604356;
18.5;4.26676448456;
18.6;4.3330321055;
18.7;4.19344526998;
18.8;4.34993562244;
19.1;3.98969855802;
19.2;4.09222924136;
19.3;4.3209637365;
19.4;4.20007348698;
19.5;4.28568175498;
19.6;4.36413729632;
19.7;3.71525847847;
19.8;4.6487467249;
19.9;4.13858952947;
20.0;4.28502097804;
20.1;4.11783223567;
20.2;4.31381387913;
20.3;1.55688544451;
20.4;1.05741024017;
20.5;3.4167131652;
20.6;3.82520519407;
20.7;4.16423043897;
20.8;4.33548714252;
20.9;4.07254183164;
21.0;4.26117579142;
21.1;4.32694155867;
21.2;4.16545561928;
21.3;3.91327474535;
21.4;3.99932328691;
21.5;3.89575828677;
21.6;4.40429523587;
21.7;4.39370333493;
21.8;4.03378396758;
21.9;4.07472128669;
22.0;4.03744430952;
22.1;4.34647817068;
22.2;4.15897624378;
22.3;4.21146419313;
22.4;4.19377632763;
22.5;3.89269025702;
22.6;4.28140974794;
22.7;4.29923985455;
22.8;3.97732901195;
22.9;4.33497627576;
23.0;4.16320691938;
23.1;4.48816402538;
23.2;4.28414217969;
23.3;4.27956919853;
23.4;4.08485531807;
23.5;4.04225498117;
23.6;4.72310774341;
23.7;4.41913835464;
23.8;4.25658305047;
23.9;4.43461413185;
24.0;4.08571248227;
24.1;3.519011553;
24.2;4.07349612262;
24.3;4.32965629979;
24.4;4.25587731439;
24.5;4.15495269657;
24.6;4.10663644681;
24.7;4.18877859373;
24.8;4.18298270391;
24.9;3.95409348085;
25.0;4.39165089581;
25.1;4.2004700013;
25.2;4.01935577393;
25.3;4.07863069664;
25.4;4.2281422926;
25.5;5.12240506426;
25.6;4.37124613877;
25.7;4.13064536808;
25.8;4.36202163905;
25.9;3.84746259348;
26.0;4.22726678585;
26.1;4.34515873591;
26.2;4.30073418431;
26.3;4.29765425901;
26.4;4.21207310051;
26.5;4.31098125793;
26.6;4.15197923222;
26.7;3.76513617379;
26.8;4.15908512862;
26.9;4.15475304062;
27.0;4.18883686264;
27.1;4.24638018012;
27.2;4.46954081135;
27.3;4.26931171627;
27.4;3.74382795747;
27.5;4.39067455855;
27.6;4.24731285014;
27.7;4.37328235523;
27.8;4.60036065843;
27.9;4.4674348023;
28.0;4.18613546638;
28.1;4.33048476344;
28.2;4.40693916158;
28.3;4.14078300064;
28.4;4.0790117704;
28.5;4.17494901361;
28.6;4.09749956692;
28.7;4.26124652643;
28.8;3.93083709443;
28.9;4.13136662177;
29.0;3.98504985006;
29.1;3.82393209831;
29.2;4.32940649856;
29.3;4.25300340395;
29.4;4.65359521467;
29.5;4.24731233732;
29.6;4.29158052687;
29.7;4.44273845009;
29.8;4.2769065878;
29.9;4.41643926832;
30.0;3.98969019532;
30.1;4.16203576165;
30.2;4.16737272028;
30.3;4.06437673067;
30.4;4.17039780643;
30.5;2.05960850807;
30.6;1.16173903147;
30.7;3.37536456221;
30.8;4.56474697779;
30.9;4.39933978993;
31.0;4.74611602046;
31.1;4.61757309893;
31.2;4.83823749754;
31.3;4.83383325042;
31.4;4.38584916579;
31.5;4.66156130686;
31.6;4.26192613358;
31.7;4.6918404599;
31.8;4.79099007904;
31.9;4.60977917132;
32.0;4.6171839066;
32.1;4.55643754256;
32.2;4.58754776673;
32.3;4.72518709517;
32.4;4.53136262205;
32.5;4.80285286903;
32.6;5.07359326205;
32.7;4.90718487046;
32.8;4.71711529351;
32.9;4.60329762212;
33.0;4.72514213078;
33.1;4.71013491271;
33.2;4.65097803819;
33.3;4.88207235441;
33.4;4.64674649318;
33.5;4.59322523563;
33.6;4.15686579312;
33.7;4.84111044142;
33.8;4.48672933728;
33.9;4.50320006734;
34.0;4.19022115462;
34.1;4.86230562968;
34.2;4.8389151945;
34.3;4.67032927243;
34.4;4.68026446757;
34.5;4.81940469434;
34.6;4.69939378982;
34.7;4.77500606228;
34.8;4.80517924158;
34.9;4.45407790107;
35.0;4.05304015629;
35.1;4.62857925374;
35.2;4.62747373079;
35.3;4.62170826491;
35.4;4.70769533547;
35.5;4.86253374848;
35.6;4.7641725488;
35.7;4.66659168402;
35.8;4.56069361779;
35.9;4.6121526937;
36.0;4.85889249378;
36.1;4.62695066841;
36.2;4.50583992812;
36.3;4.53138095076;
36.4;4.34801663239;
36.5;4.590906241;
36.6;4.28096623344;
36.7;4.64697135122;
36.8;4.35395419279;
36.9;4.45528281362;
37.0;4.33651903734;
37.1;4.4846666452;
37.2;4.80866684485;
37.3;4.67943514466;
37.4;4.58999272794;
37.5;4.12820129798;
37.6;4.89197963129;
37.7;4.72417393246;
37.8;4.54876117217;
37.9;4.80135149426;
38.0;4.64777347169;
38.1;4.65533822616;
38.2;4.68782605352;
38.3;4.36649709134;
38.4;4.78741976136;
38.5;4.74103707918;
38.6;4.22262422966;
38.7;4.19098074718;
38.8;4.61756741559;
39.0;3.83986310756;
39.1;4.65762213375;
39.2;4.57570301859;
39.3;4.5127880942;
39.4;4.58860781885;
39.5;4.67438672585;
39.6;4.63098095309;
39.7;4.56317064121;
39.8;4.45010264715;
39.9;4.52454670055;
40.0;4.51185886676;
40.1;4.14384909666;
40.2;4.54389798014;
40.3;4.70675519995;
40.4;4.70385049519;
40.5;4.7476304544;
40.6;4.52172562883;
40.7;2.37410623322;
40.8;1.21361559088;
40.9;3.67146661912;
41.0;5.02453513981;
41.1;4.87239258264;
41.2;4.98268478795;
41.3;5.29708106661;
41.4;4.98333981163;
41.5;4.89954281879;
41.6;5.32806613458;
41.7;5.01645908455;
41.8;4.90205983321;
41.9;5.08183591506;
42.0;5.19530356876;
42.1;5.00515848398;
42.2;5.09974203612;
42.3;5.08519943724;
42.4;5.02975012666;
42.5;4.7665222612;
42.6;4.77074935872;
42.7;5.02779532452;
42.8;4.66054489738;
42.9;4.92728712724;
43.0;5.11758857303;
43.1;5.03166764975;
43.2;4.93406347326;
43.3;5.16978980321;
43.4;5.0006583333;
43.5;4.87336932972;
43.6;4.58396398104;
43.7;4.36716823909;
43.8;4.35059237632;
43.9;3.93932385552;
44.0;4.3593918145;
44.1;4.8955306805;
44.2;4.3731398761;
44.3;4.87458091421;
44.4;4.96680762178;
44.5;4.61423333991;
44.6;4.47358349536;
44.7;4.73343497292;
44.8;4.90870475769;
44.9;4.89789183422;
45.0;4.0211980305;
45.1;4.62686005285;
45.2;4.80686635086;
45.3;4.66500332481;
45.4;4.92918810105;
45.5;4.82112261915;
45.6;5.00388427447;
45.7;4.80878484118;
45.8;4.9496128204;
45.9;4.84772234656;
46.0;4.79313840417;
46.1;3.87217169223;
46.2;5.28182009215;
46.3;4.83297427911;
46.4;4.82017298539;
46.5;4.80506223502;
46.6;4.46602780983;
46.7;4.8030386857;
46.8;4.84561518337;
46.9;4.73997979888;
47.0;4.71968980546;
47.1;4.78920784402;
47.2;4.97058838133;
47.3;4.31237118767;
47.4;4.77827877127;
47.5;4.82677272026;
47.6;4.58086374644;
47.7;4.70008627738;
47.8;4.24161848131;
47.9;4.41273053487;
48.0;4.68145490317;
48.1;4.63955199465;
48.2;4.88187130833;
48.3;4.77834500765;
48.4;4.75808068326;
48.5;4.04725461393;
48.6;4.83792923592;
48.7;4.41458276523;
48.8;4.72842422692;
48.9;4.98095639916;
49.0;4.57750190615;
49.1;4.00462150574;
49.2;4.89060362877;
49.3;4.85559493776;
49.4;4.68485892131;
49.5;5.03213943974;
49.6;4.92776850218;
49.7;4.30790499637;
49.8;4.64030491408;
49.9;4.51485608753;
50.0;4.56756889505;
50.1;4.59515800079;
50.2;4.77871623064;
50.3;4.62723405738;
50.4;4.67265530636;
50.5;4.40004893712;
50.6;4.57376273221;
50.7;4.64983888575;
50.8;4.77627380607;
50.9;4.59248241894;
51.0;4.70608133109;
51.1;4.60363737221;
51.2;4.61751856702;
51.3;4.56029775912;
51.4;4.61615485114;
51.5;4.92966748814;
51.6;4.72470439931;
51.7;4.67413757484;
51.8;4.71168528489;
51.9;4.59129395692;
52.0;4.85540358401;
52.1;4.42090820759;
52.2;4.69523981998;
52.3;4.54658145706;
52.4;4.05726998539;
52.5;4.51140097756;
52.6;4.66628228464;
52.7;4.71667513821;
52.8;4.86658707909;
52.9;4.75509750082;
53.0;4.69188415567;
53.1;4.48558462991;
53.2;4.44275109879;
53.3;4.97303778927;
53.4;4.85548423847;
53.5;4.73438575864;
53.6;4.63725880879;
53.7;3.82890037655;
53.8;4.59390381972;
53.9;4.74411188954;
54.0;4.88312270052;
54.1;4.61070239544;
54.2;4.76793615442;
54.3;4.86395948677;
54.4;5.10761175263;
54.5;4.6389291161;
54.6;4.91445622546;
54.7;4.57940782819;
54.8;4.62515810703;
54.9;4.64322554503;
55.0;4.70253668333;
55.1;4.64079318902;
55.2;4.91550094203;
55.3;4.67230262557;
55.4;4.74084665378;
55.5;4.4144487636;
55.6;4.64298673298;
55.7;4.64768258352;
55.8;5.05909188227;
55.9;3.987549474;
56.0;4.89158895281;
56.1;4.64077270468;
56.2;4.66356402949;
56.3;4.6123507175;
56.4;4.659428316;
56.5;4.93356516195;
56.6;4.66610581835;
56.7;4.90481273548;
56.8;4.4531174328;
56.9;4.527870984;
57.0;4.86877855364;
57.1;4.86064084711;
57.2;4.85728633019;
57.3;4.63425790941;
57.4;5.10942469762;
57.5;4.91982301076;
57.6;4.75334742713;
57.7;4.74834822594;
57.8;4.56714257598;
57.9;4.75910530295;
58.0;4.74878524741;
58.1;4.48786584955;
58.2;4.84037399292;
58.3;4.74912275082;
58.4;4.81668717223;
58.5;4.59716919272;
58.6;4.49419579311;
58.7;4.47773933411;
58.8;4.23532373765;
58.9;4.33206689951;
59.0;4.53917876534;
59.1;4.64603782359;
59.2;4.68890424718;
59.3;4.59297973177;
59.4;4.70566239586;
59.5;4.65005128942;
59.6;4.46360956424;
59.7;4.6296588918;
59.8;4.60620658108;
59.9;4.57160447233;
60.0;4.44821854855;


==> csv/CubicBbbrrtt.csv <==
0;0;1;1;
0.1;11.2354497187;0.1;11.9431222357;
0.2;7.79144000262;0.2;9.23738000113;
0.3;7.53800074259;0.3;8.97154808044;
0.4;8.56520544808;0.4;11.9253603753;
0.5;11.1509164174;0.5;15.9606682851;
0.6;9.94151592255;0.6;19.7870530535;
0.7;16.404901232;0.7;21.6486449486;
0.8;20.9343036016;0.8;26.3711410611;
0.9;13.9419120901;0.9;31.4074647732;
1.0;15.1637028425;1.0;36.403749496;
1.1;8.98797945543;1.1;41.7063370873;
1.2;7.27989640034;1.2;52.3801404262;
1.3;8.17102901006;1.3;56.7693175339;
1.4;7.2784088552;1.4;61.9260864011;
1.5;9.20369369643;1.5;66.8545003972;
1.6;12.2782419313;1.6;71.2761941435;
1.7;9.62405479871;1.7;75.2058134878;
1.8;7.01907803031;1.8;81.7371354602;
1.9;10.1182550754;1.9;87.9520255327;
2.0;7.66694372979;2.0;90.2858234339;
2.1;5.8615843455;2.1;96.5120629703;
2.2;6.57332999797;2.2;101.594285307;
2.3;7.6122507453;2.3;107.364695742;
2.4;9.6960067749;2.4;111.292063777;
2.5;10.2817405354;2.5;116.160521593;
2.6;12.0610660977;2.6;121.151894615;
2.7;7.54811845977;2.7;122.440980336;
2.8;9.14079592778;2.8;130.984991377;
2.9;7.81839469384;2.9;135.578957471;
3.0;6.42150892338;3.0;137.235515443;
3.1;9.83809525112;3.1;145.270316074;
3.2;9.53708801951;3.2;147.936749184;
3.3;11.1223837224;3.3;151.586826315;
3.4;11.8961042287;3.4;160.316647953;
3.5;11.3297032147;3.5;164.913660059;
3.6;8.0192899704;3.6;165.849915974;
3.7;10.3991161693;3.7;171.602755326;
3.8;8.88509570428;3.8;177.14190598;
3.9;9.26232763699;3.9;181.847239201;
4.0;8.95910461744;4.0;184.937835717;
4.9;13.778404756;5.1;232.732819788;
5.0;13.688826561;5.2;236.786356469;
5.1;8.0897115892;5.3;243.081056781;
5.2;9.17055114867;5.4;249.883116108;
5.3;8.6984257949;5.5;255.7244404;
5.4;7.1226719654;5.6;261.429021998;
5.5;10.7543175681;5.7;268.204372402;
5.6;10.8840313364;5.8;268.028043784;
5.7;12.6360758491;5.9;272.147626637;
5.8;8.52562209307;6.0;276.437285513;
5.9;8.96701570285;6.1;287.291829464;
6.0;9.79189787592;6.2;291.953353252;
6.1;13.62329589;6.3;292.918104079;
6.2;15.2829509032;6.4;292.781981751;
6.3;13.414641789;6.5;295.740130822;
6.4;10.2518471805;6.6;302.157495805;
6.5;7.50743865967;6.7;308.355868792;
6.6;8.46010951673;6.8;318.270355529;
6.7;9.65504177281;6.9;322.69588468;
6.8;8.88214366777;7.0;328.40867087;
6.9;11.6201112437;7.1;334.655572728;
7.0;11.5137154406;7.6;281.838385264;
7.1;4.87153744571;7.7;129.450902218;
7.2;3.93548172511;7.8;143.546124299;
7.3;4.17356113295;7.9;141.843698422;
7.4;4.85875641821;8.0;148.472109648;
7.5;4.05887731417;8.1;145.978837253;
7.6;5.91914858137;8.2;149.507626979;
7.7;126.891334852;8.3;153.435225225;
7.8;113.904714584;8.4;153.2414099;
7.9;94.7042340818;8.5;153.585317578;
8.0;78.6348214516;8.6;161.66477061;
8.1;70.7722786934;8.7;171.230496632;
8.2;55.1239053408;8.8;175.722766151;
8.3;46.5439081192;8.9;181.092619896;
8.4;34.4196796417;9.0;182.771106561;
8.5;15.9522593021;9.1;182.186454382;
8.6;10.6749482777;9.2;186.294526639;
8.7;9.97093612073;9.3;182.371970519;
8.8;6.31915347677;9.4;184.388357976;
8.9;8.10675453721;9.5;185.328624867;
9.0;6.66076115199;9.6;184.607688018;
9.1;7.85958766937;9.7;188.328890631;
9.2;15.0597501308;9.8;189.830883568;
9.3;7.98026302405;9.9;189.063003063;
9.4;8.33546370268;10.0;189.624273777;
9.5;6.50560337564;10.1;188.560454129;
9.6;7.59632486693;10.2;189.765800797;
9.7;10.2603575763;10.3;194.748089387;
9.8;9.6346468761;10.4;193.249465083;
9.9;7.76745781066;10.5;190.972173988;
10.0;9.21330451965;10.6;194.284000207;
10.1;8.95012827481;10.7;196.377757162;
10.2;8.65800757157;10.8;196.882558541;
10.3;9.82076957308;10.9;192.680434064;
10.4;6.96537960535;11.0;193.349268208;
10.5;7.43216734666;11.1;198.607511542;
10.6;9.4299027414;11.2;197.249774403;
10.7;9.27042594323;11.3;196.700478738;
10.8;12.4094849926;11.4;197.396039436;
10.9;9.42856265653;11.5;199.30329625;
11.0;10.4799182327;11.6;202.407348947;
11.1;11.7070501501;11.7;200.208177313;
11.2;6.63042068481;11.8;202.029836351;
11.3;6.9336756854;11.9;199.7491075;
11.4;8.06937010392;12.0;198.121906908;
11.5;7.8366239306;12.1;205.462053316;
11.6;9.18834606806;12.2;206.045600896;
11.7;7.90136091171;12.3;199.501108116;
11.8;9.95176413964;12.4;198.114982585;
11.9;8.08111141468;12.5;200.298961583;
12.0;9.05408241131;12.6;199.486920569;
12.1;14.7393650479;12.7;200.538478597;
12.2;15.0393190838;12.8;203.717842189;
12.3;9.54780975978;12.9;202.823669887;
12.4;9.63073360677;13.0;202.911437984;
12.5;13.9996124351;13.1;205.999569233;
12.6;7.10007122585;13.2;206.314049009;
12.7;9.45381323497;13.3;202.704744409;
12.8;6.6267185741;13.4;203.94395652;
12.9;6.91781958489;13.5;204.429799548;
13.0;6.25063557374;13.6;205.251288929;
13.1;10.7568701108;13.7;204.787201288;
13.2;9.98891194661;13.8;203.533407715;
13.3;7.42276757956;13.9;203.076413522;
13.4;8.90462124934;14.0;206.112931414;
13.5;9.04513227529;14.1;204.986058702;
13.6;11.5098844875;14.2;202.683993414;
13.7;8.52216934336;14.3;204.399673102;
13.8;7.02526871587;14.4;209.124143467;
13.9;8.13334638422;14.5;207.415950649;
14.0;9.81282034228;14.6;200.271605271;
14.1;7.70596265793;14.7;201.445500252;
14.2;7.58820037319;14.8;204.222465532;
14.3;7.10370474392;14.9;206.079678838;
14.4;13.5576814975;15.0;206.872565578;
14.5;9.67425670264;15.1;207.776815584;
14.6;9.24408644961;15.2;205.320028597;
14.7;6.40111460405;15.3;202.969567448;
14.8;7.87160765957;15.4;206.548549197;
14.9;5.88672884395;15.5;205.936399141;
15.0;7.43125751615;15.6;202.106627446;
15.1;8.33652840286;15.7;205.011075919;
15.2;6.23405796208;15.8;204.318875724;
15.3;6.36742359553;15.9;203.803868072;
15.4;9.8446466155;16.0;206.904368703;
15.5;8.71590358108;16.1;205.197948627;
15.6;6.16163402409;16.2;202.126820707;
15.7;11.4977797683;16.3;202.722073824;
15.8;8.50796699524;16.4;204.569391869;
15.9;8.00157693716;16.5;205.999440195;
16.0;9.95403225139;16.6;205.925556004;
16.1;9.02056226543;16.7;205.202477896;
16.2;6.89482990699;16.8;207.480853918;
16.3;7.57232445937;16.9;204.866762161;
16.4;7.11976564848;17.0;202.575559443;
16.5;7.81939865707;17.1;205.90720277;
16.6;8.79160274159;17.2;205.798786044;
16.7;6.47015209439;17.3;204.632157153;
16.8;10.6512735475;17.4;208.680655576;
16.9;7.46510369437;17.5;205.325396856;
17.0;7.43224507286;17.6;197.592647259;
17.1;10.3792037283;17.7;203.168479296;
17.2;7.0321730205;17.8;205.133722824;
17.3;8.73305147344;17.9;205.692092675;
17.4;14.8130734762;18.0;210.988354683;
17.5;9.61212469981;18.1;210.060739636;
17.6;4.78683394947;18.2;206.389303207;
17.7;8.1632171852;18.3;203.694340177;
17.8;5.23248425236;18.4;206.902129403;
17.9;5.96721470356;18.5;207.219908682;
18.0;8.81138948294;18.6;205.956940675;
18.1;9.05372328677;18.7;203.179527464;
18.2;8.53629358884;18.8;202.849318094;
18.3;10.4160183354;18.9;206.334143453;
18.4;12.8887066474;19.0;206.617275485;
18.5;14.2135620117;19.1;209.173599696;
18.6;13.2635661534;19.2;207.199296341;
18.7;9.1657766274;19.3;206.371540731;
18.8;9.16940890826;19.4;207.557322392;
18.9;6.9979446035;19.5;207.460646677;
19.0;7.49727762662;19.6;208.859188257;
19.1;7.12422585823;19.7;210.601869659;
19.2;7.81695409255;19.8;206.117302928;
19.3;7.07351344905;19.9;208.128102085;
19.4;8.48740133746;20.0;208.986063372;
19.5;6.06040159861;20.1;212.583326932;
19.6;8.60429618318;20.2;213.492391036;
19.7;7.80462873155;20.3;213.933829563;
19.8;5.50297188432;20.4;213.908823473;
19.9;7.14866774423;20.5;207.290978578;
20.0;7.89800160368;20.6;203.883219626;
20.1;11.3309748629;20.7;208.765807708;
20.2;10.9846729499;20.8;209.046118295;
20.3;12.4412952585;20.9;211.922121858;
20.4;15.6481591138;21.0;218.805432842;
20.5;10.7559865835;21.1;214.906205635;
20.6;8.29175540379;21.2;211.014088361;
20.7;12.410864234;21.3;208.220468025;
20.8;7.14201713676;21.4;215.570670987;
20.9;11.8834101237;21.5;216.858239735;
21.0;13.5925096624;21.6;214.812375605;
21.1;9.56412878903;21.7;215.527505141;
21.2;7.51750365548;21.8;217.556992792;
21.3;7.64244519747;21.9;218.24054796;
21.4;9.78922035735;22.0;217.989520174;
21.5;8.17685612177;22.1;219.398693551;
21.6;7.52176256741;22.2;223.799439791;
21.7;7.01213564192;22.3;226.401105905;
21.8;8.75101089478;22.4;222.641208098;
21.9;5.9084713459;22.5;219.202065822;
22.0;5.87417418698;22.6;219.136667023;
22.1;7.49945640564;22.7;223.740428191;
22.2;10.3838086128;22.8;226.996635706;
22.3;12.7177745738;22.9;230.913477014;
22.4;9.87004000565;23.0;227.662746092;
22.5;6.10986474442;23.1;225.113028884;
22.6;7.91111431624;23.2;226.864426622;
22.7;6.59370116698;23.3;226.924021117;
22.8;10.0728191178;23.4;229.538068771;
22.9;11.0904671425;23.5;232.940385131;
23.0;8.24936649256;23.6;234.897035195;
23.1;9.75124041239;23.7;235.624005494;
23.2;8.87534618378;23.8;236.86954478;
23.3;6.60113765769;23.9;235.041754896;
23.4;8.86338265216;24.0;234.591368136;
23.5;8.19440493508;24.1;235.968925591;
23.6;8.52261849169;24.2;240.814158791;
23.7;9.28521156311;24.3;242.660929572;
23.8;9.9183028599;24.4;241.135299486;
23.9;9.96824105581;24.5;242.040901908;
24.0;6.70206736005;24.6;248.451078931;
24.1;10.3705244244;24.7;247.937541653;
24.2;12.5579329637;24.8;249.03090627;
24.3;11.2461199363;24.9;248.38981662;
24.4;6.21229023128;25.0;252.702976414;
24.5;8.00347694984;25.1;251.12135626;
24.6;10.3741586208;25.2;256.581867877;
24.7;8.89978492469;25.3;255.30246452;
24.8;11.3583218818;25.4;262.196210536;
24.9;7.36005844608;25.5;262.344556174;
25.0;10.6737093492;25.6;261.365355672;
25.1;7.81738190424;25.7;261.355879249;
25.2;9.37192948138;25.8;262.730887708;
25.3;9.17390135468;25.9;265.292976877;
25.4;11.6189185609;26.0;267.507782411;
25.5;10.345082283;26.1;269.709978217;
25.6;10.3390373167;26.2;273.40723666;
25.7;8.9294659464;26.3;273.500065611;
25.8;9.15775216859;26.4;275.328574192;
25.9;13.6411891264;26.5;277.551166854;
26.0;11.3373857278;26.6;285.032789549;
26.1;8.46353409782;26.7;283.462329396;
26.2;13.0612140006;26.8;282.99926514;
26.3;7.90259332368;26.9;283.723131283;
26.4;9.22310352325;27.0;288.893434011;
26.5;10.478787952;27.1;293.174870588;
26.6;14.8654381434;27.2;295.047910968;
26.7;9.43276665427;27.3;296.024087972;
26.8;6.48465156555;27.4;296.662820512;
26.9;9.75642952265;27.5;299.720897853;
27.0;9.21043299012;27.6;301.22029268;
27.1;7.59042847541;27.7;305.660449037;
27.2;13.4803340549;27.8;307.228246749;
27.3;12.259469842;27.9;311.604335169;
27.4;7.70633835946;28.0;317.31976765;
27.5;10.9071101782;28.1;317.71980829;
27.6;6.84325144841;28.2;321.296245009;
27.7;6.71928029665;28.3;323.721012233;
27.8;8.33053815933;28.4;327.969447188;
27.9;7.34586258457;28.5;325.748614452;
28.0;9.32652183941;29.1;7.67799218496;
28.1;7.89875454373;29.2;131.136932649;
28.2;8.99572883333;29.3;145.959123437;
28.3;11.914735255;29.4;139.927531238;
28.4;12.7605994542;29.5;141.285562108;
28.5;7.55693619711;29.6;143.079840664;
28.6;3.49927871;29.7;169.891221596;
28.7;4.44814825058;29.8;194.858904303;
28.8;4.96642071268;29.9;223.274735468;
28.9;4.84432552172;30.0;220.620620251;
29.0;3.69270832642;30.1;227.780939203;
29.1;4.53923355719;30.2;231.565125837;
29.2;125.927480784;30.3;238.330060846;
29.3;113.755020602;30.4;224.798548757;
29.4;87.0797038078;30.5;214.175799011;
29.5;91.6757583618;30.6;212.463347951;
29.6;66.2271314197;30.7;210.994044031;
29.7;78.1248211861;30.8;211.757811465;
29.8;95.3035507202;30.9;204.344657936;
29.9;132.642865181;31.0;197.675185251;
30.0;144.41008038;31.1;197.71248208;
30.1;173.759642839;31.2;197.294633497;
30.2;204.641428053;31.3;207.548421391;
30.3;226.677915629;31.4;212.341632765;
30.4;221.657220228;31.5;213.10637669;
30.5;215.436495134;31.6;211.119657213;
30.6;209.182385741;31.7;206.335657317;
30.7;210.529118277;31.8;210.042222039;
30.8;211.391167207;31.9;213.928961109;
30.9;203.771291777;32.0;213.11248926;
31.0;195.56760999;32.1;220.526435002;
31.1;195.905065214;32.2;228.943867519;
31.2;192.066277776;32.3;219.026326576;
31.3;204.954839253;32.4;206.067776307;
31.4;210.903801416;32.5;198.300901747;
31.5;212.815378452;32.6;196.563710601;
31.6;210.848829388;32.7;196.021195345;
31.7;204.238517761;32.8;188.929472739;
31.8;209.51666832;32.9;183.153525666;
31.9;211.627626419;33.0;190.324585337;
32.0;213.558542317;33.1;191.376407305;
32.1;220.152280041;33.2;194.592497682;
32.2;227.61283602;33.3;199.463279247;
32.3;219.911379543;33.4;205.329332149;
32.4;206.526138925;33.5;195.974518061;
32.5;198.330079039;33.6;191.401136578;
32.6;191.908639921;33.7;196.045606609;
32.7;193.432713166;33.8;199.903843151;
32.8;180.760143217;33.9;190.790515957;
32.9;179.792310371;34.0;188.706484106;
33.0;171.925886409;34.1;197.541025289;
33.1;172.768333684;34.2;197.866696621;
33.2;172.131540706;34.3;194.555434466;
33.3;182.310899099;34.4;192.331868549;
33.4;182.398591723;34.5;146.18053478;
33.5;183.580809745;34.7;166.172063758;
33.6;180.754156216;34.8;184.195824065;
33.7;185.549732712;34.9;175.983936736;
33.8;185.611242833;35.0;179.805083708;
33.9;178.09068704;35.1;160.020669301;
34.0;180.19670248;35.2;172.021173934;
34.1;180.114077283;35.3;182.06282261;
34.2;179.303115209;35.4;184.123821416;
34.3;174.549056559;35.5;191.702815465;
34.4;176.788407487;35.6;201.73716483;
34.5;129.851307408;35.7;200.807342878;
34.7;145.54880424;35.8;196.762177796;
34.8;157.150877847;35.9;197.669004299;
34.9;113.965863273;36.0;203.164562511;
35.0;107.674837112;36.1;200.77096983;
35.1;70.1658347296;36.2;193.077339066;
35.2;94.8917280164;36.3;187.391980835;
35.3;78.3121652073;36.4;187.543690458;
35.4;69.2193438025;36.5;185.656828423;
35.5;72.571516037;36.6;187.469572953;
35.6;77.4043281873;36.7;195.327600903;
35.7;74.4738340378;36.8;196.504176855;
35.8;74.8545715683;36.9;201.461755668;
35.9;73.6304810553;37.0;221.132980334;
36.0;78.1231487499;37.1;218.073288156;
36.1;75.9982760523;37.2;205.848228931;
36.2;74.8585721721;37.3;200.73794826;
36.3;66.0246272585;37.4;187.182626377;
36.4;62.1331086973;37.5;185.061428784;
36.5;52.7539069836;37.6;195.556874524;
36.6;51.2894055782;37.7;200.64576183;
36.7;50.7749605179;37.8;201.912122388;
36.8;46.3312661394;37.9;205.632739261;
36.9;51.4432218942;38.0;201.020023986;
37.0;67.7717284152;38.1;199.203071193;
37.1;69.2219999101;38.2;197.788778795;
37.2;72.6633740634;38.3;189.775185393;
37.3;71.4632812299;38.4;192.056358146;
37.4;66.2927595774;38.5;199.560107161;
37.5;61.3614787226;38.6;201.850363681;
37.6;65.6213838976;38.7;199.52518051;
37.7;62.5494832084;38.8;196.059336977;
37.8;66.6042566299;38.9;211.302823799;
37.9;69.3086612792;39.0;193.65112095;
38.0;69.6783320109;39.1;176.396975517;
38.1;71.8284313937;39.2;174.368758151;
38.2;67.4075302325;39.3;174.022502369;
38.3;61.4161540051;39.4;173.288302762;
38.4;61.7508888245;39.5;176.461892095;
38.5;60.2840276865;39.6;189.371052021;
38.6;63.7089366644;39.7;200.569863211;
38.7;61.0443701347;39.8;200.742978828;
38.8;61.5181370785;39.9;203.537107087;
38.9;73.9908307791;40.0;203.030906711;
39.0;55.075938287;40.1;200.481867248;
39.1;77.2403031588;40.2;201.052641026;
39.2;45.3840323857;40.3;197.487394015;
39.3;35.4417860508;40.4;197.435084511;
39.4;20.702177828;40.5;200.750586227;
39.5;8.05266336961;40.6;203.442684893;
39.6;7.23223459153;40.7;202.842623491;
39.7;7.54397098835;40.8;202.02991868;
39.8;8.82250467936;40.9;201.827193841;
39.9;10.7361686473;41.0;201.610651037;
40.0;14.3179235787;41.1;199.154738784;
40.1;8.93727370671;41.2;201.513031052;
40.2;10.3040857518;41.3;203.546998224;
40.3;8.07857513428;41.4;206.509227729;
40.4;8.37154208489;41.5;207.117617687;
40.5;10.3007244027;41.6;204.442627657;
40.6;10.5054281196;41.7;206.032667717;
40.7;9.84864332238;41.8;203.955025065;
40.8;9.76675853395;41.9;203.507891184;
40.9;10.2819359821;42.0;205.797268794;
41.0;9.09719243646;42.1;207.098218871;
41.1;6.20161162482;42.2;208.5759968;
41.2;7.22003654695;42.3;204.282915088;
41.3;6.0806890552;42.4;205.520978298;
41.4;9.73512445177;42.5;207.399716264;
41.5;8.67951893416;42.6;208.186579422;
41.6;9.15067990621;42.7;210.265965716;
41.7;11.9450045567;42.8;208.283629208;
41.8;6.97470089746;42.9;210.125233118;
41.9;8.76619769078;43.0;212.83905824;
42.0;8.90591589071;43.1;209.705798975;
42.1;9.75399647119;43.2;211.972803301;
42.2;13.6177073354;43.3;211.839996495;
42.3;6.21838636801;43.4;212.027716411;
42.4;8.499532938;43.5;214.065593966;
42.5;7.32361720159;43.6;214.811343838;
42.6;8.12424879808;43.7;217.227771439;
42.7;11.0003896382;43.8;215.554805675;
42.8;7.15672052824;43.9;216.12457931;
42.9;8.30522378286;44.0;217.587448693;
43.0;8.1616519154;44.1;217.329626966;
43.1;7.16528438386;44.2;219.333266256;
43.2;9.73893146889;44.3;222.781676995;
43.3;5.64994384993;44.4;221.100319936;
43.4;7.13116502109;44.5;222.958047246;
43.5;6.52411109523;44.6;222.857248506;
43.6;8.26491249932;44.7;220.737380439;
43.7;7.70428686431;44.8;224.216854787;
43.8;7.87553191185;44.9;228.56251458;
43.9;6.61021890775;45.0;231.137814501;
44.0;7.9391125975;45.1;228.750399624;
44.1;6.20135419509;45.2;228.059925174;
44.2;9.94813000714;45.3;234.048206466;
44.3;7.49172702912;45.4;231.038540875;
44.4;8.42180706206;45.5;228.328031517;
44.5;10.2724366718;45.6;230.124347706;
44.6;9.6151080786;45.7;238.008149897;
44.7;6.47850717817;45.8;238.00074732;
44.8;8.46931139628;45.9;240.175218926;
44.9;9.52560487001;46.0;238.612035565;
45.0;10.8772516251;46.1;238.030635394;
45.1;8.70643921618;46.2;240.188595622;
45.2;8.00808531339;46.3;246.13585155;
45.3;14.9865468343;46.4;247.7740755;
45.4;8.40526421865;46.5;247.516410956;
45.5;8.34471621412;46.6;248.187598701;
45.6;11.1754337947;46.7;247.343522931;
45.7;11.5441175608;46.8;248.485046654;
45.8;9.15934358324;46.9;253.167908971;
45.9;11.2169954512;47.0;253.006123276;
46.0;10.1359887557;47.1;255.887212777;
46.1;6.96805266083;47.2;255.062204571;
46.2;10.3117250047;47.3;264.642188923;
46.3;12.1809875264;47.4;265.360928451;
46.4;9.05012658664;47.5;270.912820697;
46.5;12.0045457567;47.6;266.535194733;
46.6;11.3780985073;47.7;265.586877655;
46.7;7.97001246748;47.8;264.191846557;
46.8;13.1486240698;47.9;270.575987796;
46.9;10.1412213766;48.0;275.589784516;
47.0;9.17257246424;48.1;277.596271732;
47.1;7.64600680425;48.2;278.00257642;
47.2;8.60792843264;48.3;281.823083624;
47.3;12.814929088;48.4;282.035537117;
47.4;12.9254371562;48.5;281.970198547;
47.5;14.8338854313;48.6;285.965692345;
47.6;13.1981372833;48.7;292.325332659;
47.7;9.17936563492;48.8;294.696214002;
47.8;7.51605116088;48.9;293.360787647;
47.9;10.8489425559;49.0;296.115016626;
48.0;12.3811730972;49.1;302.158777307;
48.1;7.82391062954;49.2;306.307114874;
48.2;9.76038497427;49.3;306.368623995;
48.3;12.4474423272;49.4;306.556756322;
48.4;6.76057256501;49.5;309.166789636;
48.5;6.95918968746;49.6;314.239822545;
48.6;11.3587876161;49.7;315.879996379;
48.7;9.68693803858;49.8;316.843109155;
48.8;9.39705371857;49.9;317.58857743;
48.9;7.13694095612;50.0;328.418681302;
49.0;8.96704638446;50.1;328.194962207;
49.1;12.3948910657;50.2;330.961788971;
49.2;10.3902721405;50.7;473.629200459;
49.3;7.74175037037;50.9;182.371971219;
49.4;6.82569617656;51.0;172.525772156;
49.5;9.64719673683;51.1;150.139946641;
49.6;14.0123977218;51.2;136.944795954;
49.7;7.5091417285;51.3;134.701059072;
49.8;7.33662018409;51.4;139.295436898;
49.9;7.06013766202;51.5;155.982028471;
50.0;13.8677188328;51.6;173.592302469;
50.1;9.48947772645;51.7;177.27092808;
50.2;6.46137864622;51.8;186.921103795;
50.3;3.45262338596;51.9;189.305742352;
50.4;4.42106014973;52.0;185.371950419;
50.5;4.45303572822;52.1;185.04245539;
50.6;3.99134427438;52.2;180.516729701;
50.7;4.2833246926;52.3;177.869150939;
50.8;36.8785540263;52.4;180.055179329;
50.9;174.55086112;52.5;175.413899195;
51.0;144.756118457;52.6;175.404436848;
51.1;82.0835991339;52.7;173.60476441;
51.2;67.5876670414;52.8;168.783751701;
51.3;38.2882356644;52.9;171.188183702;
51.4;28.0545155207;53.0;171.403354147;
51.5;31.352686882;53.1;172.868479043;
51.6;37.9601929539;53.2;168.676969604;
51.7;43.8175125122;53.3;174.13791728;
51.8;55.669937815;53.4;187.463295129;
51.9;64.1622349273;53.5;183.127739973;
52.0;70.3746728275;53.6;178.030786781;
52.1;77.4120739528;53.7;178.254594405;
52.2;77.6204665502;53.8;180.498255987;
52.3;81.1852180597;53.9;186.423433637;
52.4;84.1173989432;54.0;191.95139931;
52.5;81.8611184756;54.1;187.242268937;
52.6;84.395012957;54.2;188.402789831;
52.7;78.4542459123;54.3;188.43571365;
52.8;69.6157898222;54.4;185.623595013;
52.9;66.1833009054;54.5;181.281239357;
53.0;60.1812582167;54.6;182.782173157;
53.1;52.2802342539;54.7;193.725701691;
53.2;41.8897683804;54.8;197.258848069;
53.3;37.8867849227;54.9;194.001859054;
53.4;44.6172189713;55.0;193.087649913;
53.5;37.5901806739;55.1;194.983392381;
53.6;32.6053662734;55.2;195.962175146;
53.7;28.3710023631;55.3;197.626288732;
53.8;23.1009867133;55.4;197.607246561;
53.9;25.5325656188;55.5;196.975555586;
54.0;24.6948344367;55.6;197.533534726;
54.1;21.9357331594;55.7;197.232205509;
54.2;24.3718443038;55.8;199.040785921;
54.3;26.6693344823;55.9;198.353942983;
54.4;18.1876373291;56.0;200.724457627;
54.5;11.2153740672;56.1;203.867983818;
54.6;7.38712636436;56.2;196.790703176;
54.7;10.6548778713;56.3;193.625944043;
54.8;11.3470482104;56.4;198.619600099;
54.9;7.58163378789;56.5;199.874283516;
55.0;7.23950759224;56.6;203.209080754;
55.1;9.76906882392;56.7;203.38820524;
55.2;6.99477800181;56.8;202.307149259;
55.3;8.40443022111;56.9;202.20359314;
55.4;6.58714616453;57.0;201.008812866;
55.5;8.73643038224;57.1;199.924474739;
55.6;7.14559812804;57.2;197.578294962;
55.7;7.36166279891;57.3;198.85012658;
55.8;6.9846757253;57.4;200.893327558;
55.9;6.4327834565;57.5;200.167779628;
56.0;10.4212674228;57.6;201.297722698;
56.1;13.6560371944;57.7;203.133696501;
56.2;6.98005727359;57.8;201.028356552;
56.3;6.34107655949;57.9;199.355851813;
56.4;6.24325368311;58.0;201.659742028;
56.5;5.99143970972;58.1;205.921467647;
56.6;6.94321203923;58.2;200.980060691;
56.7;6.15162789067;58.3;197.007420849;
56.8;8.49740547046;58.4;199.428846759;
56.9;10.4420005151;58.5;200.572628287;
57.0;10.6375068426;58.6;203.046020551;
57.1;11.324758331;58.7;206.870315897;
57.2;7.88541067214;58.8;201.599238263;
57.3;7.62740636276;58.9;199.180956789;
57.4;8.72982431341;59.0;204.111379663;
57.5;6.61936784402;59.1;206.407803158;
57.6;8.61815105785;59.2;205.893892487;
57.7;9.16614899269;59.3;201.137495278;
57.8;7.63854433279;59.4;200.417711735;
57.9;5.82564036051;59.5;201.420385766;
58.0;10.4165257148;59.6;203.578683565;
58.1;12.9615317943;59.7;202.626103209;
58.2;9.80564039581;59.8;201.450317405;
58.3;7.61600791431;59.9;203.531595733;
58.4;7.52573143946;60.0;202.512023275;
58.5;7.27686953189;60.1;197.902619839;
58.6;7.91872739792;60.2;198.00148389;
58.7;11.8502334312;60.3;199.275328999;
58.8;6.54920059092;;;
58.9;10.350845298;;;
59.0;10.0962554707;;;
59.1;7.46931048001;;;
59.2;6.33942775237;;;
59.3;6.34435104997;;;
59.4;5.71397542953;;;
59.5;8.0010777428;;;
59.6;7.99089588531;;;
59.7;6.99995114253;;;
59.8;9.53568152662;;;
59.9;12.4954912398;;;
60.0;9.76100905997;;;
60.1;7.0762783289;;;


==> csv/CubicBbrrttnew.csv <==
0;0;1;1;
0.1;8.21479332858;0.1;10.8226905634;
0.2;19.6718703376;0.2;16.0126559278;
0.3;21.58555346;0.3;25.3681523459;
0.4;13.224851952;0.4;15.1910967297;
0.5;16.6192613831;0.5;17.4903652885;
0.6;20.0574653371;0.6;23.8101692761;
0.7;21.2874277503;0.7;29.623495905;
0.8;27.1163986981;0.8;31.7375510931;
0.9;30.1302548692;0.9;33.3721756935;
1.0;34.02076299;1.0;36.466187901;
1.1;46.3279685237;1.1;45.0767676036;
1.2;41.9821352359;1.2;39.9748086929;
1.3;52.0942511097;1.3;58.098660575;
1.4;52.8424258409;1.4;53.4435063601;
1.5;53.4572844;1.5;52.8422423771;
1.6;64.3211113015;1.6;66.2652730942;
1.7;68.2848572389;1.7;67.3068563143;
1.8;71.7032293721;1.8;66.5181279182;
1.9;80.3589337356;1.9;83.1932783127;
2.0;80.7440656582;2.0;76.2102603912;
2.1;87.3389161619;2.1;88.3141585759;
2.2;97.6796571171;2.2;99.9967753887;
2.3;101.435946345;2.3;104.19896245;
2.4;108.170395189;2.4;105.871836344;
2.5;107.517228688;2.5;102.359509468;
2.6;110.200821816;2.6;107.795159022;
2.7;119.054096261;2.7;121.415734291;
2.8;121.920731525;2.8;119.678646326;
2.9;124.046145406;2.9;120.955665906;
3.0;126.80936181;3.0;121.858537197;
3.1;133.196538239;3.1;130.262335141;
3.2;145.602244016;3.2;143.098155657;
3.3;147.05306744;3.3;143.434524536;
3.4;149.650444115;3.4;153.663814068;
3.5;155.454855394;3.6;174.084424973;
3.6;164.28089323;3.8;189.180493355;
3.7;167.970311982;4.0;186.756014824;
3.8;168.657614446;4.2;203.439474106;
3.9;167.205118787;4.4;210.992574692;
4.0;171.464722377;4.6;222.506046295;
4.1;178.053675712;4.7;230.448961258;
4.2;186.595357239;4.8;239.51292038;
4.3;191.493255534;4.9;227.23698616;
4.4;197.934954437;5.1;260.479450226;
4.5;201.937347517;5.3;238.44408989;
4.6;204.602193754;5.4;264.105002085;
4.7;217.859289278;5.6;253.037452698;
4.8;225.691596336;5.7;272.155404091;
4.9;225.504717105;5.8;233.582019806;
5.0;231.676256168;5.9;272.837877274;
5.1;237.995149926;6.0;272.726535797;
5.2;240.419785418;6.1;257.11107254;
5.3;240.968879115;6.2;258.252064387;
5.4;248.629383934;6.4;322.342157364;
5.5;259.653099066;6.5;306.608915329;
5.6;260.533241534;6.6;334.402799606;
5.7;267.184523607;6.7;389.305830002;
5.8;256.899497825;6.8;327.610015869;
5.9;271.602634561;6.9;294.467926025;
6.0;273.334816781;7.0;324.400186539;
6.1;256.789858211;7.1;300.878405571;
6.2;238.936857064;7.2;330.392837524;
6.4;284.870029498;7.3;271.726131439;
6.5;266.934759606;7.4;312.803030014;
6.6;293.337268934;7.5;317.737102509;
6.7;284.599764006;7.6;326.394081116;
6.8;299.600744097;7.7;296.118021011;
6.9;275.929693099;7.8;332.196950912;
7.0;290.678937624;7.9;303.727865219;
7.1;267.843153152;8.0;328.577041626;
7.2;289.285148678;8.1;280.518054962;
7.3;266.680950445;8.3;369.002103806;
7.4;281.94649941;8.4;326.431035995;
7.5;266.050759519;8.6;308.027982712;
7.6;283.388915874;8.7;360.599994659;
7.7;263.57757912;8.8;349.688053131;
7.8;287.72244614;8.9;311.88416481;
7.9;274.125186637;9.0;334.410905838;
8.0;296.286816085;9.1;335.834980011;
8.1;280.189330366;9.2;340.874195099;
8.2;295.430577605;9.4;340.355396271;
8.3;266.081542521;9.6;330.567479134;
8.4;281.897957667;9.7;324.890136719;
8.5;268.534826678;9.8;331.630945206;
8.6;285.147422916;9.9;332.859992981;
8.7;277.359067959;10.0;333.042144775;
8.8;300.724888862;10.1;366.39213562;
8.9;281.971767882;10.2;317.614078522;
9.0;297.387802619;10.3;318.35603714;
9.1;280.630111694;10.4;343.042850494;
9.2;301.91337341;10.5;329.705953598;
9.3;284.619620844;10.6;340.205907822;
9.4;300.710731842;10.7;352.238893509;
9.5;277.416236607;10.9;365.566015244;
9.6;294.200508759;11.0;321.624994278;
9.7;274.897943756;11.1;344.738602638;
9.8;292.190841058;11.2;348.702192307;
9.9;267.424274319;11.3;323.933124542;
10.0;285.387175061;11.4;338.30499649;
10.1;266.126860027;11.5;325.24895668;
10.2;285.679009836;11.6;324.703931808;
10.3;277.128968967;11.7;365.24105072;
10.4;295.548171846;11.8;346.554994583;
10.5;287.197114042;11.9;342.794895172;
10.6;299.393482824;12.0;330.950975418;
10.7;281.190147804;12.1;339.596033096;
10.8;291.224673579;12.2;311.185479164;
10.9;271.652978144;12.3;324.851036072;
11.0;288.240269096;12.4;339.767456055;
11.1;273.737515519;12.6;325.416445732;
11.2;298.450124121;12.7;332.227945328;
11.3;281.831758787;12.8;310.981988907;
11.4;298.947363145;12.9;339.316487312;
11.5;274.367129492;13.0;325.574398041;
11.6;284.226019103;13.1;354.211091995;
11.7;292.694463639;13.2;319.585084915;
11.8;275.116081335;13.3;340.282917023;
11.9;297.379050936;13.4;307.684739431;
12.0;278.203836451;13.5;368.010044098;
12.1;295.195602454;13.6;320.638656616;
12.2;274.142942877;13.7;357.975959778;
12.3;291.195216002;13.8;317.888975143;
12.4;289.839809125;13.9;335.420489311;
12.5;302.660464468;14.0;320.54400444;
12.6;286.46382459;14.1;319.925069809;
12.7;298.974422942;14.2;288.014888763;
12.8;280.111899665;14.3;353.52897644;
12.9;293.062558623;14.4;313.279032707;
13.0;281.634481791;14.5;341.461658478;
13.1;301.933697582;14.6;304.637352626;
13.2;285.447285645;14.7;347.933530807;
13.3;307.209480893;14.8;315.56558609;
13.4;289.15133071;14.9;339.744925499;
13.5;307.69881652;15.0;324.251969655;
13.6;289.015266889;15.1;335.808038712;
13.7;301.002773837;15.2;311.457395554;
13.8;286.840851849;15.3;347.71001339;
13.9;303.244665994;15.4;312.993407249;
14.0;283.700996171;15.5;335.052013397;
14.1;296.369005422;15.6;324.178218842;
14.2;277.593210663;15.7;324.651320775;
14.3;306.390751454;15.8;314.114093781;
14.4;295.360041768;15.9;332.403898239;
14.5;305.47893948;16.0;313.721656799;
14.6;280.108582234;16.1;329.182505608;
14.7;307.596204394;16.2;318.897390366;
14.8;293.802153457;16.3;319.147109985;
14.9;304.321179894;16.4;300.527572632;
15.0;290.948036364;16.5;329.413056374;
15.1;299.231234003;16.6;292.710006237;
15.2;282.72107342;16.7;353.12795639;
15.3;303.237599757;16.8;324.561977386;
15.4;284.013345694;16.9;322.903990746;
15.5;308.009929843;17.0;324.07040596;
15.6;284.765592364;17.1;328.745961189;
15.7;297.301864123;17.2;313.076400757;
15.8;272.603749869;17.3;330.729365349;
15.9;295.923276414;17.4;312.936782837;
16.0;279.62597334;17.5;325.882077217;
16.1;303.272038126;17.6;317.559412548;
16.2;287.527154047;17.7;334.754943848;
16.3;305.725051486;17.8;310.449997584;
16.4;276.200293821;17.9;324.762821198;
16.5;291.378889694;18.0;282.198905945;
16.6;270.743801979;18.1;328.482508659;
16.7;299.133963562;18.2;315.493202209;
16.8;283.590736119;18.3;326.347947121;
16.9;300.226646863;18.4;295.183718204;
17.0;281.563422736;18.5;325.25510788;
17.1;300.83039571;18.6;299.028754234;
17.2;282.778827223;18.7;318.641424179;
17.3;298.865891301;18.8;317.119201024;
17.4;279.013413214;18.9;319.368028641;
17.5;298.047465326;19.0;286.725580692;
17.6;286.386402965;19.1;308.637499809;
17.7;300.432958215;19.2;319.388548533;
17.8;280.296641588;19.3;323.756575584;
17.9;296.98701777;19.4;337.858637174;
18.0;271.791857489;19.5;329.864406586;
18.1;288.060134434;19.6;299.478954739;
18.2;275.541676946;19.7;300.08918047;
18.3;295.902411364;19.8;322.776138783;
18.4;273.280577819;19.9;338.613986969;
18.5;298.098538462;20.0;292.490025361;
18.6;278.564688783;20.1;304.712057114;
18.7;296.699995175;20.2;283.306945454;
18.8;277.99232648;20.3;307.372828325;
18.9;297.073439408;20.4;285.61668396;
19.0;275.918098508;20.5;305.379366875;
19.1;299.960175747;20.6;274.82028441;
19.2;292.25626862;20.7;293.414771557;
19.3;310.140102225;20.8;294.636940956;
19.4;303.46988806;20.9;317.49600172;
19.5;310.659574175;21.0;300.103410085;
19.6;289.430183827;21.1;308.911651373;
19.7;300.649167873;21.2;307.86216259;
19.8;288.261623558;21.3;302.459001541;
19.9;305.911902531;21.4;292.779305402;
20.0;280.344401914;21.5;303.751915693;
20.1;295.627892975;21.6;279.859304428;
20.2;280.756331374;21.7;317.436726888;
20.3;301.927372728;21.8;288.304519653;
20.4;279.392765145;21.9;314.6849672;
20.5;302.68975903;22.0;288.855956151;
20.6;274.524412564;22.1;313.232382139;
20.7;297.611420602;22.2;289.667308331;
20.8;282.301458144;22.3;315.068006516;
20.9;305.811435601;22.4;299.566280274;
21.0;287.588624154;22.5;309.65034167;
21.1;306.945312408;22.6;307.055163383;
21.2;294.525633688;22.7;321.971382414;
21.3;306.817616357;22.8;314.550139687;
21.4;287.696822082;22.9;313.537597656;
21.5;296.631518154;23.2;309.995690982;
21.6;279.074612397;23.5;310.809175173;
21.7;300.855181988;23.6;305.179069782;
21.8;284.638123818;23.7;311.365225736;
21.9;298.638388796;23.8;272.782138416;
22.0;283.448362989;23.9;293.560802937;
22.1;301.511951936;24.0;302.579102693;
22.2;289.73013089;24.1;305.126269658;
22.3;308.118415486;24.2;305.395811796;
22.4;290.547145943;24.3;313.170909882;
22.5;306.759971749;24.4;297.524635608;
22.6;291.622622961;24.5;302.304410934;
22.7;313.248138515;24.6;301.358165412;
22.8;304.067280538;24.7;309.549275567;
22.9;310.571148388;24.8;310.015872121;
23.2;308.919840341;24.9;312.914729118;
23.5;314.435901791;25.0;318.909801286;
23.6;296.635772705;25.1;285.862267017;
23.7;305.197578625;25.2;313.870157514;
23.8;277.703164128;25.3;299.947133431;
23.9;300.351833869;26.1;309.569920263;
24.0;288.320092671;26.2;314.727857709;
24.1;310.054628082;26.3;313.819942803;
24.2;291.185964504;26.4;318.473900066;
24.3;305.091847022;26.5;302.888418499;
24.4;292.774625147;26.6;316.291093826;
24.5;304.500832672;26.7;317.243898616;
24.6;286.871742852;26.8;319.778823853;
24.7;304.630315207;26.9;309.543358313;
24.8;311.647081296;27.0;302.265783151;
24.9;297.683969286;27.1;304.889052255;
25.0;312.923974151;27.2;305.427352587;
25.1;284.286083947;27.3;306.205755625;
25.2;299.771435536;27.4;310.368180275;
25.3;283.088722298;27.5;305.796644423;
26.0;309.029973786;27.6;309.034802697;
26.1;300.390877787;27.7;319.861471653;
26.2;316.57739032;27.8;319.162368774;
26.3;301.703601983;27.9;315.707478412;
26.4;309.846031423;28.0;318.131580949;
26.5;290.89600572;28.1;304.341300329;
26.6;315.574091985;28.2;311.888873577;
26.7;301.789187208;28.3;314.80920024;
26.8;315.437405022;28.4;320.433982213;
26.9;293.593113265;28.5;311.823876699;
27.0;303.515939845;28.6;314.036977291;
27.1;288.89803864;28.7;298.546822866;
27.2;312.975561058;28.8;314.260514577;
27.3;291.712056628;28.9;315.473622464;
27.4;305.404123806;29.0;315.993110339;
27.5;294.98994888;29.1;336.360128914;
27.6;310.092769291;29.2;315.263108203;
27.7;301.764551136;29.3;345.372588135;
27.8;315.721579303;29.4;311.038471932;
27.9;304.765109467;29.5;322.187036276;
28.0;316.713180775;29.6;311.886908791;
28.1;300.791138676;29.7;316.158239658;
28.2;310.13246408;29.8;314.953804016;
28.3;302.566379842;29.9;320.854629789;
28.4;314.737438478;30.0;310.859457391;
28.5;298.265070642;30.1;318.67707294;
28.6;314.026406616;30.2;310.451382085;
28.7;289.70458877;30.3;318.143753778;
28.8;317.090768799;30.4;319.789544591;
28.9;301.41811442;30.5;324.870538712;
29.0;318.497429467;30.6;316.012513404;
29.1;330.982915327;30.7;315.865937869;
29.2;303.291380405;30.8;309.087108683;
29.3;335.600881132;30.9;313.035423105;
29.4;309.365223821;31.0;321.023134752;
29.5;321.549071283;31.1;319.425309146;
29.6;292.962338346;31.2;324.737886949;
29.7;312.803060236;31.3;326.354872796;
29.8;301.072909718;31.4;314.713232219;
29.9;318.845163656;31.5;323.169651784;
30.0;299.568399272;31.6;325.573270137;
30.1;314.749962116;31.7;326.075063811;
30.2;296.749709528;31.8;312.89260774;
30.3;319.083497342;31.9;318.700618214;
30.4;306.083213069;32.0;317.920276993;
30.5;323.581444181;32.1;314.194025817;
30.6;301.447740848;32.2;313.239722185;
30.7;311.988124355;32.3;320.692684339;
30.8;301.430085767;32.4;320.620740669;
30.9;313.666691414;32.5;324.713931765;
31.0;307.991164356;32.6;311.036954323;
31.1;321.345295965;32.7;314.759759903;
31.2;317.943454942;32.8;317.508086766;
31.3;325.666184342;32.9;318.187208176;
31.4;306.623437803;33.0;344.100019206;
31.5;324.764970965;33.1;350.02405579;
31.6;309.340498763;33.2;331.946913685;
31.7;324.474545231;33.3;351.05425691;
31.8;306.148808114;33.4;314.906349549;
31.9;318.808606081;33.5;323.486884435;
32.0;303.33297626;33.6;342.090601824;
32.1;315.159230679;33.7;325.651312983;
32.2;301.221927007;33.8;342.911469936;
32.3;324.066148225;33.9;308.032813439;
32.4;311.366465295;34.0;318.887068675;
32.5;325.66122897;34.1;330.232069709;
32.6;303.011700443;34.4;298.619031906;
32.7;317.559542972;34.7;296.499643326;
32.8;305.724163628;34.8;335.124507863;
32.9;319.805593045;34.9;350.48875303;
33.0;338.218336446;35.0;349.773324904;
33.1;348.316386287;35.1;326.444191592;
33.2;331.54824736;35.2;348.613333702;
33.3;349.521929349;35.3;331.99442207;
33.4;310.625719358;35.4;350.037533896;
33.5;321.937765394;35.5;325.304267018;
33.6;332.870561636;35.6;340.529410044;
33.7;307.627389124;35.7;314.544448853;
33.8;334.556838444;35.8;328.609265221;
33.9;303.433663423;35.9;326.13198047;
34.0;314.044239334;36.0;339.920993285;
34.1;299.352860381;36.1;354.958183163;
34.2;306.099213144;36.2;345.495055933;
34.3;286.00215587;36.3;373.49973321;
34.4;304.714233427;36.4;337.247724402;
34.5;296.214091718;36.5;360.637500689;
34.6;319.731067209;36.6;328.528724868;
34.7;314.141793685;36.7;339.183516936;
34.8;332.505907936;36.8;327.995460861;
34.9;341.833738863;36.9;337.925240911;
35.0;349.23240008;37.0;335.864861806;
35.1;324.562716714;37.1;338.462840943;
35.2;345.885340345;37.2;323.671558039;
35.3;322.568543179;37.3;328.848138222;
35.4;347.280451611;37.4;340.389264127;
35.5;329.098165382;37.5;345.654429616;
35.6;338.575989556;37.6;339.918385952;
35.7;312.945334008;37.7;359.483884441;
35.8;328.098746936;37.8;337.615644346;
35.9;316.749286652;37.9;350.476233686;
36.0;339.457530505;38.0;329.392405117;
36.1;345.117357883;38.1;344.374349243;
36.2;343.907585126;38.2;324.891847723;
36.3;360.377520579;38.3;345.606085327;
36.4;336.498379895;38.4;378.793109788;
36.5;359.067972898;38.5;353.457950056;
36.6;327.12036958;38.6;385.841139158;
36.7;338.826433583;38.7;358.170966068;
36.8;321.952064495;38.8;356.870193814;
36.9;337.4277334;38.9;335.183501244;
37.0;330.572937174;39.0;359.813213348;
37.1;337.344095735;39.1;395.542123914;
37.2;315.636730567;39.2;342.782571316;
37.3;326.241742077;39.3;387.510004498;
37.4;330.537156075;39.4;335.391788692;
37.5;343.705118975;39.5;350.706836912;
37.6;331.515447774;39.6;381.561886973;
37.7;358.132337509;39.7;371.324765973;
37.8;336.517964188;39.8;339.07758072;
37.9;348.933414013;39.9;378.220185637;
38.0;330.556623127;40.0;340.035278719;
38.1;343.099708495;40.1;376.692345999;
38.2;325.004401061;40.2;349.276626383;
38.3;343.934551903;40.3;370.821714401;
38.4;366.563954856;40.4;398.055610887;
38.5;341.261824896;40.5;371.814730432;
38.6;373.669729159;40.6;342.353060328;
38.7;342.142158216;40.7;372.726835422;
38.8;356.391493652;40.8;328.974596998;
38.9;338.69048332;40.9;357.39985551;
39.0;358.2162734;41.0;413.398560356;
39.1;375.439362636;41.1;402.808073908;
39.2;338.149951799;41.2;364.60682126;
39.3;366.74012671;41.3;400.244063423;
39.4;329.682855988;41.4;329.746585551;
39.5;349.672716179;41.5;360.898062035;
39.6;369.153266537;41.6;380.549528229;
39.7;370.302520718;41.7;381.980243482;
39.8;352.013994088;41.8;398.674540222;
39.9;375.64251402;41.9;434.70010574;
40.0;349.73020825;42.0;391.093190326;
40.1;376.794368092;42.1;411.976578759;
40.2;359.146688729;42.2;379.991973033;
40.3;368.5771553;42.3;386.644662813;
40.4;371.606188991;42.4;402.441722591;
40.5;371.82015376;42.5;411.801760197;
40.6;352.776186706;42.6;428.378357887;
40.7;370.507592926;42.7;398.087270443;
40.8;345.063409836;42.8;419.776872794;
40.9;357.916654995;42.9;407.44389534;
41.0;385.861058873;43.0;427.419018745;
41.1;394.90659288;43.1;392.578227179;
41.2;371.754678603;43.2;426.410217079;
41.3;399.977480024;43.3;407.143619927;
41.4;351.921535258;43.4;427.350963455;
41.5;361.037613703;43.5;422.764962912;
41.6;369.032869876;43.6;427.635391553;
41.7;381.420739785;43.7;381.071531773;
41.8;402.90079667;43.8;392.099705338;
41.9;424.376326404;43.9;373.878389597;
42.0;394.27447687;44.0;396.220498166;
42.1;410.369556208;44.1;407.614529133;
42.2;365.385125822;44.2;403.695479802;
42.3;388.053768321;44.3;418.523702981;
42.4;407.30951221;44.4;462.554631026;
42.5;404.257174446;44.5;439.025008678;
42.6;429.104339268;44.6;405.981900328;
42.7;409.338262481;44.7;457.550537295;
42.8;418.386260053;44.8;417.277602049;
42.9;404.573515445;44.9;423.981874361;
43.0;413.912956565;45.0;404.119458565;
43.1;378.512107409;45.1;435.870165825;
43.2;406.924640474;45.2;412.992747726;
43.3;410.298850572;45.3;416.8135;
43.4;427.410569622;45.4;415.907912138;
43.5;406.726706723;45.5;460.64083223;
43.6;427.250182551;45.6;414.190411568;
43.7;374.538482862;45.7;464.921105583;
43.8;387.711233879;45.8;385.040492722;
43.9;364.178588731;45.9;343.902243781;
44.0;396.308972974;46.0;335.463008365;
44.1;409.377252863;46.3;306.185543537;
44.2;392.337234313;46.7;464.234695715;
44.3;420.21499108;46.8;435.466912894;
44.4;446.120565823;46.9;462.507283688;
44.5;437.830248141;47.0;464.977616072;
44.6;398.849535761;47.1;475.134551525;
44.7;439.724859069;47.2;489.338080088;
44.8;417.064187067;47.3;509.807568485;
44.9;422.337091974;47.4;500.10114088;
45.0;393.08329815;47.5;451.644533873;
45.1;438.032272094;47.6;368.331265776;
45.2;395.127611413;47.7;412.625037894;
45.3;413.620012264;47.8;418.659596608;
45.4;419.852918347;47.9;492.485876137;
45.5;448.828169943;48.0;469.884058324;
45.6;401.139333068;48.1;501.219195979;
45.7;444.157824408;48.2;512.201364963;
45.8;370.517253528;48.3;493.883350066;
45.9;340.142811887;48.4;507.839837164;
46.0;294.256273427;48.5;518.229393959;
46.1;305.321690203;48.6;452.348283518;
46.2;287.730236976;48.7;497.518109112;
46.3;317.500514002;48.8;507.08713774;
46.4;352.845090535;48.9;458.233061553;
46.5;382.009263997;49.0;501.319996772;
46.6;419.073570199;49.1;506.734808879;
46.7;461.146491345;49.2;540.811942174;
46.8;430.791894661;49.3;473.270800981;
46.9;461.384416045;49.4;507.36117363;
47.0;466.138517603;49.5;535.81362649;
47.1;478.282096081;49.6;467.143073546;
47.2;486.914028529;49.7;517.429113388;
47.3;513.301435711;49.8;516.579971231;
47.4;458.298702778;49.9;482.936309116;
47.5;456.98004927;50.0;465.18948445;
47.6;388.890642268;50.1;425.153939812;
47.7;412.651589939;50.2;451.417831274;
47.8;418.622197236;50.3;462.029473422;
47.9;470.3169337;50.4;521.133899689;
48.0;471.213696798;50.5;581.220525153;
48.1;500.882678706;50.6;563.753768688;
48.2;516.901115189;50.7;585.790926096;
48.3;493.122438758;50.8;484.263167089;
48.4;509.873609931;50.9;505.107305668;
48.5;518.384585064;51.0;521.385514006;
48.6;465.49198093;51.1;522.357592553;
48.7;496.036496602;51.2;510.078055518;
48.8;508.402267184;51.3;546.467537465;
48.9;475.87263147;51.4;586.274176836;
49.0;499.275608496;51.5;433.865017578;
49.1;512.111822375;51.6;495.456802311;
49.2;543.999762371;51.7;502.001902636;
49.3;460.004086397;51.8;511.326116674;
49.4;502.560514085;51.9;515.012758119;
49.5;531.781633377;52.0;566.925039998;
49.6;465.895850494;52.1;503.303220129;
49.7;518.443224759;52.2;561.322197318;
49.8;518.578440681;52.3;565.693481645;
49.9;468.417697059;52.4;495.063004093;
50.0;463.544932145;52.5;492.367248342;
50.1;429.899673477;52.6;510.258920987;
50.2;449.815097402;52.7;585.106461795;
50.3;464.565248407;52.8;533.450198896;
50.4;516.367024808;52.9;536.666755493;
50.5;553.929833347;53.0;609.192629655;
50.6;563.329673192;53.1;529.737227264;
50.7;585.169659302;53.2;552.889466286;
50.8;477.363730136;53.3;551.176033189;
50.9;508.397843796;53.4;550.368657238;
51.0;522.080043608;53.5;492.732995822;
51.1;519.483324318;53.6;541.657829285;
51.2;497.948603095;53.7;604.245531793;
51.3;546.357373472;53.8;454.567367631;
51.4;570.617075819;53.9;502.910047107;
51.5;451.892895115;54.0;498.306035995;
51.6;494.062722308;54.1;582.84362793;
51.7;501.514458846;54.2;551.587505341;
51.8;512.530703486;54.3;529.87411374;
51.9;520.560828415;54.4;619.723575765;
52.0;558.657835344;54.5;557.704412937;
52.1;541.401422177;54.6;586.424255371;
52.2;562.055498011;54.7;500.677040645;
52.3;566.333289488;54.9;602.034993288;
52.4;488.292692745;55.0;527.184530136;
52.5;494.406229643;55.1;505.679251312;
52.6;514.911039861;55.2;469.502153851;
52.7;565.277667046;55.3;534.681920494;
52.8;532.465320582;55.4;472.873169079;
52.9;545.983985163;55.5;534.344024128;
53.0;601.789332996;55.6;377.033353987;
53.1;515.249915249;55.8;199.681997299;
53.2;550.875179803;55.9;116.953849792;
53.3;550.500985222;56.0;70.4968819251;
53.4;548.21746764;56.2;201.505397047;
53.5;488.58079442;56.3;258.111735185;
53.6;546.223625802;56.4;258.737564087;
53.7;582.154406389;56.5;254.496087199;
53.8;463.331270949;56.6;257.867085306;
53.9;501.913580953;56.7;251.062446566;
54.0;503.450353444;56.8;246.951694489;
54.1;576.932377912;56.9;251.846367121;
54.2;550.80583671;57.0;257.650486885;
54.3;529.459248198;57.1;264.712080359;
54.4;603.970636841;57.2;259.276850356;
54.5;560.864345472;57.3;262.689427326;
54.6;590.138096895;57.4;262.211128517;
54.7;516.157812666;57.5;264.121075751;
54.9;594.080767918;57.6;265.283723672;
55.0;527.99900285;57.7;268.263640858;
55.1;505.725494632;57.8;263.799723712;
55.2;459.366327126;57.9;263.061351246;
55.3;462.586126496;58.0;292.345046997;
55.4;478.733087933;58.1;264.906009038;
55.5;527.831580212;58.2;268.876791;
55.6;342.214289898;58.4;265.931969597;
55.8;199.109554291;58.5;259.806667055;
55.9;116.815755242;58.6;260.568141937;
56.0;73.1748184155;58.7;277.182804911;
56.2;206.728020561;58.8;294.873332977;
56.3;227.065281808;58.9;274.298548698;
56.4;246.51474722;59.0;280.5039982;
56.5;252.53279517;59.1;308.372020721;
56.6;255.832017545;59.2;270.888447762;
56.7;251.197283759;59.3;271.65942443;
56.8;246.667115331;59.4;307.847976685;
56.9;249.238843936;59.5;270.065264268;
57.0;254.193924933;59.6;268.790006638;
57.1;259.593071114;59.7;313.230395317;
57.2;257.767860209;59.8;273.257750731;
57.3;260.854682326;59.9;278.202136358;
57.4;257.752554757;60.0;310.041904449;
57.5;260.330909501;60.1;270.464234882;
57.6;265.062261072;;;
57.7;267.200482127;;;
57.8;255.189701158;;;
57.9;256.263290919;;;
58.0;259.923535709;;;
58.1;259.759354056;;;
58.2;265.681106454;;;
58.3;267.32816967;;;
58.4;264.947578311;;;
58.5;261.174765803;;;
58.6;266.517129719;;;
58.7;275.488140556;;;
58.8;278.376066211;;;
58.9;277.50971738;;;
59.0;274.722184138;;;
59.1;270.836191331;;;
59.2;271.518978292;;;
59.3;270.544059318;;;
59.4;264.973957332;;;
59.5;268.727973983;;;
59.6;270.115651723;;;
59.7;275.256218184;;;
59.8;274.650712533;;;
59.9;274.366160582;;;
60.0;273.353178212;;;
60.1;273.215193591;;;


==> csv/CubicVegasrtt.csv <==
0;0;1;1;
0.1;3.11438978454;0.1;3.71039106;
0.2;5.50851019302;0.2;5.0720259664;
0.3;10.8354867891;0.3;8.77476188372;
0.4;13.0600558387;0.4;9.76948039209;
0.5;14.0159368515;0.5;15.0462098764;
0.6;18.7362517629;0.6;16.6007192202;
0.7;17.6029827284;0.7;19.3753125321;
0.8;21.8011357568;0.8;24.655390424;
0.9;19.7488275068;0.9;30.3083347327;
1.0;19.037299686;1.0;34.683966597;
1.1;18.620124885;1.1;41.0027832477;
1.2;17.1060385527;1.2;45.3872794405;
1.3;15.3843296899;1.3;49.6841824573;
1.4;14.3981630152;1.4;57.091436658;
1.5;14.0334765116;1.5;65.6634635704;
1.6;12.5437131742;1.6;72.4136477425;
1.7;14.0523978642;1.7;77.8107196442;
1.8;11.232252121;1.8;78.8077189297;
1.9;13.6356864657;1.9;87.1076822824;
2.0;14.656205972;2.0;91.3705555377;
2.1;12.561177214;2.1;94.7105378816;
2.2;12.1172303739;2.2;98.7463124372;
2.3;11.4405640849;2.3;107.062248496;
2.4;11.6156881506;2.4;113.727672338;
2.5;14.4319468074;2.5;115.106111079;
2.6;12.5509550174;2.6;116.909546512;
2.7;12.4173791785;2.7;123.879990297;
2.8;13.9177441597;2.8;129.539190245;
2.9;14.5894527435;2.9;132.814981545;
3.0;13.2738507312;3.0;137.136058031;
3.1;12.6622617245;3.1;143.892968706;
3.2;14.6575977928;3.2;148.683410719;
3.3;14.5373030713;3.3;152.523854542;
3.4;12.7530388716;3.4;157.936572018;
3.5;12.9650777036;3.5;158.681700219;
3.6;11.3666682016;3.6;163.245271838;
3.7;14.3190080469;3.7;173.729128251;
3.8;15.4852469762;3.8;177.776635601;
3.9;14.8377127764;3.9;181.190897467;
4.0;15.4780387878;4.0;186.29099221;
4.1;14.5426818303;4.1;189.885730545;
4.2;16.581133008;4.2;195.028333588;
4.3;14.1826868057;4.3;195.557764752;
4.4;13.3824518749;4.4;198.175483598;
4.5;14.3535290995;4.5;204.557014629;
4.6;15.4707551003;4.6;208.837206099;
4.7;15.650610129;4.7;211.943333905;
4.8;12.6099315557;4.8;216.691184391;
4.9;13.1813287735;4.9;219.98641528;
5.0;15.8752948046;5.0;230.57716332;
5.1;16.3382324013;5.1;235.927579161;
5.2;17.2520588184;5.2;238.608547854;
5.3;13.3993045704;5.3;240.635102445;
5.4;13.5617204334;5.4;244.702165777;
5.5;14.5802557468;5.5;250.283687039;
5.6;15.2856478324;5.6;258.090541237;
5.7;16.7961493134;5.7;264.794303775;
5.8;14.4463096346;5.8;267.148188485;
5.9;15.803138415;5.9;270.234461568;
6.0;14.7167146206;6.0;275.846054477;
6.1;18.9052189098;6.1;284.706252463;
6.2;17.9580673575;6.2;289.351443939;
6.3;17.7064375444;6.3;293.030982126;
6.4;16.5191122464;6.4;292.740338727;
6.5;20.5987777029;6.5;300.076220036;
6.6;17.184753167;6.6;302.748385321;
6.7;14.8220380147;6.7;308.075735444;
6.8;14.6799378279;6.8;311.182242704;
6.9;10.8207101407;6.9;317.551364785;
7.0;12.8109563481;7.0;324.805668581;
7.1;14.3341641677;7.1;331.292509704;
7.2;1.61546398612;7.6;468.897908075;
7.3;1.1023581028;7.7;2.26151943207;
7.4;1.08093163697;7.8;131.570618629;
7.5;1.10898668601;7.9;123.215323793;
7.6;1.06208072686;8.0;137.685565881;
7.7;1.17735522134;8.1;144.983776198;
7.8;143.383204937;8.2;150.359371901;
7.9;117.875655492;8.3;154.074906326;
8.2;67.2344684601;8.4;146.319679061;
8.3;45.8889177867;8.5;152.454181903;
8.4;24.0944862366;8.6;168.549249615;
8.5;18.9137458801;8.7;176.039688992;
8.6;23.8916482011;8.8;175.738710676;
8.7;24.2179798175;8.9;177.315957953;
8.8;22.1501009805;9.0;181.584559136;
8.9;24.5719820261;9.1;173.011826407;
9.0;27.3369891303;9.2;171.817004681;
9.1;18.9197886558;9.3;180.837933943;
9.2;19.5645631015;9.4;183.654428176;
9.3;20.3112940634;9.5;183.460561507;
9.4;15.2155090781;9.6;178.639939096;
9.5;17.0257297055;9.7;176.978164506;
9.6;16.8189661843;9.8;184.032469199;
9.7;12.1120287448;9.9;188.49949953;
9.8;13.6185003364;10.0;186.471122826;
9.9;11.6273391814;10.1;190.148043633;
10.0;12.1601865842;10.2;189.873238405;
10.1;14.5197187151;10.3;188.572270121;
10.2;12.4637626466;10.4;192.556859816;
10.3;13.3554850306;10.5;190.610719518;
10.4;12.5144762652;10.6;191.382752395;
10.5;11.9571770941;10.7;195.329616166;
10.6;12.897713431;10.8;193.324122011;
10.7;11.7592563232;10.9;193.176630296;
10.8;13.9026398561;11.0;194.937139023;
10.9;11.7926908576;11.1;193.491998003;
11.0;11.9169208239;11.2;198.088566664;
11.1;10.7025789178;11.3;198.472165726;
11.2;14.2700612545;11.4;194.807273586;
11.3;13.5299478258;11.5;195.884287058;
11.4;13.8590335846;11.6;196.89255423;
11.5;13.5585990819;11.7;198.355550613;
11.6;12.908802476;11.8;198.346732285;
11.7;11.0359421143;11.9;198.375002501;
11.8;14.8120354383;12.0;197.586133805;
11.9;12.0169483885;12.1;198.617926011;
12.0;9.82030674263;12.2;201.711209735;
12.1;12.7989167259;12.3;201.731344563;
12.2;12.6971991166;12.4;200.719680542;
12.3;12.9642605782;12.5;200.804860718;
12.4;13.5886490345;12.6;198.170109172;
12.5;12.8295024236;12.7;199.637863237;
12.6;10.1567385148;12.8;204.455087118;
12.7;14.269699653;12.9;200.969359418;
12.8;14.6272977193;13.0;200.476256335;
12.9;12.2146308422;13.1;202.910105191;
13.0;15.0479645956;13.2;203.463017229;
13.1;12.1165116628;13.3;204.100920652;
13.2;14.4136998712;13.4;200.52411238;
13.3;13.5469266347;13.5;203.293000986;
13.4;10.8020935418;13.6;206.257253462;
13.5;11.1870657314;13.7;205.634665616;
13.6;14.7111177444;13.8;206.131098197;
13.7;14.0991726437;13.9;206.833897947;
13.8;15.835887856;14.0;201.650162639;
13.9;16.6923668649;14.1;197.42447642;
14.0;15.3164598677;14.2;199.812361414;
14.1;11.2037603245;14.3;204.426336548;
14.2;10.9448115031;14.4;204.449870273;
14.3;12.0727912239;14.5;207.131191115;
14.4;10.2808611734;14.6;208.261651337;
14.5;13.5101292815;14.7;201.272063278;
14.6;16.9709154538;14.8;201.441305271;
14.7;9.53614300695;14.9;203.752942681;
14.8;12.6783847809;15.0;204.604926987;
14.9;10.5702957865;15.1;204.389986048;
15.0;13.3641014496;15.2;202.600163706;
15.1;13.1247748028;15.3;203.373731375;
15.2;11.8592138644;15.4;204.607785694;
15.3;10.8701033252;15.5;204.84118365;
15.4;13.1926476955;15.6;201.239548326;
15.5;12.9637538262;15.7;202.826885864;
15.6;8.43675812679;15.8;206.236915048;
15.7;9.57731405894;15.9;207.757939362;
15.8;10.3634665994;16.0;208.422834117;
15.9;12.1747534326;16.1;204.762048698;
16.0;13.9962375164;16.2;203.421033595;
16.1;10.5049656887;16.3;203.669170932;
16.2;10.1600856316;16.4;204.690948093;
16.3;10.5975890646;16.5;207.354323896;
16.4;10.1434919569;16.6;210.499764681;
16.5;12.4116525417;16.7;207.344784388;
16.6;12.3462622816;16.8;202.930854392;
16.7;15.663113859;16.9;200.448804242;
16.8;13.7201845646;17.0;203.535932673;
16.9;12.4103556509;17.1;206.1607047;
17.0;12.959976991;17.2;203.011514619;
17.1;13.416011159;17.3;202.776830151;
17.2;13.6412946801;17.4;203.207283184;
17.3;13.6544585228;17.5;202.879037744;
17.4;11.6989504207;17.6;204.492347983;
17.5;10.8096914471;17.7;204.273180845;
17.6;10.8114242554;17.8;204.825428399;
17.7;9.86984311318;17.9;206.474208364;
17.8;12.3783821283;18.0;204.692164863;
17.9;13.1391963443;18.1;205.862390273;
18.0;13.389897901;18.2;206.312643483;
18.1;12.1010314851;18.3;206.137260505;
18.2;11.548682263;18.4;207.094727103;
18.3;11.5263462067;18.5;208.704518644;
18.4;12.1110677719;18.6;205.547272865;
18.5;15.9637273527;18.7;203.736972101;
18.6;16.3241728492;18.8;205.574378169;
18.7;12.6042185408;18.9;203.90928892;
18.8;12.7243782157;19.0;203.357228637;
18.9;15.0110233914;19.1;206.245690022;
19.0;12.0350508129;19.2;207.483904362;
19.1;12.8147363663;19.3;207.845133814;
19.2;10.5274556631;19.4;208.304842313;
19.3;15.3627294175;19.5;205.375674594;
19.4;12.4718254688;19.6;207.697763587;
19.5;11.4388179779;19.7;203.551405668;
19.6;12.434684869;19.8;203.833584068;
19.7;11.2562135414;19.9;208.539123822;
19.8;12.0626323753;20.0;209.18669343;
19.9;13.557523489;20.1;207.032376865;
20.0;12.6270274727;20.2;207.953758263;
20.1;12.7577614366;20.3;214.012114977;
20.2;11.5003465097;20.4;211.463043917;
20.3;12.5640893387;20.5;207.775412912;
20.4;13.7383937836;20.6;210.529093967;
20.5;12.9548027402;20.7;211.777298043;
20.6;13.5820355526;20.8;211.979301267;
20.7;14.6481543779;20.9;209.740314078;
20.8;15.81404148;21.0;206.479518925;
20.9;14.7026247448;21.1;206.595013903;
21.0;14.1077984211;21.2;211.263485653;
21.1;11.6005114147;21.3;215.091840502;
21.2;12.2613457014;21.4;213.466016807;
21.3;12.3925507069;21.5;211.597347997;
21.4;12.1586166444;21.6;211.717228584;
21.5;13.9198614203;21.7;212.333061478;
21.6;10.5324784915;21.8;218.27323509;
21.7;11.2281890765;21.9;215.232322995;
21.8;15.2478747898;22.0;214.013734489;
21.9;10.5644447216;22.1;217.713424225;
22.0;11.4472482515;22.2;218.295721272;
22.1;12.7209099856;22.3;218.889126196;
22.2;14.984185879;22.4;219.216049972;
22.3;12.5961792775;22.5;218.643229824;
22.4;13.1455690433;22.6;219.550088379;
22.5;13.5865608851;22.7;223.841938798;
22.6;12.0250105858;22.8;224.048757035;
22.7;16.3573938258;22.9;221.937834462;
22.8;13.8602026047;23.0;223.233393417;
22.9;14.7953107953;23.1;223.593393962;
23.0;12.7986694904;23.2;224.540106262;
23.1;12.0538473129;23.3;226.321358726;
23.2;16.8289979299;23.4;225.313342085;
23.3;11.0778905907;23.5;229.863305984;
23.4;10.4118646201;23.6;230.665319428;
23.5;13.2518424544;23.7;230.369441102;
23.6;11.6402849238;23.8;233.164456678;
23.7;11.6190411324;23.9;234.561975556;
23.8;13.6737630174;24.0;234.606744603;
23.9;13.3097449014;24.1;235.113291179;
24.0;14.1794422398;24.2;234.521953338;
24.1;18.1800276041;24.3;237.432335292;
24.2;9.38449927739;24.4;240.28933437;
24.3;14.1322779101;24.5;242.16434704;
24.4;11.9680306491;24.6;242.060178308;
24.5;14.3658753597;24.7;244.214682763;
24.6;15.6553983688;24.8;239.094567299;
24.7;13.0757743662;24.9;244.373845604;
24.8;9.97438765409;25.0;246.929417849;
24.9;13.166308403;25.1;251.150987148;
25.0;10.8766048513;25.2;251.735476953;
25.1;10.9764828401;25.3;254.396835012;
25.2;12.5003496806;25.4;254.159799354;
25.3;9.96466919228;25.5;256.627029722;
25.4;15.3624242352;25.6;257.576633974;
25.5;14.2168222472;25.7;260.653334829;
25.6;10.1807829159;25.8;264.468363439;
25.7;10.3518275891;25.9;262.690496823;
25.8;13.1199298761;26.0;264.734968893;
25.9;13.0445957184;26.1;264.068358153;
26.0;15.0846620885;26.2;264.125125181;
26.1;11.8514561072;26.3;268.351869336;
26.2;11.0554695129;26.4;276.114826356;
26.3;14.6147683263;26.5;274.399137964;
26.4;19.0176765124;26.6;275.651823021;
26.5;14.7590080897;26.7;274.451167163;
26.6;15.2838093894;26.8;280.658221581;
26.7;11.774348176;26.9;277.957985751;
26.8;12.6977022304;27.0;281.506717517;
26.9;12.8661426338;27.1;282.912043558;
27.0;10.1370957433;27.2;288.682031979;
27.1;10.0331002093;27.3;293.033780785;
27.2;11.8578314781;27.4;294.251437601;
27.3;12.9359629419;27.5;292.824594567;
27.4;11.6633807912;27.6;295.639527951;
27.5;9.59438218011;27.7;298.524759537;
27.6;13.4758410915;27.8;303.84367367;
27.7;12.9908436821;27.9;309.106446139;
27.8;13.1167888641;28.0;311.653604668;
27.9;12.7297772302;28.1;312.004372143;
28.0;16.009349449;28.2;309.291362133;
28.1;14.251436506;28.3;307.795215685;
28.2;14.6764214359;28.4;318.949137863;
28.3;12.7662104719;28.5;322.491527707;
28.4;17.6019384747;28.6;322.689856649;
28.5;20.4006108371;28.7;318.487555482;
28.6;12.8471705378;28.8;322.432006399;
28.7;13.4770132246;28.9;329.10888885;
28.8;13.7382693913;29.4;481.342639242;
28.9;8.0028812537;29.6;133.955904239;
29.0;2.11224624228;29.7;141.400842702;
29.1;1.83907308077;29.8;138.936755669;
29.2;1.82928272478;29.9;144.427668459;
29.3;1.59482288361;30.0;142.891235926;
29.4;1.45097683977;30.1;142.817627253;
29.6;147.827506065;30.2;151.039533919;
29.7;109.616722379;30.3;165.238877512;
29.8;86.4848136902;30.4;171.48774037;
29.9;61.2006386121;30.5;171.362637892;
30.0;54.9181567298;30.6;174.430412222;
30.1;23.1270670891;30.7;179.409331889;
30.2;20.5239909036;30.8;181.423346786;
30.3;14.3912831942;30.9;176.813070591;
30.4;13.223491217;31.0;179.044169573;
30.5;13.3085176349;31.1;185.178111985;
30.6;11.9959170168;31.2;182.734121423;
30.7;13.1575570387;31.3;181.4445956;
30.8;12.4795550392;31.4;184.790900541;
30.9;9.34178095597;31.5;186.054279767;
31.0;9.83624733411;31.6;185.278152998;
31.1;13.9665365219;31.7;186.219998856;
31.2;12.3079564836;31.8;185.070776757;
31.3;11.3199651241;31.9;185.20350316;
31.4;11.6140246391;32.0;187.448727803;
31.5;13.1511898602;32.2;202.407598495;
31.6;12.1747172156;32.4;192.469368498;
31.7;14.6537057815;32.5;192.611988201;
31.8;11.8995845318;32.6;195.603598248;
31.9;10.2727666814;32.7;192.186193145;
32.0;9.37490165234;32.8;190.989846718;
32.2;9.72410043081;32.9;194.444233093;
32.3;12.966966629;33.0;195.611281348;
32.4;8.62497212935;33.1;194.775250901;
32.5;11.1639791605;33.2;193.792336295;
32.6;12.242840396;33.3;194.348217286;
32.7;11.7857805113;33.4;198.152054517;
32.8;9.07596449057;33.5;196.695764266;
32.9;11.4814016554;33.6;195.97900038;
33.0;11.8025216189;33.7;200.191058182;
33.1;12.194108963;33.8;198.635332214;
33.2;10.4052919023;33.9;197.506365569;
33.3;9.82887694176;34.0;198.161235088;
33.4;12.0289151261;34.1;197.018211431;
33.5;9.17765140533;34.2;197.199824944;
33.6;10.9381617569;34.3;199.961832266;
33.7;11.4106125302;34.4;200.012918094;
33.8;11.7086589336;34.5;201.503293428;
33.9;11.5631251108;34.6;203.507469495;
34.0;12.5504314899;34.7;201.270010212;
34.1;8.40539165906;34.8;198.804575358;
34.2;9.93349704337;34.9;200.2098508;
34.3;10.0909824725;35.0;203.044225722;
34.4;10.2486881343;35.1;202.787041664;
34.5;11.0858347681;35.2;205.150066917;
34.6;14.1750543545;35.3;206.133064423;
34.7;13.8533728463;35.4;198.649493475;
34.8;10.0450895049;35.5;199.291300886;
34.9;11.6325996139;35.6;206.109421198;
35.0;11.8119018834;35.7;210.382121034;
35.1;11.6868107407;35.8;214.239254216;
35.2;13.4772715114;35.9;213.741303726;
35.3;14.9475227703;36.0;211.968020721;
35.4;12.6085281372;36.1;207.079419623;
35.5;12.3012453318;36.2;202.805160272;
35.6;12.153858426;36.3;199.464575226;
35.7;13.7726285241;36.4;199.690584561;
35.8;9.76316209109;36.5;204.392133583;
35.9;14.7575196766;36.6;203.145263412;
36.0;11.4486763875;36.7;197.097797586;
36.1;13.4870707989;36.8;202.272694315;
36.2;14.4836762372;36.9;203.629704836;
36.3;12.1736061282;37.0;203.250774;
36.4;11.4302745232;37.1;202.172680387;
36.5;13.4625911713;37.2;203.145598769;
36.6;12.1030282974;37.3;203.887623832;
36.7;10.9798699095;37.4;201.775793653;
36.8;11.0069314639;37.5;201.76915639;
36.9;10.5927451964;37.6;204.344725989;
37.0;10.284837087;37.7;201.128829398;
37.1;9.80482578278;37.8;199.222447258;
37.2;12.83786355;37.9;208.690686599;
37.3;12.5200053056;38.0;205.908323589;
37.4;11.0775460588;38.1;196.363754841;
37.5;11.4352655411;38.2;199.510746402;
37.6;13.912041982;38.3;202.545687084;
37.7;11.8501722813;38.4;203.994851642;
37.8;11.220407486;38.5;204.242224764;
37.9;14.820783369;38.6;201.437914649;
38.0;14.4033299552;38.7;200.31886563;
38.1;12.3034084544;38.8;200.644844586;
38.2;12.1673446591;38.9;201.402051676;
38.3;11.1020608382;39.0;200.750385883;
38.4;13.3748002105;39.1;200.487262357;
38.5;14.7584517797;39.2;202.661593179;
38.6;11.4400157009;39.3;201.886028903;
38.7;11.2389227923;39.4;202.562014031;
38.8;11.1894910986;39.5;205.932428397;
38.9;10.8697767611;39.6;201.797480865;
39.0;11.1900568008;39.7;200.277807019;
39.1;10.0962983237;39.8;207.263382152;
39.2;11.0687065125;39.9;204.569574024;
39.3;9.9632053052;40.0;201.496098943;
39.4;9.85687732697;40.1;203.532937636;
39.5;14.0235598494;40.2;203.917362473;
39.6;10.1651695539;40.3;204.36262764;
39.7;11.3129009635;40.4;204.784031308;
39.8;14.4039297104;40.5;204.685054256;
39.9;11.0550666678;40.6;209.726192435;
40.0;10.7240875562;40.7;206.98435481;
40.1;10.8830426869;40.8;199.573433814;
40.2;10.5297272665;40.9;203.379743702;
40.3;12.5452656495;41.0;203.767651373;
40.4;9.99896526337;41.1;199.566490222;
40.5;10.4387551546;41.2;202.000534477;
40.6;14.7594412168;41.3;207.553548157;
40.7;11.6886085934;41.4;206.148025813;
40.8;15.0822330924;41.5;202.636184875;
40.9;13.5246045662;41.6;204.091217579;
41.0;13.8211189172;41.7;208.114047797;
41.1;9.83371879115;41.8;208.156302435;
41.2;11.5051578592;41.9;206.351966422;
41.3;12.8833525109;42.0;206.305079145;
41.4;12.0707571507;42.1;208.992463756;
41.5;10.0565530636;42.2;212.147798676;
41.6;11.2395683924;42.3;210.451701718;
41.7;12.38153531;42.4;207.102232292;
41.8;11.9626355726;42.5;207.904235802;
41.9;12.8811134232;42.6;211.699920683;
42.0;10.712317058;42.7;217.461819247;
42.1;9.24743375471;42.8;217.962145124;
42.2;11.4215544292;42.9;211.878819564;
42.3;13.6713584264;43.0;205.325288623;
42.4;11.2699346339;43.1;203.683498675;
42.5;11.5443013963;43.2;207.86063766;
42.6;10.3883275799;43.3;213.025801059;
42.7;15.1630912919;43.4;217.467431839;
42.8;15.8382689252;43.5;211.605346313;
42.9;19.2125452326;43.6;209.478333815;
43.0;17.1540941511;43.7;213.966663494;
43.1;15.5057311058;43.8;214.281049747;
43.2;10.9927129745;43.9;214.251702323;
43.3;13.3411831326;44.0;217.768846339;
43.4;13.6530126844;44.1;217.598832571;
43.5;10.8363546174;44.2;218.985083242;
43.6;13.2210778027;44.3;221.74418641;
43.7;13.4628083971;44.4;221.972231398;
43.8;12.3067291415;44.5;219.791547234;
43.9;11.6806030273;44.6;219.724865862;
44.0;11.2620762416;44.7;220.255929807;
44.1;10.004425871;44.8;225.214250077;
44.2;12.1688739113;44.9;224.750439511;
44.3;12.2591336568;45.0;221.510079986;
44.4;12.7056470284;45.1;222.610875007;
44.5;14.6821487782;45.2;225.695239044;
44.6;11.7273378372;45.3;228.153176606;
44.7;12.9026969274;45.4;228.662260771;
44.8;13.132525527;45.5;230.908441165;
44.9;11.8749235191;45.6;231.98562083;
45.0;12.2242836242;45.7;231.120432295;
45.1;12.7634460276;45.8;232.812571765;
45.2;11.702819304;45.9;234.567286844;
45.3;11.8118474881;46.0;234.881376875;
45.4;10.6743488993;46.1;235.474793315;
45.5;12.2462481987;46.2;237.008462112;
45.6;13.7132663353;46.3;242.719239589;
45.7;11.7383559545;46.4;242.2848906;
45.8;14.653980732;46.5;241.980630924;
45.9;12.8023299304;46.6;243.962247153;
46.0;12.1598243713;46.7;245.152327174;
46.1;10.7092249627;46.8;247.180033077;
46.2;11.4178922441;46.9;243.62686483;
46.3;11.4603837331;47.0;245.725306084;
46.4;13.5145464609;47.1;250.714846574;
46.5;11.5703780477;47.2;257.757537273;
46.6;12.4534438638;47.3;255.297337518;
46.7;14.030976729;47.4;258.536669705;
46.8;14.8604056414;47.5;252.639057096;
46.9;12.4534834986;47.6;252.869228242;
47.0;12.8199301268;47.7;259.151998352;
47.1;12.8311820147;47.8;263.991693171;
47.2;15.4847502708;47.9;264.204516787;
47.3;14.3837024426;48.0;265.323536418;
47.4;14.7017030155;48.1;265.482208308;
47.5;12.0717203894;48.2;268.284772451;
47.6;11.6399546801;48.3;270.936204195;
47.7;12.7646167104;48.4;275.309443474;
47.8;13.4588317438;48.5;277.209672817;
47.9;13.6157558078;48.6;279.630036777;
48.0;13.348865509;48.7;280.430357903;
48.1;9.60392951965;48.8;284.727055451;
48.2;10.108090364;48.9;286.842957139;
48.3;10.9125680702;49.0;288.179197038;
48.4;11.4596160975;49.1;288.234439129;
48.5;10.023188591;49.2;289.465213898;
48.6;9.52277345172;49.3;293.788625689;
48.7;11.9317940303;49.4;296.126098709;
48.8;12.6870838371;49.5;297.954514319;
48.9;15.3534743521;49.6;300.98541688;
49.0;12.1809979703;49.7;306.415679057;
49.1;12.4461293221;49.8;310.147672044;
49.2;13.7985765934;49.9;306.886180283;
49.3;15.0965758732;50.0;309.594169182;
49.4;14.2039423404;50.1;310.573227813;
49.5;12.7846292547;50.2;319.604617555;
49.6;14.2221884294;50.3;322.150322834;
49.7;16.3934026446;50.4;323.405881723;
49.8;16.2665773841;50.5;323.630334099;
49.9;14.1461310179;50.6;323.818748387;
50.0;14.6888341659;50.7;327.290418042;
50.1;16.0351070491;51.2;470.517049233;
50.2;13.1940467685;51.4;147.876918454;
50.3;14.7786694904;51.5;133.392848131;
50.4;15.3321253287;51.6;140.056574653;
50.5;15.3318392603;51.7;140.809754683;
50.6;14.643243381;51.8;147.957029501;
50.7;4.00393168132;51.9;152.232076973;
50.8;1.73985133381;52.0;158.695575723;
50.9;1.40745778919;52.1;166.731287451;
51.0;1.25054605143;52.2;167.653733874;
51.1;1.20175772811;52.3;172.206523407;
51.2;3.1473652009;52.4;171.652812267;
51.4;107.92593956;52.5;171.2491924;
51.5;63.056230545;52.6;176.273366501;
51.6;56.5741260846;52.7;182.364750142;
51.7;28.6539055052;52.8;177.672862389;
51.8;18.4069330042;52.9;176.483655217;
51.9;17.7832495782;53.0;179.089897497;
52.0;16.2661383229;53.1;183.606439894;
52.1;12.9644309773;53.2;183.95427476;
52.2;13.4812444448;53.3;180.507270808;
52.3;14.4544442495;53.4;181.62024902;
52.4;12.1827840805;53.5;182.501155196;
52.5;9.83954017813;53.6;182.623064164;
52.6;11.3650038838;53.7;185.057204515;
52.7;13.6410730431;53.8;186.672046708;
52.8;12.5051544559;53.9;184.467732322;
52.9;11.7808811126;54.0;187.637439664;
53.0;10.3059429483;54.1;189.896305014;
53.1;13.6557243488;54.2;187.087406761;
53.2;16.2752620758;54.3;190.283428202;
53.3;17.0348154174;54.4;190.376474799;
53.4;14.2843842506;54.5;191.393735284;
53.5;13.685791116;54.6;191.512223954;
53.6;13.3783136095;54.7;192.551615287;
53.7;12.1168950025;54.8;193.594732895;
53.8;15.1747976031;54.9;193.473238723;
53.9;10.9267044067;55.0;195.164087012;
54.0;12.0773370876;55.1;193.280005455;
54.1;13.5645478271;55.2;195.766289427;
54.2;9.96689062852;55.3;194.804061488;
54.3;12.5017425288;55.4;194.824889033;
54.4;12.6193816012;55.5;197.681296547;
54.5;12.0863707169;55.6;198.069705436;
54.6;11.6323491801;55.7;197.28659422;
54.7;13.5377157818;55.8;196.855003707;
54.8;14.1755450856;55.9;197.647474476;
54.9;13.9500041341;56.0;199.972180405;
55.0;11.9812488556;56.1;198.862484601;
55.1;11.3917451638;56.2;200.442377293;
55.2;11.0004822413;56.3;202.406046169;
55.3;10.1637414524;56.4;197.339515074;
55.4;10.164805821;56.5;196.338554908;
55.5;11.0965904437;56.6;201.062948276;
55.6;11.1325740814;56.7;203.834186263;
55.7;10.3315944257;56.8;199.455144303;
55.8;9.82996711025;56.9;199.93647977;
55.9;11.3895079669;57.0;200.4527023;
56.0;11.9175081668;57.1;200.549439125;
56.1;11.7242889745;57.2;204.630690046;
56.2;12.8880593835;57.3;203.24079325;
56.3;14.0696387542;57.4;199.368318325;
56.4;13.8835956653;57.5;202.372899008;
56.5;10.951587132;57.6;203.305820974;
56.6;13.0157533445;57.7;199.419476554;
56.7;12.8375172615;57.8;203.131998795;
56.8;11.6529681466;57.9;202.008276421;
56.9;13.5250593487;58.0;199.663925665;
57.0;10.5515471045;58.1;201.497432362;
57.1;14.0506710325;58.2;200.489090549;
57.2;15.5792170101;58.3;205.090857031;
57.3;14.0493994667;58.4;205.178673082;
57.4;12.0910613433;58.5;203.089894444;
57.5;13.6068820953;58.6;201.305470398;
57.6;11.6600513458;58.7;198.38911801;
57.7;12.9962705431;58.8;201.296262673;
57.8;12.9957638289;58.9;205.043330219;
57.9;12.5157888546;59.0;203.920341541;
58.0;13.0022276532;59.1;200.533688068;
58.1;12.0726161533;59.2;202.850025236;
58.2;10.2279338431;59.3;203.275855501;
58.3;13.4749866667;59.4;199.900731366;
58.4;14.7733622127;59.5;203.264983013;
58.5;16.6046693921;59.6;203.523396883;
58.6;17.3108201278;59.7;202.051945464;
58.7;13.0599339803;59.8;200.205072965;
58.8;11.7069266059;59.9;199.824361697;
58.9;12.2082294562;60.0;200.503887172;
59.0;12.3791694641;60.1;200.839620801;
59.1;12.859082222;60.2;202.312247426;
59.2;18.0530548096;60.3;203.56932899;
59.3;11.770095144;;;
59.4;11.171489954;;;
59.5;13.7165517223;;;
59.6;14.3974603609;;;
59.7;15.0877833366;;;
59.8;13.0245330486;;;
59.9;12.440888778;;;
60.0;13.3446455002;;;


==> csv/CubicVegasthroughput.csv <==
0;0;1;1;2;2;
0;7840.0;0.1;16304400.0;0;7840.0;
0.1;19988400.0;0.2;54861280.0;0.1;36292800.0;
0.2;14332160.0;0.3;59320800.0;0.2;69193440.0;
0.3;5769120.0;0.4;78532640.0;0.3;65089920.0;
0.4;6854880.0;0.5;74428480.0;0.4;85387520.0;
0.5;5414400.0;0.6;78663520.0;0.5;79842880.0;
0.6;4082560.0;0.7;83072000.0;0.6;82746080.0;
0.7;3119840.0;0.8;81153760.0;0.7;86191840.0;
0.8;3488960.0;0.9;79365760.0;0.8;84642720.0;
0.9;3850880.0;1.0;82840320.0;0.9;83216640.0;
1.0;4089760.0;1.1;81102720.0;1.0;86930080.0;
1.1;4002720.0;1.2;80422720.0;1.1;85105440.0;
1.2;3597600.0;1.3;79706080.0;1.2;84020320.0;
1.3;4437280.0;1.4;75767520.0;1.3;84143360.0;
1.4;4494880.0;1.5;75043680.0;1.4;80262400.0;
1.5;5327360.0;1.6;76230880.0;1.5;80371040.0;
1.6;5826720.0;1.7;72988000.0;1.6;82057600.0;
1.7;4965440.0;1.8;74544320.0;1.7;77953440.0;
1.8;6796640.0;1.9;71533120.0;1.8;81340960.0;
1.9;5348960.0;2.0;74537120.0;1.9;76882080.0;
2.0;4965440.0;2.1;75999200.0;2.0;79502560.0;
2.1;6876480.0;2.2;72763520.0;2.1;82875680.0;
2.2;5710880.0;2.3;69708480.0;2.2;78474400.0;
2.3;7122560.0;2.4;74116960.0;2.3;76831040.0;
2.4;5769120.0;2.5;75724320.0;2.4;79886080.0;
2.5;4263200.0;2.6;74008320.0;2.5;79987520.0;
2.6;6550560.0;2.7;76426560.0;2.6;80558880.0;
2.7;5341760.0;2.8;71228800.0;2.7;81768320.0;
2.8;6434720.0;2.9;74421280.0;2.8;77663520.0;
2.9;5081280.0;3.0;76310720.0;2.9;79502560.0;
3.0;6044000.0;3.1;70642400.0;3.0;82354720.0;
3.1;6051200.0;3.2;74667360.0;3.1;76693600.0;
3.2;5182720.0;3.3;73039040.0;3.2;79850080.0;
3.3;4849600.0;3.4;73856480.0;3.3;77888640.0;
3.4;5667680.0;3.5;76209280.0;3.4;79524160.0;
3.5;6261280.0;3.6;73950720.0;3.5;82470560.0;
3.6;5515840.0;3.7;69665280.0;3.6;79466560.0;
3.7;5906560.0;3.8;77027360.0;3.7;75571840.0;
3.8;4740960.0;3.9;69672480.0;3.8;81768320.0;
3.9;5906560.0;4.0;76549600.0;3.9;75579040.0;
4.0;4755360.0;4.1;73111040.0;4.0;81304960.0;
4.1;5928160.0;4.2;74283840.0;4.1;79039200.0;
4.2;4125760.0;4.3;78359200.0;4.2;78409600.0;
4.3;5682080.0;4.4;73711840.0;4.3;84041280.0;
4.4;5826720.0;4.5;76578400.0;4.4;79538560.0;
4.5;4719360.0;4.6;73950720.0;4.5;81297760.0;
4.6;5074080.0;4.7;77852640.0;4.6;79024800.0;
4.7;4951040.0;4.8;79712640.0;4.7;82803680.0;
4.8;5689280.0;4.9;75521440.0;4.8;85401920.0;
4.9;5696480.0;5.0;71880640.0;4.9;81217920.0;
5.0;4212800.0;5.1;76433760.0;5.0;76093440.0;
5.1;4712160.0;5.2;75246560.0;5.1;81145920.0;
5.2;4357440.0;5.3;79596800.0;5.2;79604000.0;
5.3;5660480.0;5.4;75789120.0;5.3;85257280.0;
5.4;6072800.0;5.5;73711840.0;5.4;81861920.0;
5.5;5653280.0;5.6;62535520.0;5.5;79365120.0;
5.6;3394720.0;5.7;0.0;5.6;65930240.0;
5.7;0.0;5.8;35187360.0;5.7;0.0;
5.8;2765120.0;5.9;78011680.0;5.8;37952480.0;
5.9;5913760.0;6.0;71554720.0;5.9;83925440.0;
6.0;4343040.0;6.1;76043040.0;6.0;75897760.0;
6.1;5081280.0;6.2;74638560.0;6.1;81124320.0;
6.2;4719360.0;6.3;73806080.0;6.2;79357920.0;
6.3;4212800.0;6.4;80733600.0;6.3;78018880.0;
6.4;4096960.0;6.5;74023360.0;6.4;84830560.0;
6.5;4212800.0;6.6;78453440.0;6.5;78236160.0;
6.6;5074080.0;6.7;74283840.0;6.6;83527520.0;
6.7;3995520.0;6.8;76230880.0;6.7;78279360.0;
6.8;5428800.0;6.9;75724320.0;6.8;81659680.0;
6.9;6297280.0;7.0;74196800.0;6.9;82021600.0;
7.0;6036800.0;7.1;68326240.0;7.0;80233600.0;
7.1;5204320.0;7.2;19847360.0;7.1;73530560.0;
7.2;45659520.0;7.3;1592320.0;7.2;65506880.0;
7.3;62800640.0;7.4;2432000.0;7.3;64392960.0;
7.4;61858880.0;7.5;2692480.0;7.4;64290880.0;
7.5;59919040.0;7.6;2931360.0;7.5;62611520.0;
7.6;63559840.0;7.7;77548960.0;7.6;66491200.0;
7.7;10112160.0;7.8;88797920.0;7.7;87661120.0;
7.8;615200.0;7.9;79857920.0;7.8;89413120.0;
7.9;731040.0;8.0;91780320.0;7.9;80588960.0;
8.0;0.0;8.1;81023520.0;8.0;91780320.0;
8.1;123040.0;8.2;78330400.0;8.1;81146560.0;
8.2;1078560.0;8.3;83803040.0;8.2;79408960.0;
8.3;2157120.0;8.4;85475200.0;8.3;85960160.0;
8.4;5066880.0;8.5;76984160.0;8.4;90542080.0;
8.5;9352320.0;8.6;70012800.0;8.5;86336480.0;
8.6;10343840.0;8.7;74761600.0;8.6;80356640.0;
8.7;9532960.0;8.8;75348000.0;8.7;84294560.0;
8.8;10192000.0;8.9;68101760.0;8.8;85540000.0;
8.9;10495680.0;9.0;74175200.0;8.9;78597440.0;
9.0;7470080.0;9.1;76889920.0;9.0;81645280.0;
9.1;11038880.0;9.2;74877440.0;9.1;87928800.0;
9.2;10930240.0;9.3;72517440.0;9.2;85807680.0;
9.3;9873280.0;9.4;69520640.0;9.3;82390720.0;
9.4;8548640.0;9.5;77664160.0;9.4;78069280.0;
9.5;7339840.0;9.6;76448160.0;9.5;85004000.0;
9.6;4820800.0;9.7;72756320.0;9.6;81268960.0;
9.7;6883680.0;9.8;74196800.0;9.7;79640000.0;
9.8;5906560.0;9.9;73813280.0;9.8;80103360.0;
9.9;6282880.0;10.0;71815200.0;9.9;80096160.0;
10.0;7397440.0;10.1;72344000.0;10.0;79212640.0;
10.1;4958240.0;10.2;74102560.0;10.1;77302240.0;
10.2;6051200.0;10.3;71699360.0;10.2;80153760.0;
10.3;7383040.0;10.4;72850560.0;10.3;79082400.0;
10.4;7339840.0;10.5;74783200.0;10.4;80190400.0;
10.5;7136960.0;10.6;69426400.0;10.5;81920160.0;
10.6;7136960.0;10.7;74927840.0;10.6;76563360.0;
10.7;6521760.0;10.8;70483360.0;10.7;81449600.0;
10.8;6753440.0;10.9;73834880.0;10.8;77236800.0;
10.9;6152640.0;11.0;71597920.0;10.9;79987520.0;
11.0;6318880.0;11.1;74840800.0;11.0;77916800.0;
11.1;7260000.0;11.2;68499680.0;11.1;82100800.0;
11.2;5204320.0;11.3;74160800.0;11.2;73704000.0;
11.3;5920960.0;11.4;71684960.0;11.3;80081760.0;
11.4;5081280.0;11.5;76209280.0;11.4;76766240.0;
11.5;6536160.0;11.6;71460480.0;11.5;82745440.0;
11.6;5587840.0;11.7;75340160.0;11.6;77048320.0;
11.7;7216800.0;11.8;67110240.0;11.7;82556960.0;
11.8;4726560.0;11.9;76216480.0;11.8;71836800.0;
11.9;6528960.0;12.0;72191520.0;11.9;82745440.0;
12.0;7368640.0;12.1;72380000.0;12.0;79560160.0;
12.1;5682080.0;12.2;70961120.0;12.1;78062080.0;
12.2;5797920.0;12.3;73111040.0;12.2;76759040.0;
12.3;5892160.0;12.4;71149600.0;12.3;79003200.0;
12.4;5443200.0;12.5;73726240.0;12.4;76592800.0;
12.5;5544640.0;12.6;75948160.0;12.5;79270880.0;
12.6;7607520.0;12.7;66046080.0;12.6;83555680.0;
12.7;6051200.0;12.8;74804800.0;12.7;72097280.0;
12.8;4581920.0;12.9;73480160.0;12.8;79386720.0;
12.9;6145440.0;13.0;73132640.0;12.9;79625600.0;
13.0;5320160.0;13.1;72640480.0;13.0;78452800.0;
13.1;6391520.0;13.2;69274560.0;13.1;79032000.0;
13.2;5327360.0;13.3;75832960.0;13.2;74601920.0;
13.3;6029600.0;13.4;72054080.0;13.3;81862560.0;
13.4;7115360.0;13.5;67985920.0;13.4;79169440.0;
13.5;5892160.0;13.6;74660160.0;13.5;73878080.0;
13.6;5088480.0;13.7;71590720.0;13.6;79748640.0;
13.7;5674880.0;13.8;69390400.0;13.7;77265600.0;
13.8;5066880.0;13.9;69984000.0;13.8;74457280.0;
13.9;4241600.0;14.0;75145120.0;13.9;74225600.0;
14.0;5074080.0;14.1;75043680.0;14.0;80219200.0;
14.1;6514560.0;14.2;71735360.0;14.1;81558240.0;
14.2;7629120.0;14.3;72597280.0;14.2;79364480.0;
14.3;7013920.0;14.4;72416000.0;14.3;79611200.0;
14.4;9395520.0;14.5;69274560.0;14.4;81811520.0;
14.5;6862080.0;14.6;73176480.0;14.5;76136640.0;
14.6;4118560.0;14.7;74348640.0;14.6;77295040.0;
14.7;8302560.0;14.8;73834880.0;14.7;82651200.0;
14.8;6637600.0;14.9;71011520.0;14.8;80472480.0;
14.9;8092480.0;15.0;71474880.0;14.9;79104000.0;
15.0;5956960.0;15.1;74935040.0;15.0;77431840.0;
15.1;5819520.0;15.2;73501760.0;15.1;80754560.0;
15.2;6796640.0;15.3;71851200.0;15.2;80298400.0;
15.3;7716160.0;15.4;4191200.0;15.3;79567360.0;
15.4;477760.0;15.5;0.0;15.4;4668960.0;
15.5;0.0;15.6;0.0;15.5;0.0;
15.6;0.0;15.7;0.0;15.6;0.0;
15.7;0.0;15.8;55665600.0;15.7;0.0;
15.8;5320160.0;15.9;72647680.0;15.8;60985760.0;
15.9;6159840.0;16.0;68927040.0;15.9;78807520.0;
16.0;5305760.0;16.1;77765600.0;16.0;74232800.0;
16.1;6594400.0;16.2;70020000.0;16.1;84360000.0;
16.2;6862080.0;16.3;72879360.0;16.2;76882080.0;
16.3;6862080.0;16.4;70866880.0;16.3;79741440.0;
16.4;7013920.0;16.5;71648960.0;16.4;77880800.0;
16.5;5797920.0;16.6;65553920.0;16.5;77446880.0;
16.6;6992320.0;16.7;76513600.0;16.6;72546240.0;
16.7;4835200.0;16.8;73082240.0;16.7;81348800.0;
16.8;5327360.0;16.9;69310560.0;16.8;78409600.0;
16.9;6051200.0;17.0;73603200.0;16.9;75361760.0;
17.0;6673600.0;17.1;72300160.0;17.0;80276800.0;
17.1;5436000.0;17.2;73212480.0;17.1;77736160.0;
17.2;5074080.0;17.3;73929120.0;17.2;78286560.0;
17.3;6036800.0;17.4;72864960.0;17.3;79965920.0;
17.4;6377120.0;17.5;71207200.0;17.4;79242080.0;
17.5;6854880.0;17.6;72893760.0;17.5;78062080.0;
17.6;6131040.0;17.7;71597920.0;17.6;79024800.0;
17.7;6623200.0;17.8;71554720.0;17.7;78221120.0;
17.8;6485760.0;17.9;72169920.0;17.8;78040480.0;
17.9;5920960.0;18.0;72292960.0;17.9;78090880.0;
18.0;5551840.0;18.1;72763520.0;18.0;77844800.0;
18.1;6131040.0;18.2;70034400.0;18.1;78894560.0;
18.2;10705760.0;18.3;71330240.0;18.2;80740160.0;
18.3;11661280.0;18.4;72959200.0;18.3;82991520.0;
18.4;9402720.0;18.5;69781120.0;18.4;82361920.0;
18.5;6767840.0;18.6;72510240.0;18.5;76548960.0;
18.6;6044000.0;18.7;72857760.0;18.6;78554240.0;
18.7;8881760.0;18.8;72075680.0;18.7;81739520.0;
18.8;8440000.0;18.9;76455360.0;18.8;80515680.0;
18.9;6044000.0;19.0;67059200.0;18.9;82499360.0;
19.0;9525760.0;19.1;74334240.0;19.0;76584960.0;
19.1;9265280.0;19.2;69773920.0;19.1;83599520.0;
19.2;10691360.0;19.3;72864960.0;19.2;80465280.0;
19.3;7209600.0;19.4;75384000.0;19.3;80074560.0;
19.4;7108160.0;19.5;69151520.0;19.4;82492160.0;
19.5;9243680.0;19.6;73697440.0;19.5;78395200.0;
19.6;10003520.0;19.7;73936320.0;19.6;83700960.0;
19.7;7716160.0;19.8;72546240.0;19.7;81652480.0;
19.8;9272480.0;19.9;67957120.0;19.8;81818720.0;
19.9;7245600.0;20.0;78004480.0;19.9;75202720.0;
20.0;6739040.0;20.1;70251680.0;20.0;84743520.0;
20.1;7361440.0;20.2;69426400.0;20.1;77613120.0;
20.2;11415200.0;20.3;71873440.0;20.2;80841600.0;
20.3;7947840.0;20.4;73950720.0;20.3;79821280.0;
20.4;7940640.0;20.5;74392480.0;20.4;81891360.0;
20.5;5790720.0;20.6;68326240.0;20.5;80183200.0;
20.6;6036800.0;20.7;73313920.0;20.6;74363040.0;
20.7;5913760.0;20.8;69882560.0;20.7;79227680.0;
20.8;5182720.0;20.9;76571200.0;20.8;75065280.0;
20.9;5407200.0;21.0;74414080.0;20.9;81978400.0;
21.0;6008000.0;21.1;71684960.0;21.0;80422080.0;
21.1;7188000.0;21.2;70961120.0;21.1;78872960.0;
21.2;7564320.0;21.3;72864960.0;21.2;78525440.0;
21.3;6970720.0;21.4;72763520.0;21.3;79835680.0;
21.4;8577440.0;21.5;75246560.0;21.4;81340960.0;
21.5;6131040.0;21.6;71692160.0;21.5;81377600.0;
21.6;9489760.0;21.7;74891840.0;21.6;81181920.0;
21.7;9844480.0;21.8;70461760.0;21.7;84736320.0;
21.8;4929440.0;21.9;72090080.0;21.8;75391200.0;
21.9;10003520.0;22.0;72727520.0;21.9;82093600.0;
22.0;12016000.0;22.1;73813280.0;22.0;84743520.0;
22.1;6239680.0;22.2;74414080.0;22.1;80052960.0;
22.2;5407200.0;22.3;69737920.0;22.2;79821280.0;
22.3;5284160.0;22.4;75760320.0;22.3;75022080.0;
22.4;5312960.0;22.5;72517440.0;22.4;81073280.0;
22.5;5805120.0;22.6;73009600.0;22.5;78322560.0;
22.6;6044000.0;22.7;69773920.0;22.6;79053600.0;
22.7;4466080.0;22.8;75565280.0;22.7;74240000.0;
22.8;4205600.0;22.9;71410080.0;22.8;79770880.0;
22.9;4553120.0;23.0;72235360.0;22.9;75963200.0;
23.0;5863360.0;23.1;76332320.0;23.0;78098720.0;
23.1;6369920.0;23.2;71055360.0;23.1;82702240.0;
23.2;4581920.0;23.3;74334240.0;23.2;75637280.0;
23.3;6847680.0;23.4;71547520.0;23.3;81181920.0;
23.4;7195200.0;23.5;73357120.0;23.4;78742720.0;
23.5;6369920.0;23.6;71214400.0;23.5;79727040.0;
23.6;6413120.0;23.7;72749120.0;23.6;77627520.0;
23.7;6384320.0;23.8;72141120.0;23.7;79133440.0;
23.8;5530240.0;23.9;75992000.0;23.8;77671360.0;
23.9;6854880.0;24.0;70324320.0;23.9;82846880.0;
24.0;5942560.0;24.1;76158880.0;24.0;76266880.0;
24.1;4451680.0;24.2;73400320.0;24.1;80610560.0;
24.2;9612800.0;24.3;66980000.0;24.2;83013120.0;
24.3;4936640.0;24.4;79908320.0;24.3;71916640.0;
24.4;5551840.0;24.5;68304640.0;24.4;85460160.0;
24.5;4581920.0;24.6;77273440.0;24.5;72886560.0;
24.6;4929440.0;24.7;72510240.0;24.6;82202880.0;
24.7;5906560.0;24.8;75890560.0;24.7;78416800.0;
24.8;8288160.0;24.9;69629280.0;24.8;84178720.0;
24.9;6145440.0;25.0;75022080.0;24.9;75774720.0;
25.0;7209600.0;25.1;70381920.0;25.0;82231680.0;
25.1;6500160.0;25.2;75109120.0;25.1;76882080.0;
25.2;6992320.0;25.3;72264160.0;25.2;82101440.0;
25.3;6992320.0;25.4;72510240.0;25.3;79256480.0;
25.4;5305760.0;25.5;76071840.0;25.4;77816000.0;
25.5;5776320.0;25.6;71713760.0;25.5;81848160.0;
25.6;9012000.0;25.7;70982720.0;25.6;80725760.0;
25.7;6977920.0;25.8;73009600.0;25.7;77960640.0;
25.8;5899360.0;25.9;74088160.0;25.8;78908960.0;
25.9;5059680.0;26.0;73798880.0;25.9;79147840.0;
26.0;5168320.0;26.1;75709920.0;26.0;78967200.0;
26.1;6254080.0;26.2;70707840.0;26.1;81964000.0;
26.2;5660480.0;26.3;71779200.0;26.2;76368320.0;
26.3;5414400.0;26.4;73552800.0;26.3;77193600.0;
26.4;5052480.0;26.5;76665440.0;26.4;78605280.0;
26.5;4335840.0;26.6;71786400.0;26.5;81001280.0;
26.6;4733760.0;26.7;75637280.0;26.6;76520160.0;
26.7;6500160.0;26.8;72836160.0;26.7;82137440.0;
26.8;5428800.0;26.9;75029280.0;26.8;78264960.0;
26.9;5993600.0;27.0;76455360.0;26.9;81022880.0;
27.0;6724640.0;27.1;72626080.0;27.0;83180000.0;
27.1;6008000.0;27.2;73009600.0;27.1;78634080.0;
27.2;5312960.0;27.3;69165920.0;27.2;78322560.0;
27.3;5544640.0;27.4;77794400.0;27.3;74710560.0;
27.4;6268480.0;27.5;74573120.0;27.4;84062880.0;
27.5;6833280.0;27.6;72857760.0;27.5;81406400.0;
27.6;4437280.0;27.7;74406880.0;27.6;77295040.0;
27.7;6362720.0;27.8;74269440.0;27.7;80769600.0;
27.8;8027680.0;27.9;66292160.0;27.8;82297120.0;
27.9;10821600.0;28.0;76079040.0;27.9;77113760.0;
28.0;8056480.0;28.1;77063360.0;28.0;84135520.0;
28.1;8404000.0;28.2;75435040.0;28.1;85467360.0;
28.2;8527040.0;28.3;73603200.0;28.2;83962080.0;
28.3;9250880.0;28.4;69151520.0;28.3;82854080.0;
28.4;5790720.0;28.5;79749280.0;28.4;74942240.0;
28.5;4227200.0;28.6;75362400.0;28.5;83976480.0;
28.6;6949120.0;28.7;76433760.0;28.6;82311520.0;
28.7;5660480.0;28.8;71859040.0;28.7;82094240.0;
28.8;5754720.0;28.9;61803200.0;28.8;77613760.0;
28.9;12059200.0;29.0;3742240.0;28.9;73862400.0;
29.0;62440640.0;29.1;1947040.0;29.0;66182880.0;
29.1;63128480.0;29.2;1339040.0;29.1;65075520.0;
29.2;62426240.0;29.3;1939840.0;29.2;63765280.0;
29.3;65263360.0;29.4;9409920.0;29.3;67203200.0;
29.4;57901280.0;29.5;96992480.0;29.4;67311200.0;
29.5;0.0;29.6;87248800.0;29.5;96992480.0;
29.6;731040.0;29.7;85127680.0;29.6;87979840.0;
29.7;846880.0;29.8;85207520.0;29.7;85974560.0;
29.8;1085760.0;29.9;82376960.0;29.8;86293280.0;
29.9;1563520.0;30.0;88580640.0;29.9;83940480.0;
30.0;1201600.0;30.1;85496800.0;30.0;89782240.0;
30.1;2656480.0;30.2;74624160.0;30.1;88153280.0;
30.2;3973920.0;30.3;74899040.0;30.2;78598080.0;
30.3;4581920.0;30.4;73103840.0;30.3;79480960.0;
30.4;5428800.0;30.5;77237440.0;30.4;78532640.0;
30.5;4712160.0;30.6;70620800.0;30.5;81949600.0;
30.6;5993600.0;30.7;33869920.0;30.6;76614400.0;
30.7;3358720.0;30.8;27253920.0;30.7;37228640.0;
30.8;2034080.0;30.9;75094080.0;30.8;29288000.0;
30.9;7086560.0;31.0;70838080.0;30.9;82180640.0;
31.0;7202400.0;31.1;74044960.0;31.0;78040480.0;
31.1;5038080.0;31.2;74160800.0;31.1;79083040.0;
31.2;5305760.0;31.3;69679680.0;31.2;79466560.0;
31.3;6377120.0;31.4;70765440.0;31.3;76056800.0;
31.4;5544640.0;31.5;76339520.0;31.4;76310080.0;
31.5;4343040.0;31.6;69144320.0;31.5;80682560.0;
31.6;5631680.0;31.7;73219680.0;31.6;74776000.0;
31.7;4806400.0;31.8;77193600.0;31.7;78026080.0;
31.8;5913760.0;31.9;71605120.0;31.8;83107360.0;
31.9;5761920.0;32.0;73870880.0;31.9;77367040.0;
32.0;7129760.0;32.1;72401600.0;32.0;81000640.0;
32.1;5884960.0;32.2;73349920.0;32.1;78286560.0;
32.2;6138240.0;32.3;72112320.0;32.2;79488160.0;
32.3;5161120.0;32.4;70758240.0;32.3;77273440.0;
32.4;6847680.0;32.5;73385920.0;32.4;77605920.0;
32.5;6478560.0;32.6;69853760.0;32.5;79864480.0;
32.6;4929440.0;32.7;76339520.0;32.6;74783200.0;
32.7;5284160.0;32.8;71706560.0;32.7;81623680.0;
32.8;6956320.0;32.9;72322400.0;32.8;78662880.0;
32.9;5993600.0;33.0;69636480.0;32.9;78316000.0;
33.0;5761920.0;33.1;75956000.0;33.0;75398400.0;
33.1;5653280.0;33.2;71431680.0;33.1;81609280.0;
33.2;5884960.0;33.3;75202720.0;33.2;77316640.0;
33.3;7462880.0;33.4;71048160.0;33.3;82665600.0;
33.4;5161120.0;33.5;72792320.0;33.4;76209280.0;
33.5;7557120.0;33.6;74327040.0;33.5;80349440.0;
33.6;6015200.0;33.7;70012800.0;33.6;80342240.0;
33.7;6254080.0;33.8;71923840.0;33.7;76266880.0;
33.8;6008000.0;33.9;75014880.0;33.8;77931840.0;
33.9;5754720.0;34.0;70816480.0;33.9;80769600.0;
34.0;5400000.0;34.1;73834880.0;34.0;76216480.0;
34.1;7318240.0;34.2;72162720.0;34.1;81153120.0;
34.2;6963520.0;34.3;72372800.0;34.2;79126240.0;
34.3;7100960.0;34.4;72032480.0;34.3;79473760.0;
34.4;6826080.0;34.5;68760800.0;34.4;78858560.0;
34.5;5030880.0;34.6;74175200.0;34.5;73791680.0;
34.6;5168320.0;34.7;72155520.0;34.6;79343520.0;
34.7;5153920.0;34.8;75014880.0;34.7;77309440.0;
34.8;5884960.0;34.9;70606400.0;34.8;80899840.0;
34.9;6355520.0;35.0;72857760.0;34.9;76961920.0;
35.0;5624480.0;35.1;68934240.0;35.0;78482240.0;
35.1;11270560.0;35.2;70309280.0;35.1;80204800.0;
35.2;10575520.0;35.3;71540320.0;35.2;80884800.0;
35.3;9728640.0;35.4;48130080.0;35.3;81268960.0;
35.4;5197120.0;35.5;0.0;35.4;53327200.0;
35.5;0.0;35.6;0.0;35.5;0.0;
35.6;0.0;35.7;0.0;35.6;0.0;
35.7;0.0;35.8;37728000.0;35.7;0.0;
35.8;8787520.0;35.9;70758240.0;35.8;46515520.0;
35.9;6022400.0;36.0;69368160.0;35.9;76780640.0;
36.0;6731840.0;36.1;71663360.0;36.0;76100000.0;
36.1;4915040.0;36.2;75275360.0;36.1;76578400.0;
36.2;4813600.0;36.3;74493920.0;36.2;80088960.0;
36.3;5385600.0;36.4;68840000.0;36.3;79879520.0;
36.4;8765920.0;36.5;73299520.0;36.4;77605920.0;
36.5;7564320.0;36.6;73820480.0;36.5;80863840.0;
36.6;6717440.0;36.7;74044960.0;36.6;80537920.0;
36.7;7919040.0;36.8;69303360.0;36.7;81964000.0;
36.8;10351040.0;36.9;72756320.0;36.8;79654400.0;
36.9;7303840.0;37.0;72560640.0;36.9;80060160.0;
37.0;6840480.0;37.1;68210400.0;37.0;79401120.0;
37.1;6949120.0;37.2;76918720.0;37.1;75159520.0;
37.2;5638880.0;37.3;69419200.0;37.2;82557600.0;
37.3;6015200.0;37.4;75253760.0;37.3;75434400.0;
37.4;7086560.0;37.5;66798720.0;37.4;82340320.0;
37.5;6500160.0;37.6;73451360.0;37.5;73298880.0;
37.6;5776320.0;37.7;76708640.0;37.6;79227680.0;
37.7;5783520.0;37.8;68340640.0;37.7;82492160.0;
37.8;6862080.0;37.9;70476160.0;37.8;75202720.0;
37.9;3850880.0;38.0;75709920.0;37.9;74327040.0;
38.0;5276960.0;38.1;73226880.0;38.0;80986880.0;
38.1;5161120.0;38.2;69998400.0;38.1;78388000.0;
38.2;8266560.0;38.3;74442880.0;38.2;78264960.0;
38.3;13557920.0;38.4;70353120.0;38.3;88000800.0;
38.4;12732640.0;38.5;74724960.0;38.4;83085760.0;
38.5;8440000.0;38.6;68123360.0;38.5;83164960.0;
38.6;10445280.0;38.7;74565920.0;38.6;78568640.0;
38.7;12103040.0;38.8;75116320.0;38.7;86668960.0;
38.8;7072160.0;38.9;73168640.0;38.8;82188480.0;
38.9;7339840.0;39.0;71069760.0;38.9;80508480.0;
39.0;6015200.0;39.1;72973600.0;39.0;77084960.0;
39.1;8172320.0;39.2;72054080.0;39.1;81145920.0;
39.2;6840480.0;39.3;72365600.0;39.2;78894560.0;
39.3;7072160.0;39.4;69216320.0;39.3;79437760.0;
39.4;6977920.0;39.5;75384000.0;39.4;76194240.0;
39.5;5291360.0;39.6;72603840.0;39.5;80675360.0;
39.6;7571520.0;39.7;70910080.0;39.6;80175360.0;
39.7;9272480.0;39.8;73726240.0;39.7;80182560.0;
39.8;7093760.0;39.9;69998400.0;39.8;80820000.0;
39.9;7687360.0;40.0;75289760.0;39.9;77685760.0;
40.0;7079360.0;40.1;68246400.0;40.0;82369120.0;
40.1;7665760.0;40.2;75246560.0;40.1;75912160.0;
40.2;7209600.0;40.3;71902240.0;40.2;82456160.0;
40.3;5747520.0;40.4;72633280.0;40.3;77649760.0;
40.4;6818880.0;40.5;69976800.0;40.4;79452160.0;
40.5;7419680.0;40.6;67464960.0;40.5;77396480.0;
40.6;5038080.0;40.7;76867680.0;40.6;72503040.0;
40.7;6131040.0;40.8;70353120.0;40.7;82998720.0;
40.8;5168320.0;40.9;74414080.0;40.8;75521440.0;
40.9;4068160.0;41.0;74414080.0;40.9;78482240.0;
41.0;5769120.0;41.1;72669280.0;41.0;80183200.0;
41.1;9113440.0;41.2;68319040.0;41.1;81782720.0;
41.2;6731840.0;41.3;74508320.0;41.2;75050880.0;
41.3;4560320.0;41.4;75601280.0;41.3;79068640.0;
41.4;5515840.0;41.5;73371520.0;41.4;81117120.0;
41.5;7680160.0;41.6;70251680.0;41.5;81051680.0;
41.6;6369920.0;41.7;72452000.0;41.6;76621600.0;
41.7;5530240.0;41.8;70910720.0;41.7;77982240.0;
41.8;5421600.0;41.9;75355200.0;41.8;76332320.0;
41.9;5291360.0;42.0;68456480.0;41.9;80646560.0;
42.0;6485760.0;42.1;72205920.0;42.0;74942240.0;
42.1;7940640.0;42.2;69665280.0;42.1;80146560.0;
42.2;9250880.0;42.3;74146400.0;42.2;78916160.0;
42.3;6008000.0;42.4;71663360.0;42.3;80154400.0;
42.4;6977920.0;42.5;72264160.0;42.4;78641280.0;
42.5;6840480.0;42.6;67964320.0;42.5;79104640.0;
42.6;12819680.0;42.7;70917920.0;42.6;80784000.0;
42.7;10582720.0;42.8;69984000.0;42.7;81500640.0;
42.8;9113440.0;42.9;76983520.0;42.8;79097440.0;
42.9;6977920.0;43.0;72184320.0;42.9;83961440.0;
43.0;4697760.0;43.1;76665440.0;43.0;76882080.0;
43.1;4321440.0;43.2;71236000.0;43.1;80986880.0;
43.2;7694560.0;43.3;69078880.0;43.2;78930560.0;
43.3;5776320.0;43.4;75449440.0;43.3;74855200.0;
43.4;5298560.0;43.5;73711840.0;43.4;80748000.0;
43.5;7817600.0;43.6;73567200.0;43.5;81529440.0;
43.6;5161120.0;43.7;73364320.0;43.6;78728320.0;
43.7;4668960.0;43.8;70135840.0;43.7;78033280.0;
43.8;6015200.0;43.9;74312640.0;43.8;76151040.0;
43.9;6608800.0;44.0;70925120.0;43.9;80921440.0;
44.0;6471360.0;44.1;73842080.0;44.0;77396480.0;
44.1;8295360.0;44.2;71417280.0;44.1;82137440.0;
44.2;6970720.0;44.3;74587520.0;44.2;78388000.0;
44.3;8186720.0;44.4;69137120.0;44.3;82774240.0;
44.4;6869280.0;44.5;75123520.0;44.4;76006400.0;
44.5;6753440.0;44.6;74652960.0;44.5;81876960.0;
44.6;7079360.0;44.7;68333440.0;44.6;81732320.0;
44.7;6008000.0;44.8;73943520.0;44.7;74341440.0;
44.8;6261280.0;44.9;74768800.0;44.8;80204800.0;
44.9;5993600.0;45.0;74537120.0;44.9;80762400.0;
45.0;6833280.0;45.1;71793600.0;45.0;81370400.0;
45.1;5986400.0;45.2;73574400.0;45.1;77780000.0;
45.2;5255360.0;45.3;72162720.0;45.2;78829760.0;
45.3;7549920.0;45.4;71663360.0;45.3;79712640.0;
45.4;7347040.0;45.5;75282560.0;45.4;79010400.0;
45.5;6138240.0;45.6;72264160.0;45.5;81420800.0;
45.6;6854880.0;45.7;73834880.0;45.6;79119040.0;
45.7;8042080.0;45.8;71279840.0;45.7;81876960.0;
45.8;5624480.0;45.9;73487360.0;45.8;76904320.0;
45.9;5892160.0;46.0;75876160.0;45.9;79379520.0;
46.0;5892160.0;46.1;70635200.0;46.0;81768320.0;
46.1;6963520.0;46.2;74182400.0;46.1;77598720.0;
46.2;7100960.0;46.3;70490560.0;46.2;81283360.0;
46.3;6876480.0;46.4;74913440.0;46.3;77367040.0;
46.4;5400000.0;46.5;74884640.0;46.4;80313440.0;
46.5;5877760.0;46.6;71055360.0;46.5;80762400.0;
46.6;6739040.0;46.7;72314560.0;46.6;77794400.0;
46.7;4951040.0;46.8;76209280.0;46.7;77265600.0;
46.8;4951040.0;46.9;75753120.0;46.8;81160320.0;
46.9;6753440.0;47.0;68449280.0;46.9;82506560.0;
47.0;5168320.0;47.1;77056160.0;47.0;73617600.0;
47.1;5877760.0;47.2;69455200.0;47.1;82933920.0;
47.2;4690560.0;47.3;74291040.0;47.2;74145760.0;
47.3;3952320.0;47.4;74030560.0;47.3;78243360.0;
47.4;4553120.0;47.5;78735520.0;47.4;78583680.0;
47.5;5870560.0;47.6;67768640.0;47.5;84606080.0;
47.6;7730560.0;47.7;76708640.0;47.6;75499200.0;
47.7;6268480.0;47.8;72662080.0;47.7;82977120.0;
47.8;6167040.0;47.9;76795680.0;47.8;78829120.0;
47.9;6500160.0;48.0;70215680.0;47.9;83295840.0;
48.0;4922240.0;48.1;75384000.0;48.0;75137920.0;
48.1;8404000.0;48.2;76628800.0;48.1;83788000.0;
48.2;6970720.0;48.3;73393120.0;48.2;83599520.0;
48.3;7332640.0;48.4;72618880.0;48.3;80725760.0;
48.4;5892160.0;48.5;71959840.0;48.4;78511040.0;
48.5;7926240.0;48.6;76216480.0;48.5;79886080.0;
48.6;8172320.0;48.7;73480160.0;48.6;84388800.0;
48.7;6492960.0;48.8;70230080.0;48.7;79973120.0;
48.8;5182720.0;48.9;74276640.0;48.8;75412800.0;
48.9;5161120.0;49.0;74189600.0;48.9;79437760.0;
49.0;6746240.0;49.1;78352000.0;49.0;80935840.0;
49.1;5544640.0;49.2;71764800.0;49.1;83896640.0;
49.2;4697760.0;49.3;74378080.0;49.2;76462560.0;
49.3;4704960.0;49.4;71808000.0;49.3;79083040.0;
49.4;6840480.0;49.5;76578400.0;49.4;78648480.0;
49.5;5197120.0;49.6;71525920.0;49.5;81775520.0;
49.6;4307040.0;49.7;71779200.0;49.6;75832960.0;
49.7;4820800.0;49.8;77331680.0;49.7;76600000.0;
49.8;4451680.0;49.9;72474240.0;49.8;81783360.0;
49.9;7195200.0;50.0;75594080.0;49.9;79669440.0;
50.0;5450400.0;50.1;71772000.0;50.0;81044480.0;
50.1;5276960.0;50.2;74660160.0;50.1;77048960.0;
50.2;7680160.0;50.3;75702720.0;50.2;82340320.0;
50.3;5168320.0;50.4;74522720.0;50.3;80871040.0;
50.4;5769120.0;50.5;74899040.0;50.4;80291840.0;
50.5;5544640.0;50.6;75478240.0;50.5;80443680.0;
50.6;5776320.0;50.7;43808000.0;50.6;81254560.0;
50.7;28729760.0;50.8;238880.0;50.7;72537760.0;
50.8;16569120.0;50.9;0.0;50.8;16808000.0;
50.9;65118080.0;51.0;2815520.0;50.9;65118080.0;
51.0;62301920.0;51.1;4161760.0;51.0;65117440.0;
51.1;60970080.0;51.2;62983840.0;51.1;65131840.0;
51.2;22526080.0;51.3;94140320.0;51.2;85509920.0;
51.3;123040.0;51.4;79415520.0;51.3;94263360.0;
51.4;1208800.0;51.5;91179520.0;51.4;80624320.0;
51.5;731040.0;51.6;82022240.0;51.5;91910560.0;
51.6;1317440.0;51.7;80676000.0;51.6;83339680.0;
51.7;2272960.0;51.8;80451520.0;51.7;82948960.0;
51.8;3488960.0;51.9;80936480.0;51.8;83940480.0;
51.9;4458880.0;52.0;73190880.0;51.9;85395360.0;
52.0;3619200.0;52.1;74565920.0;52.0;76810080.0;
52.1;5530240.0;52.2;73342720.0;52.1;80096160.0;
52.2;4690560.0;52.3;72285760.0;52.2;78033280.0;
52.3;4922240.0;52.4;72662080.0;52.3;77208000.0;
52.4;5544640.0;52.5;77787200.0;52.4;78206720.0;
52.5;6232480.0;52.6;67884480.0;52.5;84019680.0;
52.6;9272480.0;52.7;71033760.0;52.6;77156960.0;
52.7;10213600.0;52.8;74790400.0;52.7;81247360.0;
52.8;9040800.0;52.9;73892480.0;52.8;83831200.0;
52.9;9222080.0;53.0;69433600.0;52.9;83114560.0;
53.0;12363520.0;53.1;71800800.0;53.0;81797120.0;
53.1;11668480.0;53.2;70107040.0;53.1;83469280.0;
53.2;7716160.0;53.3;76897120.0;53.2;77823200.0;
53.3;5038080.0;53.4;70982720.0;53.3;81935200.0;
53.4;5892160.0;53.5;74059360.0;53.4;76874880.0;
53.5;7093760.0;53.6;72872160.0;53.5;81153120.0;
53.6;8432800.0;53.7;69622080.0;53.6;81304960.0;
53.7;7108160.0;53.8;76100640.0;53.7;76730240.0;
53.8;5066880.0;53.9;71952640.0;53.8;81167520.0;
53.9;7354240.0;54.0;71192800.0;53.9;79306880.0;
54.0;6876480.0;54.1;75492640.0;54.0;78069280.0;
54.1;6029600.0;54.2;72662080.0;54.1;81522240.0;
54.2;8085280.0;54.3;70034400.0;54.2;80747360.0;
54.3;7368640.0;54.4;73328320.0;54.3;77403040.0;
54.4;6377120.0;54.5;72510240.0;54.4;79705440.0;
54.5;6254080.0;54.6;72813920.0;54.5;78764320.0;
54.6;7267200.0;54.7;71569120.0;54.6;80081120.0;
54.7;5479200.0;54.8;75789120.0;54.7;77048320.0;
54.8;6398720.0;54.9;69014080.0;54.8;82187840.0;
54.9;5414400.0;55.0;74160800.0;54.9;74428480.0;
55.0;6232480.0;55.1;72872160.0;55.0;80393280.0;
55.1;6854880.0;55.2;71829600.0;55.1;79727040.0;
55.2;8563040.0;55.3;71446080.0;55.2;80392640.0;
55.3;8288160.0;55.4;74196800.0;55.3;79734240.0;
55.4;8085280.0;55.5;70881280.0;55.4;82282080.0;
55.5;7332640.0;55.6;70628000.0;55.5;78213920.0;
55.6;6717440.0;55.7;75485440.0;55.6;77345440.0;
55.7;6710240.0;55.8;69527840.0;55.7;82195680.0;
55.8;7462880.0;55.9;73472960.0;55.8;76990720.0;
55.9;6644800.0;56.0;73009600.0;55.9;80117760.0;
56.0;6261280.0;56.1;72401600.0;56.0;79270880.0;
56.1;6528960.0;56.2;66277760.0;56.1;78930560.0;
56.2;5450400.0;56.3;76296320.0;56.2;71728160.0;
56.3;5892160.0;56.4;74464480.0;56.3;82188480.0;
56.4;5450400.0;56.5;70027200.0;56.4;79914880.0;
56.5;7593120.0;56.6;71713760.0;56.5;77620320.0;
56.6;6029600.0;56.7;73024000.0;56.6;77743360.0;
56.7;5696480.0;56.8;71098560.0;56.7;78720480.0;
56.8;7462880.0;56.9;73719040.0;56.8;78561440.0;
56.9;5305760.0;57.0;71156160.0;56.9;79024800.0;
57.0;7332640.0;57.1;71952640.0;57.0;78488800.0;
57.1;5066880.0;57.2;68116160.0;57.1;77019520.0;
57.2;5559040.0;57.3;75601280.0;57.2;73675200.0;
57.3;5168320.0;57.4;71706560.0;57.3;80769600.0;
57.4;6471360.0;57.5;71192800.0;57.4;78177920.0;
57.5;4806400.0;57.6;75760320.0;57.5;75999200.0;
57.6;6268480.0;57.7;66169120.0;57.6;82028800.0;
57.7;6036800.0;57.8;76542400.0;57.7;72205920.0;
57.8;5400000.0;57.9;72510240.0;57.8;81942400.0;
57.9;6058400.0;58.0;70700640.0;57.9;78568640.0;
58.0;5450400.0;58.1;75159520.0;58.0;76151040.0;
58.1;6420320.0;58.2;70446720.0;58.1;81579840.0;
58.2;7506080.0;58.3;68529120.0;58.2;77952800.0;
58.3;5551840.0;58.4;74132000.0;58.3;74080960.0;
58.4;4958240.0;58.5;71149600.0;58.4;79090240.0;
58.5;4458880.0;58.6;74059360.0;58.5;75608480.0;
58.6;4958240.0;58.7;72734720.0;58.6;79017600.0;
58.7;6181440.0;58.8;69788320.0;58.7;78916160.0;
58.8;5805120.0;58.9;72032480.0;58.8;75593440.0;
58.9;5906560.0;59.0;72061280.0;58.9;77939040.0;
59.0;4936640.0;59.1;72879360.0;59.0;76997920.0;
59.1;5689280.0;59.2;70910720.0;59.1;78568640.0;
59.2;4343040.0;59.3;73487360.0;59.2;75253760.0;
59.3;6427520.0;59.4;71684960.0;59.3;79914880.0;
59.4;6876480.0;59.5;71438880.0;59.4;78561440.0;
59.5;6601600.0;59.6;72618880.0;59.5;78040480.0;
59.6;5573440.0;59.7;74196800.0;59.6;78192320.0;
59.7;5088480.0;59.8;71105760.0;59.7;79285280.0;
59.8;5682080.0;59.9;71301440.0;59.8;76787840.0;
59.9;7006720.0;60.0;75514240.0;59.9;78308160.0;
60.0;5225920.0;60.1;72683680.0;60.0;80740160.0;
;;60.2;72416000.0;60.1;72683680.0;
;;60.3;37235840.0;60.2;72416000.0;
;;60.4;0.0;60.3;37235840.0;
;;60.5;0.0;60.4;0.0;
;;;;60.5;0.0;


==> csv/CubicVegasthroughput1sec.csv <==
0.0;0.0;0.0;1.0
0.3;11442800.0;0.3;43495493.333333336
0.6;6012800.0;0.6;77208213.33333333
0.9;3563786.6666666665;0.9;81197173.33333333
1.2;3981120.0;1.2;81455253.33333333
1.5;4176586.6666666665;1.5;76839093.33333333
1.8;5373173.333333333;1.8;74587733.33333333
2.1;5703680.0;2.1;74023146.66666667
2.4;6569973.333333333;2.4;72196320.0
2.7;5527626.666666667;2.7;75386400.0
3.0;5619253.333333333;3.0;73986933.33333333
3.3;5759306.666666667;3.3;72782933.33333333
3.6;5592853.333333333;3.6;74672160.0
3.9;5387786.666666667;3.9;72121706.66666667
4.2;5530026.666666667;4.2;74648160.0
4.5;5211520.0;4.5;76216480.0
4.8;4914826.666666667;4.8;77172000.0
5.1;5199520.0;5.1;74611946.66666667
5.4;4910026.666666667;5.4;76877493.33333333
5.7;5040266.666666667;5.7;45415786.666666664
6.0;2892960.0;6.0;61584586.666666664
6.3;4714560.0;6.3;74829226.66666667
6.6;4174186.6666666665;6.6;77736800.0
6.9;4832800.0;6.9;75413013.33333333
7.2;5846133.333333333;7.2;54123466.666666664
7.5;56773013.333333336;7.5;2238933.3333333335
7.8;44530346.666666664;7.8;56426080.0
8.1;448746.6666666667;8.1;84220586.66666667
8.4;1119573.3333333333;8.4;82536213.33333333
8.7;8254346.666666667;8.7;73919520.0
9.0;10073546.666666666;9.0;72541653.33333333
9.3;9813066.666666666;9.3;74761600.0
9.7;7645640.0;9.7;74097320.0
10.0;6357706.666666667;10.0;73275093.33333333
10.3;6135626.666666667;10.3;72715306.66666667
10.6;7286613.333333333;10.6;72353386.66666667
10.9;6804053.333333333;10.9;73082026.66666667
11.2;6577173.333333333;11.2;71646133.33333333
11.5;5402186.666666667;11.5;74018346.66666667
11.8;6446933.333333333;11.8;71303626.66666667
12.1;6208053.333333333;12.1;73596000.0
12.4;5790720.0;12.4;71740586.66666667
12.7;6198453.333333333;12.7;71906826.66666667
13.0;5592853.333333333;13.0;73805866.66666667
13.3;5679680.0;13.3;72582666.66666667
13.6;6345706.666666667;13.6;71566720.0
13.9;5276746.666666667;13.9;70321706.66666667
14.2;5276746.666666667;14.2;73974720.0
14.5;8012853.333333333;14.5;71429280.0
14.8;6427733.333333333;14.8;73786666.66666667
15.1;6895680.0;15.1;72473813.33333333
15.4;6777440.0;15.4;49848053.333333336
15.7;159253.33333333334;15.7;0.0
16.0;3826666.6666666665;16.0;65746773.333333336
16.3;6254080.0;16.3;73554986.66666667
16.6;6557973.333333333;16.6;69356586.66666667
16.9;5718293.333333333;16.9;72968800.0
17.2;6053600.0;17.2;73038613.33333333
17.5;5829333.333333333;17.5;72667093.33333333
17.8;6536373.333333333;17.8;72015466.66666667
18.1;5986186.666666667;18.1;72408800.0
18.4;9499360.0;18.4;71441280.0
18.7;7404853.333333333;18.7;71716373.33333333
19.0;7788586.666666667;19.0;71863413.33333333
19.3;9827466.666666666;19.3;72324373.33333333
19.6;7853813.333333333;19.6;72744320.0
19.9;8997386.666666666;19.9;71479893.33333333
20.2;7115360.0;20.2;72560853.33333333
20.5;9101226.666666666;20.5;73405546.66666667
20.8;5913760.0;20.8;70507573.33333333
21.1;5532640.0;21.1;74223413.33333333
21.4;7241013.333333333;21.4;72196533.33333333
21.7;8066080.0;21.7;73943520.0
22.0;8259146.666666667;22.0;71759786.66666667
22.3;7887626.666666667;22.3;72655093.33333333
22.6;5467413.333333333;22.6;73762453.33333333
22.9;4905226.666666667;22.9;72249760.0
23.2;5595466.666666667;23.2;73207680.0
23.5;6208266.666666667;23.5;73079626.66666667
23.8;6389120.0;23.8;72034880.0
24.1;6109226.666666667;24.1;74158400.0
24.4;6333706.666666667;24.4;73429546.66666667
24.7;5021066.666666667;24.7;72696106.66666667
25.0;6780053.333333333;25.0;73513973.33333333
25.3;6900693.333333333;25.3;72585066.66666667
25.6;6024800.0;25.6;73431946.66666667
25.9;7296426.666666667;25.9;72693493.33333333
26.2;5494026.666666667;26.2;73405546.66666667
26.5;5375786.666666667;26.5;73999146.66666667
26.8;5189920.0;26.8;73419946.66666667
27.1;6049013.333333333;27.1;74703573.33333333
27.4;5621866.666666667;27.4;73323306.66666667
27.7;5846346.666666667;27.7;73945920.0
28.0;8404000.0;28.0;72213546.66666667
28.3;8329173.333333333;28.3;75367200.0
28.6;6422933.333333333;28.6;74754400.0
28.9;6121440.0;28.9;70032000.0
29.2;45876106.666666664;29.2;2342773.3333333335
29.5;61863626.666666664;29.5;36114080.0
29.8;525973.3333333334;29.8;85861333.33333333
30.1;1283626.6666666667;30.1;85484800.0
30.4;3737440.0;30.4;74209013.33333333
30.7;5378186.666666667;30.7;60576053.333333336
31.0;4159786.6666666665;31.0;57728693.333333336
31.3;5848746.666666667;31.3;72628480.0
31.6;5421600.0;31.6;72083093.33333333
31.9;5450613.333333333;31.9;74006133.33333333
32.2;6258880.0;32.2;73207466.66666667
32.5;6049013.333333333;32.5;72085493.33333333
32.8;5564053.333333333;32.8;72633280.0
33.1;6237280.0;33.1;72638293.33333333
33.4;6333706.666666667;33.4;72560853.33333333
33.7;6244480.0;33.7;72377386.66666667
34.0;6005600.0;34.0;72585066.66666667
34.3;6560586.666666667;34.3;72790133.33333333
34.6;6319306.666666667;34.6;71656160.0
34.9;5402400.0;34.9;72592266.66666667
35.2;7750186.666666667;35.2;70700426.66666667
35.5;8500426.666666666;35.5;39890133.333333336
35.8;0.0;35.8;12576000.0
36.1;7180586.666666667;36.1;70596586.66666667
36.4;5038080.0;36.4;72869760.0
36.7;7682560.0;36.7;73721653.33333333
37.0;8524640.0;37.0;71540106.66666667
37.2;6894800.0;37.2;72564560.0
37.5;6246880.0;37.5;70490560.0
37.8;6020000.0;37.8;72833546.66666667
38.1;5329973.333333333;38.1;73137653.33333333
38.4;8995200.0;38.4;71598133.33333333
38.7;10539306.666666666;38.7;72471413.33333333
39.0;8838346.666666666;39.0;73118240.0
39.3;7009333.333333333;39.3;72464426.66666667
39.6;6447146.666666667;39.6;72401386.66666667
39.9;7979253.333333333;39.9;71544906.66666667
40.2;7477493.333333333;40.2;72927573.33333333
40.5;6592000.0;40.5;71504106.66666667
40.8;6196266.666666667;40.8;71561920.0
41.1;5001866.666666667;41.1;73832480.0
41.4;6801866.666666667;41.4;72809546.66666667
41.7;6521973.333333333;41.7;72025066.66666667
42.0;5414400.0;42.0;71574133.33333333
42.3;7892426.666666667;42.3;72005866.66666667
42.6;6608800.0;42.6;70630613.33333333
42.9;10838613.333333334;42.9;72628480.0
43.2;5332373.333333333;43.2;73361920.0
43.5;6256480.0;43.5;72746720.0
43.8;5882560.0;43.8;72355786.66666667
44.1;6365120.0;44.1;73026613.33333333
44.4;7817600.0;44.4;71713973.33333333
44.7;6900693.333333333;44.7;72703306.66666667
45.0;6087626.666666667;45.0;74416480.0
45.3;6025013.333333333;45.3;72510240.0
45.6;7011733.333333333;45.6;73070026.66666667
45.9;6840480.0;45.9;72867360.0
46.2;6249280.0;46.2;73564586.66666667
46.5;6459146.666666667;46.5;73429546.66666667
46.8;5855946.666666667;46.8;73193066.66666667
47.1;5624266.666666667;47.1;73752853.33333333
47.4;4840213.333333333;47.4;72592266.66666667
47.7;6051413.333333333;47.7;74404266.66666667
48.0;6311893.333333333;48.0;73224480.0
48.3;6765653.333333333;48.3;75135306.66666667
48.6;7050346.666666667;48.6;73598400.0
48.9;6616000.0;48.9;72662293.33333333
49.2;5817333.333333333;49.2;74768800.0
49.5;5414400.0;49.5;74254826.66666667
49.8;4774986.666666667;49.8;73545600.0
50.1;5699093.333333333;50.1;73280106.66666667
50.4;6041813.333333333;50.4;74961866.66666667
50.7;5696693.333333333;50.7;64728426.666666664
51.0;36805653.333333336;51.0;1018133.3333333334
51.3;48599360.0;51.3;53761973.333333336
51.6;687626.6666666666;51.6;84205760.0
51.9;2359786.6666666665;51.9;80688000.0
52.2;4536106.666666667;52.2;73699840.0
52.5;5052480.0;52.5;74245013.33333333
52.8;8572853.333333334;52.8;71236213.33333333
53.1;10208800.0;53.1;71708960.0
53.4;8140906.666666667;53.4;72662293.33333333
53.7;7139573.333333333;53.7;72184533.33333333
54.0;6509760.0;54.0;73082026.66666667
54.3;6997120.0;54.3;72729706.66666667
54.6;6666613.333333333;54.6;72884160.0
54.9;6381706.666666667;54.9;72124106.66666667
55.2;6167253.333333333;55.2;72954186.66666667
55.5;8312160.0;55.5;72174720.0
55.8;6920106.666666667;55.8;71880426.66666667
56.1;6789653.333333333;56.1;72961386.66666667
56.4;5957173.333333333;56.4;72346186.66666667
56.7;6357706.666666667;56.7;71588320.0
57.0;6155040.0;57.0;71991253.33333333
57.3;5986186.666666667;57.3;71890026.66666667
57.6;5482026.666666667;57.6;72886560.0
57.9;5901760.0;57.9;71740586.66666667
58.2;5976373.333333333;58.2;72102293.33333333
58.5;6005386.666666667;58.5;71270240.0
58.8;5199520.0;58.8;72194133.33333333
59.1;5549440.0;59.1;72324373.33333333
59.4;5486613.333333333;59.4;72027680.0
59.7;6350506.666666667;59.7;72751520.0
60.0;5925760.0;60.0;72640480.0
60.3;5225920.0;60.3;60778506.666666664


==> csv/Cubicrtt.csv <==
0;0;
0.1;3.13180068444;
0.2;6.93782426978;
0.3;8.64206274895;
0.4;11.412024498;
0.5;16.6245735053;
0.6;21.8626856804;
0.7;23.502632723;
0.8;28.3923852639;
0.9;31.6972379331;
1.0;39.2111560755;
1.1;40.6319258506;
1.2;46.8460623898;
1.3;52.0654016612;
1.4;63.0076490343;
1.5;62.7294456637;
1.6;66.1691725254;
1.7;73.7859495394;
1.8;74.4744882745;
1.9;78.6167571419;
2.0;86.0405521733;
2.1;92.6554772391;
2.2;105.425550697;
2.3;108.736258486;
2.4;113.914558964;
2.5;122.583680339;
2.6;125.482437087;
2.7;126.006692648;
2.8;134.754954158;
2.9;142.614114715;
3.0;145.462277324;
3.1;151.453371886;
3.2;152.885440857;
3.3;156.409191531;
3.4;159.187918279;
3.5;168.571531773;
3.6;174.265067871;
3.7;180.348191506;
3.8;184.321972529;
3.9;185.726348668;
4.0;189.940681824;
4.1;195.392376498;
4.2;196.610461263;
4.3;201.087597645;
4.4;207.587999302;
4.5;214.688548446;
4.6;221.604866318;
4.7;224.270130133;
4.8;224.803776452;
4.9;229.126079266;
5.0;236.454606056;
5.1;241.898839856;
5.2;243.93217747;
5.3;247.449032722;
5.4;251.400290309;
5.5;257.457247595;
5.6;263.397831976;
5.7;268.355781649;
5.8;273.43497922;
5.9;276.424923061;
6.0;282.221101051;
6.1;288.452719465;
6.2;291.61953104;
6.3;296.682797629;
6.4;304.735807996;
6.5;309.512076339;
6.6;309.93585123;
6.7;313.612628339;
6.8;320.4794089;
6.9;325.873125683;
7.4;372.576611383;
7.5;205.333121279;
7.6;191.808291201;
7.7;207.322071676;
7.8;132.316538782;
7.9;130.508349114;
8.0;139.242024422;
8.1;156.598334617;
8.2;169.921941617;
8.3;169.442587632;
8.4;169.480297301;
8.5;174.255882401;
8.6;174.987695434;
8.7;172.894164697;
8.8;174.267249723;
8.9;178.74775503;
9.0;178.991658347;
9.1;180.400236086;
9.2;180.716000852;
9.3;183.597164769;
9.4;186.086480537;
9.5;187.184525091;
9.6;186.119561394;
9.7;183.610475516;
9.8;183.599513372;
9.9;184.537385305;
10.0;188.135800642;
10.1;192.436281292;
10.2;191.888063832;
10.3;188.195949442;
10.4;185.879984947;
10.5;190.436156591;
10.6;192.585245157;
10.7;193.07311603;
10.8;192.770139591;
10.9;190.757274628;
11.0;191.329611672;
11.1;194.203099082;
11.2;197.770626858;
11.3;197.170396646;
11.4;194.963852564;
11.5;194.266834259;
11.6;195.712453789;
11.7;197.008531268;
11.8;197.190852232;
11.9;198.155647166;
12.0;197.446955217;
12.1;197.310090065;
12.2;197.667905779;
12.3;199.563197973;
12.4;201.489986443;
12.5;200.977306108;
12.6;201.405067966;
12.7;199.561397235;
12.8;197.826557893;
12.9;200.925371051;
13.0;201.370743605;
13.1;203.256983506;
13.2;202.148210571;
13.3;199.694580153;
13.4;200.854797174;
13.5;202.466364657;
13.6;204.820256872;
13.7;206.821095269;
13.8;203.891740126;
13.9;202.627117916;
14.0;201.130239736;
14.1;200.049290532;
14.2;202.226161957;
14.3;205.453059253;
14.4;203.321203009;
14.5;202.304056197;
14.6;202.014684677;
14.7;202.478357724;
14.8;203.098942933;
14.9;202.6483254;
15.0;204.952770121;
15.1;204.111988952;
15.2;204.334289178;
15.3;202.703289869;
15.4;201.52153914;
15.5;202.57907371;
15.6;201.957309246;
15.7;203.285528266;
15.8;206.471958615;
15.9;205.194258958;
16.0;201.408241369;
16.1;202.277014054;
16.2;202.486895133;
16.3;204.63337094;
16.4;204.241662086;
16.5;203.682216438;
16.6;201.413322139;
16.7;202.611187814;
16.8;201.776126226;
16.9;202.000505784;
17.0;203.534195695;
17.1;204.204827924;
17.2;205.264544487;
17.3;203.905667409;
17.8;204.958841205;
17.9;204.813245055;
18.0;204.214352828;
18.1;203.321270196;
18.2;201.183658658;
18.3;200.99587874;
18.4;201.53872709;
18.5;203.151652979;
18.6;204.940600055;
18.7;208.347299695;
18.8;206.672837734;
18.9;204.465719591;
19.0;202.813739362;
19.1;202.921285127;
19.2;205.012658926;
19.3;206.580983832;
19.4;207.981246241;
19.5;208.445507685;
19.6;207.182446252;
19.7;205.65437203;
19.8;203.25725253;
19.9;202.935001125;
20.0;207.949615927;
20.1;205.678142607;
20.2;206.371934975;
20.3;209.881386858;
20.4;208.962969033;
20.5;210.706595814;
20.6;209.833164828;
20.7;207.347585396;
20.8;208.11035015;
20.9;209.977679393;
21.0;212.628723739;
21.1;212.783702432;
21.2;211.908169282;
21.3;210.030156513;
21.4;211.011425445;
21.5;212.120487029;
21.6;214.557349682;
21.7;213.050955381;
21.8;213.836323725;
21.9;213.475607619;
22.0;214.667803805;
22.1;218.120907482;
22.2;218.940777725;
22.3;220.055835348;
22.4;220.06042187;
22.8;223.429934184;
22.9;222.1575116;
23.0;225.837251875;
23.1;226.725945347;
23.2;229.10502255;
23.3;227.088785597;
23.4;226.319945776;
23.5;227.837337897;
23.6;229.846007294;
23.7;232.460775971;
23.8;233.41478573;
23.9;234.166707909;
24.0;236.39684436;
24.1;234.193108877;
24.2;236.571450292;
24.3;239.329044635;
24.4;241.561488544;
24.5;241.086925331;
24.6;243.308651615;
24.7;243.559354146;
24.8;246.476033638;
24.9;244.788930223;
25.0;247.396281787;
25.1;248.210721546;
25.2;250.259049527;
25.3;252.324681351;
25.4;256.73600529;
25.5;256.727290781;
25.6;255.650657596;
25.7;256.700825335;
25.8;260.184407234;
25.9;261.646684212;
26.0;264.16794459;
26.1;266.626610339;
26.2;266.007649271;
26.3;270.515695695;
26.4;273.279751817;
26.5;276.438569411;
26.6;277.861423981;
26.7;277.806864844;
26.8;279.867537414;
26.9;281.394835781;
27.0;286.45762478;
27.1;288.181407542;
27.2;289.344171683;
27.3;291.296890226;
27.6;297.894986471;
27.9;305.598120536;
28.0;310.646446852;
28.1;313.863676328;
28.2;316.027479407;
28.3;317.9808448;
28.4;321.116616851;
28.5;322.957609273;
28.6;324.818416646;
28.7;324.481376961;
28.8;328.945621848;
29.2;455.814823508;
29.3;27.2889733315;
29.4;134.170754751;
29.5;183.499920125;
29.6;132.393767325;
29.7;131.237540329;
29.8;136.295739087;
29.9;138.629790275;
30.0;148.890178712;
30.1;165.557105725;
30.2;171.053676229;
30.3;171.764308756;
30.4;174.22834108;
30.5;176.514963771;
30.6;173.701070604;
30.7;177.184389396;
30.8;180.086526216;
30.9;178.833316534;
31.0;179.620167187;
31.1;178.813998764;
31.2;179.495776022;
31.3;183.320301771;
31.4;183.780751577;
31.5;181.340128581;
31.6;185.135115634;
31.7;185.036096573;
31.8;186.348059598;
31.9;184.807062149;
32.0;186.052224511;
32.1;189.682190617;
32.2;191.457247734;
32.3;190.828595472;
32.4;187.910927426;
32.5;188.563809508;
32.6;191.218927258;
32.7;194.117163959;
32.8;195.022212758;
32.9;194.091592516;
33.0;190.692093314;
33.1;189.699765709;
33.2;192.945132069;
33.3;194.611030289;
33.4;197.607154716;
33.5;196.573232015;
33.6;193.402156438;
33.7;193.908198675;
33.8;196.318219105;
33.9;195.02931663;
34.0;194.947099032;
34.1;199.018774033;
34.2;199.560515852;
34.3;198.892673889;
34.4;196.10285759;
34.5;195.809867324;
34.6;196.9995395;
34.7;201.177710295;
34.8;203.337586444;
34.9;201.314687729;
35.0;197.49625206;
35.1;196.498508913;
35.2;195.321382703;
35.3;196.082167327;
35.4;198.952265688;
35.5;201.855592949;
35.6;202.00371041;
35.7;200.89590424;
35.8;199.437514941;
35.9;199.105206356;
36.0;196.265554428;
36.1;199.697618753;
36.2;202.395978181;
36.3;202.861321939;
36.4;201.128660914;
36.5;198.43245915;
36.6;199.033182008;
36.7;198.912940613;
36.8;198.160575195;
36.9;198.698200397;
37.0;205.904715498;
37.1;210.242262012;
37.2;208.819854109;
37.4;199.010687608;
37.5;192.082643509;
37.6;198.312450539;
37.7;198.885422719;
37.8;200.888742635;
37.9;201.144311163;
38.0;201.293167442;
38.1;200.133843855;
38.2;197.067153865;
38.3;197.732109012;
38.4;198.003353217;
38.5;199.307432046;
38.6;202.613778498;
38.7;202.488781277;
38.8;199.498352905;
38.9;197.178443273;
39.0;199.889307798;
39.1;200.621739347;
39.2;200.774168968;
39.3;200.008826786;
39.4;199.199064573;
39.5;200.071500106;
39.6;198.663204908;
39.7;198.229371456;
39.8;199.835732176;
39.9;201.850879483;
40.0;201.508585411;
40.1;200.504947792;
40.2;198.074760018;
40.3;201.835524408;
40.4;201.971443991;
40.5;201.315667178;
40.6;200.690391587;
40.7;199.49719429;
40.8;200.927645929;
40.9;200.70903229;
41.0;200.453551192;
41.1;205.200388462;
41.2;206.57083453;
41.3;203.219524026;
41.4;201.114647825;
41.5;201.314789454;
41.6;201.746418363;
41.7;204.157198945;
41.8;203.592535166;
41.9;206.211665242;
42.0;205.498419157;
42.1;205.432347629;
42.2;206.011196971;
42.3;206.944997997;
42.4;206.370916367;
42.5;205.113058998;
42.6;205.761899119;
42.7;208.146494704;
42.8;209.519868805;
42.9;209.027904731;
43.0;208.213261196;
43.1;210.940816667;
43.2;210.629038322;
43.3;210.577659491;
43.4;212.64711152;
43.5;212.839590876;
43.6;215.663965712;
43.7;213.18089664;
43.8;216.887328204;
43.9;216.834810647;
44.0;216.215607699;
44.1;215.941525054;
44.2;216.3101906;
44.3;215.883277867;
44.4;220.204529253;
44.5;223.686344348;
44.6;220.335454207;
44.7;222.454760448;
44.8;220.730207336;
44.9;223.266905546;
45.0;222.497826356;
45.1;225.425937596;
45.2;228.349299658;
45.3;230.702443295;
45.4;229.900468754;
45.5;232.026521474;
45.6;231.941192922;
45.7;232.571865718;
45.8;233.036987365;
45.9;235.227963359;
46.0;236.285846484;
46.1;237.774670919;
46.2;241.520901287;
46.3;244.365364947;
46.4;243.541685902;
46.5;243.066145153;
46.6;245.510292053;
46.7;246.647387016;
46.8;251.726341836;
46.9;250.480794907;
47.0;252.443377788;
47.1;254.086026023;
47.2;255.298170325;
47.3;257.859893592;
47.4;259.196866126;
47.6;262.7125899;
47.7;260.936880112;
47.9;271.325755764;
48.0;273.083801831;
48.1;272.977251756;
48.2;274.215287429;
48.3;275.447550942;
48.4;279.570366542;
48.5;281.639780317;
48.6;283.070547035;
48.7;283.507866737;
48.8;286.313278334;
48.9;288.121611644;
49.0;292.816007391;
49.1;295.904493332;
49.2;297.65962649;
49.3;302.308474268;
49.4;305.729786555;
49.5;307.339942133;
49.6;305.336389542;
49.7;308.049486743;
49.8;311.502695084;
49.9;318.313095305;
50.0;321.417381889;
50.4;446.910911136;
50.5;109.426203764;
50.6;114.537962278;
50.7;160.337541162;
50.8;131.779784423;
50.9;133.333227528;
51.0;134.653016578;
51.1;132.463592373;
51.2;143.50419886;
51.3;156.8322815;
51.4;162.959081371;
51.5;166.081998255;
51.6;168.545933774;
51.7;168.144232606;
51.8;168.263223073;
51.9;168.265133688;
52.0;169.563026805;
52.1;171.792390735;
52.2;173.430573373;
52.3;172.281882802;
52.4;172.89231104;
52.5;174.605237471;
52.6;178.928210563;
52.7;178.178307522;
52.8;177.354216576;
52.9;176.104700062;
53.0;178.395048777;
53.1;180.721812499;
53.2;181.756328134;
53.3;181.557876723;
53.4;180.961888177;
53.5;180.957459115;
53.6;182.116815022;
53.7;185.838353634;
53.8;184.042135874;
53.9;182.838261127;
54.0;183.660709405;
54.1;182.716896955;
54.2;184.466650457;
54.3;187.37806556;
54.4;188.215902053;
54.5;186.309395896;
54.6;185.643013613;
54.7;185.994143127;
54.8;187.668749002;
54.9;188.940507229;
55.0;188.12811231;
55.1;191.102880499;
55.2;189.260511022;
55.3;188.785334996;
55.4;185.354817082;
55.5;188.623690605;
55.6;191.566109657;
55.7;190.440693988;
55.8;189.895213445;
55.9;188.977181911;
56.0;189.84418869;
56.1;190.207321535;
56.2;191.917713951;
56.3;193.31085041;
56.4;191.474103265;
56.5;192.343454103;
56.6;192.407938838;
56.7;190.025835424;
56.8;191.233116527;
56.9;191.147180314;
57.0;189.899053263;
57.1;188.792460305;
57.2;191.704574085;
57.3;196.361473313;
57.4;197.031676769;
57.5;198.046483492;
57.6;197.164694468;
57.7;187.922259739;
57.8;191.446598025;
57.9;193.344153554;
58.0;194.054292469;
58.1;191.845671551;
58.2;191.246271133;
58.3;190.249191536;
58.4;187.89049238;
58.5;192.635082162;
58.6;194.327122825;
58.7;196.282878835;
58.8;194.382757269;
58.9;191.924073757;
59.0;190.007534224;
59.1;191.79719228;
59.2;194.591485537;
59.3;193.528100064;
59.4;192.065471013;
59.5;192.037134557;
59.6;192.69025454;
59.7;192.553074921;
59.8;194.23676298;
59.9;191.920561127;
60.0;190.535194533;
60.1;190.81496287;
60.2;193.177966511;
60.3;196.313802401;


==> csv/QUIC2Cubicthroughput.csv <==
0;0;1;1;2;2;3;3;4;4;5;5;
0;0.0;0.3;2065440.0;1.2;0.0;1.2;2640.0;11.7;75040.0;0;0.0;
0.3;0.0;0.6;10006400.0;1.5;0.0;1.5;129360.0;12.0;0.0;0.3;2065440.0;
0.6;0.0;0.9;10006400.0;1.8;0.0;1.8;1326720.0;12.3;0.0;0.6;10006400.0;
0.9;0.0;1.2;9968640.0;2.1;0.0;2.1;4191360.0;12.6;0.0;0.9;10006400.0;
1.2;0.0;1.5;9893120.0;2.4;0.0;2.4;5173120.0;12.9;0.0;1.2;9971280.0;
1.5;0.0;1.8;8684800.0;2.7;0.0;2.7;5059840.0;13.2;0.0;1.5;10022480.0;
1.8;0.0;2.1;5777280.0;3.0;0.0;3.0;4568960.0;13.5;0.0;1.8;10011520.0;
2.1;0.0;2.4;4833280.0;3.3;0.0;3.3;4757760.0;13.8;0.0;2.1;9968640.0;
2.4;0.0;2.7;4946560.0;3.6;0.0;3.6;4946560.0;14.1;0.0;2.4;10006400.0;
2.7;0.0;3.0;5437440.0;3.9;0.0;3.9;5059840.0;14.4;0.0;2.7;10006400.0;
3.0;0.0;3.3;5248640.0;4.2;0.0;4.2;5059840.0;14.7;0.0;3.0;10006400.0;
3.3;0.0;3.6;5059840.0;4.5;0.0;4.5;4757760.0;15.0;0.0;3.3;10006400.0;
3.6;0.0;3.9;4908800.0;4.8;0.0;4.8;4795520.0;15.3;0.0;3.6;10006400.0;
3.9;0.0;4.2;4946560.0;5.1;0.0;5.1;4871040.0;15.6;0.0;3.9;9968640.0;
4.2;0.0;4.5;5248640.0;5.4;0.0;5.4;4757760.0;15.9;0.0;4.2;10006400.0;
4.5;0.0;4.8;5210880.0;5.7;0.0;5.7;4984320.0;16.2;0.0;4.5;10006400.0;
4.8;0.0;5.1;5135360.0;6.0;0.0;6.0;5022080.0;16.5;0.0;4.8;10006400.0;
5.1;0.0;5.4;5210880.0;6.3;0.0;6.3;5059840.0;16.8;0.0;5.1;10006400.0;
5.4;0.0;5.7;5022080.0;6.6;0.0;6.6;5059840.0;17.1;0.0;5.4;9968640.0;
5.7;0.0;6.0;4984320.0;6.9;0.0;6.9;5022080.0;17.4;0.0;5.7;10006400.0;
6.0;0.0;6.3;4946560.0;7.2;0.0;7.2;4984320.0;17.7;0.0;6.0;10006400.0;
6.3;0.0;6.6;4946560.0;7.5;0.0;7.5;5059840.0;18.0;0.0;6.3;10006400.0;
6.6;0.0;6.9;4946560.0;7.8;0.0;7.8;5286400.0;18.3;0.0;6.6;10006400.0;
6.9;0.0;7.2;5022080.0;8.1;0.0;8.1;5248640.0;18.6;0.0;6.9;9968640.0;
7.2;0.0;7.5;4946560.0;8.4;0.0;8.4;5173120.0;18.9;0.0;7.2;10006400.0;
7.5;0.0;7.8;4720000.0;8.7;0.0;8.7;5059840.0;19.2;0.0;7.5;10006400.0;
7.8;0.0;8.1;4757760.0;9.0;0.0;9.0;5550720.0;19.5;0.0;7.8;10006400.0;
8.1;0.0;8.4;4833280.0;9.3;0.0;9.3;5475200.0;19.8;0.0;8.1;10006400.0;
8.4;0.0;8.7;4908800.0;9.6;0.0;9.6;5135360.0;20.1;0.0;8.4;10006400.0;
8.7;0.0;9.0;4455680.0;9.9;0.0;9.9;5512960.0;20.4;0.0;8.7;9968640.0;
9.0;0.0;9.3;4531200.0;10.2;0.0;10.2;5588480.0;20.7;0.0;9.0;10006400.0;
9.3;0.0;9.6;4871040.0;10.5;0.0;10.5;5059840.0;21.0;0.0;9.3;10006400.0;
9.6;0.0;9.9;4493440.0;10.8;0.0;10.8;5361920.0;21.3;0.0;9.6;10006400.0;
9.9;0.0;10.2;4417920.0;11.1;0.0;11.1;5664000.0;21.6;0.0;9.9;10006400.0;
10.2;0.0;10.5;4946560.0;11.4;0.0;11.4;5059840.0;21.9;0.0;10.2;10006400.0;
10.5;0.0;10.8;4606720.0;11.7;0.0;11.7;5286400.0;22.2;0.0;10.5;10006400.0;
10.8;0.0;11.1;4342400.0;12.0;0.0;12.0;5475200.0;22.5;0.0;10.8;9968640.0;
11.1;0.0;11.4;4946560.0;12.3;0.0;12.3;4984320.0;22.8;0.0;11.1;10006400.0;
11.4;0.0;11.7;4644480.0;12.6;0.0;12.6;5361920.0;23.1;0.0;11.4;10006400.0;
11.7;0.0;12.0;4531200.0;12.9;0.0;12.9;5361920.0;23.4;0.0;11.7;10005920.0;
12.0;0.0;12.3;4984320.0;13.2;0.0;13.2;5097600.0;23.7;0.0;12.0;10006400.0;
12.3;0.0;12.6;4644480.0;13.5;0.0;13.5;5361920.0;24.0;0.0;12.3;9968640.0;
12.6;0.0;12.9;4644480.0;13.8;0.0;13.8;5324160.0;24.3;0.0;12.6;10006400.0;
12.9;0.0;13.2;4908800.0;14.1;0.0;14.1;5173120.0;24.6;0.0;12.9;10006400.0;
13.2;0.0;13.5;4644480.0;14.4;0.0;14.4;5588480.0;24.9;0.0;13.2;10006400.0;
13.5;0.0;13.8;4644480.0;14.7;0.0;14.7;5097600.0;25.2;0.0;13.5;10006400.0;
13.8;0.0;14.1;4833280.0;15.0;0.0;15.0;5361920.0;25.5;0.0;13.8;9968640.0;
14.1;0.0;14.4;4417920.0;15.3;0.0;15.3;5512960.0;25.8;0.0;14.1;10006400.0;
14.4;0.0;14.7;4908800.0;15.6;0.0;15.6;5097600.0;26.1;0.0;14.4;10006400.0;
14.7;0.0;15.0;4644480.0;15.9;0.0;15.9;5701760.0;26.4;0.0;14.7;10006400.0;
15.0;0.0;15.3;4493440.0;16.2;0.0;16.2;5097600.0;26.7;0.0;15.0;10006400.0;
15.3;0.0;15.6;4871040.0;16.5;0.0;16.5;5550720.0;27.0;0.0;15.3;10006400.0;
15.6;0.0;15.9;4304640.0;16.8;0.0;16.8;5210880.0;27.3;0.0;15.6;9968640.0;
15.9;0.0;16.2;4908800.0;17.1;0.0;17.1;5588480.0;27.6;0.0;15.9;10006400.0;
16.2;0.0;16.5;4455680.0;17.4;0.0;17.4;5097600.0;27.9;0.0;16.2;10006400.0;
16.5;0.0;16.8;4795520.0;17.7;0.0;17.7;5701760.0;28.2;0.0;16.5;10006400.0;
16.8;0.0;17.1;4417920.0;18.0;0.0;18.0;5097600.0;28.5;0.0;16.8;10006400.0;
17.1;0.0;17.4;4871040.0;18.3;0.0;18.3;5437440.0;28.8;0.0;17.1;10006400.0;
17.4;0.0;17.7;4304640.0;18.6;0.0;18.6;5361920.0;29.1;0.0;17.4;9968640.0;
17.7;0.0;18.0;4908800.0;18.9;0.0;18.9;5739520.0;29.4;0.0;17.7;10006400.0;
18.0;0.0;18.3;4568960.0;19.2;0.0;19.2;5588480.0;29.7;0.0;18.0;10006400.0;
18.3;0.0;18.6;4644480.0;19.5;0.0;19.5;5512960.0;30.0;0.0;18.3;10006400.0;
18.6;0.0;18.9;4266880.0;19.8;0.0;19.8;5890560.0;30.3;0.0;18.6;10006400.0;
18.9;0.0;19.2;4380160.0;20.1;0.0;20.1;5777280.0;30.6;0.0;18.9;10006400.0;
19.2;0.0;19.5;4493440.0;20.4;0.0;20.4;5475200.0;30.9;0.0;19.2;9968640.0;
19.5;0.0;19.8;4115840.0;20.7;0.0;20.7;5550720.0;31.2;0.0;19.5;10006400.0;
19.8;0.0;20.1;4229120.0;21.0;0.0;21.0;6041600.0;31.5;0.0;19.8;10006400.0;
20.1;0.0;20.4;4531200.0;21.3;0.0;21.3;5437440.0;31.8;0.0;20.1;10006400.0;
20.4;0.0;20.7;4455680.0;21.6;0.0;21.6;5701760.0;32.1;0.0;20.4;10006400.0;
20.7;0.0;21.0;3927040.0;21.9;0.0;21.9;5815040.0;32.4;0.0;20.7;10006400.0;
21.0;0.0;21.3;4568960.0;22.2;0.0;22.2;5550720.0;32.7;0.0;21.0;9968640.0;
21.3;0.0;21.6;4304640.0;22.5;0.0;22.5;5815040.0;33.0;0.0;21.3;10006400.0;
21.6;0.0;21.9;4191360.0;22.8;0.0;22.8;5664000.0;33.3;0.0;21.6;10006400.0;
21.9;0.0;22.2;4455680.0;23.1;0.0;23.1;5512960.0;33.6;0.0;21.9;10006400.0;
22.2;0.0;22.5;4191360.0;23.4;0.0;23.4;5966080.0;33.9;0.0;22.2;10006400.0;
22.5;0.0;22.8;4304640.0;23.7;0.0;23.7;5588480.0;34.2;0.0;22.5;10006400.0;
22.8;0.0;23.1;4493440.0;24.0;0.0;24.0;5588480.0;34.5;0.0;22.8;9968640.0;
23.1;0.0;23.4;4040320.0;24.3;0.0;24.3;6003840.0;34.8;0.0;23.1;10006400.0;
23.4;0.0;23.7;4417920.0;24.6;0.0;24.6;5588480.0;35.1;0.0;23.4;10006400.0;
23.7;0.0;24.0;4417920.0;24.9;0.0;24.9;5588480.0;35.4;0.0;23.7;10006400.0;
24.0;0.0;24.3;3964800.0;25.2;0.0;25.2;6003840.0;35.7;0.0;24.0;10006400.0;
24.3;0.0;24.6;4417920.0;25.5;0.0;25.5;5626240.0;36.0;0.0;24.3;9968640.0;
24.6;0.0;24.9;4417920.0;25.8;0.0;25.8;5701760.0;36.3;0.0;24.6;10006400.0;
24.9;0.0;25.2;4002560.0;26.1;0.0;26.1;5739520.0;36.6;0.0;24.9;10006400.0;
25.2;0.0;25.5;4380160.0;26.4;0.0;26.4;5928320.0;36.9;0.0;25.2;10006400.0;
25.5;0.0;25.8;4304640.0;26.7;0.0;26.7;5550720.0;37.2;0.0;25.5;10006400.0;
25.8;0.0;26.1;4229120.0;27.0;0.0;27.0;5588480.0;37.5;0.0;25.8;10006400.0;
26.1;0.0;26.4;4078080.0;27.3;0.0;27.3;6079360.0;37.8;0.0;26.1;9968640.0;
26.4;0.0;26.7;4455680.0;27.6;0.0;27.6;5475200.0;38.1;0.0;26.4;10006400.0;
26.7;0.0;27.0;4417920.0;27.9;0.0;27.9;5701760.0;38.4;0.0;26.7;10006400.0;
27.0;0.0;27.3;3927040.0;28.2;0.0;28.2;5588480.0;38.7;0.0;27.0;10006400.0;
27.3;0.0;27.6;4493440.0;28.5;0.0;28.5;6079360.0;39.0;0.0;27.3;10006400.0;
27.6;0.0;27.9;4304640.0;28.8;0.0;28.8;5475200.0;39.3;0.0;27.6;9968640.0;
27.9;0.0;28.2;4417920.0;29.1;0.0;29.1;5815040.0;39.6;0.0;27.9;10006400.0;
28.2;0.0;28.5;3927040.0;29.4;0.0;29.4;5664000.0;39.9;0.0;28.2;10006400.0;
28.5;0.0;28.8;4531200.0;29.7;0.0;29.7;5852800.0;40.2;0.0;28.5;10006400.0;
28.8;0.0;29.1;4191360.0;30.0;0.0;30.0;5550720.0;40.5;0.0;28.8;10006400.0;
29.1;0.0;29.4;4342400.0;30.3;0.0;30.3;5588480.0;40.8;0.0;29.1;10006400.0;
29.4;0.0;29.7;4115840.0;30.6;0.0;30.6;5286400.0;41.1;0.0;29.4;10006400.0;
29.7;0.0;30.0;4455680.0;30.9;0.0;30.9;5059840.0;41.4;0.0;29.7;9968640.0;
30.0;0.0;30.3;4417920.0;31.2;0.0;31.2;5059840.0;41.7;0.0;30.0;10006400.0;
30.3;0.0;30.6;4720000.0;31.5;0.0;31.5;5059840.0;42.0;0.0;30.3;10006400.0;
30.6;0.0;30.9;4946560.0;31.8;0.0;31.8;5626240.0;42.3;0.0;30.6;10006400.0;
30.9;0.0;31.2;4946560.0;32.1;0.0;32.1;4871040.0;42.6;0.0;30.9;10006400.0;
31.2;0.0;31.5;4908800.0;32.4;0.0;32.4;5022080.0;42.9;0.0;31.2;10006400.0;
31.5;0.0;31.8;4380160.0;32.7;0.0;32.7;5173120.0;43.2;0.0;31.5;9968640.0;
31.8;0.0;32.1;5135360.0;33.0;0.0;33.0;5512960.0;43.5;0.0;31.8;10006400.0;
32.1;0.0;32.4;4984320.0;33.3;0.0;33.3;4908800.0;43.8;0.0;32.1;10006400.0;
32.4;0.0;32.7;4833280.0;33.6;0.0;33.6;5059840.0;44.1;0.0;32.4;10006400.0;
32.7;0.0;33.0;4455680.0;33.9;0.0;33.9;5173120.0;44.4;0.0;32.7;10006400.0;
33.0;0.0;33.3;5097600.0;34.2;0.0;34.2;5324160.0;44.7;0.0;33.0;9968640.0;
33.3;0.0;33.6;4946560.0;34.5;0.0;34.5;4984320.0;45.0;0.0;33.3;10006400.0;
33.6;0.0;33.9;4833280.0;34.8;0.0;34.8;4946560.0;45.3;0.0;33.6;10006400.0;
33.9;0.0;34.2;4682240.0;35.1;0.0;35.1;5550720.0;45.6;0.0;33.9;10006400.0;
34.2;0.0;34.5;4984320.0;35.4;0.0;35.4;5248640.0;45.9;0.0;34.2;10006400.0;
34.5;0.0;34.8;5059840.0;35.7;0.0;35.7;5022080.0;46.2;0.0;34.5;9968640.0;
34.8;0.0;35.1;4455680.0;36.0;0.0;36.0;5248640.0;46.5;0.0;34.8;10006400.0;
35.1;0.0;35.4;4757760.0;36.3;0.0;36.3;5588480.0;46.8;0.0;35.1;10006400.0;
35.4;0.0;35.7;4984320.0;36.6;0.0;36.6;5135360.0;47.1;0.0;35.4;10006400.0;
35.7;0.0;36.0;4757760.0;36.9;0.0;36.9;5022080.0;47.4;0.0;35.7;10006400.0;
36.0;0.0;36.3;4380160.0;37.2;0.0;37.2;5512960.0;47.7;0.0;36.0;10006400.0;
36.3;0.0;36.6;4871040.0;37.5;0.0;37.5;5475200.0;48.0;0.0;36.3;9968640.0;
36.6;0.0;36.9;4984320.0;37.8;0.0;37.8;4153600.0;48.3;0.0;36.6;10006400.0;
36.9;0.0;37.2;4493440.0;38.1;0.0;38.1;5777280.0;48.6;0.0;36.9;10006400.0;
37.2;0.0;37.5;4531200.0;38.4;0.0;38.4;5852800.0;48.9;0.0;37.2;10006400.0;
37.5;0.0;37.8;5852800.0;38.7;0.0;38.7;5361920.0;49.2;0.0;37.5;10006400.0;
37.8;0.0;38.1;4191360.0;39.0;0.0;39.0;4380160.0;49.5;0.0;37.8;10006400.0;
38.1;0.0;38.4;4153600.0;39.3;0.0;39.3;5777280.0;49.8;0.0;38.1;9968640.0;
38.4;0.0;38.7;4644480.0;39.6;0.0;39.6;5777280.0;50.1;0.0;38.4;10006400.0;
38.7;0.0;39.0;5626240.0;39.9;0.0;39.9;5248640.0;50.4;0.0;38.7;10006400.0;
39.0;0.0;39.3;4229120.0;40.2;0.0;40.2;5399680.0;50.7;0.0;39.0;10006400.0;
39.3;0.0;39.6;4229120.0;40.5;0.0;40.5;5022080.0;51.0;0.0;39.3;10006400.0;
39.6;0.0;39.9;4720000.0;40.8;0.0;40.8;5626240.0;51.3;0.0;39.6;10006400.0;
39.9;0.0;40.2;4606720.0;41.1;0.0;41.1;5664000.0;51.6;0.0;39.9;9968640.0;
40.2;0.0;40.5;4984320.0;41.4;0.0;41.4;4833280.0;51.9;0.0;40.2;10006400.0;
40.5;0.0;40.8;4380160.0;41.7;0.0;41.7;5173120.0;52.2;0.0;40.5;10006400.0;
40.8;0.0;41.1;4342400.0;42.0;0.0;42.0;5550720.0;52.5;0.0;40.8;10006400.0;
41.1;0.0;41.4;5173120.0;42.3;0.0;42.3;5512960.0;52.8;0.0;41.1;10006400.0;
41.4;0.0;41.7;4795520.0;42.6;0.0;42.6;4871040.0;53.1;0.0;41.4;10006400.0;
41.7;0.0;42.0;4455680.0;42.9;0.0;42.9;5286400.0;53.4;0.0;41.7;9968640.0;
42.0;0.0;42.3;4493440.0;43.2;0.0;43.2;5361920.0;53.7;0.0;42.0;10006400.0;
42.3;0.0;42.6;5135360.0;43.5;0.0;43.5;5361920.0;54.0;0.0;42.3;10006400.0;
42.6;0.0;42.9;4720000.0;43.8;0.0;43.8;4871040.0;54.3;0.0;42.6;10006400.0;
42.9;0.0;43.2;4606720.0;44.1;0.0;44.1;5286400.0;54.6;0.0;42.9;10006400.0;
43.2;0.0;43.5;4644480.0;44.4;0.0;44.4;5173120.0;54.9;0.0;43.2;9968640.0;
43.5;0.0;43.8;5135360.0;44.7;0.0;44.7;5324160.0;55.2;0.0;43.5;10006400.0;
43.8;0.0;44.1;4720000.0;45.0;0.0;45.0;4757760.0;55.5;0.0;43.8;10006400.0;
44.1;0.0;44.4;4833280.0;45.3;0.0;45.3;5399680.0;55.8;0.0;44.1;10006400.0;
44.4;0.0;44.7;4682240.0;45.6;0.0;45.6;5437440.0;56.1;0.0;44.4;10006400.0;
44.7;0.0;45.0;5210880.0;45.9;0.0;45.9;4795520.0;56.4;0.0;44.7;10006400.0;
45.0;0.0;45.3;4606720.0;46.2;0.0;46.2;4908800.0;56.7;0.0;45.0;9968640.0;
45.3;0.0;45.6;4568960.0;46.5;0.0;46.5;5286400.0;57.0;0.0;45.3;10006400.0;
45.6;0.0;45.9;5210880.0;46.8;0.0;46.8;5512960.0;57.3;0.0;45.6;10006400.0;
45.9;0.0;46.2;5097600.0;47.1;0.0;47.1;4682240.0;57.6;0.0;45.9;10006400.0;
46.2;0.0;46.5;4682240.0;47.4;0.0;47.4;5173120.0;57.9;0.0;46.2;10006400.0;
46.5;0.0;46.8;4493440.0;47.7;0.0;47.7;5324160.0;58.2;0.0;46.5;9968640.0;
46.8;0.0;47.1;5324160.0;48.0;0.0;48.0;5324160.0;58.5;0.0;46.8;10006400.0;
47.1;0.0;47.4;4833280.0;48.3;0.0;48.3;4606720.0;58.8;0.0;47.1;10006400.0;
47.4;0.0;47.7;4682240.0;48.6;0.0;48.6;5286400.0;59.1;0.0;47.4;10006400.0;
47.7;0.0;48.0;4682240.0;48.9;0.0;48.9;5512960.0;59.4;0.0;47.7;10006400.0;
48.0;0.0;48.3;5361920.0;49.2;0.0;49.2;5059840.0;59.7;0.0;48.0;10006400.0;
48.3;0.0;48.6;4720000.0;49.5;0.0;49.5;4757760.0;60.0;0.0;48.3;9968640.0;
48.6;0.0;48.9;4493440.0;49.8;0.0;49.8;5324160.0;;;48.6;10006400.0;
48.9;0.0;49.2;4946560.0;50.1;0.0;50.1;5739520.0;;;48.9;10006400.0;
49.2;0.0;49.5;5248640.0;50.4;0.0;50.4;4795520.0;;;49.2;10006400.0;
49.5;0.0;49.8;4682240.0;50.7;0.0;50.7;4946560.0;;;49.5;10006400.0;
49.8;0.0;50.1;4229120.0;51.0;0.0;51.0;5248640.0;;;49.8;10006400.0;
50.1;0.0;50.4;5210880.0;51.3;0.0;51.3;5399680.0;;;50.1;9968640.0;
50.4;0.0;50.7;5059840.0;51.6;0.0;51.6;4871040.0;;;50.4;10006400.0;
50.7;0.0;51.0;4757760.0;51.9;0.0;51.9;5022080.0;;;50.7;10006400.0;
51.0;0.0;51.3;4606720.0;52.2;0.0;52.2;5512960.0;;;51.0;10006400.0;
51.3;0.0;51.6;5135360.0;52.5;0.0;52.5;5097600.0;;;51.3;10006400.0;
51.6;0.0;51.9;4946560.0;52.8;0.0;52.8;4908800.0;;;51.6;10006400.0;
51.9;0.0;52.2;4493440.0;53.1;0.0;53.1;5135360.0;;;51.9;9968640.0;
52.2;0.0;52.5;4908800.0;53.4;0.0;53.4;5437440.0;;;52.2;10006400.0;
52.5;0.0;52.8;5097600.0;53.7;0.0;53.7;4795520.0;;;52.5;10006400.0;
52.8;0.0;53.1;4871040.0;54.0;0.0;54.0;5059840.0;;;52.8;10006400.0;
53.1;0.0;53.4;4531200.0;54.3;0.0;54.3;5399680.0;;;53.1;10006400.0;
53.4;0.0;53.7;5210880.0;54.6;0.0;54.6;5286400.0;;;53.4;9968640.0;
53.7;0.0;54.0;4946560.0;54.9;0.0;54.9;4795520.0;;;53.7;10006400.0;
54.0;0.0;54.3;4606720.0;55.2;0.0;55.2;5022080.0;;;54.0;10006400.0;
54.3;0.0;54.6;4720000.0;55.5;0.0;55.5;5475200.0;;;54.3;10006400.0;
54.6;0.0;54.9;5173120.0;55.8;0.0;55.8;4984320.0;;;54.6;10006400.0;
54.9;0.0;55.2;4984320.0;56.1;0.0;56.1;4984320.0;;;54.9;9968640.0;
55.2;0.0;55.5;4531200.0;56.4;0.0;56.4;5210880.0;;;55.2;10006400.0;
55.5;0.0;55.8;5022080.0;56.7;0.0;56.7;5437440.0;;;55.5;10006400.0;
55.8;0.0;56.1;5022080.0;57.0;0.0;57.0;4757760.0;;;55.8;10006400.0;
56.1;0.0;56.4;4795520.0;57.3;0.0;57.3;5022080.0;;;56.1;10006400.0;
56.4;0.0;56.7;4568960.0;57.6;0.0;57.6;5475200.0;;;56.4;10006400.0;
56.7;0.0;57.0;5210880.0;57.9;0.0;57.9;5286400.0;;;56.7;10006400.0;
57.0;0.0;57.3;4984320.0;58.2;0.0;58.2;4833280.0;;;57.0;9968640.0;
57.3;0.0;57.6;4531200.0;58.5;0.0;58.5;5097600.0;;;57.3;10006400.0;
57.6;0.0;57.9;4720000.0;58.8;0.0;58.8;5437440.0;;;57.6;10006400.0;
57.9;0.0;58.2;5173120.0;59.1;0.0;59.1;5173120.0;;;57.9;10006400.0;
58.2;0.0;58.5;4908800.0;59.4;0.0;59.4;5022080.0;;;58.2;10006400.0;
58.5;0.0;58.8;4531200.0;59.7;0.0;59.7;5135360.0;;;58.5;10006400.0;
58.8;0.0;59.1;4833280.0;60.0;0.0;60.0;5399680.0;;;58.8;9968640.0;
59.1;0.0;59.4;4984320.0;;;;;;;59.1;10006400.0;
59.4;0.0;59.7;4871040.0;;;;;;;59.4;10006400.0;
59.7;0.0;60.0;4606720.0;;;;;;;59.7;10006400.0;
60.0;0.0;;;;;;;;;60.0;10006400.0;


==> csv/QUIC3BBR1CUBICRTTthroughput.csv <==
-17.000000;5.000000;-15.000000;7.000000;-13.000000;9.000000;-11.000000;11.000000
0.800000;132000.000000;1.400000;1036026.666670;2.000000;80720.000000;2.900000;2426.666667
1.100000;9107840.000000;1.700000;4531200.000000;2.300000;51280.000000;3.200000;80640.000000
1.400000;8986880.000000;2.000000;7665280.000000;2.600000;3894400.000000;3.500000;809306.666667
1.700000;5437440.000000;2.300000;8231680.000000;2.900000;5852800.000000;3.800000;1925760.000000
2.000000;2265600.000000;2.600000;5210880.000000;3.200000;6268160.000000;4.100000;4266880.000000
2.300000;1736960.000000;2.900000;3662720.000000;3.500000;5966080.000000;4.400000;6079360.000000
2.600000;868480.000000;3.200000;3360640.000000;3.800000;4984320.000000;4.700000;6721280.000000
2.900000;490880.000000;3.500000;2756480.000000;4.100000;2190080.000000;5.000000;7438720.000000
3.200000;302080.000000;3.800000;2794240.000000;4.400000;1510400.000000;5.300000;6683520.000000
3.500000;453120.000000;4.100000;3171840.000000;4.700000;1359360.000000;5.600000;7174400.000000
3.800000;302080.000000;4.400000;2114560.000000;5.000000;1397120.000000;5.900000;6532480.000000
4.100000;377600.000000;4.700000;1812480.000000;5.300000;1736960.000000;6.200000;6570240.000000
4.400000;302080.000000;5.000000;981760.000000;5.600000;1850240.000000;6.500000;6494720.000000
4.700000;75520.000000;5.300000;1510400.000000;5.900000;2076800.000000;6.800000;6154880.000000
5.000000;188800.000000;5.600000;868480.000000;6.200000;2114560.000000;7.100000;6456960.000000
5.300000;75520.000000;5.900000;1246080.000000;6.500000;2114560.000000;7.400000;5022080.000000
5.600000;113280.000000;6.200000;1321600.000000;6.800000;2152320.000000;7.700000;3738240.000000
5.900000;151040.000000;6.500000;1170560.000000;7.100000;2114560.000000;8.000000;4040320.000000
6.200000;0.000000;6.800000;1623680.000000;7.400000;2643200.000000;8.300000;5626240.000000
6.500000;188800.000000;7.100000;1321600.000000;7.700000;3398400.000000;8.600000;5437440.000000
6.800000;75520.000000;7.400000;2190080.000000;8.000000;2718720.000000;8.900000;5664000.000000
7.100000;113280.000000;7.700000;2756480.000000;8.300000;1736960.000000;9.200000;5059840.000000
7.400000;151040.000000;8.000000;3096320.000000;8.600000;1699200.000000;9.500000;6796800.000000
7.700000;113280.000000;8.300000;2454400.000000;8.900000;2001280.000000;9.800000;5928320.000000
8.000000;151040.000000;8.600000;2756480.000000;9.200000;2114560.000000;10.100000;6494720.000000
8.300000;151040.000000;8.900000;2227840.000000;9.500000;418026.666667;10.400000;6003840.000000
8.600000;113280.000000;9.200000;2680960.000000;9.800000;720106.666667;10.700000;6268160.000000
8.900000;113280.000000;9.500000;2680960.000000;10.100000;717440.000000;11.000000;5815040.000000
9.200000;151040.000000;9.800000;3171840.000000;10.400000;792960.000000;11.300000;6305920.000000
9.500000;113280.000000;10.100000;2680960.000000;10.700000;755200.000000;11.600000;5815040.000000
9.800000;151040.000000;10.400000;3058560.000000;11.000000;792960.000000;11.900000;6268160.000000
10.100000;113280.000000;10.700000;2794240.000000;11.300000;755200.000000;12.200000;5664000.000000
10.400000;151040.000000;11.000000;3247360.000000;11.600000;792960.000000;12.500000;5437440.000000
10.700000;113280.000000;11.300000;2756480.000000;11.900000;755200.000000;12.800000;5399680.000000
11.000000;151040.000000;11.600000;3360640.000000;12.200000;717440.000000;13.100000;5626240.000000
11.300000;151040.000000;11.900000;2907520.000000;12.500000;868480.000000;13.400000;5852800.000000
11.600000;37760.000000;12.200000;3473920.000000;12.800000;792960.000000;13.700000;5852800.000000
11.900000;75520.000000;12.500000;3549440.000000;13.100000;188800.000000;14.000000;3406186.666670
12.200000;151040.000000;12.800000;3662720.000000;13.400000;191413.333333;14.300000;210133.333333
12.500000;151040.000000;13.100000;4040320.000000;13.700000;0.000000;14.600000;2416640.000000
12.800000;151040.000000;13.400000;3738240.000000;14.000000;1585920.000000;14.900000;3964800.000000
13.100000;115893.333333;13.700000;4002560.000000;14.300000;1888000.000000;15.200000;4455680.000000
13.400000;151040.000000;14.000000;4833280.000000;14.600000;1585920.000000;15.500000;4682240.000000
13.700000;151040.000000;14.300000;7703040.000000;14.900000;1359360.000000;15.800000;5059840.000000
14.000000;151040.000000;14.600000;5852800.000000;15.200000;1661440.000000;16.100000;4342400.000000
14.300000;229173.333333;14.900000;4568960.000000;15.500000;2001280.000000;16.400000;5135360.000000
14.600000;151040.000000;15.200000;3776000.000000;15.800000;1548160.000000;16.700000;4304640.000000
14.900000;75520.000000;15.500000;3209600.000000;16.100000;2190080.000000;17.000000;4720000.000000
15.200000;113280.000000;15.800000;3285120.000000;16.400000;1585920.000000;17.300000;4380160.000000
15.500000;113280.000000;16.100000;3322880.000000;16.700000;2114560.000000;17.600000;4568960.000000
15.800000;113280.000000;16.400000;3134080.000000;17.000000;1812480.000000;17.900000;4720000.000000
16.100000;151040.000000;16.700000;3398400.000000;17.300000;1963520.000000;18.200000;4266880.000000
16.400000;153653.333333;17.000000;3247360.000000;17.600000;1963520.000000;18.500000;4795520.000000
16.700000;151040.000000;17.300000;3473920.000000;17.900000;1736960.000000;18.800000;3176373.333330
17.000000;151040.000000;17.600000;3360640.000000;18.200000;2114560.000000;19.100000;4606720.000000
17.300000;188800.000000;17.900000;3398400.000000;18.500000;1548160.000000;19.400000;3662720.000000
17.600000;113280.000000;18.200000;3436160.000000;18.800000;2416640.000000;19.700000;4002560.000000
17.900000;153653.333333;18.500000;3473920.000000;19.100000;1585920.000000;20.000000;4229120.000000
18.200000;151040.000000;18.800000;4229120.000000;19.400000;2039040.000000;20.300000;3360640.000000
18.500000;188800.000000;19.100000;3662720.000000;19.700000;1736960.000000;20.600000;4078080.000000
18.800000;188800.000000;19.400000;4115840.000000;20.000000;2039040.000000;20.900000;3587200.000000
19.100000;151040.000000;19.700000;4078080.000000;20.300000;1812480.000000;21.200000;4078080.000000
19.400000;191413.333333;20.000000;3587200.000000;20.600000;2114560.000000;21.500000;3549440.000000
19.700000;151040.000000;20.300000;4682240.000000;20.900000;1510400.000000;21.800000;4115840.000000
20.000000;151040.000000;20.600000;3624960.000000;21.200000;2114560.000000;22.100000;3662720.000000
20.300000;151040.000000;20.900000;4720000.000000;21.500000;1548160.000000;22.400000;4191360.000000
20.600000;188800.000000;21.200000;3624960.000000;21.800000;2039040.000000;22.700000;3700480.000000
20.900000;188800.000000;21.500000;4682240.000000;22.100000;1397120.000000;23.000000;4002560.000000
21.200000;188800.000000;21.800000;3662720.000000;22.400000;1812480.000000;23.300000;3587200.000000
21.500000;188800.000000;22.100000;4757760.000000;22.700000;1585920.000000;23.600000;3889280.000000
21.800000;188800.000000;22.400000;3851520.000000;23.000000;1661440.000000;23.900000;3587200.000000
22.100000;191413.333333;22.700000;4531200.000000;23.300000;1699200.000000;24.200000;3738240.000000
22.400000;151040.000000;23.000000;4115840.000000;23.600000;1510400.000000;24.500000;3851520.000000
22.700000;188800.000000;23.300000;4531200.000000;23.900000;1888000.000000;24.800000;3285120.000000
23.000000;188800.000000;23.600000;4380160.000000;24.200000;1434880.000000;25.100000;3174933.333330
23.300000;191413.333333;23.900000;4342400.000000;24.500000;1925760.000000;25.400000;206053.333333
23.600000;226560.000000;24.200000;4644480.000000;24.800000;1434880.000000;25.700000;1095040.000000
23.900000;188800.000000;24.500000;4002560.000000;25.100000;1059946.666670;26.000000;2454400.000000
24.200000;188800.000000;24.800000;5097600.000000;25.400000;194080.000000;26.300000;3436160.000000
24.500000;188800.000000;25.100000;5626240.000000;25.700000;679680.000000;26.600000;3587200.000000
24.800000;188800.000000;25.400000;9402240.000000;26.000000;1057280.000000;26.900000;3134080.000000
25.100000;151040.000000;25.700000;8118400.000000;26.300000;1472640.000000;27.200000;3398400.000000
25.400000;191413.333333;26.000000;6381440.000000;26.600000;1510400.000000;27.500000;3322880.000000
25.700000;113280.000000;26.300000;4908800.000000;26.900000;1925760.000000;27.800000;3322880.000000
26.000000;113280.000000;26.600000;4757760.000000;27.200000;1623680.000000;28.100000;3436160.000000
26.300000;151040.000000;26.900000;4757760.000000;27.500000;1359360.000000;28.400000;3209600.000000
26.600000;151040.000000;27.200000;4757760.000000;27.800000;1661440.000000;28.700000;3436160.000000
26.900000;188800.000000;27.500000;5097600.000000;28.100000;1283840.000000;29.000000;3209600.000000
27.200000;229173.333333;27.800000;4833280.000000;28.400000;1774720.000000;29.300000;3511680.000000
27.500000;226560.000000;28.100000;5059840.000000;28.700000;1321600.000000;29.600000;2983040.000000
27.800000;188800.000000;28.400000;4795520.000000;29.000000;1736960.000000;29.900000;3398400.000000
28.100000;191413.333333;28.700000;5022080.000000;29.300000;1283840.000000;30.200000;3171840.000000
28.400000;226560.000000;29.000000;4833280.000000;29.600000;1850240.000000;30.500000;2948533.333330
28.700000;226560.000000;29.300000;4984320.000000;29.900000;1246080.000000;30.800000;3171840.000000
29.000000;226560.000000;29.600000;4908800.000000;30.200000;1699200.000000;31.100000;2869760.000000
29.300000;226560.000000;29.900000;5097600.000000;30.500000;1472640.000000;31.400000;3171840.000000
29.600000;264320.000000;30.200000;4946560.000000;30.800000;1623680.000000;31.700000;2643200.000000
29.900000;226560.000000;30.500000;5324160.000000;31.100000;1510400.000000;32.000000;3247360.000000
30.200000;188800.000000;30.800000;4984320.000000;31.400000;1623680.000000;32.300000;2832000.000000
30.500000;266933.333333;31.100000;5361920.000000;31.700000;1548160.000000;32.600000;3247360.000000
30.800000;226560.000000;31.400000;4946560.000000;32.000000;1472640.000000;32.900000;2794240.000000
31.100000;226560.000000;31.700000;5550720.000000;32.300000;1661440.000000;33.200000;3134080.000000
31.400000;264320.000000;32.000000;5022080.000000;32.600000;1434880.000000;33.500000;2605440.000000
31.700000;264320.000000;32.300000;5286400.000000;32.900000;1661440.000000;33.800000;2794240.000000
32.000000;264320.000000;32.600000;5097600.000000;33.200000;1434880.000000;34.100000;2983040.000000
32.300000;226560.000000;32.900000;5173120.000000;33.500000;1699200.000000;34.400000;2680960.000000
32.600000;226560.000000;33.200000;5173120.000000;33.800000;1434880.000000;34.700000;2983040.000000
32.900000;264320.000000;33.500000;5437440.000000;34.100000;1397120.000000;35.000000;2718720.000000
33.200000;266933.333333;33.800000;5512960.000000;34.400000;1472640.000000;35.300000;2983040.000000
33.500000;264320.000000;34.100000;5361920.000000;34.700000;1397120.000000;35.600000;2718720.000000
33.800000;264320.000000;34.400000;5588480.000000;35.000000;1321600.000000;35.900000;2718720.000000
34.100000;264320.000000;34.700000;5361920.000000;35.300000;1397120.000000;36.200000;2794240.000000
34.400000;264320.000000;35.000000;5701760.000000;35.600000;1359360.000000;36.500000;12480.000000
34.700000;226560.000000;35.300000;5361920.000000;35.900000;1321600.000000;36.800000;226560.000000
35.000000;264320.000000;35.600000;5664000.000000;36.200000;1097706.666670;37.100000;1548160.000000
35.300000;264320.000000;35.900000;5701760.000000;36.500000;115946.666667;37.400000;2378880.000000
35.600000;264320.000000;36.200000;5890560.000000;36.800000;302080.000000;37.700000;2605440.000000
35.900000;264320.000000;36.500000;9704320.000000;37.100000;755200.000000;38.000000;2869760.000000
36.200000;188800.000000;36.800000;9288960.000000;37.400000;1132800.000000;38.300000;2605440.000000
36.500000;191413.333333;37.100000;7552000.000000;37.700000;1283840.000000;38.600000;2832000.000000
36.800000;151040.000000;37.400000;6305920.000000;38.000000;1397120.000000;38.900000;2605440.000000
37.100000;151040.000000;37.700000;5928320.000000;38.300000;1397120.000000;39.200000;2680960.000000
37.400000;188800.000000;38.000000;5512960.000000;38.600000;1397120.000000;39.500000;2605440.000000
37.700000;188800.000000;38.300000;5739520.000000;38.900000;1359360.000000;39.800000;2529920.000000
38.000000;226560.000000;38.600000;5475200.000000;39.200000;1283840.000000;40.100000;2567680.000000
38.300000;264320.000000;38.900000;5777280.000000;39.500000;1434880.000000;40.400000;2680960.000000
38.600000;264320.000000;39.200000;5777280.000000;39.800000;1397120.000000;40.700000;2076800.000000
38.900000;264320.000000;39.500000;5664000.000000;40.100000;1434880.000000;41.000000;2794240.000000
39.200000;266933.333333;39.800000;5852800.000000;40.400000;1019520.000000;41.300000;2832000.000000
39.500000;302080.000000;40.100000;5777280.000000;40.700000;1434880.000000;41.600000;2341120.000000
39.800000;229173.333333;40.400000;5966080.000000;41.000000;1170560.000000;41.900000;2718720.000000
40.100000;226560.000000;40.700000;6192640.000000;41.300000;1019520.000000;42.200000;2756480.000000
40.400000;302080.000000;41.000000;5777280.000000;41.600000;1321600.000000;42.500000;2794240.000000
40.700000;302080.000000;41.300000;5890560.000000;41.900000;1246080.000000;42.800000;2756480.000000
41.000000;264320.000000;41.600000;6041600.000000;42.200000;1246080.000000;43.100000;2680960.000000
41.300000;264320.000000;41.900000;5701760.000000;42.500000;1283840.000000;43.400000;2718720.000000
41.600000;302080.000000;42.200000;5777280.000000;42.800000;1170560.000000;43.700000;2416640.000000
41.900000;302080.000000;42.500000;5701760.000000;43.100000;1359360.000000;44.000000;2567680.000000
42.200000;226560.000000;42.800000;5777280.000000;43.400000;1057280.000000;44.300000;2680960.000000
42.500000;229173.333333;43.100000;5664000.000000;43.700000;1208320.000000;44.600000;2567680.000000
42.800000;302080.000000;43.400000;5890560.000000;44.000000;1321600.000000;44.900000;2680960.000000
43.100000;302080.000000;43.700000;6079360.000000;44.300000;1095040.000000;45.200000;2529920.000000
43.400000;304693.333333;44.000000;5852800.000000;44.600000;1359360.000000;45.500000;2605440.000000
43.700000;302080.000000;44.300000;5928320.000000;44.900000;1057280.000000;45.800000;2492160.000000
44.000000;266933.333333;44.600000;5815040.000000;45.200000;1246080.000000;46.100000;2152320.000000
44.300000;302080.000000;44.900000;6041600.000000;45.500000;1095040.000000;46.400000;2643200.000000
44.600000;264320.000000;45.200000;5890560.000000;45.800000;1057280.000000;46.700000;2265600.000000
44.900000;226560.000000;45.500000;6041600.000000;46.100000;1321600.000000;47.000000;2378880.000000
45.200000;302080.000000;45.800000;6192640.000000;46.400000;944000.000000;47.300000;2416640.000000
45.500000;264320.000000;46.100000;6230400.000000;46.700000;1170560.000000;47.600000;1702213.333330
45.800000;264320.000000;46.400000;6192640.000000;47.000000;1057280.000000;47.900000;8266.666667
46.100000;302080.000000;46.700000;6305920.000000;47.300000;981760.000000;48.200000;193093.333333
46.400000;226560.000000;47.000000;6305920.000000;47.600000;868480.000000;48.500000;0.000000
46.700000;264320.000000;47.300000;6381440.000000;47.900000;2666.666667;48.800000;830720.000000
47.000000;226560.000000;47.600000;7325440.000000;48.200000;188800.000000;49.100000;2001280.000000
47.300000;226560.000000;47.900000;9930880.000000;48.500000;0.000000;49.400000;1963520.000000
47.600000;113280.000000;48.200000;9288960.000000;48.800000;604160.000000;49.700000;2416640.000000
47.900000;37760.000000;48.500000;9704320.000000;49.100000;906240.000000;50.000000;2454400.000000
48.200000;339840.000000;48.800000;8307200.000000;49.400000;906240.000000;50.300000;2756480.000000
48.500000;302080.000000;49.100000;6910080.000000;49.700000;1095040.000000;50.600000;3096320.000000
48.800000;266933.333333;49.400000;6872320.000000;50.000000;1132800.000000;50.900000;2643200.000000
49.100000;188800.000000;49.700000;6192640.000000;50.300000;1095040.000000;51.200000;2076800.000000
49.400000;226560.000000;50.000000;6079360.000000;50.600000;1057280.000000;51.500000;2567680.000000
49.700000;302080.000000;50.300000;5928320.000000;50.900000;1246080.000000;51.800000;2832000.000000
50.000000;339840.000000;50.600000;5626240.000000;51.200000;1510400.000000;52.100000;2718720.000000
50.300000;226560.000000;50.900000;5852800.000000;51.500000;1132800.000000;52.400000;2718720.000000
50.600000;226560.000000;51.200000;6117120.000000;51.800000;906240.000000;52.700000;2643200.000000
50.900000;229173.333333;51.500000;6003840.000000;52.100000;1057280.000000;53.000000;2680960.000000
51.200000;302080.000000;51.800000;5966080.000000;52.400000;1208320.000000;53.300000;2718720.000000
51.500000;304693.333333;52.100000;5928320.000000;52.700000;1246080.000000;53.600000;2718720.000000
51.800000;302080.000000;52.400000;5815040.000000;53.000000;1208320.000000;53.900000;2680960.000000
52.100000;302080.000000;52.700000;5777280.000000;53.300000;1246080.000000;54.200000;2718720.000000
52.400000;264320.000000;53.000000;5852800.000000;53.600000;1246080.000000;54.500000;2643200.000000
52.700000;302080.000000;53.300000;5739520.000000;53.900000;1246080.000000;54.800000;2643200.000000
53.000000;264320.000000;53.600000;5777280.000000;54.200000;1246080.000000;55.100000;3020800.000000
53.300000;302080.000000;53.900000;5777280.000000;54.500000;1208320.000000;55.400000;2832000.000000
53.600000;264320.000000;54.200000;5739520.000000;54.800000;1246080.000000;55.700000;2190080.000000
53.900000;302080.000000;54.500000;5777280.000000;55.100000;1132800.000000;56.000000;2152320.000000
54.200000;266933.333333;54.800000;5777280.000000;55.400000;1132800.000000;56.300000;2794240.000000
54.500000;302080.000000;55.100000;5512960.000000;55.700000;1397120.000000;56.600000;3095840.000000
54.800000;339840.000000;55.400000;5777280.000000;56.000000;1472640.000000;56.900000;2567680.000000
55.100000;339840.000000;55.700000;6154880.000000;56.300000;944000.000000;57.200000;3247360.000000
55.400000;264320.000000;56.000000;6117120.000000;56.600000;1057280.000000;57.500000;3624960.000000
55.700000;229173.333333;56.300000;5965573.333330;56.900000;1548160.000000;57.800000;3436160.000000
56.000000;264320.000000;56.600000;5512453.333330;57.200000;1699200.000000;58.100000;3322880.000000
56.300000;302080.000000;56.900000;5512960.000000;57.500000;1661440.000000;58.400000;3360640.000000
56.600000;339840.000000;57.200000;4643973.333330;57.800000;1585920.000000;58.700000;3285120.000000
56.900000;377600.000000;57.500000;4266880.000000;58.100000;1548160.000000;59.000000;880800.000000
57.200000;415360.000000;57.800000;4606720.000000;58.400000;1548160.000000;59.300000;4213.333333
57.500000;415360.000000;58.100000;4757760.000000;58.700000;1510400.000000;59.600000;193040.000000
57.800000;380213.333333;58.400000;4757760.000000;59.000000;229226.666667;59.900000;0.000000
58.100000;377600.000000;58.700000;4833280.000000;59.300000;78133.333333;60.200000;2001280.000000
58.400000;339840.000000;59.000000;8612160.000000;59.600000;113280.000000;60.500000;1661440.000000
58.700000;377600.000000;59.300000;9930880.000000;59.900000;0.000000;60.800000;1699200.000000
59.000000;264320.000000;59.600000;9477760.000000;60.200000;1132800.000000;61.100000;1812480.000000
59.300000;2613.333333;59.900000;10006400.000000;60.500000;792960.000000;61.400000;2605440.000000
59.600000;188800.000000;60.200000;6608000.000000;60.800000;792960.000000;61.700000;2416640.000000
59.900000;0.000000;60.500000;7363200.000000;61.100000;830720.000000;62.000000;2378880.000000
60.200000;188800.000000;60.800000;7325440.000000;61.400000;1208320.000000;62.300000;2341120.000000
60.500000;188800.000000;61.100000;7136640.000000;61.700000;1095040.000000;62.600000;2643200.000000
60.800000;188800.000000;61.400000;5890560.000000;62.000000;1095040.000000;62.900000;2643200.000000
61.100000;188800.000000;61.700000;6230400.000000;62.300000;1170560.000000;63.200000;3020800.000000
61.400000;302080.000000;62.000000;6230400.000000;62.600000;1208320.000000;63.500000;2718720.000000
61.700000;264320.000000;62.300000;6117120.000000;62.900000;1246080.000000;63.800000;2641760.000000
62.000000;302080.000000;62.600000;5815040.000000;63.200000;1208320.000000;64.100000;3171840.000000
62.300000;377600.000000;62.900000;5815040.000000;63.500000;1283840.000000;64.400000;3964320.000000
62.600000;339840.000000;63.200000;5588480.000000;63.800000;1472640.000000;64.700000;3700480.000000
62.900000;264320.000000;63.500000;5701253.333330;64.100000;1472640.000000;65.000000;3549440.000000
63.200000;188800.000000;63.800000;5511946.666670;64.400000;1434880.000000;65.300000;3511680.000000
63.500000;302080.000000;64.100000;4908293.333330;64.700000;1661440.000000;65.600000;3511680.000000
63.800000;377600.000000;64.400000;4190346.666670;65.000000;1623680.000000;65.900000;3436160.000000
64.100000;455733.333333;64.700000;4229120.000000;65.300000;1623680.000000;66.200000;2190080.000000
64.400000;415360.000000;65.000000;4380160.000000;65.600000;1623680.000000;66.500000;1548160.000000
64.700000;415360.000000;65.300000;4455680.000000;65.900000;1585920.000000;66.800000;1585920.000000
65.000000;415360.000000;65.600000;4493440.000000;66.200000;981760.000000;67.100000;2529920.000000
65.300000;415360.000000;65.900000;4568960.000000;66.500000;717440.000000;67.400000;2567680.000000
65.600000;377600.000000;66.200000;6608000.000000;66.800000;717440.000000;67.700000;2832000.000000
65.900000;415360.000000;66.500000;7476480.000000;67.100000;1132800.000000;68.000000;2718720.000000
66.200000;226560.000000;66.800000;7514240.000000;67.400000;1095040.000000;68.300000;2114560.000000
66.500000;226560.000000;67.100000;5966080.000000;67.700000;1019520.000000;68.600000;2567680.000000
66.800000;188800.000000;67.400000;6154880.000000;68.000000;1359360.000000;68.900000;2869760.000000
67.100000;377600.000000;67.700000;5890560.000000;68.300000;1585920.000000;69.200000;2832000.000000
67.400000;188800.000000;68.000000;5626240.000000;68.600000;1095040.000000;69.500000;2643200.000000
67.700000;188800.000000;68.300000;5966080.000000;68.900000;1019520.000000;69.800000;2794240.000000
68.000000;264320.000000;68.600000;6041600.000000;69.200000;1283840.000000;70.100000;2794240.000000
68.300000;339840.000000;68.900000;5777280.000000;69.500000;1208320.000000;70.400000;2794240.000000
68.600000;302080.000000;69.200000;5588480.000000;69.800000;1283840.000000;70.700000;2756480.000000
68.900000;342453.333333;69.500000;5815040.000000;70.100000;1283840.000000;71.000000;2718720.000000
69.200000;302080.000000;69.800000;5588480.000000;70.400000;1246080.000000;71.300000;2756480.000000
69.500000;302080.000000;70.100000;5626240.000000;70.700000;1283840.000000;71.600000;2832000.000000
69.800000;339840.000000;70.400000;5626240.000000;71.000000;1246080.000000;71.900000;3285120.000000
70.100000;302080.000000;70.700000;5664000.000000;71.300000;1283840.000000;72.200000;2944320.000000
70.400000;339840.000000;71.000000;5739520.000000;71.600000;1246080.000000;72.500000;2643200.000000
70.700000;302080.000000;71.300000;5550720.000000;71.900000;1208320.000000;72.800000;3775040.000000
71.000000;302080.000000;71.600000;5588480.000000;72.200000;1434880.000000;73.100000;3813760.000000
71.300000;415360.000000;71.900000;5324160.000000;72.500000;1434880.000000;73.400000;3927040.000000
71.600000;302080.000000;72.200000;5324160.000000;72.800000;1283840.000000;73.700000;3813760.000000
71.900000;188800.000000;72.500000;5550213.333330;73.100000;1661440.000000;74.000000;3776000.000000
72.200000;302080.000000;72.800000;4568453.333330;73.400000;1736960.000000;74.300000;3738240.000000
72.500000;377600.000000;73.100000;4229120.000000;73.700000;1699200.000000;74.600000;3058560.000000
72.800000;377600.000000;73.400000;3851520.000000;74.000000;1661440.000000;74.900000;2039040.000000
73.100000;302080.000000;73.700000;4040320.000000;74.300000;1661440.000000;75.200000;2114560.000000
73.400000;453120.000000;74.000000;4153600.000000;74.600000;1359360.000000;75.500000;3209600.000000
73.700000;455733.333333;74.300000;4191360.000000;74.900000;868480.000000;75.800000;3058560.000000
74.000000;415360.000000;74.600000;5210880.000000;75.200000;944000.000000;76.100000;2114560.000000
74.300000;415360.000000;74.900000;6796800.000000;75.500000;1095040.000000;76.400000;2567680.000000
74.600000;377600.000000;75.200000;6645760.000000;75.800000;1132800.000000;76.700000;3020800.000000
74.900000;264320.000000;75.500000;5399680.000000;76.100000;1548160.000000;77.000000;1023973.333330
75.200000;302080.000000;75.800000;5588480.000000;76.400000;1510400.000000;77.300000;12960.000000
75.500000;302080.000000;76.100000;6079360.000000;76.700000;981760.000000;77.600000;188800.000000
75.800000;226560.000000;76.400000;5588480.000000;77.000000;345173.333333;77.900000;717440.000000
76.100000;264320.000000;76.700000;5626240.000000;77.300000;78133.333333;78.200000;2303360.000000
76.400000;339840.000000;77.000000;8609280.000000;77.600000;113280.000000;78.500000;2454400.000000
76.700000;339840.000000;77.300000;9704320.000000;77.900000;377600.000000;78.800000;2265600.000000
77.000000;37760.000000;77.600000;9704320.000000;78.200000;868480.000000;79.100000;2152320.000000
77.300000;191413.333333;77.900000;8722560.000000;78.500000;906240.000000;79.400000;2643200.000000
77.600000;0.000000;78.200000;6608000.000000;78.800000;1208320.000000;79.700000;2718720.000000
77.900000;188800.000000;78.500000;6419200.000000;79.100000;1359360.000000;80.000000;2680960.000000
78.200000;226560.000000;78.800000;6230400.000000;79.400000;1246080.000000;80.300000;2869760.000000
78.500000;226560.000000;79.100000;6117120.000000;79.700000;1321600.000000;80.600000;2983040.000000
78.800000;302080.000000;79.400000;5739520.000000;80.000000;1585920.000000;80.900000;2945280.000000
79.100000;342453.333333;79.700000;5626240.000000;80.300000;1434880.000000;81.200000;2869760.000000
79.400000;377600.000000;80.000000;5512960.000000;80.600000;1019520.000000;81.500000;2869760.000000
79.700000;339840.000000;80.300000;5399680.000000;80.900000;1283840.000000;81.800000;2907520.000000
80.000000;229173.333333;80.600000;5664000.000000;81.200000;1397120.000000;82.100000;2869760.000000
80.300000;264320.000000;80.900000;5399680.000000;81.500000;1359360.000000;82.400000;3058560.000000
80.600000;339840.000000;81.200000;5399680.000000;81.800000;1397120.000000;82.700000;3360640.000000
80.900000;377600.000000;81.500000;5437440.000000;82.100000;1397120.000000;83.000000;2869760.000000
81.200000;339840.000000;81.800000;5324160.000000;82.400000;1359360.000000;83.300000;2303360.000000
81.500000;339840.000000;82.100000;5399680.000000;82.700000;1283840.000000;83.600000;2832000.000000
81.800000;339840.000000;82.400000;5210880.000000;83.000000;1397120.000000;83.900000;2869760.000000
82.100000;339840.000000;82.700000;5059840.000000;83.300000;1510400.000000;84.200000;2756480.000000
82.400000;377600.000000;83.000000;5399680.000000;83.600000;1434880.000000;84.500000;2832000.000000
82.700000;302080.000000;83.300000;5815040.000000;83.900000;1510400.000000;84.800000;3134080.000000
83.000000;339840.000000;83.600000;5286400.000000;84.200000;1585920.000000;85.100000;2945280.000000
83.300000;377600.000000;83.900000;5173120.000000;84.500000;1246080.000000;85.400000;2869760.000000
83.600000;415360.000000;84.200000;5399680.000000;84.800000;795626.666667;85.700000;2983040.000000
83.900000;453120.000000;84.500000;5701760.000000;85.100000;1321600.000000;86.000000;2983040.000000
84.200000;264320.000000;84.800000;5739520.000000;85.400000;1321600.000000;86.300000;3171840.000000
84.500000;226560.000000;85.100000;5361920.000000;85.700000;1246080.000000;86.600000;3134080.000000
84.800000;339840.000000;85.400000;5361920.000000;86.000000;906240.000000;86.900000;3662720.000000
85.100000;377600.000000;85.700000;5475200.000000;86.300000;1283840.000000;87.200000;3209600.000000
85.400000;415360.000000;86.000000;5815040.000000;86.600000;1510400.000000;87.500000;3889280.000000
85.700000;302080.000000;86.300000;5135360.000000;86.900000;1321600.000000;87.800000;3360640.000000
86.000000;302080.000000;86.600000;4906773.333330;87.200000;1699200.000000;88.100000;3624960.000000
86.300000;415360.000000;86.900000;4680720.000000;87.500000;1888000.000000;88.400000;3662720.000000
86.600000;453120.000000;87.200000;4605706.666670;87.800000;2001280.000000;88.700000;1376613.333330
86.900000;339840.000000;87.500000;3624453.333330;88.100000;1585920.000000;89.000000;193173.333333
87.200000;490880.000000;87.800000;4153600.000000;88.400000;1397120.000000;89.300000;37760.000000
87.500000;566400.000000;88.100000;4417920.000000;88.700000;571733.333333;89.600000;944000.000000
87.800000;490880.000000;88.400000;4531200.000000;89.000000;191413.333333;89.900000;1774720.000000
88.100000;377600.000000;88.700000;8005120.000000;89.300000;151040.000000;90.200000;2076800.000000
88.400000;415360.000000;89.000000;9405226.666670;89.600000;490880.000000;90.500000;2227840.000000
88.700000;40373.333333;89.300000;9666560.000000;89.900000;944000.000000;90.800000;2303360.000000
89.000000;188800.000000;89.600000;8420480.000000;90.200000;1095040.000000;91.100000;2680960.000000
89.300000;151040.000000;89.900000;7061120.000000;90.500000;1208320.000000;91.400000;2303360.000000
89.600000;151040.000000;90.200000;6532480.000000;90.800000;1208320.000000;91.700000;2303360.000000
89.900000;226560.000000;90.500000;6230400.000000;91.100000;1132800.000000;92.000000;2303360.000000
90.200000;302080.000000;90.800000;6154880.000000;91.400000;1132800.000000;92.300000;2756480.000000
90.500000;339840.000000;91.100000;5739520.000000;91.700000;1132800.000000;92.600000;2453920.000000


==> csv/QUIC3BBRCUBICthroughput.csv <==
0.3;37760.0;0.6;0.0;3.9;0.0;10.8;0.0;23.1;0.0;23.1;9107840.0;23.7;0.0;23.7;4531200.0;24.3;0.0;24.3;51280.0;25.2;0.0;25.2;80640.0;0.3;112826.666667;
0.6;0.0;0.9;0.0;4.2;0.0;11.1;0.0;23.4;0.0;23.4;8986880.0;24.0;0.0;24.0;7665280.0;24.6;0.0;24.6;3894400.0;25.5;0.0;25.5;809306.666667;0.6;0.0;
0.9;0.0;1.2;0.0;4.5;0.0;11.4;0.0;23.7;0.0;23.7;5437440.0;24.3;0.0;24.3;8231680.0;24.9;0.0;24.9;5852800.0;25.8;0.0;25.8;1925760.0;0.9;0.0;
1.2;0.0;1.5;0.0;4.8;0.0;11.7;0.0;24.0;0.0;24.0;2265600.0;24.6;0.0;24.6;5210880.0;25.2;0.0;25.2;6268160.0;26.1;0.0;26.1;4266880.0;1.2;0.0;
1.5;0.0;1.8;0.0;5.1;0.0;12.0;0.0;24.3;0.0;24.3;1736960.0;24.9;0.0;24.9;3662720.0;25.5;0.0;25.5;5966080.0;26.4;0.0;26.4;6079360.0;1.5;0.0;
1.8;0.0;2.1;0.0;5.4;0.0;12.3;0.0;24.6;0.0;24.6;868480.0;25.2;0.0;25.2;3360640.0;25.8;0.0;25.8;4984320.0;26.7;0.0;26.7;6721280.0;1.8;0.0;
2.1;0.0;2.4;0.0;5.7;0.0;12.6;0.0;24.9;0.0;24.9;490880.0;25.5;0.0;25.5;2756480.0;26.1;0.0;26.1;2190080.0;27.0;0.0;27.0;7438720.0;2.1;0.0;
2.4;0.0;2.7;0.0;6.0;0.0;12.9;0.0;25.2;0.0;25.2;302080.0;25.8;0.0;25.8;2794240.0;26.4;0.0;26.4;1510400.0;27.3;0.0;27.3;6683520.0;2.4;0.0;
2.7;0.0;3.0;0.0;6.3;0.0;13.2;0.0;25.5;0.0;25.5;453120.0;26.1;0.0;26.1;3171840.0;26.7;0.0;26.7;1359360.0;27.6;0.0;27.6;7174400.0;2.7;0.0;
3.0;0.0;3.3;0.0;6.6;0.0;13.5;0.0;25.8;0.0;25.8;302080.0;26.4;0.0;26.4;2114560.0;27.0;0.0;27.0;1397120.0;27.9;0.0;27.9;6532480.0;3.0;0.0;
3.3;0.0;3.6;0.0;6.9;0.0;13.8;0.0;26.1;0.0;26.1;377600.0;26.7;0.0;26.7;1812480.0;27.3;0.0;27.3;1736960.0;28.2;0.0;28.2;6570240.0;3.3;0.0;
3.6;0.0;3.9;0.0;7.2;0.0;14.1;0.0;26.4;0.0;26.4;302080.0;27.0;0.0;27.0;981760.0;27.6;0.0;27.6;1850240.0;28.5;0.0;28.5;6494720.0;3.6;75520.0;
3.9;0.0;4.2;0.0;7.5;0.0;14.4;0.0;26.7;0.0;26.7;75520.0;27.3;0.0;27.3;1510400.0;27.9;0.0;27.9;2076800.0;28.8;0.0;28.8;6154880.0;3.9;0.0;
4.2;0.0;4.5;0.0;7.8;0.0;14.7;0.0;27.0;0.0;27.0;188800.0;27.6;0.0;27.6;868480.0;28.2;0.0;28.2;2114560.0;29.1;0.0;29.1;6456960.0;4.2;0.0;
4.5;0.0;4.8;0.0;8.1;0.0;15.0;0.0;27.3;0.0;27.3;75520.0;27.9;0.0;27.9;1246080.0;28.5;0.0;28.5;2114560.0;29.4;0.0;29.4;5022080.0;4.5;0.0;
4.8;0.0;5.1;0.0;8.4;0.0;15.3;0.0;27.6;0.0;27.6;113280.0;28.2;0.0;28.2;1321600.0;28.8;0.0;28.8;2152320.0;29.7;0.0;29.7;3738240.0;4.8;0.0;
5.1;0.0;5.4;0.0;8.7;0.0;15.6;0.0;27.9;0.0;27.9;151040.0;28.5;0.0;28.5;1170560.0;29.1;0.0;29.1;2114560.0;30.0;0.0;30.0;4040320.0;5.1;0.0;
5.4;0.0;5.7;0.0;9.0;0.0;15.9;0.0;28.2;0.0;28.2;0.0;28.8;0.0;28.8;1623680.0;29.4;0.0;29.4;2643200.0;30.3;0.0;30.3;5626240.0;5.4;0.0;
5.7;0.0;6.0;0.0;9.3;0.0;16.2;0.0;28.5;0.0;28.5;188800.0;29.1;0.0;29.1;1321600.0;29.7;0.0;29.7;3398400.0;30.6;0.0;30.6;5437440.0;5.7;0.0;
6.0;0.0;6.3;0.0;9.6;0.0;16.5;0.0;28.8;0.0;28.8;75520.0;29.4;0.0;29.4;2190080.0;30.0;0.0;30.0;2718720.0;30.9;0.0;30.9;5664000.0;6.0;0.0;
6.3;0.0;6.6;0.0;9.9;0.0;16.8;0.0;29.1;0.0;29.1;113280.0;29.7;0.0;29.7;2756480.0;30.3;0.0;30.3;1736960.0;31.2;0.0;31.2;5059840.0;6.3;0.0;
6.6;0.0;6.9;0.0;10.2;0.0;17.1;0.0;29.4;0.0;29.4;151040.0;30.0;0.0;30.0;3096320.0;30.6;0.0;30.6;1699200.0;31.5;0.0;31.5;6796800.0;6.6;0.0;
6.9;0.0;7.2;0.0;10.5;0.0;17.4;0.0;29.7;0.0;29.7;113280.0;30.3;0.0;30.3;2454400.0;30.9;0.0;30.9;2001280.0;31.8;0.0;31.8;5928320.0;6.9;0.0;
7.2;0.0;7.5;0.0;10.8;0.0;17.7;0.0;30.0;0.0;30.0;151040.0;30.6;0.0;30.6;2756480.0;31.2;0.0;31.2;2114560.0;32.1;0.0;32.1;6494720.0;7.2;0.0;
7.5;0.0;7.8;0.0;11.1;0.0;18.0;0.0;30.3;0.0;30.3;151040.0;30.9;0.0;30.9;2227840.0;31.5;0.0;31.5;418026.666667;32.4;0.0;32.4;6003840.0;7.5;0.0;
7.8;0.0;8.1;0.0;11.4;0.0;18.3;0.0;30.6;0.0;30.6;113280.0;31.2;0.0;31.2;2680960.0;31.8;0.0;31.8;720106.666667;32.7;0.0;32.7;6268160.0;7.8;0.0;
8.1;0.0;8.4;0.0;11.7;0.0;18.6;0.0;30.9;0.0;30.9;113280.0;31.5;0.0;31.5;2680960.0;32.1;0.0;32.1;717440.0;33.0;0.0;33.0;5815040.0;8.1;0.0;
8.4;0.0;8.7;0.0;12.0;0.0;18.9;0.0;31.2;0.0;31.2;151040.0;31.8;0.0;31.8;3171840.0;32.4;0.0;32.4;792960.0;33.3;0.0;33.3;6305920.0;8.4;0.0;
8.7;0.0;9.0;0.0;12.3;0.0;19.2;0.0;31.5;0.0;31.5;113280.0;32.1;0.0;32.1;2680960.0;32.7;0.0;32.7;755200.0;33.6;0.0;33.6;5815040.0;8.7;0.0;
9.0;0.0;9.3;0.0;12.6;0.0;19.5;0.0;31.8;0.0;31.8;151040.0;32.4;0.0;32.4;3058560.0;33.0;0.0;33.0;792960.0;33.9;0.0;33.9;6268160.0;9.0;0.0;
9.3;0.0;9.6;0.0;12.9;0.0;19.8;0.0;32.1;0.0;32.1;113280.0;32.7;0.0;32.7;2794240.0;33.3;0.0;33.3;755200.0;34.2;0.0;34.2;5664000.0;9.3;0.0;
9.6;0.0;9.9;0.0;13.2;0.0;20.1;0.0;32.4;0.0;32.4;151040.0;33.0;0.0;33.0;3247360.0;33.6;0.0;33.6;792960.0;34.5;0.0;34.5;5437440.0;9.6;0.0;
9.9;0.0;10.2;0.0;13.5;0.0;20.4;0.0;32.7;0.0;32.7;113280.0;33.3;0.0;33.3;2756480.0;33.9;0.0;33.9;755200.0;34.8;0.0;34.8;5399680.0;9.9;0.0;
10.2;0.0;10.5;0.0;13.8;0.0;20.7;0.0;33.0;0.0;33.0;151040.0;33.6;0.0;33.6;3360640.0;34.2;0.0;34.2;717440.0;35.1;0.0;35.1;5626240.0;10.2;0.0;
10.5;0.0;10.8;0.0;14.1;0.0;21.0;0.0;33.3;0.0;33.3;151040.0;33.9;0.0;33.9;2907520.0;34.5;0.0;34.5;868480.0;35.4;0.0;35.4;5852800.0;10.5;75520.0;
10.8;0.0;11.1;0.0;14.4;0.0;21.3;0.0;33.6;0.0;33.6;37760.0;34.2;0.0;34.2;3473920.0;34.8;0.0;34.8;792960.0;35.7;0.0;35.7;5852800.0;10.8;0.0;
11.1;0.0;11.4;0.0;14.7;0.0;21.6;0.0;33.9;0.0;33.9;75520.0;34.5;0.0;34.5;3549440.0;35.1;0.0;35.1;188800.0;36.0;0.0;36.0;3406186.66667;11.1;0.0;
11.4;0.0;11.7;0.0;15.0;0.0;21.9;0.0;34.2;0.0;34.2;151040.0;34.8;0.0;34.8;3662720.0;35.4;0.0;35.4;191413.333333;36.3;0.0;36.3;210133.333333;11.4;0.0;
11.7;75253.3333333;12.0;0.0;15.3;0.0;22.2;0.0;34.5;0.0;34.5;151040.0;35.1;0.0;35.1;4040320.0;35.7;0.0;35.7;0.0;36.6;0.0;36.6;2416640.0;11.7;75253.3333333;
12.0;0.0;12.3;0.0;15.6;0.0;22.5;0.0;34.8;0.0;34.8;151040.0;35.4;0.0;35.4;3738240.0;36.0;0.0;36.0;1585920.0;36.9;0.0;36.9;3964800.0;12.0;0.0;
12.3;0.0;12.6;0.0;15.9;0.0;22.8;0.0;35.1;0.0;35.1;115893.333333;35.7;0.0;35.7;4002560.0;36.3;0.0;36.3;1888000.0;37.2;0.0;37.2;4455680.0;12.3;0.0;
12.6;0.0;12.9;75520.0;16.2;0.0;23.1;0.0;35.4;0.0;35.4;151040.0;36.0;0.0;36.0;4833280.0;36.6;0.0;36.6;1585920.0;37.5;0.0;37.5;4682240.0;12.6;0.0;
12.9;0.0;13.2;0.0;16.5;0.0;23.4;0.0;35.7;0.0;35.7;151040.0;36.3;0.0;36.3;7703040.0;36.9;0.0;36.9;1359360.0;37.8;0.0;37.8;5059840.0;12.9;75520.0;
13.2;0.0;13.5;0.0;16.8;0.0;23.7;0.0;36.0;0.0;36.0;151040.0;36.6;0.0;36.6;5852800.0;37.2;0.0;37.2;1661440.0;38.1;0.0;38.1;4342400.0;13.2;0.0;
13.5;0.0;13.8;0.0;17.1;0.0;24.0;0.0;36.3;0.0;36.3;229173.333333;36.9;0.0;36.9;4568960.0;37.5;0.0;37.5;2001280.0;38.4;0.0;38.4;5135360.0;13.5;0.0;
13.8;0.0;14.1;0.0;17.4;0.0;24.3;0.0;36.6;0.0;36.6;151040.0;37.2;0.0;37.2;3776000.0;37.8;0.0;37.8;1548160.0;38.7;0.0;38.7;4304640.0;13.8;0.0;
14.1;0.0;14.4;0.0;17.7;0.0;24.6;0.0;36.9;0.0;36.9;75520.0;37.5;0.0;37.5;3209600.0;38.1;0.0;38.1;2190080.0;39.0;0.0;39.0;4720000.0;14.1;0.0;
14.4;0.0;14.7;0.0;18.0;0.0;24.9;0.0;37.2;0.0;37.2;113280.0;37.8;0.0;37.8;3285120.0;38.4;0.0;38.4;1585920.0;39.3;0.0;39.3;4380160.0;14.4;0.0;
14.7;0.0;15.0;0.0;18.3;0.0;25.2;0.0;37.5;0.0;37.5;113280.0;38.1;0.0;38.1;3322880.0;38.7;0.0;38.7;2114560.0;39.6;0.0;39.6;4568960.0;14.7;0.0;
15.0;0.0;15.3;0.0;18.6;0.0;25.5;0.0;37.8;0.0;37.8;113280.0;38.4;0.0;38.4;3134080.0;39.0;0.0;39.0;1812480.0;39.9;0.0;39.9;4720000.0;15.0;0.0;
15.3;0.0;15.6;0.0;18.9;0.0;25.8;0.0;38.1;0.0;38.1;151040.0;38.7;0.0;38.7;3398400.0;39.3;0.0;39.3;1963520.0;40.2;0.0;40.2;4266880.0;15.3;0.0;
15.6;0.0;15.9;0.0;19.2;0.0;26.1;0.0;38.4;0.0;38.4;153653.333333;39.0;0.0;39.0;3247360.0;39.6;0.0;39.6;1963520.0;40.5;0.0;40.5;4795520.0;15.6;0.0;
15.9;0.0;16.2;0.0;19.5;0.0;26.4;0.0;38.7;0.0;38.7;151040.0;39.3;0.0;39.3;3473920.0;39.9;0.0;39.9;1736960.0;40.8;0.0;40.8;3176373.33333;15.9;0.0;
16.2;0.0;16.5;0.0;19.8;0.0;26.7;0.0;39.0;0.0;39.0;151040.0;39.6;0.0;39.6;3360640.0;40.2;0.0;40.2;2114560.0;41.1;0.0;41.1;4606720.0;16.2;0.0;
16.5;0.0;16.8;0.0;20.1;0.0;27.0;0.0;39.3;0.0;39.3;188800.0;39.9;0.0;39.9;3398400.0;40.5;0.0;40.5;1548160.0;41.4;0.0;41.4;3662720.0;16.5;0.0;
16.8;0.0;17.1;0.0;20.4;75226.6666667;27.3;0.0;39.6;0.0;39.6;113280.0;40.2;0.0;40.2;3436160.0;40.8;0.0;40.8;2416640.0;41.7;0.0;41.7;4002560.0;16.8;0.0;
17.1;0.0;17.4;0.0;20.7;0.0;27.6;0.0;39.9;0.0;39.9;153653.333333;40.5;0.0;40.5;3473920.0;41.1;0.0;41.1;1585920.0;42.0;0.0;42.0;4229120.0;17.1;0.0;
17.4;0.0;17.7;0.0;21.0;0.0;27.9;0.0;40.2;0.0;40.2;151040.0;40.8;0.0;40.8;4229120.0;41.4;0.0;41.4;2039040.0;42.3;0.0;42.3;3360640.0;17.4;0.0;
17.7;0.0;18.0;0.0;21.3;0.0;28.2;0.0;40.5;0.0;40.5;188800.0;41.1;0.0;41.1;3662720.0;41.7;0.0;41.7;1736960.0;42.6;0.0;42.6;4078080.0;17.7;0.0;
18.0;0.0;18.3;0.0;21.6;0.0;28.5;0.0;40.8;0.0;40.8;188800.0;41.4;0.0;41.4;4115840.0;42.0;0.0;42.0;2039040.0;42.9;0.0;42.9;3587200.0;18.0;0.0;
18.3;0.0;18.6;0.0;21.9;0.0;28.8;0.0;41.1;0.0;41.1;151040.0;41.7;0.0;41.7;4078080.0;42.3;0.0;42.3;1812480.0;43.2;0.0;43.2;4078080.0;18.3;0.0;
18.6;0.0;18.9;0.0;22.2;0.0;29.1;0.0;41.4;0.0;41.4;191413.333333;42.0;0.0;42.0;3587200.0;42.6;0.0;42.6;2114560.0;43.5;0.0;43.5;3549440.0;18.6;0.0;
18.9;0.0;19.2;0.0;22.5;0.0;29.4;0.0;41.7;0.0;41.7;151040.0;42.3;0.0;42.3;4682240.0;42.9;0.0;42.9;1510400.0;43.8;0.0;43.8;4115840.0;18.9;0.0;
19.2;0.0;19.5;0.0;22.8;0.0;29.7;0.0;42.0;0.0;42.0;151040.0;42.6;0.0;42.6;3624960.0;43.2;0.0;43.2;2114560.0;44.1;0.0;44.1;3662720.0;19.2;0.0;
19.5;0.0;19.8;0.0;23.1;0.0;30.0;0.0;42.3;0.0;42.3;151040.0;42.9;0.0;42.9;4720000.0;43.5;0.0;43.5;1548160.0;44.4;0.0;44.4;4191360.0;19.5;0.0;
19.8;0.0;20.1;0.0;23.4;0.0;30.3;0.0;42.6;0.0;42.6;188800.0;43.2;0.0;43.2;3624960.0;43.8;0.0;43.8;2039040.0;44.7;0.0;44.7;3700480.0;19.8;0.0;
20.1;0.0;20.4;0.0;23.7;0.0;30.6;0.0;42.9;0.0;42.9;188800.0;43.5;0.0;43.5;4682240.0;44.1;0.0;44.1;1397120.0;45.0;0.0;45.0;4002560.0;20.1;0.0;
20.4;0.0;20.7;0.0;24.0;0.0;30.9;0.0;43.2;0.0;43.2;188800.0;43.8;0.0;43.8;3662720.0;44.4;0.0;44.4;1812480.0;45.3;0.0;45.3;3587200.0;20.4;75226.6666667;
20.7;0.0;21.0;0.0;24.3;0.0;31.2;0.0;43.5;0.0;43.5;188800.0;44.1;0.0;44.1;4757760.0;44.7;0.0;44.7;1585920.0;45.6;0.0;45.6;3889280.0;20.7;0.0;
21.0;0.0;21.3;0.0;24.6;0.0;31.5;0.0;43.8;0.0;43.8;188800.0;44.4;0.0;44.4;3851520.0;45.0;0.0;45.0;1661440.0;45.9;0.0;45.9;3587200.0;21.0;0.0;
21.3;0.0;21.6;0.0;24.9;0.0;31.8;0.0;44.1;0.0;44.1;191413.333333;44.7;0.0;44.7;4531200.0;45.3;0.0;45.3;1699200.0;46.2;0.0;46.2;3738240.0;21.3;0.0;
21.6;0.0;21.9;0.0;25.2;0.0;32.1;0.0;44.4;0.0;44.4;151040.0;45.0;0.0;45.0;4115840.0;45.6;0.0;45.6;1510400.0;46.5;0.0;46.5;3851520.0;21.6;0.0;
21.9;0.0;22.2;0.0;25.5;0.0;32.4;0.0;44.7;0.0;44.7;188800.0;45.3;0.0;45.3;4531200.0;45.9;0.0;45.9;1888000.0;46.8;0.0;46.8;3285120.0;21.9;0.0;
22.2;0.0;22.5;0.0;25.8;0.0;32.7;75040.0;45.0;0.0;45.0;188800.0;45.6;0.0;45.6;4380160.0;46.2;0.0;46.2;1434880.0;47.1;0.0;47.1;3174933.33333;22.2;0.0;
22.5;0.0;22.8;0.0;26.1;0.0;33.0;0.0;45.3;0.0;45.3;191413.333333;45.9;0.0;45.9;4342400.0;46.5;0.0;46.5;1925760.0;47.4;0.0;47.4;206053.333333;22.5;0.0;
22.8;0.0;23.1;0.0;26.4;0.0;33.3;0.0;45.6;0.0;45.6;226560.0;46.2;0.0;46.2;4644480.0;46.8;0.0;46.8;1434880.0;47.7;0.0;47.7;1095040.0;22.8;132000.0;
23.1;0.0;23.4;0.0;26.7;0.0;33.6;0.0;45.9;0.0;45.9;188800.0;46.5;0.0;46.5;4002560.0;47.1;0.0;47.1;1059946.66667;48.0;0.0;48.0;2454400.0;23.1;9107840.0;
23.4;0.0;23.7;0.0;27.0;0.0;33.9;0.0;46.2;0.0;46.2;188800.0;46.8;0.0;46.8;5097600.0;47.4;0.0;47.4;194080.0;48.3;0.0;48.3;3436160.0;23.4;10022906.6667;
23.7;0.0;24.0;0.0;27.3;0.0;34.2;0.0;46.5;0.0;46.5;188800.0;47.1;0.0;47.1;5626240.0;47.7;0.0;47.7;679680.0;48.6;0.0;48.6;3587200.0;23.7;9968640.0;
24.0;0.0;24.3;0.0;27.6;0.0;34.5;0.0;46.8;0.0;46.8;188800.0;47.4;0.0;47.4;9402240.0;48.0;0.0;48.0;1057280.0;48.9;0.0;48.9;3134080.0;24.0;10011600.0;
24.3;0.0;24.6;0.0;27.9;0.0;34.8;0.0;47.1;0.0;47.1;151040.0;47.7;0.0;47.7;8118400.0;48.3;0.0;48.3;1472640.0;49.2;0.0;49.2;3398400.0;24.3;10019920.0;
24.6;0.0;24.9;0.0;28.2;0.0;35.1;0.0;47.4;0.0;47.4;191413.333333;48.0;0.0;48.0;6381440.0;48.6;0.0;48.6;1510400.0;49.5;0.0;49.5;3322880.0;24.6;9973760.0;
24.9;0.0;25.2;0.0;28.5;0.0;35.4;0.0;47.7;0.0;47.7;113280.0;48.3;0.0;48.3;4908800.0;48.9;0.0;48.9;1925760.0;49.8;0.0;49.8;3322880.0;24.9;10008826.6667;
25.2;0.0;25.5;0.0;28.8;0.0;35.7;0.0;48.0;0.0;48.0;113280.0;48.6;0.0;48.6;4757760.0;49.2;0.0;49.2;1623680.0;50.1;0.0;50.1;3436160.0;25.2;10011520.0;
25.5;0.0;25.8;0.0;29.1;0.0;36.0;0.0;48.3;0.0;48.3;151040.0;48.9;0.0;48.9;4757760.0;49.5;0.0;49.5;1359360.0;50.4;0.0;50.4;3209600.0;25.5;9984986.66667;
25.8;0.0;26.1;0.0;29.4;0.0;36.3;0.0;48.6;0.0;48.6;151040.0;49.2;0.0;49.2;4757760.0;49.8;0.0;49.8;1661440.0;50.7;0.0;50.7;3436160.0;25.8;10006400.0;
26.1;0.0;26.4;0.0;29.7;0.0;36.6;0.0;48.9;0.0;48.9;188800.0;49.5;0.0;49.5;5097600.0;50.1;0.0;50.1;1283840.0;51.0;0.0;51.0;3209600.0;26.1;10006400.0;
26.4;0.0;26.7;0.0;30.0;0.0;36.9;0.0;49.2;0.0;49.2;229173.333333;49.8;0.0;49.8;4833280.0;50.4;0.0;50.4;1774720.0;51.3;0.0;51.3;3511680.0;26.4;10006400.0;
26.7;0.0;27.0;0.0;30.3;0.0;37.2;0.0;49.5;0.0;49.5;226560.0;50.1;0.0;50.1;5059840.0;50.7;0.0;50.7;1321600.0;51.6;0.0;51.6;2983040.0;26.7;9968640.0;
27.0;0.0;27.3;0.0;30.6;0.0;37.5;0.0;49.8;0.0;49.8;188800.0;50.4;0.0;50.4;4795520.0;51.0;0.0;51.0;1736960.0;51.9;0.0;51.9;3398400.0;27.0;10006400.0;
27.3;0.0;27.6;0.0;30.9;0.0;37.8;0.0;50.1;0.0;50.1;191413.333333;50.7;0.0;50.7;5022080.0;51.3;0.0;51.3;1283840.0;52.2;0.0;52.2;3171840.0;27.3;10006400.0;
27.6;0.0;27.9;0.0;31.2;0.0;38.1;0.0;50.4;0.0;50.4;226560.0;51.0;0.0;51.0;4833280.0;51.6;0.0;51.6;1850240.0;52.5;0.0;52.5;2948533.33333;27.6;10006400.0;
27.9;0.0;28.2;0.0;31.5;0.0;38.4;0.0;50.7;0.0;50.7;226560.0;51.3;0.0;51.3;4984320.0;51.9;0.0;51.9;1246080.0;52.8;0.0;52.8;3171840.0;27.9;10006400.0;
28.2;0.0;28.5;0.0;31.8;0.0;38.7;0.0;51.0;0.0;51.0;226560.0;51.6;0.0;51.6;4908800.0;52.2;0.0;52.2;1699200.0;53.1;0.0;53.1;2869760.0;28.2;10006400.0;
28.5;0.0;28.8;0.0;32.1;0.0;39.0;0.0;51.3;0.0;51.3;226560.0;51.9;0.0;51.9;5097600.0;52.5;0.0;52.5;1472640.0;53.4;0.0;53.4;3171840.0;28.5;9968640.0;
28.8;0.0;29.1;0.0;32.4;0.0;39.3;0.0;51.6;0.0;51.6;264320.0;52.2;0.0;52.2;4946560.0;52.8;0.0;52.8;1623680.0;53.7;0.0;53.7;2643200.0;28.8;10006400.0;
29.1;0.0;29.4;0.0;32.7;0.0;39.6;0.0;51.9;0.0;51.9;226560.0;52.5;0.0;52.5;5324160.0;53.1;0.0;53.1;1510400.0;54.0;0.0;54.0;3247360.0;29.1;10006400.0;
29.4;0.0;29.7;0.0;33.0;0.0;39.9;0.0;52.2;0.0;52.2;188800.0;52.8;0.0;52.8;4984320.0;53.4;0.0;53.4;1623680.0;54.3;0.0;54.3;2832000.0;29.4;10006400.0;
29.7;0.0;30.0;0.0;33.3;0.0;40.2;0.0;52.5;0.0;52.5;266933.333333;53.1;0.0;53.1;5361920.0;53.7;0.0;53.7;1548160.0;54.6;0.0;54.6;3247360.0;29.7;10006400.0;
30.0;0.0;30.3;0.0;33.6;0.0;40.5;0.0;52.8;0.0;52.8;226560.0;53.4;0.0;53.4;4946560.0;54.0;0.0;54.0;1472640.0;54.9;0.0;54.9;2794240.0;30.0;10006400.0;
30.3;0.0;30.6;0.0;33.9;0.0;40.8;0.0;53.1;0.0;53.1;226560.0;53.7;0.0;53.7;5550720.0;54.3;0.0;54.3;1661440.0;55.2;0.0;55.2;3134080.0;30.3;9968640.0;
30.6;0.0;30.9;0.0;34.2;0.0;41.1;0.0;53.4;0.0;53.4;264320.0;54.0;0.0;54.0;5022080.0;54.6;0.0;54.6;1434880.0;55.5;0.0;55.5;2605440.0;30.6;10006400.0;
30.9;0.0;31.2;0.0;34.5;0.0;41.4;0.0;53.7;0.0;53.7;264320.0;54.3;0.0;54.3;5286400.0;54.9;0.0;54.9;1661440.0;55.8;0.0;55.8;2794240.0;30.9;10006400.0;
31.2;0.0;31.5;0.0;34.8;0.0;41.7;0.0;54.0;0.0;54.0;264320.0;54.6;0.0;54.6;5097600.0;55.2;0.0;55.2;1434880.0;56.1;0.0;56.1;2983040.0;31.2;10006400.0;
31.5;0.0;31.8;0.0;35.1;0.0;42.0;0.0;54.3;0.0;54.3;226560.0;54.9;0.0;54.9;5173120.0;55.5;0.0;55.5;1699200.0;56.4;0.0;56.4;2680960.0;31.5;10009066.6667;
31.8;0.0;32.1;0.0;35.4;0.0;42.3;0.0;54.6;0.0;54.6;226560.0;55.2;0.0;55.2;5173120.0;55.8;0.0;55.8;1434880.0;56.7;0.0;56.7;2983040.0;31.8;9971306.66667;
32.1;0.0;32.4;0.0;35.7;0.0;42.6;0.0;54.9;0.0;54.9;264320.0;55.5;0.0;55.5;5437440.0;56.1;0.0;56.1;1397120.0;57.0;0.0;57.0;2718720.0;32.1;10006400.0;
32.4;0.0;32.7;0.0;36.0;0.0;42.9;0.0;55.2;0.0;55.2;266933.333333;55.8;0.0;55.8;5512960.0;56.4;0.0;56.4;1472640.0;57.3;0.0;57.3;2983040.0;32.4;10006400.0;
32.7;0.0;33.0;0.0;36.3;0.0;43.2;0.0;55.5;0.0;55.5;264320.0;56.1;0.0;56.1;5361920.0;56.7;0.0;56.7;1397120.0;57.6;0.0;57.6;2718720.0;32.7;10005920.0;
33.0;0.0;33.3;0.0;36.6;0.0;43.5;0.0;55.8;0.0;55.8;264320.0;56.4;0.0;56.4;5588480.0;57.0;0.0;57.0;1321600.0;57.9;0.0;57.9;2718720.0;33.0;10006400.0;
33.3;0.0;33.6;0.0;36.9;0.0;43.8;0.0;56.1;0.0;56.1;264320.0;56.7;0.0;56.7;5361920.0;57.3;0.0;57.3;1397120.0;58.2;0.0;58.2;2794240.0;33.3;9968640.0;
33.6;0.0;33.9;0.0;37.2;0.0;44.1;0.0;56.4;0.0;56.4;264320.0;57.0;0.0;57.0;5701760.0;57.6;0.0;57.6;1359360.0;58.5;0.0;58.5;12480.0;33.6;10006400.0;
33.9;0.0;34.2;0.0;37.5;0.0;44.4;0.0;56.7;0.0;56.7;226560.0;57.3;0.0;57.3;5361920.0;57.9;0.0;57.9;1321600.0;58.8;0.0;58.8;226560.0;33.9;10006400.0;
34.2;0.0;34.5;0.0;37.8;0.0;44.7;0.0;57.0;0.0;57.0;264320.0;57.6;0.0;57.6;5664000.0;58.2;0.0;58.2;1097706.66667;59.1;0.0;59.1;1548160.0;34.2;10006400.0;
34.5;0.0;34.8;0.0;38.1;0.0;45.0;0.0;57.3;0.0;57.3;264320.0;57.9;0.0;57.9;5701760.0;58.5;0.0;58.5;115946.666667;59.4;0.0;59.4;2378880.0;34.5;10006400.0;
34.8;0.0;35.1;0.0;38.4;0.0;45.3;0.0;57.6;0.0;57.6;264320.0;58.2;0.0;58.2;5890560.0;58.8;0.0;58.8;302080.0;59.7;0.0;59.7;2605440.0;34.8;10006400.0;
35.1;0.0;35.4;0.0;38.7;0.0;45.6;0.0;57.9;0.0;57.9;264320.0;58.5;0.0;58.5;9704320.0;59.1;0.0;59.1;755200.0;60.0;0.0;60.0;2869760.0;35.1;9971253.33333;
35.4;75520.0;35.7;0.0;39.0;0.0;45.9;0.0;58.2;0.0;58.2;188800.0;58.8;0.0;58.8;9288960.0;59.4;0.0;59.4;1132800.0;60.3;0.0;60.3;2605440.0;35.4;10009013.3333;
35.7;0.0;36.0;0.0;39.3;0.0;46.2;0.0;58.5;0.0;58.5;191413.333333;59.1;0.0;59.1;7552000.0;59.7;0.0;59.7;1283840.0;60.6;0.0;60.6;2832000.0;35.7;10006400.0;
36.0;0.0;36.3;0.0;39.6;0.0;46.5;0.0;58.8;0.0;58.8;151040.0;59.4;0.0;59.4;6305920.0;60.0;0.0;60.0;1397120.0;60.9;0.0;60.9;2605440.0;36.0;9976426.66667;
36.3;0.0;36.6;0.0;39.9;0.0;46.8;0.0;59.1;0.0;59.1;151040.0;59.7;0.0;59.7;5928320.0;60.3;0.0;60.3;1397120.0;61.2;0.0;61.2;2680960.0;36.3;10030346.6667;
36.6;0.0;36.9;0.0;40.2;0.0;47.1;0.0;59.4;0.0;59.4;188800.0;60.0;0.0;60.0;5512960.0;60.6;0.0;60.6;1397120.0;61.5;0.0;61.5;2605440.0;36.6;10006400.0;
36.9;0.0;37.2;0.0;40.5;0.0;47.4;0.0;59.7;0.0;59.7;188800.0;60.3;0.0;60.3;5739520.0;60.9;0.0;60.9;1359360.0;61.8;0.0;61.8;2529920.0;36.9;9968640.0;
37.2;0.0;37.5;0.0;40.8;0.0;47.7;0.0;60.0;0.0;60.0;226560.0;60.6;0.0;60.6;5475200.0;61.2;0.0;61.2;1283840.0;62.1;0.0;62.1;2567680.0;37.2;10006400.0;
37.5;0.0;37.8;0.0;41.1;0.0;48.0;0.0;60.3;0.0;60.3;264320.0;60.9;0.0;60.9;5777280.0;61.5;0.0;61.5;1434880.0;62.4;0.0;62.4;2680960.0;37.5;10006400.0;
37.8;0.0;38.1;0.0;41.4;0.0;48.3;0.0;60.6;0.0;60.6;264320.0;61.2;0.0;61.2;5777280.0;61.8;0.0;61.8;1397120.0;62.7;0.0;62.7;2076800.0;37.8;10006400.0;
38.1;0.0;38.4;0.0;41.7;0.0;48.6;0.0;60.9;0.0;60.9;264320.0;61.5;0.0;61.5;5664000.0;62.1;0.0;62.1;1434880.0;63.0;0.0;63.0;2794240.0;38.1;10006400.0;
38.4;0.0;38.7;0.0;42.0;0.0;48.9;0.0;61.2;0.0;61.2;266933.333333;61.8;0.0;61.8;5852800.0;62.4;0.0;62.4;1019520.0;63.3;0.0;63.3;2832000.0;38.4;10009013.3333;
38.7;0.0;39.0;75066.6666667;42.3;0.0;49.2;0.0;61.5;0.0;61.5;302080.0;62.1;0.0;62.1;5777280.0;62.7;0.0;62.7;1434880.0;63.6;0.0;63.6;2341120.0;38.7;9968640.0;
39.0;0.0;39.3;0.0;42.6;0.0;49.5;0.0;61.8;0.0;61.8;229173.333333;62.4;0.0;62.4;5966080.0;63.0;0.0;63.0;1170560.0;63.9;0.0;63.9;2718720.0;39.0;10005946.6667;
39.3;0.0;39.6;0.0;42.9;0.0;49.8;0.0;62.1;0.0;62.1;226560.0;62.7;0.0;62.7;6192640.0;63.3;0.0;63.3;1019520.0;64.2;0.0;64.2;2756480.0;39.3;10006400.0;
39.6;0.0;39.9;0.0;43.2;0.0;50.1;0.0;62.4;0.0;62.4;302080.0;63.0;0.0;63.0;5777280.0;63.6;0.0;63.6;1321600.0;64.5;0.0;64.5;2794240.0;39.6;10006400.0;
39.9;0.0;40.2;0.0;43.5;0.0;50.4;0.0;62.7;0.0;62.7;302080.0;63.3;0.0;63.3;5890560.0;63.9;0.0;63.9;1246080.0;64.8;0.0;64.8;2756480.0;39.9;10009013.3333;
40.2;0.0;40.5;0.0;43.8;0.0;50.7;0.0;63.0;0.0;63.0;264320.0;63.6;0.0;63.6;6041600.0;64.2;0.0;64.2;1246080.0;65.1;0.0;65.1;2680960.0;40.2;9968640.0;
40.5;0.0;40.8;0.0;44.1;0.0;51.0;0.0;63.3;0.0;63.3;264320.0;63.9;0.0;63.9;5701760.0;64.5;0.0;64.5;1283840.0;65.4;0.0;65.4;2718720.0;40.5;10006400.0;
40.8;0.0;41.1;0.0;44.4;0.0;51.3;0.0;63.6;0.0;63.6;302080.0;64.2;0.0;64.2;5777280.0;64.8;0.0;64.8;1170560.0;65.7;0.0;65.7;2416640.0;40.8;10010933.3333;
41.1;0.0;41.4;0.0;44.7;0.0;51.6;0.0;63.9;0.0;63.9;302080.0;64.5;0.0;64.5;5701760.0;65.1;0.0;65.1;1359360.0;66.0;0.0;66.0;2567680.0;41.1;10006400.0;
41.4;0.0;41.7;0.0;45.0;0.0;51.9;0.0;64.2;0.0;64.2;226560.0;64.8;0.0;64.8;5777280.0;65.4;0.0;65.4;1057280.0;66.3;0.0;66.3;2680960.0;41.4;10009013.3333;
41.7;0.0;42.0;0.0;45.3;0.0;52.2;0.0;64.5;0.0;64.5;229173.333333;65.1;0.0;65.1;5664000.0;65.7;0.0;65.7;1208320.0;66.6;0.0;66.6;2567680.0;41.7;9968640.0;
42.0;0.0;42.3;0.0;45.6;0.0;52.5;0.0;64.8;0.0;64.8;302080.0;65.4;0.0;65.4;5890560.0;66.0;0.0;66.0;1321600.0;66.9;0.0;66.9;2680960.0;42.0;10006400.0;
42.3;0.0;42.6;0.0;45.9;0.0;52.8;0.0;65.1;0.0;65.1;302080.0;65.7;0.0;65.7;6079360.0;66.3;0.0;66.3;1095040.0;67.2;0.0;67.2;2529920.0;42.3;10006400.0;
42.6;0.0;42.9;0.0;46.2;0.0;53.1;0.0;65.4;0.0;65.4;304693.333333;66.0;0.0;66.0;5852800.0;66.6;0.0;66.6;1359360.0;67.5;0.0;67.5;2605440.0;42.6;10006400.0;
42.9;0.0;43.2;0.0;46.5;0.0;53.4;0.0;65.7;0.0;65.7;302080.0;66.3;0.0;66.3;5928320.0;66.9;0.0;66.9;1057280.0;67.8;0.0;67.8;2492160.0;42.9;10006400.0;
43.2;0.0;43.5;0.0;46.8;0.0;53.7;0.0;66.0;0.0;66.0;266933.333333;66.6;0.0;66.6;5815040.0;67.2;0.0;67.2;1246080.0;68.1;0.0;68.1;2152320.0;43.2;10006400.0;
43.5;0.0;43.8;0.0;47.1;0.0;54.0;0.0;66.3;0.0;66.3;302080.0;66.9;0.0;66.9;6041600.0;67.5;0.0;67.5;1095040.0;68.4;0.0;68.4;2643200.0;43.5;9968640.0;
43.8;0.0;44.1;0.0;47.4;0.0;54.3;0.0;66.6;0.0;66.6;264320.0;67.2;0.0;67.2;5890560.0;67.8;0.0;67.8;1057280.0;68.7;0.0;68.7;2265600.0;43.8;10006400.0;
44.1;0.0;44.4;0.0;47.7;0.0;54.6;0.0;66.9;0.0;66.9;226560.0;67.5;0.0;67.5;6041600.0;68.1;0.0;68.1;1321600.0;69.0;0.0;69.0;2378880.0;44.1;10009013.3333;
44.4;0.0;44.7;0.0;48.0;0.0;54.9;0.0;67.2;0.0;67.2;302080.0;67.8;0.0;67.8;6192640.0;68.4;0.0;68.4;944000.0;69.3;0.0;69.3;2416640.0;44.4;10006400.0;
44.7;0.0;45.0;0.0;48.3;0.0;55.2;0.0;67.5;0.0;67.5;264320.0;68.1;0.0;68.1;6230400.0;68.7;0.0;68.7;1170560.0;69.6;0.0;69.6;1702213.33333;44.7;10006400.0;
45.0;0.0;45.3;0.0;48.6;0.0;55.5;0.0;67.8;0.0;67.8;264320.0;68.4;0.0;68.4;6192640.0;69.0;0.0;69.0;1057280.0;69.9;0.0;69.9;8266.66666667;45.0;9968640.0;
45.3;0.0;45.6;0.0;48.9;0.0;55.8;0.0;68.1;0.0;68.1;302080.0;68.7;0.0;68.7;6305920.0;69.3;0.0;69.3;981760.0;70.2;0.0;70.2;193093.333333;45.3;10009013.3333;
45.6;0.0;45.9;0.0;49.2;0.0;56.1;0.0;68.4;0.0;68.4;226560.0;69.0;0.0;69.0;6305920.0;69.6;0.0;69.6;868480.0;70.5;0.0;70.5;0.0;45.6;10006400.0;
45.9;0.0;46.2;0.0;49.5;0.0;56.4;0.0;68.7;0.0;68.7;264320.0;69.3;0.0;69.3;6381440.0;69.9;0.0;69.9;2666.66666667;70.8;0.0;70.8;830720.0;45.9;10006400.0;
46.2;0.0;46.5;0.0;49.8;0.0;56.7;0.0;69.0;0.0;69.0;226560.0;69.6;0.0;69.6;7325440.0;70.2;0.0;70.2;188800.0;71.1;0.0;71.1;2001280.0;46.2;10006400.0;
46.5;0.0;46.8;0.0;50.1;0.0;57.0;0.0;69.3;0.0;69.3;226560.0;69.9;0.0;69.9;9930880.0;70.5;0.0;70.5;0.0;71.4;0.0;71.4;1963520.0;46.5;9968640.0;
46.8;0.0;47.1;0.0;50.4;0.0;57.3;0.0;69.6;0.0;69.6;113280.0;70.2;0.0;70.2;9288960.0;70.8;0.0;70.8;604160.0;71.7;0.0;71.7;2416640.0;46.8;10006400.0;
47.1;0.0;47.4;0.0;50.7;0.0;57.6;0.0;69.9;0.0;69.9;37760.0;70.5;0.0;70.5;9704320.0;71.1;0.0;71.1;906240.0;72.0;0.0;72.0;2454400.0;47.1;10012160.0;
47.4;0.0;47.7;0.0;51.0;0.0;57.9;0.0;70.2;0.0;70.2;339840.0;70.8;0.0;70.8;8307200.0;71.4;0.0;71.4;906240.0;72.3;0.0;72.3;2756480.0;47.4;9993786.66667;
47.7;0.0;48.0;0.0;51.3;0.0;58.2;0.0;70.5;0.0;70.5;302080.0;71.1;0.0;71.1;6910080.0;71.7;0.0;71.7;1095040.0;72.6;0.0;72.6;3096320.0;47.7;10006400.0;
48.0;0.0;48.3;0.0;51.6;0.0;58.5;0.0;70.8;0.0;70.8;266933.333333;71.4;0.0;71.4;6872320.0;72.0;0.0;72.0;1132800.0;72.9;0.0;72.9;2643200.0;48.0;10006400.0;
48.3;0.0;48.6;0.0;51.9;0.0;58.8;0.0;71.1;0.0;71.1;188800.0;71.7;0.0;71.7;6192640.0;72.3;0.0;72.3;1095040.0;73.2;0.0;73.2;2076800.0;48.3;9968640.0;
48.6;0.0;48.9;0.0;52.2;0.0;59.1;0.0;71.4;0.0;71.4;226560.0;72.0;0.0;72.0;6079360.0;72.6;0.0;72.6;1057280.0;73.5;0.0;73.5;2567680.0;48.6;10006400.0;
48.9;0.0;49.2;0.0;52.5;0.0;59.4;0.0;71.7;0.0;71.7;302080.0;72.3;0.0;72.3;5928320.0;72.9;0.0;72.9;1246080.0;73.8;0.0;73.8;2832000.0;48.9;10006400.0;
49.2;0.0;49.5;0.0;52.8;0.0;59.7;0.0;72.0;0.0;72.0;339840.0;72.6;0.0;72.6;5626240.0;73.2;0.0;73.2;1510400.0;74.1;0.0;74.1;2718720.0;49.2;10009013.3333;
49.5;0.0;49.8;0.0;53.1;0.0;60.0;0.0;72.3;0.0;72.3;226560.0;72.9;0.0;72.9;5852800.0;73.5;0.0;73.5;1132800.0;74.4;0.0;74.4;2718720.0;49.5;10006400.0;
49.8;0.0;50.1;0.0;53.4;0.0;60.3;0.0;72.6;0.0;72.6;226560.0;73.2;0.0;73.2;6117120.0;73.8;0.0;73.8;906240.0;74.7;0.0;74.7;2643200.0;49.8;10006400.0;
50.1;0.0;50.4;0.0;53.7;0.0;60.6;0.0;72.9;0.0;72.9;229173.333333;73.5;0.0;73.5;6003840.0;74.1;0.0;74.1;1057280.0;75.0;0.0;75.0;2680960.0;50.1;9971253.33333;
50.4;0.0;50.7;0.0;54.0;0.0;60.9;0.0;73.2;0.0;73.2;302080.0;73.8;0.0;73.8;5966080.0;74.4;0.0;74.4;1208320.0;75.3;0.0;75.3;2718720.0;50.4;10006400.0;
50.7;0.0;51.0;0.0;54.3;0.0;61.2;0.0;73.5;0.0;73.5;304693.333333;74.1;0.0;74.1;5928320.0;74.7;0.0;74.7;1246080.0;75.6;0.0;75.6;2718720.0;50.7;10006400.0;
51.0;0.0;51.3;0.0;54.6;0.0;61.5;0.0;73.8;0.0;73.8;302080.0;74.4;0.0;74.4;5815040.0;75.0;0.0;75.0;1208320.0;75.9;0.0;75.9;2680960.0;51.0;10006400.0;
51.3;0.0;51.6;0.0;54.9;75520.0;61.8;0.0;74.1;0.0;74.1;302080.0;74.7;0.0;74.7;5777280.0;75.3;0.0;75.3;1246080.0;76.2;0.0;76.2;2718720.0;51.3;10006400.0;
51.6;0.0;51.9;0.0;55.2;0.0;62.1;0.0;74.4;0.0;74.4;264320.0;75.0;0.0;75.0;5852800.0;75.6;0.0;75.6;1246080.0;76.5;0.0;76.5;2643200.0;51.6;10006400.0;
51.9;0.0;52.2;0.0;55.5;0.0;62.4;0.0;74.7;0.0;74.7;302080.0;75.3;0.0;75.3;5739520.0;75.9;0.0;75.9;1246080.0;76.8;0.0;76.8;2643200.0;51.9;9968640.0;
52.2;0.0;52.5;0.0;55.8;0.0;62.7;0.0;75.0;0.0;75.0;264320.0;75.6;0.0;75.6;5777280.0;76.2;0.0;76.2;1246080.0;77.1;0.0;77.1;3020800.0;52.2;10006400.0;
52.5;0.0;52.8;0.0;56.1;0.0;63.0;0.0;75.3;0.0;75.3;302080.0;75.9;0.0;75.9;5777280.0;76.5;0.0;76.5;1208320.0;77.4;0.0;77.4;2832000.0;52.5;10012266.6667;
52.8;0.0;53.1;0.0;56.4;0.0;63.3;0.0;75.6;0.0;75.6;264320.0;76.2;0.0;76.2;5739520.0;76.8;0.0;76.8;1246080.0;77.7;0.0;77.7;2190080.0;52.8;10006400.0;
53.1;0.0;53.4;0.0;56.7;0.0;63.6;0.0;75.9;0.0;75.9;302080.0;76.5;0.0;76.5;5777280.0;77.1;0.0;77.1;1132800.0;78.0;0.0;78.0;2152320.0;53.1;9968640.0;
53.4;0.0;53.7;0.0;57.0;0.0;63.9;0.0;76.2;0.0;76.2;266933.333333;76.8;0.0;76.8;5777280.0;77.4;0.0;77.4;1132800.0;78.3;0.0;78.3;2794240.0;53.4;10006400.0;
53.7;0.0;54.0;0.0;57.3;0.0;64.2;0.0;76.5;0.0;76.5;302080.0;77.1;0.0;77.1;5512960.0;77.7;0.0;77.7;1397120.0;78.6;0.0;78.6;3095840.0;53.7;10006400.0;
54.0;0.0;54.3;0.0;57.6;0.0;64.5;0.0;76.8;0.0;76.8;339840.0;77.4;0.0;77.4;5777280.0;78.0;0.0;78.0;1472640.0;78.9;0.0;78.9;2567680.0;54.0;10006400.0;
54.3;0.0;54.6;0.0;57.9;0.0;64.8;0.0;77.1;0.0;77.1;339840.0;77.7;0.0;77.7;6154880.0;78.3;0.0;78.3;944000.0;79.2;0.0;79.2;3247360.0;54.3;10006400.0;
54.6;0.0;54.9;0.0;58.2;0.0;65.1;0.0;77.4;0.0;77.4;264320.0;78.0;0.0;78.0;6117120.0;78.6;0.0;78.6;1057280.0;79.5;0.0;79.5;3624960.0;54.6;10006400.0;
54.9;0.0;55.2;0.0;58.5;0.0;65.4;0.0;77.7;0.0;77.7;229173.333333;78.3;0.0;78.3;5965573.33333;78.9;0.0;78.9;1548160.0;79.8;0.0;79.8;3436160.0;54.9;9968640.0;
55.2;0.0;55.5;0.0;58.8;0.0;65.7;0.0;78.0;0.0;78.0;264320.0;78.6;0.0;78.6;5512453.33333;79.2;0.0;79.2;1699200.0;80.1;0.0;80.1;3322880.0;55.2;10009013.3333;
55.5;0.0;55.8;0.0;59.1;0.0;66.0;0.0;78.3;0.0;78.3;302080.0;78.9;0.0;78.9;5512960.0;79.5;0.0;79.5;1661440.0;80.4;0.0;80.4;3360640.0;55.5;10006400.0;
55.8;0.0;56.1;0.0;59.4;0.0;66.3;0.0;78.6;0.0;78.6;339840.0;79.2;0.0;79.2;4643973.33333;79.8;0.0;79.8;1585920.0;80.7;0.0;80.7;3285120.0;55.8;10006400.0;
56.1;0.0;56.4;0.0;59.7;0.0;66.6;0.0;78.9;0.0;78.9;377600.0;79.5;0.0;79.5;4266880.0;80.1;0.0;80.1;1548160.0;81.0;0.0;81.0;880800.0;56.1;10006400.0;
56.4;0.0;56.7;0.0;60.0;0.0;66.9;0.0;79.2;0.0;79.2;415360.0;79.8;0.0;79.8;4606720.0;80.4;0.0;80.4;1548160.0;81.3;0.0;81.3;4213.33333333;56.4;10006400.0;
56.7;0.0;57.0;0.0;60.3;0.0;67.2;0.0;79.5;0.0;79.5;415360.0;80.1;0.0;80.1;4757760.0;80.7;0.0;80.7;1510400.0;81.6;0.0;81.6;193040.0;56.7;9968640.0;
57.0;0.0;57.3;0.0;60.6;0.0;67.5;0.0;79.8;0.0;79.8;380213.333333;80.4;0.0;80.4;4757760.0;81.0;0.0;81.0;229226.666667;81.9;0.0;81.9;0.0;57.0;10006400.0;
57.3;0.0;57.6;0.0;60.9;0.0;67.8;0.0;80.1;0.0;80.1;377600.0;80.7;0.0;80.7;4833280.0;81.3;0.0;81.3;78133.3333333;82.2;0.0;82.2;2001280.0;57.3;10006400.0;
57.6;0.0;57.9;0.0;61.2;0.0;68.1;0.0;80.4;0.0;80.4;339840.0;81.0;0.0;81.0;8612160.0;81.6;0.0;81.6;113280.0;82.5;0.0;82.5;1661440.0;57.6;10006400.0;
57.9;0.0;58.2;0.0;61.5;0.0;68.4;0.0;80.7;0.0;80.7;377600.0;81.3;0.0;81.3;9930880.0;81.9;0.0;81.9;0.0;82.8;0.0;82.8;1699200.0;57.9;10006400.0;
58.2;0.0;58.5;0.0;61.8;0.0;68.7;0.0;81.0;0.0;81.0;264320.0;81.6;0.0;81.6;9477760.0;82.2;0.0;82.2;1132800.0;83.1;0.0;83.1;1812480.0;58.2;9971306.66667;
58.5;0.0;58.8;0.0;62.1;0.0;69.0;0.0;81.3;0.0;81.3;2613.33333333;81.9;0.0;81.9;10006400.0;82.5;0.0;82.5;792960.0;83.4;0.0;83.4;2605440.0;58.5;10024160.0;
58.8;0.0;59.1;0.0;62.4;0.0;69.3;0.0;81.6;0.0;81.6;188800.0;82.2;0.0;82.2;6608000.0;82.8;0.0;82.8;792960.0;83.7;0.0;83.7;2416640.0;58.8;9968640.0;
59.1;0.0;59.4;0.0;62.7;0.0;69.6;0.0;81.9;0.0;81.9;0.0;82.5;0.0;82.5;7363200.0;83.1;0.0;83.1;830720.0;84.0;0.0;84.0;2378880.0;59.1;10006400.0;
59.4;0.0;59.7;0.0;63.0;0.0;69.9;0.0;82.2;0.0;82.2;188800.0;82.8;0.0;82.8;7325440.0;83.4;0.0;83.4;1208320.0;84.3;0.0;84.3;2341120.0;59.4;10006400.0;
59.7;0.0;60.0;0.0;63.3;0.0;70.2;0.0;82.5;0.0;82.5;188800.0;83.1;0.0;83.1;7136640.0;83.7;0.0;83.7;1095040.0;84.6;0.0;84.6;2643200.0;59.7;10006400.0;
60.0;0.0;60.3;0.0;63.6;0.0;70.5;0.0;82.8;0.0;82.8;188800.0;83.4;0.0;83.4;5890560.0;84.0;0.0;84.0;1095040.0;84.9;0.0;84.9;2643200.0;60.0;10006400.0;
60.3;0.0;60.6;0.0;63.9;0.0;70.8;0.0;83.1;0.0;83.1;188800.0;83.7;0.0;83.7;6230400.0;84.3;0.0;84.3;1170560.0;85.2;0.0;85.2;3020800.0;60.3;10006400.0;
60.6;0.0;60.9;0.0;64.2;0.0;71.1;0.0;83.4;0.0;83.4;302080.0;84.0;0.0;84.0;6230400.0;84.6;0.0;84.6;1208320.0;85.5;0.0;85.5;2718720.0;60.6;9968640.0;
60.9;0.0;61.2;0.0;64.5;0.0;71.4;0.0;83.7;0.0;83.7;264320.0;84.3;0.0;84.3;6117120.0;84.9;0.0;84.9;1246080.0;85.8;0.0;85.8;2641760.0;60.9;10006400.0;
61.2;0.0;61.5;0.0;64.8;0.0;71.7;0.0;84.0;0.0;84.0;302080.0;84.6;0.0;84.6;5815040.0;85.2;0.0;85.2;1208320.0;86.1;0.0;86.1;3171840.0;61.2;10009013.3333;
61.5;0.0;61.8;0.0;65.1;0.0;72.0;0.0;84.3;0.0;84.3;377600.0;84.9;0.0;84.9;5815040.0;85.5;0.0;85.5;1283840.0;86.4;0.0;86.4;3964320.0;61.5;10006400.0;
61.8;0.0;62.1;0.0;65.4;0.0;72.3;0.0;84.6;0.0;84.6;339840.0;85.2;0.0;85.2;5588480.0;85.8;0.0;85.8;1472640.0;86.7;0.0;86.7;3700480.0;61.8;10009013.3333;
62.1;0.0;62.4;0.0;65.7;0.0;72.6;0.0;84.9;0.0;84.9;264320.0;85.5;0.0;85.5;5701253.33333;86.1;0.0;86.1;1472640.0;87.0;0.0;87.0;3549440.0;62.1;10006400.0;
62.4;0.0;62.7;0.0;66.0;0.0;72.9;0.0;85.2;0.0;85.2;188800.0;85.8;0.0;85.8;5511946.66667;86.4;0.0;86.4;1434880.0;87.3;0.0;87.3;3511680.0;62.4;9968640.0;
62.7;0.0;63.0;0.0;66.3;0.0;73.2;0.0;85.5;0.0;85.5;302080.0;86.1;0.0;86.1;4908293.33333;86.7;0.0;86.7;1661440.0;87.6;0.0;87.6;3511680.0;62.7;10006400.0;
63.0;0.0;63.3;0.0;66.6;0.0;73.5;0.0;85.8;0.0;85.8;377600.0;86.4;0.0;86.4;4190346.66667;87.0;0.0;87.0;1623680.0;87.9;0.0;87.9;3436160.0;63.0;10006400.0;
63.3;0.0;63.6;0.0;66.9;0.0;73.8;0.0;86.1;0.0;86.1;455733.333333;86.7;0.0;86.7;4229120.0;87.3;0.0;87.3;1623680.0;88.2;0.0;88.2;2190080.0;63.3;10006400.0;
63.6;0.0;63.9;0.0;67.2;0.0;74.1;0.0;86.4;0.0;86.4;415360.0;87.0;0.0;87.0;4380160.0;87.6;0.0;87.6;1623680.0;88.5;0.0;88.5;1548160.0;63.6;10006400.0;
63.9;0.0;64.2;0.0;67.5;0.0;74.4;0.0;86.7;0.0;86.7;415360.0;87.3;0.0;87.3;4455680.0;87.9;0.0;87.9;1585920.0;88.8;0.0;88.8;1585920.0;63.9;9968640.0;
64.2;0.0;64.5;0.0;67.8;0.0;74.7;0.0;87.0;0.0;87.0;415360.0;87.6;0.0;87.6;4493440.0;88.2;0.0;88.2;981760.0;89.1;0.0;89.1;2529920.0;64.2;10006400.0;
64.5;0.0;64.8;0.0;68.1;0.0;75.0;0.0;87.3;0.0;87.3;415360.0;87.9;0.0;87.9;4568960.0;88.5;0.0;88.5;717440.0;89.4;0.0;89.4;2567680.0;64.5;10009013.3333;
64.8;0.0;65.1;0.0;68.4;0.0;75.3;0.0;87.6;0.0;87.6;377600.0;88.2;0.0;88.2;6608000.0;88.8;0.0;88.8;717440.0;89.7;0.0;89.7;2832000.0;64.8;10006400.0;
65.1;0.0;65.4;0.0;68.7;0.0;75.6;0.0;87.9;0.0;87.9;415360.0;88.5;0.0;88.5;7476480.0;89.1;0.0;89.1;1132800.0;90.0;0.0;90.0;2718720.0;65.1;10006400.0;
65.4;0.0;65.7;0.0;69.0;0.0;75.9;0.0;88.2;0.0;88.2;226560.0;88.8;0.0;88.8;7514240.0;89.4;0.0;89.4;1095040.0;90.3;0.0;90.3;2114560.0;65.4;9971253.33333;
65.7;0.0;66.0;0.0;69.3;0.0;76.2;0.0;88.5;0.0;88.5;226560.0;89.1;0.0;89.1;5966080.0;89.7;0.0;89.7;1019520.0;90.6;0.0;90.6;2567680.0;65.7;10006400.0;
66.0;0.0;66.3;0.0;69.6;0.0;76.5;75520.0;88.8;0.0;88.8;188800.0;89.4;0.0;89.4;6154880.0;90.0;0.0;90.0;1359360.0;90.9;0.0;90.9;2869760.0;66.0;10009013.3333;
66.3;0.0;66.6;0.0;69.9;0.0;76.8;0.0;89.1;0.0;89.1;377600.0;89.7;0.0;89.7;5890560.0;90.3;0.0;90.3;1585920.0;91.2;0.0;91.2;2832000.0;66.3;10006400.0;
66.6;0.0;66.9;0.0;70.2;0.0;77.1;0.0;89.4;0.0;89.4;188800.0;90.0;0.0;90.0;5626240.0;90.6;0.0;90.6;1095040.0;91.5;0.0;91.5;2643200.0;66.6;10006400.0;
66.9;0.0;67.2;0.0;70.5;0.0;77.4;0.0;89.7;0.0;89.7;188800.0;90.3;0.0;90.3;5966080.0;90.9;0.0;90.9;1019520.0;91.8;0.0;91.8;2794240.0;66.9;10006400.0;
67.2;0.0;67.5;0.0;70.8;0.0;77.7;0.0;90.0;0.0;90.0;264320.0;90.6;0.0;90.6;6041600.0;91.2;0.0;91.2;1283840.0;92.1;0.0;92.1;2794240.0;67.2;9968640.0;
67.5;0.0;67.8;0.0;71.1;0.0;78.0;0.0;90.3;0.0;90.3;339840.0;90.9;0.0;90.9;5777280.0;91.5;0.0;91.5;1208320.0;92.4;0.0;92.4;2794240.0;67.5;10006400.0;
67.8;0.0;68.1;0.0;71.4;0.0;78.3;0.0;90.6;0.0;90.6;302080.0;91.2;0.0;91.2;5588480.0;91.8;0.0;91.8;1283840.0;92.7;0.0;92.7;2756480.0;67.8;10006400.0;
68.1;0.0;68.4;0.0;71.7;0.0;78.6;0.0;90.9;0.0;90.9;342453.333333;91.5;0.0;91.5;5815040.0;92.1;0.0;92.1;1283840.0;93.0;0.0;93.0;2718720.0;68.1;10006400.0;
68.4;0.0;68.7;0.0;72.0;0.0;78.9;0.0;91.2;0.0;91.2;302080.0;91.8;0.0;91.8;5588480.0;92.4;0.0;92.4;1246080.0;93.3;0.0;93.3;2756480.0;68.4;10006400.0;
68.7;0.0;69.0;0.0;72.3;0.0;79.2;0.0;91.5;0.0;91.5;302080.0;92.1;0.0;92.1;5626240.0;92.7;0.0;92.7;1283840.0;93.6;0.0;93.6;2832000.0;68.7;10006400.0;
69.0;0.0;69.3;0.0;72.6;0.0;79.5;0.0;91.8;0.0;91.8;339840.0;92.4;0.0;92.4;5626240.0;93.0;0.0;93.0;1246080.0;93.9;0.0;93.9;3285120.0;69.0;9968640.0;
69.3;0.0;69.6;0.0;72.9;0.0;79.8;0.0;92.1;0.0;92.1;302080.0;92.7;0.0;92.7;5664000.0;93.3;0.0;93.3;1283840.0;94.2;0.0;94.2;2944320.0;69.3;10006400.0;
69.6;0.0;69.9;0.0;73.2;0.0;80.1;0.0;92.4;0.0;92.4;339840.0;93.0;0.0;93.0;5739520.0;93.6;0.0;93.6;1246080.0;94.5;0.0;94.5;2643200.0;69.6;10009413.3333;
69.9;0.0;70.2;0.0;73.5;0.0;80.4;0.0;92.7;0.0;92.7;302080.0;93.3;0.0;93.3;5550720.0;93.9;0.0;93.9;1208320.0;94.8;0.0;94.8;3775040.0;69.9;9979573.33333;
70.2;0.0;70.5;0.0;73.8;0.0;80.7;0.0;93.0;0.0;93.0;302080.0;93.6;0.0;93.6;5588480.0;94.2;0.0;94.2;1434880.0;95.1;0.0;95.1;3813760.0;70.2;10010693.3333;
70.5;0.0;70.8;0.0;74.1;0.0;81.0;0.0;93.3;0.0;93.3;415360.0;93.9;0.0;93.9;5324160.0;94.5;0.0;94.5;1434880.0;95.4;0.0;95.4;3927040.0;70.5;10006400.0;
70.8;0.0;71.1;0.0;74.4;0.0;81.3;0.0;93.6;0.0;93.6;302080.0;94.2;0.0;94.2;5324160.0;94.8;0.0;94.8;1283840.0;95.7;0.0;95.7;3813760.0;70.8;10009013.3333;
71.1;0.0;71.4;0.0;74.7;0.0;81.6;0.0;93.9;0.0;93.9;188800.0;94.5;0.0;94.5;5550213.33333;95.1;0.0;95.1;1661440.0;96.0;0.0;96.0;3776000.0;71.1;10006400.0;
71.4;0.0;71.7;0.0;75.0;0.0;81.9;0.0;94.2;0.0;94.2;302080.0;94.8;0.0;94.8;4568453.33333;95.4;0.0;95.4;1736960.0;96.3;0.0;96.3;3738240.0;71.4;9968640.0;
71.7;0.0;72.0;0.0;75.3;0.0;82.2;0.0;94.5;0.0;94.5;377600.0;95.1;0.0;95.1;4229120.0;95.7;0.0;95.7;1699200.0;96.6;0.0;96.6;3058560.0;71.7;10006400.0;
72.0;0.0;72.3;0.0;75.6;0.0;82.5;0.0;94.8;0.0;94.8;377600.0;95.4;0.0;95.4;3851520.0;96.0;0.0;96.0;1661440.0;96.9;0.0;96.9;2039040.0;72.0;10006400.0;
72.3;0.0;72.6;0.0;75.9;0.0;82.8;0.0;95.1;0.0;95.1;302080.0;95.7;0.0;95.7;4040320.0;96.3;0.0;96.3;1661440.0;97.2;0.0;97.2;2114560.0;72.3;10006400.0;
72.6;0.0;72.9;0.0;76.2;0.0;83.1;0.0;95.4;0.0;95.4;453120.0;96.0;0.0;96.0;4153600.0;96.6;0.0;96.6;1359360.0;97.5;0.0;97.5;3209600.0;72.6;10006400.0;
72.9;0.0;73.2;0.0;76.5;0.0;83.4;0.0;95.7;0.0;95.7;455733.333333;96.3;0.0;96.3;4191360.0;96.9;0.0;96.9;868480.0;97.8;0.0;97.8;3058560.0;72.9;9971253.33333;
73.2;0.0;73.5;0.0;76.8;0.0;83.7;0.0;96.0;0.0;96.0;415360.0;96.6;0.0;96.6;5210880.0;97.2;0.0;97.2;944000.0;98.1;0.0;98.1;2114560.0;73.2;10006400.0;
73.5;0.0;73.8;0.0;77.1;0.0;84.0;0.0;96.3;0.0;96.3;415360.0;96.9;0.0;96.9;6796800.0;97.5;0.0;97.5;1095040.0;98.4;0.0;98.4;2567680.0;73.5;10009013.3333;
73.8;0.0;74.1;0.0;77.4;0.0;84.3;0.0;96.6;0.0;96.6;377600.0;97.2;0.0;97.2;6645760.0;97.8;0.0;97.8;1132800.0;98.7;0.0;98.7;3020800.0;73.8;10006400.0;
74.1;0.0;74.4;0.0;77.7;0.0;84.6;0.0;96.9;0.0;96.9;264320.0;97.5;0.0;97.5;5399680.0;98.1;0.0;98.1;1548160.0;99.0;0.0;99.0;1023973.33333;74.1;10006400.0;
74.4;0.0;74.7;0.0;78.0;0.0;84.9;0.0;97.2;0.0;97.2;302080.0;97.8;0.0;97.8;5588480.0;98.4;0.0;98.4;1510400.0;99.3;0.0;99.3;12960.0;74.4;10006400.0;
74.7;0.0;75.0;0.0;78.3;0.0;85.2;0.0;97.5;0.0;97.5;302080.0;98.1;0.0;98.1;6079360.0;98.7;0.0;98.7;981760.0;99.6;0.0;99.6;188800.0;74.7;9968640.0;
75.0;0.0;75.3;0.0;78.6;0.0;85.5;0.0;97.8;0.0;97.8;226560.0;98.4;0.0;98.4;5588480.0;99.0;0.0;99.0;345173.333333;99.9;0.0;99.9;717440.0;75.0;10006400.0;
75.3;0.0;75.6;0.0;78.9;0.0;85.8;0.0;98.1;0.0;98.1;264320.0;98.7;0.0;98.7;5626240.0;99.3;0.0;99.3;78133.3333333;100.2;0.0;100.2;2303360.0;75.3;10006400.0;
75.6;0.0;75.9;0.0;79.2;0.0;86.1;0.0;98.4;0.0;98.4;339840.0;99.0;0.0;99.0;8609280.0;99.6;0.0;99.6;113280.0;100.5;0.0;100.5;2454400.0;75.6;10006400.0;
75.9;0.0;76.2;0.0;79.5;0.0;86.4;0.0;98.7;0.0;98.7;339840.0;99.3;0.0;99.3;9704320.0;99.9;0.0;99.9;377600.0;100.8;0.0;100.8;2265600.0;75.9;10006400.0;
76.2;0.0;76.5;0.0;79.8;0.0;86.7;0.0;99.0;0.0;99.0;37760.0;99.6;0.0;99.6;9704320.0;100.2;0.0;100.2;868480.0;101.1;0.0;101.1;2152320.0;76.2;9971253.33333;
76.5;0.0;76.8;0.0;80.1;0.0;87.0;0.0;99.3;0.0;99.3;191413.333333;99.9;0.0;99.9;8722560.0;100.5;0.0;100.5;906240.0;101.4;0.0;101.4;2643200.0;76.5;10006400.0;
76.8;0.0;77.1;0.0;80.4;0.0;87.3;0.0;99.6;0.0;99.6;0.0;100.2;0.0;100.2;6608000.0;100.8;0.0;100.8;1208320.0;101.7;0.0;101.7;2718720.0;76.8;10006400.0;
77.1;0.0;77.4;0.0;80.7;0.0;87.6;0.0;99.9;0.0;99.9;188800.0;100.5;0.0;100.5;6419200.0;101.1;0.0;101.1;1359360.0;102.0;0.0;102.0;2680960.0;77.1;10006400.0;
77.4;0.0;77.7;0.0;81.0;0.0;87.9;0.0;100.2;0.0;100.2;226560.0;100.8;0.0;100.8;6230400.0;101.4;0.0;101.4;1246080.0;102.3;0.0;102.3;2869760.0;77.4;10006400.0;
77.7;0.0;78.0;0.0;81.3;0.0;88.2;0.0;100.5;0.0;100.5;226560.0;101.1;0.0;101.1;6117120.0;101.7;0.0;101.7;1321600.0;102.6;0.0;102.6;2983040.0;77.7;9971253.33333;
78.0;0.0;78.3;0.0;81.6;0.0;88.5;0.0;100.8;0.0;100.8;302080.0;101.4;0.0;101.4;5739520.0;102.0;0.0;102.0;1585920.0;102.9;0.0;102.9;2945280.0;78.0;10006400.0;
78.3;0.0;78.6;0.0;81.9;0.0;88.8;0.0;101.1;0.0;101.1;342453.333333;101.7;0.0;101.7;5626240.0;102.3;0.0;102.3;1434880.0;103.2;0.0;103.2;2869760.0;78.3;10005893.3333;
78.6;0.0;78.9;0.0;82.2;0.0;89.1;0.0;101.4;0.0;101.4;377600.0;102.0;0.0;102.0;5512960.0;102.6;0.0;102.6;1019520.0;103.5;0.0;103.5;2869760.0;78.6;10005413.3333;
78.9;0.0;79.2;0.0;82.5;0.0;89.4;0.0;101.7;0.0;101.7;339840.0;102.3;0.0;102.3;5399680.0;102.9;0.0;102.9;1283840.0;103.8;0.0;103.8;2907520.0;78.9;10006400.0;
79.2;0.0;79.5;0.0;82.8;0.0;89.7;0.0;102.0;0.0;102.0;229173.333333;102.6;0.0;102.6;5664000.0;103.2;0.0;103.2;1397120.0;104.1;0.0;104.1;2869760.0;79.2;10005893.3333;
79.5;0.0;79.8;0.0;83.1;0.0;90.0;0.0;102.3;0.0;102.3;264320.0;102.9;0.0;102.9;5399680.0;103.5;0.0;103.5;1359360.0;104.4;0.0;104.4;3058560.0;79.5;9968640.0;
79.8;0.0;80.1;0.0;83.4;0.0;90.3;0.0;102.6;0.0;102.6;339840.0;103.2;0.0;103.2;5399680.0;103.8;0.0;103.8;1397120.0;104.7;0.0;104.7;3360640.0;79.8;10009013.3333;
80.1;0.0;80.4;0.0;83.7;0.0;90.6;0.0;102.9;0.0;102.9;377600.0;103.5;0.0;103.5;5437440.0;104.1;0.0;104.1;1397120.0;105.0;0.0;105.0;2869760.0;80.1;10006400.0;
80.4;0.0;80.7;0.0;84.0;0.0;90.9;0.0;103.2;0.0;103.2;339840.0;103.8;0.0;103.8;5324160.0;104.4;0.0;104.4;1359360.0;105.3;0.0;105.3;2303360.0;80.4;10006400.0;
80.7;0.0;81.0;0.0;84.3;0.0;91.2;0.0;103.5;0.0;103.5;339840.0;104.1;0.0;104.1;5399680.0;104.7;0.0;104.7;1283840.0;105.6;0.0;105.6;2832000.0;80.7;10006400.0;
81.0;0.0;81.3;0.0;84.6;0.0;91.5;0.0;103.8;0.0;103.8;339840.0;104.4;0.0;104.4;5210880.0;105.0;0.0;105.0;1397120.0;105.9;0.0;105.9;2869760.0;81.0;9986506.66667;
81.3;0.0;81.6;0.0;84.9;0.0;91.8;0.0;104.1;0.0;104.1;339840.0;104.7;0.0;104.7;5059840.0;105.3;0.0;105.3;1510400.0;106.2;0.0;106.2;2756480.0;81.3;10015840.0;
81.6;0.0;81.9;0.0;85.2;0.0;92.1;0.0;104.4;0.0;104.4;377600.0;105.0;0.0;105.0;5399680.0;105.6;0.0;105.6;1434880.0;106.5;0.0;106.5;2832000.0;81.6;9972880.0;
81.9;0.0;82.2;0.0;85.5;0.0;92.4;0.0;104.7;0.0;104.7;302080.0;105.3;0.0;105.3;5815040.0;105.9;0.0;105.9;1510400.0;106.8;0.0;106.8;3134080.0;81.9;10006400.0;
82.2;75253.3333333;82.5;0.0;85.8;0.0;92.7;0.0;105.0;0.0;105.0;339840.0;105.6;0.0;105.6;5286400.0;106.2;0.0;106.2;1585920.0;107.1;0.0;107.1;2945280.0;82.2;10006133.3333;
82.5;0.0;82.8;0.0;86.1;0.0;93.0;0.0;105.3;0.0;105.3;377600.0;105.9;0.0;105.9;5173120.0;106.5;0.0;106.5;1246080.0;107.4;0.0;107.4;2869760.0;82.5;10006400.0;
82.8;0.0;83.1;0.0;86.4;0.0;93.3;0.0;105.6;0.0;105.6;415360.0;106.2;0.0;106.2;5399680.0;106.8;0.0;106.8;795626.666667;107.7;0.0;107.7;2983040.0;82.8;10006400.0;
83.1;0.0;83.4;0.0;86.7;0.0;93.6;0.0;105.9;0.0;105.9;453120.0;106.5;0.0;106.5;5701760.0;107.1;0.0;107.1;1321600.0;108.0;0.0;108.0;2983040.0;83.1;9968640.0;
83.4;0.0;83.7;0.0;87.0;0.0;93.9;0.0;106.2;0.0;106.2;264320.0;106.8;0.0;106.8;5739520.0;107.4;0.0;107.4;1321600.0;108.3;0.0;108.3;3171840.0;83.4;10006400.0;
83.7;0.0;84.0;0.0;87.3;0.0;94.2;0.0;106.5;0.0;106.5;226560.0;107.1;0.0;107.1;5361920.0;107.7;0.0;107.7;1246080.0;108.6;0.0;108.6;3134080.0;83.7;10006400.0;
84.0;0.0;84.3;0.0;87.6;0.0;94.5;0.0;106.8;0.0;106.8;339840.0;107.4;0.0;107.4;5361920.0;108.0;0.0;108.0;906240.0;108.9;0.0;108.9;3662720.0;84.0;10006400.0;
84.3;0.0;84.6;0.0;87.9;0.0;94.8;0.0;107.1;0.0;107.1;377600.0;107.7;0.0;107.7;5475200.0;108.3;0.0;108.3;1283840.0;109.2;0.0;109.2;3209600.0;84.3;10006400.0;
84.6;0.0;84.9;0.0;88.2;0.0;95.1;0.0;107.4;0.0;107.4;415360.0;108.0;0.0;108.0;5815040.0;108.6;0.0;108.6;1510400.0;109.5;0.0;109.5;3889280.0;84.6;10006400.0;
84.9;0.0;85.2;0.0;88.5;0.0;95.4;0.0;107.7;0.0;107.7;302080.0;108.3;0.0;108.3;5135360.0;108.9;0.0;108.9;1321600.0;109.8;0.0;109.8;3360640.0;84.9;9968640.0;
85.2;0.0;85.5;0.0;88.8;0.0;95.7;0.0;108.0;0.0;108.0;302080.0;108.6;0.0;108.6;4906773.33333;109.2;0.0;109.2;1699200.0;110.1;0.0;110.1;3624960.0;85.2;10006400.0;
85.5;0.0;85.8;0.0;89.1;0.0;96.0;0.0;108.3;0.0;108.3;415360.0;108.9;0.0;108.9;4680720.0;109.5;0.0;109.5;1888000.0;110.4;0.0;110.4;3662720.0;85.5;10005893.3333;
85.8;0.0;86.1;0.0;89.4;0.0;96.3;0.0;108.6;0.0;108.6;453120.0;109.2;0.0;109.2;4605706.66667;109.8;0.0;109.8;2001280.0;110.7;0.0;110.7;1376613.33333;85.8;10003946.6667;
86.1;0.0;86.4;0.0;89.7;0.0;96.6;0.0;108.9;0.0;108.9;339840.0;109.5;0.0;109.5;3624453.33333;110.1;0.0;110.1;1585920.0;111.0;0.0;111.0;193173.333333;86.1;10008506.6667;
86.4;0.0;86.7;0.0;90.0;0.0;96.9;0.0;109.2;0.0;109.2;490880.0;109.8;0.0;109.8;4153600.0;110.4;0.0;110.4;1397120.0;111.3;0.0;111.3;37760.0;86.4;10004906.6667;
86.7;0.0;87.0;0.0;90.3;0.0;97.2;0.0;109.5;0.0;109.5;566400.0;110.1;0.0;110.1;4417920.0;110.7;0.0;110.7;571733.333333;111.6;0.0;111.6;944000.0;86.7;10006400.0;
87.0;0.0;87.3;0.0;90.6;0.0;97.5;0.0;109.8;0.0;109.8;490880.0;110.4;0.0;110.4;4531200.0;111.0;0.0;111.0;191413.333333;111.9;0.0;111.9;1774720.0;87.0;9968640.0;
87.3;0.0;87.6;0.0;90.9;0.0;97.8;0.0;110.1;0.0;110.1;377600.0;110.7;0.0;110.7;8005120.0;111.3;0.0;111.3;151040.0;112.2;0.0;112.2;2076800.0;87.3;10006400.0;
87.6;0.0;87.9;0.0;91.2;0.0;98.1;0.0;110.4;0.0;110.4;415360.0;111.0;0.0;111.0;9405226.66667;111.6;0.0;111.6;490880.0;112.5;0.0;112.5;2227840.0;87.6;10006400.0;
87.9;0.0;88.2;0.0;91.5;0.0;98.4;0.0;110.7;0.0;110.7;40373.3333333;111.3;0.0;111.3;9666560.0;111.9;0.0;111.9;944000.0;112.8;0.0;112.8;2303360.0;87.9;10006400.0;
88.2;0.0;88.5;0.0;91.8;0.0;98.7;0.0;111.0;0.0;111.0;188800.0;111.6;0.0;111.6;8420480.0;112.2;0.0;112.2;1095040.0;113.1;0.0;113.1;2680960.0;88.2;10006400.0;
88.5;0.0;88.8;0.0;92.1;0.0;99.0;0.0;111.3;0.0;111.3;151040.0;111.9;0.0;111.9;7061120.0;112.5;0.0;112.5;1208320.0;113.4;0.0;113.4;2303360.0;88.5;9968640.0;
88.8;0.0;89.1;0.0;92.4;0.0;99.3;0.0;111.6;0.0;111.6;151040.0;112.2;0.0;112.2;6532480.0;112.8;0.0;112.8;1208320.0;113.7;0.0;113.7;2303360.0;88.8;10006400.0;
89.1;0.0;89.4;0.0;92.7;0.0;99.6;0.0;111.9;0.0;111.9;226560.0;112.5;0.0;112.5;6230400.0;113.1;0.0;113.1;1132800.0;114.0;0.0;114.0;2303360.0;89.1;10006400.0;
89.4;0.0;89.7;75520.0;93.0;0.0;99.9;0.0;112.2;0.0;112.2;302080.0;112.8;0.0;112.8;6154880.0;113.4;0.0;113.4;1132800.0;114.3;0.0;114.3;2756480.0;89.4;10006400.0;
89.7;0.0;90.0;0.0;93.3;0.0;100.2;0.0;112.5;0.0;112.5;339840.0;113.1;0.0;113.1;5739520.0;113.7;0.0;113.7;1132800.0;114.6;0.0;114.6;2453920.0;89.7;10006400.0;
90.0;0.0;90.3;0.0;93.6;0.0;100.5;0.0;112.8;0.0;112.8;302080.0;113.4;0.0;113.4;6268160.0;114.0;0.0;114.0;1170560.0;114.9;0.0;114.9;2529920.0;90.0;9968640.0;
90.3;0.0;90.6;0.0;93.9;0.0;100.8;0.0;113.1;0.0;113.1;453120.0;113.7;0.0;113.7;6268160.0;114.3;0.0;114.3;1095040.0;115.2;0.0;115.2;3171840.0;90.3;10006400.0;
90.6;0.0;90.9;0.0;94.2;0.0;101.1;0.0;113.4;0.0;113.4;302080.0;114.0;0.0;114.0;6192640.0;114.6;0.0;114.6;1246080.0;115.5;0.0;115.5;3360640.0;90.6;10006400.0;
90.9;0.0;91.2;0.0;94.5;0.0;101.4;0.0;113.7;0.0;113.7;302080.0;114.3;0.0;114.3;5701760.0;114.9;0.0;114.9;1283840.0;115.8;0.0;115.8;3058560.0;90.9;10009013.3333;
91.2;0.0;91.5;0.0;94.8;0.0;101.7;0.0;114.0;0.0;114.0;339840.0;114.6;0.0;114.6;5928320.0;115.2;0.0;115.2;1472640.0;116.1;0.0;116.1;2869760.0;91.2;10006400.0;
91.5;0.0;91.8;0.0;95.1;0.0;102.0;0.0;114.3;0.0;114.3;415360.0;114.9;0.0;114.9;5852800.0;115.5;0.0;115.5;1510400.0;116.4;0.0;116.4;2983040.0;91.5;9968640.0;
91.8;0.0;92.1;0.0;95.4;0.0;102.3;0.0;114.6;0.0;114.6;377600.0;115.2;0.0;115.2;4908800.0;115.8;0.0;115.8;1623680.0;116.7;0.0;116.7;2529920.0;91.8;10006400.0;
92.1;0.0;92.4;0.0;95.7;0.0;102.6;0.0;114.9;0.0;114.9;339840.0;115.5;0.0;115.5;4568960.0;116.1;0.0;116.1;1548160.0;117.0;0.0;117.0;2152320.0;92.1;10006400.0;
92.4;0.0;92.7;0.0;96.0;0.0;102.9;0.0;115.2;0.0;115.2;453120.0;115.8;0.0;115.8;4908800.0;116.4;0.0;116.4;1548160.0;117.3;0.0;117.3;2378880.0;92.4;10006400.0;
92.7;0.0;93.0;0.0;96.3;0.0;103.2;0.0;115.5;0.0;115.5;490880.0;116.1;0.0;116.1;5173120.0;116.7;0.0;116.7;1359360.0;117.6;0.0;117.6;3058560.0;92.7;10006400.0;
93.0;0.0;93.3;0.0;96.6;0.0;103.5;0.0;115.8;0.0;115.8;415360.0;116.4;0.0;116.4;5059840.0;117.0;0.0;117.0;1170560.0;117.9;0.0;117.9;2567680.0;93.0;10006400.0;
93.3;0.0;93.6;0.0;96.9;0.0;103.8;0.0;116.1;0.0;116.1;377600.0;116.7;0.0;116.7;5739520.0;117.3;0.0;117.3;1132800.0;118.2;0.0;118.2;2190080.0;93.3;10006400.0;
93.6;0.0;93.9;0.0;97.2;0.0;104.1;0.0;116.4;0.0;116.4;415360.0;117.0;0.0;117.0;6381440.0;117.6;0.0;117.6;1510400.0;118.5;0.0;118.5;2718720.0;93.6;9968640.0;
93.9;0.0;94.2;0.0;97.5;0.0;104.4;0.0;116.7;0.0;116.7;377600.0;117.3;0.0;117.3;6154880.0;117.9;0.0;117.9;1132800.0;118.8;0.0;118.8;2680960.0;93.9;10006400.0;
94.2;0.0;94.5;0.0;97.8;0.0;104.7;0.0;117.0;0.0;117.0;302080.0;117.6;0.0;117.6;5022080.0;118.2;0.0;118.2;1132800.0;119.1;0.0;119.1;2567680.0;94.2;10005440.0;
94.5;0.0;94.8;0.0;98.1;0.0;105.0;0.0;117.3;0.0;117.3;339840.0;117.9;0.0;117.9;5852800.0;118.5;0.0;118.5;1321600.0;119.4;0.0;119.4;2190080.0;94.5;10005893.3333;
94.8;0.0;95.1;0.0;98.4;0.0;105.3;0.0;117.6;0.0;117.6;415360.0;118.2;0.0;118.2;6381440.0;118.8;0.0;118.8;1359360.0;119.7;0.0;119.7;2454400.0;94.8;10004933.3333;
95.1;0.0;95.4;0.0;98.7;0.0;105.6;0.0;117.9;0.0;117.9;415360.0;118.5;0.0;118.5;5588480.0;119.1;0.0;119.1;1132800.0;120.0;0.0;120.0;2454400.0;95.1;10006400.0;
95.4;0.0;95.7;0.0;99.0;0.0;105.9;0.0;118.2;0.0;118.2;302080.0;118.8;0.0;118.8;5550720.0;119.4;0.0;119.4;1057280.0;;;;;95.4;9968640.0;
95.7;0.0;96.0;0.0;99.3;0.0;106.2;0.0;118.5;0.0;118.5;377600.0;119.1;0.0;119.1;5966080.0;119.7;0.0;119.7;1661440.0;;;;;95.7;10009013.3333;
96.0;0.0;96.3;0.0;99.6;0.0;106.5;0.0;118.8;0.0;118.8;415360.0;119.4;0.0;119.4;6456960.0;120.0;0.0;120.0;1132800.0;;;;;96.0;10006400.0;
96.3;0.0;96.6;0.0;99.9;0.0;106.8;0.0;119.1;0.0;119.1;339840.0;119.7;0.0;119.7;5437440.0;;;;;;;;;96.3;10006400.0;
96.6;0.0;96.9;0.0;100.2;0.0;107.1;0.0;119.4;0.0;119.4;302080.0;120.0;0.0;120.0;5966080.0;;;;;;;;;96.6;10006400.0;
96.9;0.0;97.2;0.0;100.5;0.0;107.4;0.0;119.7;0.0;119.7;453120.0;;;;;;;;;;;;;96.9;9968640.0;
97.2;0.0;97.5;0.0;100.8;0.0;107.7;0.0;120.0;0.0;120.0;415360.0;;;;;;;;;;;;;97.2;10006400.0;
97.5;0.0;97.8;0.0;101.1;0.0;108.0;0.0;;;;;;;;;;;;;;;;;97.5;10006400.0;
97.8;0.0;98.1;0.0;101.4;0.0;108.3;0.0;;;;;;;;;;;;;;;;;97.8;10006400.0;
98.1;0.0;98.4;0.0;101.7;0.0;108.6;0.0;;;;;;;;;;;;;;;;;98.1;10006400.0;
98.4;0.0;98.7;0.0;102.0;0.0;108.9;0.0;;;;;;;;;;;;;;;;;98.4;10006400.0;
98.7;0.0;99.0;0.0;102.3;0.0;109.2;0.0;;;;;;;;;;;;;;;;;98.7;9968640.0;
99.0;0.0;99.3;0.0;102.6;0.0;109.5;0.0;;;;;;;;;;;;;;;;;99.0;10016186.6667;
99.3;0.0;99.6;0.0;102.9;0.0;109.8;0.0;;;;;;;;;;;;;;;;;99.3;9986826.66667;
99.6;0.0;99.9;0.0;103.2;0.0;110.1;0.0;;;;;;;;;;;;;;;;;99.6;10006400.0;
99.9;0.0;100.2;0.0;103.5;0.0;110.4;0.0;;;;;;;;;;;;;;;;;99.9;10006400.0;
100.2;0.0;100.5;0.0;103.8;0.0;110.7;0.0;;;;;;;;;;;;;;;;;100.2;10006400.0;
100.5;0.0;100.8;0.0;104.1;0.0;111.0;0.0;;;;;;;;;;;;;;;;;100.5;10006400.0;
100.8;0.0;101.1;0.0;104.4;0.0;111.3;0.0;;;;;;;;;;;;;;;;;100.8;10006400.0;
101.1;0.0;101.4;0.0;104.7;0.0;111.6;0.0;;;;;;;;;;;;;;;;;101.1;9971253.33333;
101.4;0.0;101.7;0.0;105.0;0.0;111.9;0.0;;;;;;;;;;;;;;;;;101.4;10006400.0;
101.7;0.0;102.0;0.0;105.3;0.0;112.2;0.0;;;;;;;;;;;;;;;;;101.7;10006400.0;
102.0;0.0;102.3;0.0;105.6;0.0;112.5;0.0;;;;;;;;;;;;;;;;;102.0;10009013.3333;
102.3;0.0;102.6;0.0;105.9;0.0;112.8;0.0;;;;;;;;;;;;;;;;;102.3;9968640.0;
102.6;0.0;102.9;0.0;106.2;0.0;113.1;0.0;;;;;;;;;;;;;;;;;102.6;10006400.0;
102.9;0.0;103.2;0.0;106.5;0.0;113.4;0.0;;;;;;;;;;;;;;;;;102.9;10006400.0;
103.2;0.0;103.5;0.0;106.8;0.0;113.7;0.0;;;;;;;;;;;;;;;;;103.2;10006400.0;
103.5;0.0;103.8;0.0;107.1;0.0;114.0;0.0;;;;;;;;;;;;;;;;;103.5;10006400.0;
103.8;0.0;104.1;0.0;107.4;0.0;114.3;0.0;;;;;;;;;;;;;;;;;103.8;9968640.0;
104.1;0.0;104.4;0.0;107.7;0.0;114.6;0.0;;;;;;;;;;;;;;;;;104.1;10006400.0;
104.4;0.0;104.7;0.0;108.0;0.0;114.9;0.0;;;;;;;;;;;;;;;;;104.4;10006400.0;
104.7;0.0;105.0;0.0;108.3;0.0;115.2;0.0;;;;;;;;;;;;;;;;;104.7;10006400.0;
105.0;0.0;105.3;0.0;108.6;0.0;115.5;0.0;;;;;;;;;;;;;;;;;105.0;10006400.0;
105.3;0.0;105.6;0.0;108.9;0.0;115.8;0.0;;;;;;;;;;;;;;;;;105.3;10006400.0;
105.6;0.0;105.9;0.0;109.2;0.0;116.1;0.0;;;;;;;;;;;;;;;;;105.6;9968640.0;
105.9;0.0;106.2;0.0;109.5;0.0;116.4;0.0;;;;;;;;;;;;;;;;;105.9;10006400.0;
106.2;0.0;106.5;0.0;109.8;0.0;116.7;0.0;;;;;;;;;;;;;;;;;106.2;10006400.0;
106.5;0.0;106.8;0.0;110.1;0.0;117.0;0.0;;;;;;;;;;;;;;;;;106.5;10006400.0;
106.8;0.0;107.1;0.0;110.4;0.0;117.3;0.0;;;;;;;;;;;;;;;;;106.8;10009066.6667;
107.1;0.0;107.4;0.0;110.7;0.0;117.6;0.0;;;;;;;;;;;;;;;;;107.1;10006400.0;
107.4;0.0;107.7;0.0;111.0;0.0;117.9;0.0;;;;;;;;;;;;;;;;;107.4;9968640.0;
107.7;0.0;108.0;0.0;111.3;0.0;118.2;0.0;;;;;;;;;;;;;;;;;107.7;10006400.0;
108.0;0.0;108.3;0.0;111.6;0.0;118.5;0.0;;;;;;;;;;;;;;;;;108.0;10006400.0;
108.3;0.0;108.6;0.0;111.9;0.0;118.8;0.0;;;;;;;;;;;;;;;;;108.3;10006400.0;
108.6;0.0;108.9;0.0;112.2;0.0;119.1;0.0;;;;;;;;;;;;;;;;;108.6;10004373.3333;
108.9;0.0;109.2;0.0;112.5;0.0;119.4;0.0;;;;;;;;;;;;;;;;;108.9;10004880.0;
109.2;0.0;109.5;0.0;112.8;0.0;119.7;0.0;;;;;;;;;;;;;;;;;109.2;10005386.6667;
109.5;0.0;109.8;0.0;113.1;0.0;120.0;0.0;;;;;;;;;;;;;;;;;109.5;9968133.33333;
109.8;0.0;110.1;0.0;113.4;0.0;;;;;;;;;;;;;;;;;;;109.8;10006400.0;
110.1;0.0;110.4;0.0;113.7;0.0;;;;;;;;;;;;;;;;;;;110.1;10006400.0;
110.4;0.0;110.7;0.0;114.0;0.0;;;;;;;;;;;;;;;;;;;110.4;10006400.0;
110.7;0.0;111.0;0.0;114.3;0.0;;;;;;;;;;;;;;;;;;;110.7;9993840.0;
111.0;0.0;111.3;0.0;114.6;0.0;;;;;;;;;;;;;;;;;;;111.0;9978613.33333;
111.3;0.0;111.6;0.0;114.9;0.0;;;;;;;;;;;;;;;;;;;111.3;10006400.0;
111.6;0.0;111.9;0.0;115.2;0.0;;;;;;;;;;;;;;;;;;;111.6;10006400.0;
111.9;0.0;112.2;0.0;115.5;75226.6666667;;;;;;;;;;;;;;;;;;;111.9;10006400.0;
112.2;0.0;112.5;0.0;115.8;0.0;;;;;;;;;;;;;;;;;;;112.2;10006400.0;
112.5;0.0;112.8;0.0;116.1;0.0;;;;;;;;;;;;;;;;;;;112.5;10006400.0;
112.8;0.0;113.1;0.0;116.4;0.0;;;;;;;;;;;;;;;;;;;112.8;9968640.0;
113.1;0.0;113.4;0.0;116.7;0.0;;;;;;;;;;;;;;;;;;;113.1;10006400.0;
113.4;0.0;113.7;0.0;117.0;0.0;;;;;;;;;;;;;;;;;;;113.4;10006400.0;
113.7;0.0;114.0;0.0;117.3;0.0;;;;;;;;;;;;;;;;;;;113.7;10006400.0;
114.0;0.0;114.3;0.0;117.6;0.0;;;;;;;;;;;;;;;;;;;114.0;10006400.0;
114.3;0.0;114.6;0.0;117.9;0.0;;;;;;;;;;;;;;;;;;;114.3;9968640.0;
114.6;0.0;114.9;0.0;118.2;0.0;;;;;;;;;;;;;;;;;;;114.6;10005920.0;
114.9;0.0;115.2;0.0;118.5;0.0;;;;;;;;;;;;;;;;;;;114.9;10006400.0;
115.2;0.0;115.5;0.0;118.8;0.0;;;;;;;;;;;;;;;;;;;115.2;10006400.0;
115.5;0.0;115.8;0.0;119.1;0.0;;;;;;;;;;;;;;;;;;;115.5;10006106.6667;
115.8;0.0;116.1;0.0;119.4;0.0;;;;;;;;;;;;;;;;;;;115.8;10006400.0;
116.1;0.0;116.4;0.0;119.7;0.0;;;;;;;;;;;;;;;;;;;116.1;9968640.0;
116.4;0.0;116.7;0.0;120.0;0.0;;;;;;;;;;;;;;;;;;;116.4;10006400.0;
116.7;0.0;117.0;0.0;;;;;;;;;;;;;;;;;;;;;116.7;10006400.0;
117.0;0.0;117.3;0.0;;;;;;;;;;;;;;;;;;;;;117.0;10006400.0;
117.3;0.0;117.6;0.0;;;;;;;;;;;;;;;;;;;;;117.3;10006400.0;
117.6;0.0;117.9;0.0;;;;;;;;;;;;;;;;;;;;;117.6;10006400.0;
117.9;0.0;118.2;0.0;;;;;;;;;;;;;;;;;;;;;117.9;9968640.0;
118.2;0.0;118.5;0.0;;;;;;;;;;;;;;;;;;;;;118.2;10006400.0;
118.5;0.0;118.8;0.0;;;;;;;;;;;;;;;;;;;;;118.5;10006400.0;
118.8;0.0;119.1;0.0;;;;;;;;;;;;;;;;;;;;;118.8;10006400.0;
119.1;0.0;119.4;0.0;;;;;;;;;;;;;;;;;;;;;119.1;10006400.0;
119.4;0.0;119.7;0.0;;;;;;;;;;;;;;;;;;;;;119.4;10006400.0;
119.7;0.0;120.0;0.0;;;;;;;;;;;;;;;;;;;;;119.7;10006400.0;
120.0;0.0;;;;;;;;;;;;;;;;;;;;;;;120.0;9968640.0;


==> csv/QUIC4BBRRTTfairness.csv <==
0.000000;0.314962
0.300000;0.635254
0.600000;0.383460
0.900000;0.441055
1.200000;0.395114
1.500000;0.368722
1.800000;0.515326
2.100000;0.489339
2.400000;0.565433
2.700000;0.569488
3.000000;0.635818
3.300000;0.717402
3.600000;0.603978
3.900000;0.728759
4.200000;0.800203
4.500000;0.741838
4.800000;0.830912
5.100000;0.874510
5.400000;0.789259
5.700000;0.860493
6.000000;0.856633
6.300000;0.752622
6.600000;0.817992
6.900000;0.820583
7.200000;0.720237
7.500000;0.775030
7.800000;0.772913
8.100000;0.761081
8.400000;0.768342
8.700000;0.780932
9.000000;0.772461
9.300000;0.798354
9.600000;0.776565
9.900000;0.803414
10.200000;0.788143
10.500000;0.704972
10.800000;0.786627
11.100000;0.788972
11.400000;0.765227
11.700000;0.692662
12.000000;0.629612
12.300000;0.701123
12.600000;0.714355
12.900000;0.590392
13.200000;0.600105
13.500000;0.715680
13.800000;0.832539
14.100000;0.668021
14.400000;0.844595
14.700000;0.872951
15.000000;0.882219
15.300000;0.734275
15.600000;0.893445
15.900000;0.741154
16.200000;0.790438
16.500000;0.664046
16.800000;0.813672
17.100000;0.761124
17.400000;0.804996
17.700000;0.778192
18.000000;0.811973
18.300000;0.796982
18.600000;0.798625
18.900000;0.752248
19.200000;0.822696
19.500000;0.781981
19.800000;0.787536
20.100000;0.769497
20.400000;0.814757
20.700000;0.762405
21.000000;0.748594
21.300000;0.784467
21.600000;0.701315
21.900000;0.793184
22.200000;0.735606
22.500000;0.702224
22.800000;0.768289
23.100000;0.776892
23.400000;0.781417
23.700000;0.815136
24.000000;0.592716
24.300000;0.572221
24.600000;0.777841
24.900000;0.786272
25.200000;0.787895
25.500000;0.770236
25.800000;0.781312
26.100000;0.721849
26.400000;0.707683
26.700000;0.735803
27.000000;0.738715
27.300000;0.745775
27.600000;0.714326
27.900000;0.706924
28.200000;0.747861
28.500000;0.701156
28.800000;0.704397
29.100000;0.696858
29.400000;0.680524
29.700000;0.720366
30.000000;0.713747
30.300000;0.695869
30.600000;0.683515
30.900000;0.711820
31.200000;0.644755
31.500000;0.661137
31.800000;0.685520
32.100000;0.687701
32.400000;0.641763
32.700000;0.603856
33.000000;0.675772
33.300000;0.703933
33.600000;0.591918
33.900000;0.616078
34.200000;0.511458
34.500000;0.631767
34.800000;0.663678
35.100000;0.685163
35.400000;0.555041
35.700000;0.548375
36.000000;0.731223
36.300000;0.669176
36.600000;0.662987
36.900000;0.686397
37.200000;0.719344
37.500000;0.673359
37.800000;0.641658
38.100000;0.650940
38.400000;0.640334
38.700000;0.618126
39.000000;0.638483
39.300000;0.631854
39.600000;0.577589
39.900000;0.615898
40.200000;0.574199
40.500000;0.627636
40.800000;0.587593
41.100000;0.602704
41.400000;0.575092
41.700000;0.582976
42.000000;0.606632
42.300000;0.585540
42.600000;0.610635
42.900000;0.584740
43.200000;0.564274
43.500000;0.592318
43.800000;0.553718
44.100000;0.564844
44.400000;0.644283
44.700000;0.586552
45.000000;0.472719
45.300000;0.334781
45.600000;0.482875
45.900000;0.594802
46.200000;0.515545
46.500000;0.677467
46.800000;0.640214
47.100000;0.580194
47.400000;0.671884
47.700000;0.600207
48.000000;0.601380
48.300000;0.628403
48.600000;0.590503
48.900000;0.560434
49.200000;0.600190
49.500000;0.549459
49.800000;0.573268
50.100000;0.549171
50.400000;0.530353
50.700000;0.556459
51.000000;0.551508
51.300000;0.513831
51.600000;0.547207
51.900000;0.533024
52.200000;0.511210
52.500000;0.557203
52.800000;0.470367
53.100000;0.538801
53.400000;0.498214
53.700000;0.470029
54.000000;0.517890
54.300000;0.501518
54.600000;0.478256
54.900000;0.524926
55.200000;0.464842
55.500000;0.450656
55.800000;0.532504
56.100000;0.411928
56.400000;0.411123
56.700000;0.315457
57.000000;0.398096
57.300000;0.530046
57.600000;0.460177
57.900000;0.543993
58.200000;0.642873
58.500000;0.595908
58.800000;0.652686
59.100000;0.542476
59.400000;0.594357
59.700000;0.580222
60.000000;0.558824
60.300000;0.519304
60.600000;0.529544
60.900000;0.518976
61.200000;0.490335
61.500000;0.514514
61.800000;0.471512
62.100000;0.488340
62.400000;0.473457
62.700000;0.455882
63.000000;0.487854
63.300000;0.455344
63.600000;0.470857
63.900000;0.437591
64.200000;0.471274
64.500000;0.471448
64.800000;0.463046


==> csv/QUIC4BBRRTTthroughput.csv <==
-17.000000;0.000000;-16.000000;1.000000;-15.000000;2.000000;-14.000000;3.000000;-13.000000;4.000000;-12.000000;5.000000;-11.000000;6.000000;-10.000000;7.000000;-9.000000;8.000000
-17.000000;37760.000000;-0.200000;0.000000;-0.200000;2640.000000;0.700000;0.000000;0.700000;4853.333333;1.300000;0.000000;1.300000;2640.000000;1.900000;0.000000;1.900000;80640.000000
-16.700000;37760.000000;0.100000;0.000000;0.100000;2640.000000;1.000000;0.000000;1.000000;544986.666667;1.600000;0.000000;1.600000;156240.000000;2.200000;0.000000;2.200000;467200.000000
-16.400000;0.000000;0.400000;0.000000;0.400000;153600.000000;1.300000;0.000000;1.300000;1701893.333330;1.900000;0.000000;1.900000;53840.000000;2.500000;0.000000;2.500000;226560.000000
-16.100000;0.000000;0.700000;0.000000;0.700000;53840.000000;1.600000;0.000000;1.600000;5135360.000000;2.200000;0.000000;2.200000;1059840.000000;2.800000;0.000000;2.800000;795813.333333
-15.800000;0.000000;1.000000;0.000000;1.000000;1361920.000000;1.900000;0.000000;1.900000;8420480.000000;2.500000;0.000000;2.500000;302080.000000;3.100000;0.000000;3.100000;679680.000000
-15.500000;0.000000;1.300000;0.000000;1.300000;151040.000000;2.200000;0.000000;2.200000;7249920.000000;2.800000;0.000000;2.800000;0.000000;3.400000;0.000000;3.400000;1623680.000000
-15.200000;0.000000;1.600000;0.000000;1.600000;2492160.000000;2.500000;0.000000;2.500000;7816320.000000;3.100000;0.000000;3.100000;604160.000000;3.700000;0.000000;3.700000;981760.000000
-14.900000;0.000000;1.900000;0.000000;1.900000;1170560.000000;2.800000;0.000000;2.800000;6456960.000000;3.400000;0.000000;3.400000;1208320.000000;4.000000;0.000000;4.000000;528640.000000
-14.600000;0.000000;2.200000;0.000000;2.200000;1208320.000000;3.100000;0.000000;3.100000;6268160.000000;3.700000;0.000000;3.700000;755200.000000;4.300000;0.000000;4.300000;1812480.000000
-14.300000;0.000000;2.500000;0.000000;2.500000;1661440.000000;3.400000;0.000000;3.400000;5361920.000000;4.000000;0.000000;4.000000;377600.000000;4.600000;0.000000;4.600000;1321600.000000
-14.000000;0.000000;2.800000;0.000000;2.800000;2756480.000000;3.700000;0.000000;3.700000;6041600.000000;4.300000;0.000000;4.300000;1019520.000000;4.900000;0.000000;4.900000;1019520.000000
-13.700000;0.000000;3.100000;0.000000;3.100000;2416640.000000;4.000000;0.000000;4.000000;6268160.000000;4.600000;0.000000;4.600000;1170560.000000;5.200000;0.000000;5.200000;2378880.000000
-13.400000;0.000000;3.400000;0.000000;3.400000;1812480.000000;4.300000;0.000000;4.300000;4606720.000000;4.900000;0.000000;4.900000;75520.000000;5.500000;0.000000;5.500000;1585920.000000
-13.100000;0.000000;3.700000;0.000000;3.700000;2227840.000000;4.600000;0.000000;4.600000;5626240.000000;5.200000;0.000000;5.200000;830720.000000;5.800000;0.000000;5.800000;2756480.000000
-12.800000;0.000000;4.000000;0.000000;4.000000;2832000.000000;4.900000;0.000000;4.900000;6230400.000000;5.500000;0.000000;5.500000;1661440.000000;6.100000;0.000000;6.100000;2907520.000000
-12.500000;0.000000;4.300000;0.000000;4.300000;2492160.000000;5.200000;0.000000;5.200000;3927040.000000;5.800000;0.000000;5.800000;226560.000000;6.400000;0.000000;6.400000;2303360.000000
-12.200000;0.000000;4.600000;0.000000;4.600000;1888000.000000;5.500000;0.000000;5.500000;3662720.000000;6.100000;0.000000;6.100000;981760.000000;6.700000;0.000000;6.700000;3587200.000000
-11.900000;0.000000;4.900000;0.000000;4.900000;2643200.000000;5.800000;0.000000;5.800000;3851520.000000;6.400000;0.000000;6.400000;1359360.000000;7.000000;0.000000;7.000000;4342400.000000
-11.600000;0.000000;5.200000;0.000000;5.200000;2869760.000000;6.100000;0.000000;6.100000;3096320.000000;6.700000;0.000000;6.700000;339840.000000;7.300000;0.000000;7.300000;3776000.000000
-11.300000;0.000000;5.500000;0.000000;5.500000;3096320.000000;6.400000;0.000000;6.400000;2718720.000000;7.000000;0.000000;7.000000;868480.000000;7.600000;0.000000;7.600000;3624960.000000
-11.000000;0.000000;5.800000;0.000000;5.800000;3171840.000000;6.700000;0.000000;6.700000;2983040.000000;7.300000;0.000000;7.300000;1170560.000000;7.900000;0.000000;7.900000;4606720.000000
-10.700000;0.000000;6.100000;0.000000;6.100000;3020800.000000;7.000000;0.000000;7.000000;2378880.000000;7.600000;0.000000;7.600000;188800.000000;8.200000;0.000000;8.200000;3813760.000000
-10.400000;0.000000;6.400000;0.000000;6.400000;3624960.000000;7.300000;0.000000;7.300000;2378880.000000;7.900000;0.000000;7.900000;679680.000000;8.500000;0.000000;8.500000;3700480.000000
-10.100000;75520.000000;6.700000;0.000000;6.700000;3058560.000000;7.600000;0.000000;7.600000;2227840.000000;8.200000;0.000000;8.200000;792960.000000;8.800000;0.000000;8.800000;4002560.000000
-9.800000;0.000000;7.000000;0.000000;7.000000;2416640.000000;7.900000;0.000000;7.900000;1812480.000000;8.500000;0.000000;8.500000;339840.000000;9.100000;0.000000;9.100000;4115840.000000
-9.500000;0.000000;7.300000;0.000000;7.300000;2680960.000000;8.200000;0.000000;8.200000;2945280.000000;8.800000;0.000000;8.800000;264320.000000;9.400000;0.000000;9.400000;3738240.000000
-9.200000;0.000000;7.600000;0.000000;7.600000;3964800.000000;8.500000;0.000000;8.500000;3020800.000000;9.100000;0.000000;9.100000;302080.000000;9.700000;0.000000;9.700000;4304640.000000
-8.900000;0.000000;7.900000;0.000000;7.900000;2907520.000000;8.800000;0.000000;8.800000;2303360.000000;9.400000;0.000000;9.400000;302080.000000;10.000000;0.000000;10.000000;3927040.000000
-8.600000;0.000000;8.200000;0.000000;8.200000;2454400.000000;9.100000;0.000000;9.100000;2907520.000000;9.700000;0.000000;9.700000;302080.000000;10.300000;0.000000;10.300000;3889280.000000
-8.300000;0.000000;8.500000;0.000000;8.500000;2907520.000000;9.400000;0.000000;9.400000;3020800.000000;10.000000;0.000000;10.000000;339840.000000;10.600000;0.000000;10.600000;4040320.000000
-8.000000;0.000000;8.800000;0.000000;8.800000;3436160.000000;9.700000;0.000000;9.700000;2756480.000000;10.300000;0.000000;10.300000;302080.000000;10.900000;0.000000;10.900000;4115840.000000
-7.700000;0.000000;9.100000;0.000000;9.100000;2680960.000000;10.000000;0.000000;10.000000;2945280.000000;10.600000;0.000000;10.600000;302080.000000;11.200000;0.000000;11.200000;3020800.000000
-7.400000;0.000000;9.400000;0.000000;9.400000;2945280.000000;10.300000;0.000000;10.300000;2794240.000000;10.900000;0.000000;10.900000;302080.000000;11.500000;0.000000;11.500000;1812480.000000
-7.100000;0.000000;9.700000;0.000000;9.700000;2643200.000000;10.600000;0.000000;10.600000;2794240.000000;11.200000;0.000000;11.200000;377600.000000;11.800000;0.000000;11.800000;1925760.000000
-6.800000;0.000000;10.000000;0.000000;10.000000;2794240.000000;10.900000;0.000000;10.900000;3058560.000000;11.500000;0.000000;11.500000;377600.000000;12.100000;0.000000;12.100000;3927040.000000
-6.500000;0.000000;10.300000;0.000000;10.300000;3020800.000000;11.200000;0.000000;11.200000;3436160.000000;11.800000;0.000000;11.800000;453120.000000;12.400000;0.000000;12.400000;6608000.000000
-6.200000;0.000000;10.600000;0.000000;10.600000;2832000.000000;11.500000;0.000000;11.500000;3738240.000000;12.100000;0.000000;12.100000;418026.666667;12.700000;0.000000;12.700000;4179226.666670
-5.900000;0.000000;10.900000;0.000000;10.900000;2529920.000000;11.800000;0.000000;11.800000;3927040.000000;12.400000;0.000000;12.400000;490880.000000;13.000000;0.000000;13.000000;2529920.000000
-5.600000;0.000000;11.200000;0.000000;11.200000;3171840.000000;12.100000;0.000000;12.100000;3927040.000000;12.700000;0.000000;12.700000;153706.666667;13.300000;0.000000;13.300000;3360640.000000
-5.300000;0.000000;11.500000;0.000000;11.500000;4078080.000000;12.400000;0.000000;12.400000;1632266.666670;13.000000;0.000000;13.000000;151040.000000;13.600000;0.000000;13.600000;2945280.000000
-5.000000;0.000000;11.800000;0.000000;11.800000;3700480.000000;12.700000;0.000000;12.700000;205893.333333;13.300000;0.000000;13.300000;755200.000000;13.900000;0.000000;13.900000;2983040.000000
-4.700000;0.000000;12.100000;0.000000;12.100000;1699200.000000;13.000000;0.000000;13.000000;5135360.000000;13.600000;0.000000;13.600000;641920.000000;14.200000;0.000000;14.200000;2718720.000000
-4.400000;0.000000;12.400000;0.000000;12.400000;1286506.666670;13.300000;0.000000;13.300000;4644480.000000;13.900000;0.000000;13.900000;717440.000000;14.500000;0.000000;14.500000;3285120.000000
-4.100000;0.000000;12.700000;0.000000;12.700000;10666.666667;13.600000;0.000000;13.600000;4078080.000000;14.200000;0.000000;14.200000;755200.000000;14.800000;0.000000;14.800000;3322880.000000
-3.800000;0.000000;13.000000;0.000000;13.000000;188800.000000;13.900000;0.000000;13.900000;4002560.000000;14.500000;0.000000;14.500000;604160.000000;15.100000;0.000000;15.100000;3398400.000000
-3.500000;0.000000;13.300000;0.000000;13.300000;1246080.000000;14.200000;0.000000;14.200000;4342400.000000;14.800000;0.000000;14.800000;641920.000000;15.400000;0.000000;15.400000;3511680.000000
-3.200000;0.000000;13.600000;0.000000;13.600000;2341120.000000;14.500000;0.000000;14.500000;3549440.000000;15.100000;0.000000;15.100000;755200.000000;15.700000;0.000000;15.700000;3511680.000000
-2.900000;0.000000;13.900000;0.000000;13.900000;2303360.000000;14.800000;0.000000;14.800000;3473920.000000;15.400000;0.000000;15.400000;755200.000000;16.000000;0.000000;16.000000;427040.000000
-2.600000;0.000000;14.200000;0.000000;14.200000;2152320.000000;15.100000;0.000000;15.100000;3134080.000000;15.700000;0.000000;15.700000;792960.000000;16.300000;0.000000;16.300000;3360640.000000
-2.300000;0.000000;14.500000;0.000000;14.500000;2567680.000000;15.400000;0.000000;15.400000;2945280.000000;16.000000;0.000000;16.000000;1095040.000000;16.600000;0.000000;16.600000;1434880.000000
-2.000000;0.000000;14.800000;0.000000;14.800000;2567680.000000;15.700000;0.000000;15.700000;2907520.000000;16.300000;0.000000;16.300000;906240.000000;16.900000;0.000000;16.900000;3096320.000000
-1.700000;0.000000;15.100000;0.000000;15.100000;2718720.000000;16.000000;0.000000;16.000000;3700480.000000;16.600000;0.000000;16.600000;380266.666667;17.200000;0.000000;17.200000;1510400.000000
-1.400000;0.000000;15.400000;0.000000;15.400000;2794240.000000;16.300000;0.000000;16.300000;2832000.000000;16.900000;0.000000;16.900000;981760.000000;17.500000;0.000000;17.500000;3058560.000000
-1.100000;0.000000;15.700000;0.000000;15.700000;2794240.000000;16.600000;0.000000;16.600000;4493440.000000;17.200000;0.000000;17.200000;717440.000000;17.800000;0.000000;17.800000;1585920.000000
-0.800000;0.000000;16.000000;0.000000;16.000000;4757760.000000;16.900000;0.000000;16.900000;2794240.000000;17.500000;0.000000;17.500000;717440.000000;18.100000;0.000000;18.100000;2832000.000000
-0.500000;0.000000;16.300000;0.000000;16.300000;2907520.000000;17.200000;0.000000;17.200000;4229120.000000;17.800000;0.000000;17.800000;944000.000000;18.400000;0.000000;18.400000;456453.333333
-0.200000;0.000000;16.600000;0.000000;16.600000;3700480.000000;17.500000;0.000000;17.500000;2869760.000000;18.100000;0.000000;18.100000;604160.000000;18.700000;0.000000;18.700000;2303360.000000
0.100000;0.000000;16.900000;0.000000;16.900000;3134080.000000;17.800000;0.000000;17.800000;3776000.000000;18.400000;0.000000;18.400000;1019520.000000;19.000000;0.000000;19.000000;981760.000000
0.400000;0.000000;17.200000;0.000000;17.200000;3511680.000000;18.100000;0.000000;18.100000;3360640.000000;18.700000;0.000000;18.700000;792960.000000;19.300000;0.000000;19.300000;1661440.000000
0.700000;0.000000;17.500000;0.000000;17.500000;3360640.000000;18.400000;0.000000;18.400000;4229120.000000;19.000000;0.000000;19.000000;755200.000000;19.600000;0.000000;19.600000;1774720.000000
1.000000;0.000000;17.800000;0.000000;17.800000;3700480.000000;18.700000;0.000000;18.700000;3398400.000000;19.300000;0.000000;19.300000;944000.000000;19.900000;0.000000;19.900000;1623680.000000
1.300000;0.000000;18.100000;0.000000;18.100000;3209600.000000;19.000000;0.000000;19.000000;4191360.000000;19.600000;0.000000;19.600000;830720.000000;20.200000;0.000000;20.200000;1888000.000000
1.600000;0.000000;18.400000;0.000000;18.400000;4304640.000000;19.300000;0.000000;19.300000;3360640.000000;19.900000;0.000000;19.900000;944000.000000;20.500000;0.000000;20.500000;1812480.000000
1.900000;0.000000;18.700000;0.000000;18.700000;3511680.000000;19.600000;0.000000;19.600000;4531200.000000;20.200000;0.000000;20.200000;830720.000000;20.800000;0.000000;20.800000;1510400.000000
2.200000;0.000000;19.000000;0.000000;19.000000;4040320.000000;19.900000;0.000000;19.900000;2983040.000000;20.500000;0.000000;20.500000;944000.000000;21.100000;0.000000;21.100000;1963520.000000
2.500000;0.000000;19.300000;0.000000;19.300000;4040320.000000;20.200000;0.000000;20.200000;3776000.000000;20.800000;0.000000;20.800000;868480.000000;21.400000;0.000000;21.400000;1623680.000000
2.800000;0.000000;19.600000;0.000000;19.600000;2869760.000000;20.500000;0.000000;20.500000;3171840.000000;21.100000;0.000000;21.100000;944000.000000;21.700000;0.000000;21.700000;981760.000000
3.100000;0.000000;19.900000;0.000000;19.900000;4455680.000000;20.800000;0.000000;20.800000;3776000.000000;21.400000;0.000000;21.400000;868480.000000;22.000000;0.000000;22.000000;1661440.000000
3.400000;0.000000;20.200000;0.000000;20.200000;3511680.000000;21.100000;0.000000;21.100000;3134080.000000;21.700000;0.000000;21.700000;1132800.000000;22.300000;0.000000;22.300000;1246080.000000
3.700000;0.000000;20.500000;0.000000;20.500000;4040320.000000;21.400000;0.000000;21.400000;3700480.000000;22.000000;0.000000;22.000000;906240.000000;22.600000;0.000000;22.600000;1321600.000000
4.000000;0.000000;20.800000;0.000000;20.800000;3851520.000000;21.700000;0.000000;21.700000;3285120.000000;22.300000;0.000000;22.300000;641920.000000;22.900000;0.000000;22.900000;1359360.000000
4.300000;75520.000000;21.100000;0.000000;21.100000;3964800.000000;22.000000;0.000000;22.000000;3398400.000000;22.600000;0.000000;22.600000;1132800.000000;23.200000;0.000000;23.200000;1208320.000000
4.600000;0.000000;21.400000;0.000000;21.400000;3813760.000000;22.300000;0.000000;22.300000;3398400.000000;22.900000;0.000000;22.900000;981760.000000;23.500000;0.000000;23.500000;570640.000000
4.900000;0.000000;21.700000;0.000000;21.700000;4606720.000000;22.600000;0.000000;22.600000;3624960.000000;23.200000;0.000000;23.200000;944000.000000;23.800000;0.000000;23.800000;1963520.000000
5.200000;0.000000;22.000000;0.000000;22.000000;4040320.000000;22.900000;0.000000;22.900000;3813760.000000;23.500000;0.000000;23.500000;191413.333333;24.100000;0.000000;24.100000;2227840.000000
5.500000;0.000000;22.300000;0.000000;22.300000;4682240.000000;23.200000;0.000000;23.200000;3662720.000000;23.800000;0.000000;23.800000;188800.000000;24.400000;0.000000;24.400000;1963520.000000
5.800000;0.000000;22.600000;0.000000;22.600000;3927040.000000;23.500000;0.000000;23.500000;1561040.000000;24.100000;0.000000;24.100000;868480.000000;24.700000;0.000000;24.700000;1925760.000000
6.100000;0.000000;22.900000;0.000000;22.900000;3851520.000000;23.800000;0.000000;23.800000;1397120.000000;24.400000;0.000000;24.400000;981760.000000;25.000000;0.000000;25.000000;1963520.000000
6.400000;0.000000;23.200000;0.000000;23.200000;4191360.000000;24.100000;0.000000;24.100000;3889280.000000;24.700000;0.000000;24.700000;830720.000000;25.300000;0.000000;25.300000;1774720.000000
6.700000;0.000000;23.500000;0.000000;23.500000;3028800.000000;24.400000;0.000000;24.400000;3398400.000000;25.000000;0.000000;25.000000;792960.000000;25.600000;0.000000;25.600000;1623680.000000
7.000000;0.000000;23.800000;0.000000;23.800000;196800.000000;24.700000;0.000000;24.700000;3436160.000000;25.300000;0.000000;25.300000;830720.000000;25.900000;0.000000;25.900000;1397120.000000
7.300000;0.000000;24.100000;0.000000;24.100000;0.000000;25.000000;0.000000;25.000000;3398400.000000;25.600000;0.000000;25.600000;944000.000000;26.200000;0.000000;26.200000;1397120.000000
7.600000;0.000000;24.400000;0.000000;24.400000;3247360.000000;25.300000;0.000000;25.300000;3813760.000000;25.900000;0.000000;25.900000;830720.000000;26.500000;0.000000;26.500000;1397120.000000
7.900000;0.000000;24.700000;0.000000;24.700000;3813760.000000;25.600000;0.000000;25.600000;3096320.000000;26.200000;0.000000;26.200000;944000.000000;26.800000;0.000000;26.800000;1321600.000000
8.200000;0.000000;25.000000;0.000000;25.000000;3851520.000000;25.900000;0.000000;25.900000;3247360.000000;26.500000;0.000000;26.500000;1057280.000000;27.100000;0.000000;27.100000;1246080.000000
8.500000;0.000000;25.300000;0.000000;25.300000;3549440.000000;26.200000;0.000000;26.200000;3738240.000000;26.800000;0.000000;26.800000;944000.000000;27.400000;0.000000;27.400000;1208320.000000
8.800000;0.000000;25.600000;0.000000;25.600000;4342400.000000;26.500000;0.000000;26.500000;3700480.000000;27.100000;0.000000;27.100000;1170560.000000;27.700000;0.000000;27.700000;1359360.000000
9.100000;0.000000;25.900000;0.000000;25.900000;4531200.000000;26.800000;0.000000;26.800000;3624960.000000;27.400000;0.000000;27.400000;830720.000000;28.000000;0.000000;28.000000;1170560.000000
9.400000;0.000000;26.200000;0.000000;26.200000;3927040.000000;27.100000;0.000000;27.100000;3360640.000000;27.700000;0.000000;27.700000;944000.000000;28.300000;0.000000;28.300000;682720.000000
9.700000;0.000000;26.500000;0.000000;26.500000;3851520.000000;27.400000;0.000000;27.400000;3436160.000000;28.000000;0.000000;28.000000;1019520.000000;28.600000;0.000000;28.600000;830720.000000
10.000000;0.000000;26.800000;0.000000;26.800000;4115840.000000;27.700000;0.000000;27.700000;3247360.000000;28.300000;0.000000;28.300000;1095040.000000;28.900000;0.000000;28.900000;868480.000000
10.300000;0.000000;27.100000;0.000000;27.100000;4191360.000000;28.000000;0.000000;28.000000;3511680.000000;28.600000;0.000000;28.600000;1095040.000000;29.200000;0.000000;29.200000;981760.000000
10.600000;0.000000;27.400000;0.000000;27.400000;4531200.000000;28.300000;0.000000;28.300000;3398400.000000;28.900000;0.000000;28.900000;1132800.000000;29.500000;0.000000;29.500000;792960.000000
10.900000;0.000000;27.700000;0.000000;27.700000;4455680.000000;28.600000;0.000000;28.600000;3473920.000000;29.200000;0.000000;29.200000;906240.000000;29.800000;0.000000;29.800000;906240.000000
11.200000;0.000000;28.000000;0.000000;28.000000;4304640.000000;28.900000;0.000000;28.900000;3171840.000000;29.500000;0.000000;29.500000;1283840.000000;30.100000;0.000000;30.100000;868480.000000
11.500000;0.000000;28.300000;0.000000;28.300000;4795520.000000;29.200000;0.000000;29.200000;3285120.000000;29.800000;0.000000;29.800000;1132800.000000;30.400000;0.000000;30.400000;792960.000000
11.800000;0.000000;28.600000;0.000000;28.600000;4606720.000000;29.500000;0.000000;29.500000;3473920.000000;30.100000;0.000000;30.100000;906240.000000;30.700000;0.000000;30.700000;944000.000000
12.100000;0.000000;28.900000;0.000000;28.900000;4833280.000000;29.800000;0.000000;29.800000;3549440.000000;30.400000;0.000000;30.400000;1170560.000000;31.000000;0.000000;31.000000;717440.000000
12.400000;0.000000;29.200000;0.000000;29.200000;4833280.000000;30.100000;0.000000;30.100000;3511680.000000;30.700000;0.000000;30.700000;1132800.000000;31.300000;0.000000;31.300000;604160.000000
12.700000;0.000000;29.500000;0.000000;29.500000;4455680.000000;30.400000;0.000000;30.400000;3247360.000000;31.000000;0.000000;31.000000;1208320.000000;31.600000;0.000000;31.600000;755200.000000
13.000000;0.000000;29.800000;0.000000;29.800000;4417920.000000;30.700000;0.000000;30.700000;3171840.000000;31.300000;0.000000;31.300000;1170560.000000;31.900000;0.000000;31.900000;717440.000000
13.300000;0.000000;30.100000;0.000000;30.100000;4682240.000000;31.000000;0.000000;31.000000;3209600.000000;31.600000;0.000000;31.600000;1208320.000000;32.200000;0.000000;32.200000;641920.000000
13.600000;0.000000;30.400000;0.000000;30.400000;4795520.000000;31.300000;0.000000;31.300000;3360640.000000;31.900000;0.000000;31.900000;1208320.000000;32.500000;0.000000;32.500000;566400.000000
13.900000;0.000000;30.700000;0.000000;30.700000;4757760.000000;31.600000;0.000000;31.600000;3058560.000000;32.200000;0.000000;32.200000;1510400.000000;32.800000;0.000000;32.800000;604160.000000
14.200000;0.000000;31.000000;0.000000;31.000000;4795520.000000;31.900000;0.000000;31.900000;3247360.000000;32.500000;0.000000;32.500000;830720.000000;33.100000;0.000000;33.100000;566400.000000
14.500000;0.000000;31.300000;0.000000;31.300000;4871040.000000;32.200000;0.000000;32.200000;2344213.333330;32.800000;0.000000;32.800000;1472640.000000;33.400000;0.000000;33.400000;453120.000000
14.800000;0.000000;31.600000;0.000000;31.600000;4984320.000000;32.500000;0.000000;32.500000;2945280.000000;33.100000;0.000000;33.100000;1472640.000000;33.700000;0.000000;33.700000;528640.000000
15.100000;0.000000;31.900000;0.000000;31.900000;4795520.000000;32.800000;0.000000;32.800000;3096320.000000;33.400000;0.000000;33.400000;1246080.000000;34.000000;0.000000;34.000000;604160.000000
15.400000;0.000000;32.200000;0.000000;32.200000;5512960.000000;33.100000;0.000000;33.100000;3058560.000000;33.700000;0.000000;33.700000;1321600.000000;34.300000;0.000000;34.300000;453120.000000
15.700000;0.000000;32.500000;0.000000;32.500000;5664000.000000;33.400000;0.000000;33.400000;3096320.000000;34.000000;0.000000;34.000000;1283840.000000;34.600000;0.000000;34.600000;188800.000000
16.000000;0.000000;32.800000;0.000000;32.800000;4833280.000000;33.700000;0.000000;33.700000;2756480.000000;34.300000;0.000000;34.300000;1321600.000000;34.900000;0.000000;34.900000;531600.000000
16.300000;0.000000;33.100000;0.000000;33.100000;4908800.000000;34.000000;0.000000;34.000000;2869760.000000;34.600000;0.000000;34.600000;1095040.000000;35.200000;0.000000;35.200000;981760.000000
16.600000;0.000000;33.400000;0.000000;33.400000;5173120.000000;34.300000;0.000000;34.300000;2718720.000000;34.900000;0.000000;34.900000;194080.000000;35.500000;0.000000;35.500000;1057280.000000
16.900000;0.000000;33.700000;0.000000;33.700000;5399680.000000;34.600000;0.000000;34.600000;3020800.000000;35.200000;0.000000;35.200000;490880.000000;35.800000;0.000000;35.800000;944000.000000
17.200000;0.000000;34.000000;0.000000;34.000000;5248640.000000;34.900000;0.000000;34.900000;276986.666667;35.500000;0.000000;35.500000;1397120.000000;36.100000;0.000000;36.100000;981760.000000
17.500000;0.000000;34.300000;0.000000;34.300000;5512960.000000;35.200000;0.000000;35.200000;2341120.000000;35.800000;0.000000;35.800000;1208320.000000;36.400000;0.000000;36.400000;717440.000000
17.800000;0.000000;34.600000;0.000000;34.600000;5701760.000000;35.500000;0.000000;35.500000;3738240.000000;36.100000;0.000000;36.100000;1132800.000000;36.700000;0.000000;36.700000;755200.000000
18.100000;0.000000;34.900000;0.000000;34.900000;4730666.666670;35.800000;0.000000;35.800000;3322880.000000;36.400000;0.000000;36.400000;1019520.000000;37.000000;0.000000;37.000000;717440.000000
18.400000;0.000000;35.200000;0.000000;35.200000;199466.666667;36.100000;0.000000;36.100000;3247360.000000;36.700000;0.000000;36.700000;1132800.000000;37.300000;0.000000;37.300000;641920.000000
18.700000;0.000000;35.500000;0.000000;35.500000;0.000000;36.400000;0.000000;36.400000;3058560.000000;37.000000;0.000000;37.000000;1397120.000000;37.600000;0.000000;37.600000;604160.000000
19.000000;0.000000;35.800000;0.000000;35.800000;3964800.000000;36.700000;0.000000;36.700000;3398400.000000;37.300000;0.000000;37.300000;1397120.000000;37.900000;0.000000;37.900000;528640.000000
19.300000;0.000000;36.100000;0.000000;36.100000;4644480.000000;37.000000;0.000000;37.000000;3851520.000000;37.600000;0.000000;37.600000;981760.000000;38.200000;0.000000;38.200000;566400.000000
19.600000;0.000000;36.400000;0.000000;36.400000;5210880.000000;37.300000;0.000000;37.300000;3285120.000000;37.900000;0.000000;37.900000;1246080.000000;38.500000;0.000000;38.500000;528640.000000
19.900000;0.000000;36.700000;0.000000;36.700000;4720000.000000;37.600000;0.000000;37.600000;3209600.000000;38.200000;0.000000;38.200000;1321600.000000;38.800000;0.000000;38.800000;490880.000000
20.200000;0.000000;37.000000;0.000000;37.000000;4002560.000000;37.900000;0.000000;37.900000;3171840.000000;38.500000;0.000000;38.500000;1321600.000000;39.100000;0.000000;39.100000;490880.000000
20.500000;0.000000;37.300000;0.000000;37.300000;4682240.000000;38.200000;0.000000;38.200000;2907520.000000;38.800000;0.000000;38.800000;1321600.000000;39.400000;0.000000;39.400000;415360.000000
20.800000;0.000000;37.600000;0.000000;37.600000;5210880.000000;38.500000;0.000000;38.500000;2945280.000000;39.100000;0.000000;39.100000;1246080.000000;39.700000;0.000000;39.700000;415360.000000
21.100000;0.000000;37.900000;0.000000;37.900000;5059840.000000;38.800000;0.000000;38.800000;2794240.000000;39.400000;0.000000;39.400000;1321600.000000;40.000000;0.000000;40.000000;415360.000000
21.400000;0.000000;38.200000;0.000000;38.200000;5210880.000000;39.100000;0.000000;39.100000;2869760.000000;39.700000;0.000000;39.700000;1208320.000000;40.300000;0.000000;40.300000;453120.000000
21.700000;0.000000;38.500000;0.000000;38.500000;5210880.000000;39.400000;0.000000;39.400000;2756480.000000;40.000000;0.000000;40.000000;1057280.000000;40.600000;0.000000;40.600000;415360.000000
22.000000;0.000000;38.800000;0.000000;38.800000;5361920.000000;39.700000;0.000000;39.700000;2718720.000000;40.300000;0.000000;40.300000;1283840.000000;40.900000;0.000000;40.900000;490880.000000
22.300000;0.000000;39.100000;0.000000;39.100000;5399680.000000;40.000000;0.000000;40.000000;2416640.000000;40.600000;0.000000;40.600000;1434880.000000;41.200000;0.000000;41.200000;453120.000000
22.600000;0.000000;39.400000;0.000000;39.400000;5512960.000000;40.300000;0.000000;40.300000;2945280.000000;40.900000;0.000000;40.900000;1019520.000000;41.500000;0.000000;41.500000;151040.000000
22.900000;0.000000;39.700000;0.000000;39.700000;5664000.000000;40.600000;0.000000;40.600000;2680960.000000;41.200000;0.000000;41.200000;1359360.000000;41.800000;0.000000;41.800000;377600.000000
23.200000;0.000000;40.000000;0.000000;40.000000;6117120.000000;40.900000;0.000000;40.900000;2907520.000000;41.500000;0.000000;41.500000;1321600.000000;42.100000;0.000000;42.100000;113280.000000
23.500000;0.000000;40.300000;0.000000;40.300000;5324160.000000;41.200000;0.000000;41.200000;2567680.000000;41.800000;0.000000;41.800000;1208320.000000;42.400000;0.000000;42.400000;490880.000000
23.800000;0.000000;40.600000;0.000000;40.600000;5437440.000000;41.500000;0.000000;41.500000;2533013.333330;42.100000;0.000000;42.100000;1397120.000000;42.700000;0.000000;42.700000;75520.000000
24.100000;0.000000;40.900000;0.000000;40.900000;5588480.000000;41.800000;0.000000;41.800000;2643200.000000;42.400000;0.000000;42.400000;1132800.000000;43.000000;0.000000;43.000000;415360.000000
24.400000;0.000000;41.200000;0.000000;41.200000;5626240.000000;42.100000;0.000000;42.100000;2492160.000000;42.700000;0.000000;42.700000;1208320.000000;43.300000;0.000000;43.300000;188800.000000
24.700000;0.000000;41.500000;0.000000;41.500000;6003840.000000;42.400000;0.000000;42.400000;2605440.000000;43.000000;0.000000;43.000000;1283840.000000;43.600000;0.000000;43.600000;302080.000000
25.000000;0.000000;41.800000;0.000000;41.800000;5777280.000000;42.700000;0.000000;42.700000;2567680.000000;43.300000;0.000000;43.300000;1321600.000000;43.900000;0.000000;43.900000;415360.000000
25.300000;0.000000;42.100000;0.000000;42.100000;5966080.000000;43.000000;0.000000;43.000000;2454400.000000;43.600000;0.000000;43.600000;1548160.000000;44.200000;0.000000;44.200000;188800.000000
25.600000;0.000000;42.400000;0.000000;42.400000;5777280.000000;43.300000;0.000000;43.300000;2680960.000000;43.900000;0.000000;43.900000;1359360.000000;44.500000;0.000000;44.500000;377600.000000
25.900000;0.000000;42.700000;0.000000;42.700000;6154880.000000;43.600000;0.000000;43.600000;2907520.000000;44.200000;0.000000;44.200000;1321600.000000;44.800000;0.000000;44.800000;226560.000000
26.200000;0.000000;43.000000;0.000000;43.000000;5852800.000000;43.900000;0.000000;43.900000;2039040.000000;44.500000;0.000000;44.500000;1397120.000000;45.100000;0.000000;45.100000;264320.000000
26.500000;0.000000;43.300000;0.000000;43.300000;5815040.000000;44.200000;0.000000;44.200000;2680960.000000;44.800000;0.000000;44.800000;1359360.000000;45.400000;0.000000;45.400000;226560.000000
26.800000;0.000000;43.600000;0.000000;43.600000;5248640.000000;44.500000;0.000000;44.500000;2303360.000000;45.100000;0.000000;45.100000;1095040.000000;45.700000;0.000000;45.700000;37760.000000
27.100000;0.000000;43.900000;0.000000;43.900000;6154880.000000;44.800000;0.000000;44.800000;2567680.000000;45.400000;0.000000;45.400000;1359360.000000;46.000000;0.000000;46.000000;151040.000000
27.400000;0.000000;44.200000;0.000000;44.200000;5815040.000000;45.100000;0.000000;45.100000;2416640.000000;45.700000;0.000000;45.700000;1510400.000000;46.300000;0.000000;46.300000;717440.000000
27.700000;0.000000;44.500000;0.000000;44.500000;5928320.000000;45.400000;0.000000;45.400000;2454400.000000;46.000000;0.000000;46.000000;1135466.666670;46.600000;0.000000;46.600000;490880.000000
28.000000;0.000000;44.800000;0.000000;44.800000;5852800.000000;45.700000;0.000000;45.700000;2001280.000000;46.300000;0.000000;46.300000;191466.666667;46.900000;0.000000;46.900000;490880.000000
28.300000;0.000000;45.100000;0.000000;45.100000;6230400.000000;46.000000;0.000000;46.000000;8106.666667;46.600000;0.000000;46.600000;528640.000000;47.200000;0.000000;47.200000;490880.000000
28.600000;0.000000;45.400000;0.000000;45.400000;5928320.000000;46.300000;0.000000;46.300000;608400.000000;46.900000;0.000000;46.900000;1510400.000000;47.500000;0.000000;47.500000;528640.000000
28.900000;0.000000;45.700000;0.000000;45.700000;6456960.000000;46.600000;0.000000;46.600000;2756480.000000;47.200000;0.000000;47.200000;1397120.000000;47.800000;0.000000;47.800000;453120.000000
29.200000;0.000000;46.000000;0.000000;46.000000;8722560.000000;46.900000;0.000000;46.900000;2756480.000000;47.500000;0.000000;47.500000;1321600.000000;48.100000;0.000000;48.100000;490880.000000
29.500000;0.000000;46.300000;0.000000;46.300000;4849280.000000;47.200000;0.000000;47.200000;2643200.000000;47.800000;0.000000;47.800000;1397120.000000;48.400000;0.000000;48.400000;528640.000000
29.800000;0.000000;46.600000;0.000000;46.600000;202133.333333;47.500000;0.000000;47.500000;2378880.000000;48.100000;0.000000;48.100000;1397120.000000;48.700000;0.000000;48.700000;528640.000000
30.100000;0.000000;46.900000;0.000000;46.900000;0.000000;47.800000;0.000000;47.800000;2341120.000000;48.400000;0.000000;48.400000;1359360.000000;49.000000;0.000000;49.000000;490880.000000
30.400000;0.000000;47.200000;0.000000;47.200000;4493440.000000;48.100000;0.000000;48.100000;2454400.000000;48.700000;0.000000;48.700000;1397120.000000;49.300000;0.000000;49.300000;377600.000000
30.700000;0.000000;47.500000;0.000000;47.500000;5777280.000000;48.400000;0.000000;48.400000;2454400.000000;49.000000;0.000000;49.000000;1359360.000000;49.600000;0.000000;49.600000;377600.000000
31.000000;75520.000000;47.800000;0.000000;47.800000;5815040.000000;48.700000;0.000000;48.700000;2416640.000000;49.300000;0.000000;49.300000;1472640.000000;49.900000;0.000000;49.900000;339840.000000
31.300000;0.000000;48.100000;0.000000;48.100000;5626240.000000;49.000000;0.000000;49.000000;2492160.000000;49.600000;0.000000;49.600000;1661440.000000;50.200000;0.000000;50.200000;339840.000000
31.600000;0.000000;48.400000;0.000000;48.400000;5664000.000000;49.300000;0.000000;49.300000;2190080.000000;49.900000;0.000000;49.900000;1397120.000000;50.500000;0.000000;50.500000;339840.000000
31.900000;0.000000;48.700000;0.000000;48.700000;5664000.000000;49.600000;0.000000;49.600000;2114560.000000;50.200000;0.000000;50.200000;1095040.000000;50.800000;0.000000;50.800000;339840.000000
32.200000;0.000000;49.000000;0.000000;49.000000;5664000.000000;49.900000;0.000000;49.900000;1925760.000000;50.500000;0.000000;50.500000;1736960.000000;51.100000;0.000000;51.100000;339840.000000
32.500000;0.000000;49.300000;0.000000;49.300000;5966080.000000;50.200000;0.000000;50.200000;1736960.000000;50.800000;0.000000;50.800000;1472640.000000;51.400000;0.000000;51.400000;302080.000000
32.800000;0.000000;49.600000;0.000000;49.600000;5852800.000000;50.500000;0.000000;50.500000;2152320.000000;51.100000;0.000000;51.100000;1321600.000000;51.700000;0.000000;51.700000;339840.000000
33.100000;0.000000;49.900000;0.000000;49.900000;6343680.000000;50.800000;0.000000;50.800000;1850240.000000;51.400000;0.000000;51.400000;1585920.000000;52.000000;0.000000;52.000000;302080.000000
33.400000;0.000000;50.200000;0.000000;50.200000;6796800.000000;51.100000;0.000000;51.100000;2039040.000000;51.700000;0.000000;51.700000;1359360.000000;52.300000;0.000000;52.300000;339840.000000
33.700000;0.000000;50.500000;0.000000;50.500000;5777280.000000;51.400000;0.000000;51.400000;1774720.000000;52.000000;0.000000;52.000000;1472640.000000;52.600000;0.000000;52.600000;264320.000000
34.000000;0.000000;50.800000;0.000000;50.800000;6343680.000000;51.700000;0.000000;51.700000;2001280.000000;52.300000;0.000000;52.300000;1434880.000000;52.900000;0.000000;52.900000;339840.000000
34.300000;0.000000;51.100000;0.000000;51.100000;6305920.000000;52.000000;0.000000;52.000000;1736960.000000;52.600000;0.000000;52.600000;1246080.000000;53.200000;0.000000;53.200000;264320.000000
34.600000;0.000000;51.400000;0.000000;51.400000;6343680.000000;52.300000;0.000000;52.300000;1888000.000000;52.900000;0.000000;52.900000;1472640.000000;53.500000;0.000000;53.500000;339840.000000
34.900000;0.000000;51.700000;0.000000;51.700000;6268160.000000;52.600000;0.000000;52.600000;1812480.000000;53.200000;0.000000;53.200000;1359360.000000;53.800000;0.000000;53.800000;302080.000000
35.200000;0.000000;52.000000;0.000000;52.000000;6494720.000000;52.900000;0.000000;52.900000;1736960.000000;53.500000;0.000000;53.500000;1208320.000000;54.100000;0.000000;54.100000;339840.000000
35.500000;0.000000;52.300000;0.000000;52.300000;6343680.000000;53.200000;0.000000;53.200000;1736960.000000;53.800000;0.000000;53.800000;1812480.000000;54.400000;0.000000;54.400000;302080.000000
35.800000;0.000000;52.600000;0.000000;52.600000;6683520.000000;53.500000;0.000000;53.500000;1132800.000000;54.100000;0.000000;54.100000;1283840.000000;54.700000;0.000000;54.700000;377600.000000
36.100000;0.000000;52.900000;0.000000;52.900000;6456960.000000;53.800000;0.000000;53.800000;2039040.000000;54.400000;0.000000;54.400000;1397120.000000;55.000000;0.000000;55.000000;264320.000000
36.400000;0.000000;53.200000;0.000000;53.200000;6608000.000000;54.100000;0.000000;54.100000;1283840.000000;54.700000;0.000000;54.700000;1623680.000000;55.300000;0.000000;55.300000;267120.000000
36.700000;0.000000;53.500000;0.000000;53.500000;7325440.000000;54.400000;0.000000;54.400000;1888000.000000;55.000000;0.000000;55.000000;1170560.000000;55.600000;0.000000;55.600000;113280.000000
37.000000;0.000000;53.800000;0.000000;53.800000;5852800.000000;54.700000;0.000000;54.700000;1321600.000000;55.300000;0.000000;55.300000;1510400.000000;55.900000;0.000000;55.900000;226560.000000
37.300000;0.000000;54.100000;0.000000;54.100000;7098880.000000;55.000000;0.000000;55.000000;1850240.000000;55.600000;0.000000;55.600000;1510400.000000;56.200000;0.000000;56.200000;151040.000000
37.600000;0.000000;54.400000;0.000000;54.400000;6419200.000000;55.300000;0.000000;55.300000;1359360.000000;55.900000;0.000000;55.900000;1283840.000000;56.500000;0.000000;56.500000;188800.000000
37.900000;0.000000;54.700000;0.000000;54.700000;6683520.000000;55.600000;0.000000;55.600000;1736960.000000;56.200000;0.000000;56.200000;1699200.000000;56.800000;0.000000;56.800000;188800.000000
38.200000;0.000000;55.000000;0.000000;55.000000;6683520.000000;55.900000;0.000000;55.900000;1472640.000000;56.500000;0.000000;56.500000;1208320.000000;57.100000;0.000000;57.100000;113280.000000
38.500000;0.000000;55.300000;0.000000;55.300000;6872320.000000;56.200000;0.000000;56.200000;871413.333333;56.800000;0.000000;56.800000;1623680.000000;57.400000;0.000000;57.400000;188800.000000
38.800000;0.000000;55.600000;0.000000;55.600000;6645760.000000;56.500000;0.000000;56.500000;1472640.000000;57.100000;0.000000;57.100000;1736960.000000;57.700000;0.000000;57.700000;415360.000000
39.100000;0.000000;55.900000;0.000000;55.900000;7023360.000000;56.800000;0.000000;56.800000;981760.000000;57.400000;0.000000;57.400000;830720.000000;58.000000;0.000000;58.000000;339840.000000
39.400000;0.000000;56.200000;0.000000;56.200000;7287680.000000;57.100000;0.000000;57.100000;1774720.000000;57.700000;0.000000;57.700000;194080.000000;58.300000;0.000000;58.300000;377600.000000
39.700000;0.000000;56.500000;0.000000;56.500000;7136640.000000;57.400000;0.000000;57.400000;113280.000000;58.000000;0.000000;58.000000;453120.000000;58.600000;0.000000;58.600000;339840.000000
40.000000;0.000000;56.800000;0.000000;56.800000;7174400.000000;57.700000;0.000000;57.700000;193173.333333;58.300000;0.000000;58.300000;1623680.000000;58.900000;0.000000;58.900000;302080.000000
40.300000;0.000000;57.100000;0.000000;57.100000;6381440.000000;58.000000;0.000000;58.000000;1548160.000000;58.600000;0.000000;58.600000;1472640.000000;59.200000;0.000000;59.200000;415360.000000
40.600000;0.000000;57.400000;0.000000;57.400000;8873600.000000;58.300000;0.000000;58.300000;2039040.000000;58.900000;0.000000;58.900000;1132800.000000;59.500000;0.000000;59.500000;415360.000000
40.900000;0.000000;57.700000;0.000000;57.700000;6319253.333330;58.600000;0.000000;58.600000;1623680.000000;59.200000;0.000000;59.200000;1661440.000000;59.800000;0.000000;59.800000;339840.000000
41.200000;0.000000;58.000000;0.000000;58.000000;131946.666667;58.900000;0.000000;58.900000;1774720.000000;59.500000;0.000000;59.500000;1585920.000000;60.100000;0.000000;60.100000;377600.000000
41.500000;0.000000;58.300000;0.000000;58.300000;75520.000000;59.200000;0.000000;59.200000;2265600.000000;59.800000;0.000000;59.800000;1434880.000000;60.400000;0.000000;60.400000;415360.000000
41.800000;0.000000;58.600000;0.000000;58.600000;4720000.000000;59.500000;0.000000;59.500000;2152320.000000;60.100000;0.000000;60.100000;1434880.000000;60.700000;0.000000;60.700000;415360.000000
42.100000;0.000000;58.900000;0.000000;58.900000;6796800.000000;59.800000;0.000000;59.800000;2001280.000000;60.400000;0.000000;60.400000;1510400.000000;61.000000;0.000000;61.000000;377600.000000
42.400000;0.000000;59.200000;0.000000;59.200000;5664000.000000;60.100000;0.000000;60.100000;2152320.000000;60.700000;0.000000;60.700000;1472640.000000;61.300000;0.000000;61.300000;339840.000000
42.700000;0.000000;59.500000;0.000000;59.500000;5815040.000000;60.400000;0.000000;60.400000;1661440.000000;61.000000;0.000000;61.000000;1699200.000000;61.600000;0.000000;61.600000;415360.000000
43.000000;0.000000;59.800000;0.000000;59.800000;6230400.000000;60.700000;0.000000;60.700000;1925760.000000;61.300000;0.000000;61.300000;1585920.000000;61.900000;0.000000;61.900000;302080.000000
43.300000;0.000000;60.100000;0.000000;60.100000;6041600.000000;61.000000;0.000000;61.000000;1472640.000000;61.600000;0.000000;61.600000;1321600.000000;62.200000;0.000000;62.200000;339840.000000
43.600000;0.000000;60.400000;0.000000;60.400000;6419200.000000;61.300000;0.000000;61.300000;1699200.000000;61.900000;0.000000;61.900000;1548160.000000;62.500000;0.000000;62.500000;264320.000000
43.900000;0.000000;60.700000;0.000000;60.700000;6192640.000000;61.600000;0.000000;61.600000;1397120.000000;62.200000;0.000000;62.200000;1472640.000000;62.800000;0.000000;62.800000;339840.000000
44.200000;0.000000;61.000000;0.000000;61.000000;6456960.000000;61.900000;0.000000;61.900000;1510400.000000;62.500000;0.000000;62.500000;1170560.000000;63.100000;0.000000;63.100000;302080.000000
44.500000;0.000000;61.300000;0.000000;61.300000;6343680.000000;62.200000;0.000000;62.200000;1359360.000000;62.800000;0.000000;62.800000;1585920.000000;63.400000;0.000000;63.400000;302080.000000
44.800000;0.000000;61.600000;0.000000;61.600000;6872320.000000;62.500000;0.000000;62.500000;1095040.000000;63.100000;0.000000;63.100000;1472640.000000;63.700000;0.000000;63.700000;339840.000000
45.100000;0.000000;61.900000;0.000000;61.900000;6645760.000000;62.800000;0.000000;62.800000;1585920.000000;63.400000;0.000000;63.400000;1208320.000000;64.000000;0.000000;64.000000;264320.000000
45.400000;0.000000;62.200000;0.000000;62.200000;6834560.000000;63.100000;0.000000;63.100000;1208320.000000;63.700000;0.000000;63.700000;1362026.666670;64.300000;0.000000;64.300000;339840.000000
45.700000;0.000000;62.500000;0.000000;62.500000;7476480.000000;63.400000;0.000000;63.400000;1359360.000000;64.000000;0.000000;64.000000;1321600.000000;64.600000;0.000000;64.600000;264320.000000
46.000000;0.000000;62.800000;0.000000;62.800000;6494720.000000;63.700000;0.000000;63.700000;1434880.000000;64.300000;0.000000;64.300000;1132800.000000;64.900000;0.000000;64.900000;377600.000000
46.300000;0.000000;63.100000;0.000000;63.100000;6985600.000000;64.000000;0.000000;64.000000;1095040.000000;64.600000;0.000000;64.600000;1434880.000000;65.200000;0.000000;65.200000;226560.000000
46.600000;0.000000;63.400000;0.000000;63.400000;7136640.000000;64.300000;0.000000;64.300000;1510400.000000;64.900000;0.000000;64.900000;1397120.000000;65.500000;0.000000;65.500000;151040.000000
46.900000;0.000000;63.700000;0.000000;63.700000;6872320.000000;64.600000;0.000000;64.600000;1095040.000000;65.200000;0.000000;65.200000;1095040.000000;65.800000;0.000000;65.800000;264320.000000
47.200000;0.000000;64.000000;0.000000;64.000000;7325440.000000;64.900000;0.000000;64.900000;1472640.000000;65.500000;0.000000;65.500000;1472640.000000;66.100000;0.000000;66.100000;188800.000000
47.500000;0.000000;64.300000;0.000000;64.300000;7023360.000000;65.200000;0.000000;65.200000;1397120.000000;65.800000;0.000000;65.800000;1321600.000000;66.400000;0.000000;66.400000;264320.000000
47.800000;0.000000;64.600000;0.000000;64.600000;7174400.000000;65.500000;0.000000;65.500000;1170560.000000;66.100000;0.000000;66.100000;1548160.000000;66.700000;0.000000;66.700000;226560.000000


==> csv/QUIC4BBRthroughput.csv <==
0;0;1;1;2;2;3;3;4;4;5;5;6;6;7;7;8;8;
0;0.0;0.3;698400.0;0.9;0.0;0.9;356346.666667;1.8;0.0;1.8;2640.0;2.7;0.0;2.7;2426.66666667;0;0.0;
0.3;0.0;0.6;9978880.0;1.2;0.0;1.2;4229120.0;2.1;0.0;2.1;129360.0;3.0;0.0;3.0;429440.0;0.3;698400.0;
0.6;0.0;0.9;9666560.0;1.5;0.0;1.5;8080640.0;2.4;0.0;2.4;5178240.0;3.3;0.0;3.3;4720000.0;0.6;9978880.0;
0.9;0.0;1.2;5739520.0;1.8;0.0;1.8;6608000.0;2.7;0.0;2.7;6419200.0;3.6;0.0;3.6;6305920.0;0.9;10022906.6667;
1.2;0.0;1.5;1925760.0;2.1;0.0;2.1;7891840.0;3.0;0.0;3.0;6003840.0;3.9;0.0;3.9;6721280.0;1.2;9968640.0;
1.5;0.0;1.8;3398400.0;2.4;0.0;2.4;3964800.0;3.3;0.0;3.3;2567680.0;4.2;0.0;4.2;7098880.0;1.5;10006400.0;
1.8;0.0;2.1;1963520.0;2.7;0.0;2.7;2945280.0;3.6;0.0;3.6;2529920.0;4.5;0.0;4.5;7438720.0;1.8;10009040.0;
2.1;0.0;2.4;868480.0;3.0;0.0;3.0;2945280.0;3.9;0.0;3.9;2190080.0;4.8;0.0;4.8;5701760.0;2.1;9984720.0;
2.4;0.0;2.7;641920.0;3.3;0.0;3.3;2227840.0;4.2;0.0;4.2;2190080.0;5.1;0.0;5.1;6608000.0;2.4;10011520.0;
2.7;0.0;3.0;604160.0;3.6;0.0;3.6;906240.0;4.5;0.0;4.5;1850240.0;5.4;0.0;5.4;6985600.0;2.7;10008826.6667;
3.0;0.0;3.3;490880.0;3.9;0.0;3.9;830720.0;4.8;0.0;4.8;3209600.0;5.7;0.0;5.7;8042880.0;3.0;9982720.0;
3.3;0.0;3.6;264320.0;4.2;0.0;4.2;453120.0;5.1;0.0;5.1;2378880.0;6.0;0.0;6.0;7816320.0;3.3;10006400.0;
3.6;0.0;3.9;264320.0;4.5;0.0;4.5;453120.0;5.4;0.0;5.4;2152320.0;6.3;0.0;6.3;7778560.0;3.6;10006400.0;
3.9;0.0;4.2;264320.0;4.8;0.0;4.8;755200.0;5.7;0.0;5.7;981760.0;6.6;0.0;6.6;8193920.0;3.9;10006400.0;
4.2;0.0;4.5;226560.0;5.1;0.0;5.1;679680.0;6.0;0.0;6.0;1019520.0;6.9;0.0;6.9;7891840.0;4.2;10006400.0;
4.5;0.0;4.8;339840.0;5.4;0.0;5.4;528640.0;6.3;0.0;6.3;1434880.0;7.2;0.0;7.2;8118400.0;4.5;9968640.0;
4.8;0.0;5.1;339840.0;5.7;0.0;5.7;641920.0;6.6;0.0;6.6;1057280.0;7.5;0.0;7.5;8156160.0;4.8;10006400.0;
5.1;0.0;5.4;339840.0;6.0;0.0;6.0;755200.0;6.9;0.0;6.9;1246080.0;7.8;0.0;7.8;8647040.0;5.1;10006400.0;
5.4;0.0;5.7;339840.0;6.3;0.0;6.3;377600.0;7.2;0.0;7.2;1132800.0;8.1;0.0;8.1;8458240.0;5.4;10006400.0;
5.7;0.0;6.0;415360.0;6.6;0.0;6.6;377600.0;7.5;0.0;7.5;981760.0;8.4;0.0;8.4;8458240.0;5.7;10006400.0;
6.0;0.0;6.3;380213.333333;6.9;0.0;6.9;453120.0;7.8;0.0;7.8;528640.0;8.7;0.0;8.7;8571520.0;6.0;10006400.0;
6.3;0.0;6.6;377600.0;7.2;0.0;7.2;415360.0;8.1;0.0;8.1;717440.0;9.0;0.0;9.0;8722560.0;6.3;9971253.33333;
6.6;0.0;6.9;415360.0;7.5;0.0;7.5;453120.0;8.4;0.0;8.4;679680.0;9.3;0.0;9.3;8647040.0;6.6;10006400.0;
6.9;0.0;7.2;339840.0;7.8;0.0;7.8;415360.0;8.7;0.0;8.7;641920.0;9.6;0.0;9.6;8760320.0;6.9;10006400.0;
7.2;0.0;7.5;415360.0;8.1;0.0;8.1;415360.0;9.0;0.0;9.0;604160.0;9.9;0.0;9.9;8798080.0;7.2;10006400.0;
7.5;0.0;7.8;377600.0;8.4;0.0;8.4;453120.0;9.3;0.0;9.3;679680.0;10.2;0.0;10.2;8911360.0;7.5;10006400.0;
7.8;0.0;8.1;415360.0;8.7;0.0;8.7;415360.0;9.6;0.0;9.6;490880.0;10.5;0.0;10.5;8986880.0;7.8;9968640.0;
8.1;0.0;8.4;415360.0;9.0;0.0;9.0;339840.0;9.9;0.0;9.9;604160.0;10.8;0.0;10.8;8798080.0;8.1;10006400.0;
8.4;0.0;8.7;377600.0;9.3;0.0;9.3;339840.0;10.2;0.0;10.2;377600.0;11.1;0.0;11.1;8835840.0;8.4;10006400.0;
8.7;0.0;9.0;339840.0;9.6;0.0;9.6;377600.0;10.5;0.0;10.5;415360.0;11.4;0.0;11.4;8911360.0;8.7;10006400.0;
9.0;0.0;9.3;339840.0;9.9;0.0;9.9;339840.0;10.8;0.0;10.8;415360.0;11.7;0.0;11.7;8873600.0;9.0;10006400.0;
9.3;0.0;9.6;339840.0;10.2;0.0;10.2;377600.0;11.1;0.0;11.1;302080.0;12.0;0.0;12.0;8722560.0;9.3;10006400.0;
9.6;0.0;9.9;264320.0;10.5;0.0;10.5;377600.0;11.4;0.0;11.4;377600.0;12.3;0.0;12.3;8798080.0;9.6;9968640.0;
9.9;0.0;10.2;339840.0;10.8;0.0;10.8;339840.0;11.7;0.0;11.7;415360.0;12.6;0.0;12.6;8873600.0;9.9;10006400.0;
10.2;0.0;10.5;226560.0;11.1;0.0;11.1;377600.0;12.0;0.0;12.0;377600.0;12.9;0.0;12.9;8609280.0;10.2;10006400.0;
10.5;0.0;10.8;453120.0;11.4;0.0;11.4;264320.0;12.3;0.0;12.3;339840.0;13.2;0.0;13.2;8496000.0;10.5;10006400.0;
10.8;0.0;11.1;453120.0;11.7;0.0;11.7;226560.0;12.6;0.0;12.6;188800.0;13.5;0.0;13.5;7418933.33333;10.8;10006400.0;
11.1;0.0;11.4;453120.0;12.0;0.0;12.0;377600.0;12.9;0.0;12.9;528640.0;13.8;0.0;13.8;2227840.0;11.1;9968640.0;
11.4;0.0;11.7;490880.0;12.3;0.0;12.3;377600.0;13.2;0.0;13.2;528640.0;14.1;0.0;14.1;1774720.0;11.4;10006400.0;
11.7;0.0;12.0;528640.0;12.6;0.0;12.6;377600.0;13.5;0.0;13.5;944000.0;14.4;0.0;14.4;1623680.0;11.7;10006400.0;
12.0;0.0;12.3;490880.0;12.9;0.0;12.9;377600.0;13.8;0.0;13.8;2114560.0;14.7;0.0;14.7;2341120.0;12.0;10006400.0;
12.3;0.0;12.6;566400.0;13.2;0.0;13.2;380400.0;14.1;0.0;14.1;2680960.0;15.0;0.0;15.0;2756480.0;12.3;10006400.0;
12.6;0.0;12.9;490880.0;13.5;0.0;13.5;641920.0;14.4;0.0;14.4;2605440.0;15.3;0.0;15.3;2643200.0;12.6;10006400.0;
12.9;0.0;13.2;566400.0;13.8;0.0;13.8;2945280.0;14.7;0.0;14.7;2303360.0;15.6;0.0;15.6;2529920.0;12.9;10006400.0;
13.2;0.0;13.5;1019520.0;14.1;0.0;14.1;2643200.0;15.0;0.0;15.0;2416640.0;15.9;0.0;15.9;2529920.0;13.2;9971440.0;
13.5;0.0;13.8;2718720.0;14.4;0.0;14.4;3096320.0;15.3;0.0;15.3;2529920.0;16.2;0.0;16.2;2492160.0;13.5;10024373.3333;
13.8;0.0;14.1;2869760.0;14.7;0.0;14.7;2983040.0;15.6;0.0;15.6;2454400.0;16.5;0.0;16.5;2492160.0;13.8;10006400.0;
14.1;0.0;14.4;2680960.0;15.0;0.0;15.0;2605440.0;15.9;0.0;15.9;2529920.0;16.8;0.0;16.8;2416640.0;14.1;9968640.0;
14.4;0.0;14.7;2378880.0;15.3;0.0;15.3;2492160.0;16.2;0.0;16.2;2492160.0;17.1;0.0;17.1;2643200.0;14.4;10006400.0;
14.7;0.0;15.0;2227840.0;15.6;0.0;15.6;2529920.0;16.5;0.0;16.5;2454400.0;17.4;0.0;17.4;2718720.0;14.7;10006400.0;
15.0;0.0;15.3;2341120.0;15.9;0.0;15.9;2492160.0;16.8;0.0;16.8;2718720.0;17.7;0.0;17.7;2454400.0;15.0;10006400.0;
15.3;0.0;15.6;2454400.0;16.2;0.0;16.2;2492160.0;17.1;0.0;17.1;2492160.0;18.0;0.0;18.0;2529920.0;15.3;10006400.0;
15.6;0.0;15.9;2454400.0;16.5;0.0;16.5;2567680.0;17.4;0.0;17.4;2341120.0;18.3;0.0;18.3;2605440.0;15.6;9968640.0;
15.9;0.0;16.2;2529920.0;16.8;0.0;16.8;2454400.0;17.7;0.0;17.7;2567680.0;18.6;0.0;18.6;2454400.0;15.9;10006400.0;
16.2;0.0;16.5;2492160.0;17.1;0.0;17.1;2416640.0;18.0;0.0;18.0;2492160.0;18.9;0.0;18.9;2492160.0;16.2;10006400.0;
16.5;0.0;16.8;2416640.0;17.4;0.0;17.4;2378880.0;18.3;0.0;18.3;2567680.0;19.2;0.0;19.2;2529920.0;16.5;10006400.0;
16.8;0.0;17.1;2416640.0;17.7;0.0;17.7;2605440.0;18.6;0.0;18.6;2416640.0;19.5;0.0;19.5;2492160.0;16.8;10006400.0;
17.1;0.0;17.4;2567680.0;18.0;0.0;18.0;2529920.0;18.9;0.0;18.9;2492160.0;19.8;0.0;19.8;2529920.0;17.1;9968640.0;
17.4;0.0;17.7;2378880.0;18.3;0.0;18.3;2341120.0;19.2;0.0;19.2;2454400.0;20.1;0.0;20.1;2378880.0;17.4;10006400.0;
17.7;0.0;18.0;2454400.0;18.6;0.0;18.6;2529920.0;19.5;0.0;19.5;2492160.0;20.4;0.0;20.4;2454400.0;17.7;10006400.0;
18.0;0.0;18.3;2492160.0;18.9;0.0;18.9;2454400.0;19.8;0.0;19.8;2454400.0;20.7;0.0;20.7;2454400.0;18.0;10006400.0;
18.3;0.0;18.6;2605440.0;19.2;0.0;19.2;2529920.0;20.1;0.0;20.1;2567680.0;21.0;0.0;21.0;2529920.0;18.3;10006400.0;
18.6;0.0;18.9;2529920.0;19.5;0.0;19.5;2492160.0;20.4;0.0;20.4;2529920.0;21.3;0.0;21.3;2529920.0;18.6;10006400.0;
18.9;0.0;19.2;2492160.0;19.8;0.0;19.8;2454400.0;20.7;0.0;20.7;2529920.0;21.6;0.0;21.6;2227840.0;18.9;9968640.0;
19.2;0.0;19.5;2529920.0;20.1;0.0;20.1;2416640.0;21.0;0.0;21.0;2492160.0;21.9;0.0;21.9;2378880.0;19.2;10006400.0;
19.5;0.0;19.8;2567680.0;20.4;0.0;20.4;2416640.0;21.3;0.0;21.3;2492160.0;22.2;0.0;22.2;2416640.0;19.5;10006400.0;
19.8;0.0;20.1;2643200.0;20.7;0.0;20.7;2454400.0;21.6;0.0;21.6;2529920.0;22.5;0.0;22.5;2416640.0;19.8;10006400.0;
20.1;0.0;20.4;2605440.0;21.0;0.0;21.0;2492160.0;21.9;0.0;21.9;2416640.0;22.8;0.0;22.8;2492160.0;20.1;10006400.0;
20.4;0.0;20.7;2529920.0;21.3;0.0;21.3;2416640.0;22.2;0.0;22.2;2416640.0;23.1;0.0;23.1;2492160.0;20.4;10006400.0;
20.7;0.0;21.0;2492160.0;21.6;0.0;21.6;2794240.0;22.5;0.0;22.5;2567680.0;23.4;0.0;23.4;2529920.0;20.7;9968640.0;
21.0;0.0;21.3;2567680.0;21.9;0.0;21.9;2832000.0;22.8;0.0;22.8;2529920.0;23.7;0.0;23.7;2680960.0;21.0;10006400.0;
21.3;0.0;21.6;2454400.0;22.2;0.0;22.2;2832000.0;23.1;0.0;23.1;2529920.0;24.0;0.0;24.0;2303360.0;21.3;10006400.0;
21.6;0.0;21.9;2378880.0;22.5;0.0;22.5;2718720.0;23.4;0.0;23.4;2454400.0;24.3;0.0;24.3;2378880.0;21.6;10006400.0;
21.9;0.0;22.2;2341120.0;22.8;0.0;22.8;2567680.0;23.7;0.0;23.7;2492160.0;24.6;0.0;24.6;2492160.0;21.9;10006400.0;
22.2;0.0;22.5;2265600.0;23.1;0.0;23.1;2454400.0;24.0;0.0;24.0;2605440.0;24.9;0.0;24.9;2529920.0;22.2;10006400.0;
22.5;0.0;22.8;2416640.0;23.4;0.0;23.4;2529920.0;24.3;0.0;24.3;2605440.0;25.2;0.0;25.2;2567680.0;22.5;9968640.0;
22.8;0.0;23.1;2529920.0;23.7;0.0;23.7;2416640.0;24.6;0.0;24.6;2605440.0;25.5;0.0;25.5;2567680.0;22.8;10006400.0;
23.1;0.0;23.4;2492160.0;24.0;0.0;24.0;2454400.0;24.9;0.0;24.9;2605440.0;25.8;0.0;25.8;2567680.0;23.1;10006400.0;
23.4;0.0;23.7;2416640.0;24.3;0.0;24.3;2416640.0;25.2;0.0;25.2;2529920.0;26.1;0.0;26.1;2680960.0;23.4;10006400.0;
23.7;0.0;24.0;2643200.0;24.6;0.0;24.6;2416640.0;25.5;0.0;25.5;2605440.0;26.4;0.0;26.4;2643200.0;23.7;10006400.0;
24.0;0.0;24.3;2567680.0;24.9;0.0;24.9;2341120.0;25.8;0.0;25.8;2454400.0;26.7;0.0;26.7;2454400.0;24.0;10006400.0;
24.3;0.0;24.6;2492160.0;25.2;0.0;25.2;2378880.0;26.1;0.0;26.1;2794240.0;27.0;0.0;27.0;2378880.0;24.3;9968640.0;
24.6;0.0;24.9;2529920.0;25.5;0.0;25.5;2303360.0;26.4;0.0;26.4;2869760.0;27.3;0.0;27.3;2454400.0;24.6;10006400.0;
24.9;0.0;25.2;2529920.0;25.8;0.0;25.8;2341120.0;26.7;0.0;26.7;2643200.0;27.6;0.0;27.6;2416640.0;24.9;10006400.0;
25.2;0.0;25.5;2529920.0;26.1;0.0;26.1;2076800.0;27.0;0.0;27.0;2529920.0;27.9;0.0;27.9;2378880.0;25.2;10006400.0;
25.5;0.0;25.8;2605440.0;26.4;0.0;26.4;2076800.0;27.3;0.0;27.3;2454400.0;28.2;0.0;28.2;2454400.0;25.5;10006400.0;
25.8;0.0;26.1;2454400.0;26.7;0.0;26.7;2114560.0;27.6;0.0;27.6;2492160.0;28.5;0.0;28.5;2492160.0;25.8;9968640.0;
26.1;0.0;26.4;2416640.0;27.0;0.0;27.0;2152320.0;27.9;0.0;27.9;2529920.0;28.8;0.0;28.8;2567680.0;26.1;10006400.0;
26.4;0.0;26.7;2794240.0;27.3;0.0;27.3;2152320.0;28.2;0.0;28.2;2529920.0;29.1;0.0;29.1;2529920.0;26.4;10006400.0;
26.7;0.0;27.0;2945280.0;27.6;0.0;27.6;2190080.0;28.5;0.0;28.5;2529920.0;29.4;0.0;29.4;2567680.0;26.7;10006400.0;
27.0;0.0;27.3;2945280.0;27.9;0.0;27.9;2227840.0;28.8;0.0;28.8;2492160.0;29.7;0.0;29.7;2567680.0;27.0;10006400.0;
27.3;0.0;27.6;2869760.0;28.2;0.0;28.2;2265600.0;29.1;0.0;29.1;2529920.0;30.0;0.0;30.0;2567680.0;27.3;10006400.0;
27.6;0.0;27.9;2869760.0;28.5;0.0;28.5;2227840.0;29.4;0.0;29.4;2454400.0;30.3;0.0;30.3;2605440.0;27.6;9968640.0;
27.9;0.0;28.2;2756480.0;28.8;0.0;28.8;2265600.0;29.7;0.0;29.7;2529920.0;30.6;0.0;30.6;2567680.0;27.9;10006400.0;
28.2;0.0;28.5;2756480.0;29.1;0.0;29.1;2227840.0;30.0;0.0;30.0;2567680.0;30.9;0.0;30.9;2567680.0;28.2;10006400.0;
28.5;0.0;28.8;2680960.0;29.4;0.0;29.4;2227840.0;30.3;0.0;30.3;2492160.0;31.2;0.0;31.2;2567680.0;28.5;10006400.0;
28.8;0.0;29.1;2680960.0;29.7;0.0;29.7;2303360.0;30.6;0.0;30.6;2567680.0;31.5;0.0;31.5;2529920.0;28.8;10006400.0;
29.1;0.0;29.4;2756480.0;30.0;0.0;30.0;2303360.0;30.9;0.0;30.9;2492160.0;31.8;0.0;31.8;2567680.0;29.1;9968640.0;
29.4;0.0;29.7;2605440.0;30.3;0.0;30.3;2303360.0;31.2;0.0;31.2;2492160.0;32.1;0.0;32.1;2529920.0;29.4;10006400.0;
29.7;0.0;30.0;2567680.0;30.6;0.0;30.6;2265600.0;31.5;0.0;31.5;2492160.0;32.4;0.0;32.4;2492160.0;29.7;10006400.0;
30.0;0.0;30.3;2605440.0;30.9;0.0;30.9;2303360.0;31.8;0.0;31.8;2529920.0;32.7;0.0;32.7;2492160.0;30.0;10006400.0;
30.3;0.0;30.6;2605440.0;31.2;0.0;31.2;2265600.0;32.1;0.0;32.1;2492160.0;33.0;0.0;33.0;2454400.0;30.3;10006400.0;
30.6;0.0;30.9;2605440.0;31.5;0.0;31.5;2227840.0;32.4;0.0;32.4;2492160.0;33.3;0.0;33.3;2454400.0;30.6;10006400.0;
30.9;0.0;31.2;2680960.0;31.8;0.0;31.8;2265600.0;32.7;0.0;32.7;2492160.0;33.6;0.0;33.6;2416640.0;30.9;9968640.0;
31.2;0.0;31.5;2756480.0;32.1;0.0;32.1;2227840.0;33.0;0.0;33.0;2454400.0;33.9;0.0;33.9;2832000.0;31.2;10006400.0;
31.5;0.0;31.8;2643200.0;32.4;0.0;32.4;2378880.0;33.3;0.0;33.3;2492160.0;34.2;0.0;34.2;2265600.0;31.5;10006400.0;
31.8;0.0;32.1;2756480.0;32.7;0.0;32.7;2492160.0;33.6;0.0;33.6;2454400.0;34.5;0.0;34.5;2114560.0;31.8;10006400.0;
32.1;0.0;32.4;2643200.0;33.0;0.0;33.0;2454400.0;33.9;0.0;33.9;2378880.0;34.8;0.0;34.8;2227840.0;32.1;10006400.0;
32.4;0.0;32.7;2529920.0;33.3;0.0;33.3;2416640.0;34.2;0.0;34.2;2492160.0;35.1;0.0;35.1;2303360.0;32.4;10006400.0;
32.7;0.0;33.0;2605440.0;33.6;0.0;33.6;2416640.0;34.5;0.0;34.5;2605440.0;35.4;0.0;35.4;2378880.0;32.7;10006400.0;
33.0;0.0;33.3;2643200.0;33.9;0.0;33.9;2303360.0;34.8;0.0;34.8;2605440.0;35.7;0.0;35.7;2303360.0;33.0;9968640.0;
33.3;0.0;33.6;2718720.0;34.2;0.0;34.2;2492160.0;35.1;0.0;35.1;2567680.0;36.0;0.0;36.0;2265600.0;33.3;10006400.0;
33.6;0.0;33.9;2492160.0;34.5;0.0;34.5;2643200.0;35.4;0.0;35.4;2529920.0;36.3;0.0;36.3;2265600.0;33.6;10006400.0;
33.9;0.0;34.2;2756480.0;34.8;0.0;34.8;2529920.0;35.7;0.0;35.7;2567680.0;36.6;0.0;36.6;2303360.0;33.9;10006400.0;
34.2;0.0;34.5;2643200.0;35.1;0.0;35.1;2567680.0;36.0;0.0;36.0;2567680.0;36.9;0.0;36.9;2152320.0;34.2;10006400.0;
34.5;0.0;34.8;2605440.0;35.4;0.0;35.4;2567680.0;36.3;0.0;36.3;2605440.0;37.2;0.0;37.2;2227840.0;34.5;10006400.0;
34.8;0.0;35.1;2567680.0;35.7;0.0;35.7;2567680.0;36.6;0.0;36.6;2756480.0;37.5;0.0;37.5;2265600.0;34.8;9968640.0;
35.1;0.0;35.4;2529920.0;36.0;0.0;36.0;2567680.0;36.9;0.0;36.9;2605440.0;37.8;0.0;37.8;2227840.0;35.1;10006400.0;
35.4;0.0;35.7;2567680.0;36.3;0.0;36.3;2529920.0;37.2;0.0;37.2;2529920.0;38.1;0.0;38.1;1850240.0;35.4;10006400.0;
35.7;0.0;36.0;2605440.0;36.6;0.0;36.6;2378880.0;37.5;0.0;37.5;2492160.0;38.4;0.0;38.4;2190080.0;35.7;10006400.0;
36.0;0.0;36.3;2567680.0;36.9;0.0;36.9;2869760.0;37.8;0.0;37.8;2529920.0;38.7;0.0;38.7;2341120.0;36.0;10006400.0;
36.3;0.0;36.6;2567680.0;37.2;0.0;37.2;2718720.0;38.1;0.0;38.1;2680960.0;39.0;0.0;39.0;2378880.0;36.3;9968640.0;
36.6;0.0;36.9;2378880.0;37.5;0.0;37.5;2832000.0;38.4;0.0;38.4;2643200.0;39.3;0.0;39.3;2492160.0;36.6;10006400.0;
36.9;0.0;37.2;2529920.0;37.8;0.0;37.8;2756480.0;38.7;0.0;38.7;2643200.0;39.6;0.0;39.6;2492160.0;36.9;10006400.0;
37.2;0.0;37.5;2416640.0;38.1;0.0;38.1;2869760.0;39.0;0.0;39.0;2643200.0;39.9;0.0;39.9;2454400.0;37.2;10006400.0;
37.5;0.0;37.8;2454400.0;38.4;0.0;38.4;2643200.0;39.3;0.0;39.3;2605440.0;40.2;0.0;40.2;2529920.0;37.5;10006400.0;
37.8;0.0;38.1;2605440.0;38.7;0.0;38.7;2529920.0;39.6;0.0;39.6;2529920.0;40.5;0.0;40.5;2529920.0;37.8;9968640.0;
38.1;0.0;38.4;2529920.0;39.0;0.0;39.0;2492160.0;39.9;0.0;39.9;2529920.0;40.8;0.0;40.8;2492160.0;38.1;10006400.0;
38.4;0.0;38.7;2492160.0;39.3;0.0;39.3;2492160.0;40.2;0.0;40.2;2529920.0;41.1;0.0;41.1;2567680.0;38.4;10006400.0;
38.7;0.0;39.0;2492160.0;39.6;0.0;39.6;2454400.0;40.5;0.0;40.5;2454400.0;41.4;0.0;41.4;2529920.0;38.7;10006400.0;
39.0;0.0;39.3;2416640.0;39.9;0.0;39.9;2529920.0;40.8;0.0;40.8;2529920.0;41.7;0.0;41.7;2492160.0;39.0;10006400.0;
39.3;0.0;39.6;2492160.0;40.2;0.0;40.2;2492160.0;41.1;0.0;41.1;2454400.0;42.0;0.0;42.0;2529920.0;39.3;10006400.0;
39.6;0.0;39.9;2492160.0;40.5;0.0;40.5;2492160.0;41.4;0.0;41.4;2454400.0;42.3;0.0;42.3;2529920.0;39.6;9968640.0;
39.9;0.0;40.2;2454400.0;40.8;0.0;40.8;2492160.0;41.7;0.0;41.7;2492160.0;42.6;0.0;42.6;2454400.0;39.9;10006400.0;
40.2;0.0;40.5;2529920.0;41.1;0.0;41.1;2416640.0;42.0;0.0;42.0;2492160.0;42.9;0.0;42.9;2567680.0;40.2;10006400.0;
40.5;0.0;40.8;2492160.0;41.4;0.0;41.4;2492160.0;42.3;0.0;42.3;2492160.0;43.2;0.0;43.2;2492160.0;40.5;10006400.0;
40.8;0.0;41.1;2567680.0;41.7;0.0;41.7;2492160.0;42.6;0.0;42.6;2492160.0;43.5;0.0;43.5;2529920.0;40.8;10006400.0;
41.1;0.0;41.4;2492160.0;42.0;0.0;42.0;2529920.0;42.9;0.0;42.9;2454400.0;43.8;0.0;43.8;2492160.0;41.1;10006400.0;
41.4;0.0;41.7;2529920.0;42.3;0.0;42.3;2492160.0;43.2;0.0;43.2;2454400.0;44.1;0.0;44.1;2832000.0;41.4;9968640.0;
41.7;0.0;42.0;2454400.0;42.6;0.0;42.6;2529920.0;43.5;0.0;43.5;2492160.0;44.4;0.0;44.4;3322880.0;41.7;10006400.0;
42.0;0.0;42.3;2492160.0;42.9;0.0;42.9;2492160.0;43.8;0.0;43.8;2492160.0;44.7;0.0;44.7;3285120.0;42.0;10006400.0;
42.3;0.0;42.6;2529920.0;43.2;0.0;43.2;2529920.0;44.1;0.0;44.1;2114560.0;45.0;0.0;45.0;2983040.0;42.3;10006400.0;
42.6;0.0;42.9;2492160.0;43.5;0.0;43.5;2529920.0;44.4;0.0;44.4;2378880.0;45.3;0.0;45.3;2643200.0;42.6;10006400.0;
42.9;0.0;43.2;2492160.0;43.8;0.0;43.8;2492160.0;44.7;0.0;44.7;2341120.0;45.6;0.0;45.6;2567680.0;42.9;10006400.0;
43.2;0.0;43.5;2454400.0;44.1;0.0;44.1;2529920.0;45.0;0.0;45.0;2529920.0;45.9;0.0;45.9;2567680.0;43.2;9968640.0;
43.5;0.0;43.8;2529920.0;44.4;0.0;44.4;2567680.0;45.3;0.0;45.3;2680960.0;46.2;0.0;46.2;2492160.0;43.5;10006400.0;
43.8;0.0;44.1;2529920.0;44.7;0.0;44.7;2756480.0;45.6;0.0;45.6;2529920.0;46.5;0.0;46.5;2492160.0;43.8;10006400.0;
44.1;0.0;44.4;1736960.0;45.0;0.0;45.0;2605440.0;45.9;0.0;45.9;2454400.0;46.8;0.0;46.8;2605440.0;44.1;10006400.0;
44.4;0.0;44.7;1623680.0;45.3;0.0;45.3;2643200.0;46.2;0.0;46.2;2492160.0;47.1;0.0;47.1;2718720.0;44.4;10006400.0;
44.7;0.0;45.0;1850240.0;45.6;0.0;45.6;2378880.0;46.5;0.0;46.5;2567680.0;47.4;0.0;47.4;2756480.0;44.7;10006400.0;
45.0;0.0;45.3;2039040.0;45.9;0.0;45.9;2416640.0;46.8;0.0;46.8;2492160.0;47.7;0.0;47.7;2605440.0;45.0;9968640.0;
45.3;0.0;45.6;2529920.0;46.2;0.0;46.2;2416640.0;47.1;0.0;47.1;2416640.0;48.0;0.0;48.0;2718720.0;45.3;10006400.0;
45.6;0.0;45.9;2567680.0;46.5;0.0;46.5;2454400.0;47.4;0.0;47.4;2378880.0;48.3;0.0;48.3;2718720.0;45.6;10006400.0;
45.9;0.0;46.2;2605440.0;46.8;0.0;46.8;2454400.0;47.7;0.0;47.7;2492160.0;48.6;0.0;48.6;2529920.0;45.9;10006400.0;
46.2;0.0;46.5;2454400.0;47.1;0.0;47.1;2454400.0;48.0;0.0;48.0;2454400.0;48.9;0.0;48.9;2454400.0;46.2;10006400.0;
46.5;0.0;46.8;2454400.0;47.4;0.0;47.4;2454400.0;48.3;0.0;48.3;2416640.0;49.2;0.0;49.2;2416640.0;46.5;9968640.0;
46.8;0.0;47.1;2416640.0;47.7;0.0;47.7;2492160.0;48.6;0.0;48.6;2454400.0;49.5;0.0;49.5;2529920.0;46.8;10006400.0;
47.1;0.0;47.4;2416640.0;48.0;0.0;48.0;2416640.0;48.9;0.0;48.9;2454400.0;49.8;0.0;49.8;2529920.0;47.1;10006400.0;
47.4;0.0;47.7;2416640.0;48.3;0.0;48.3;2416640.0;49.2;0.0;49.2;2454400.0;50.1;0.0;50.1;2605440.0;47.4;10006400.0;
47.7;0.0;48.0;2416640.0;48.6;0.0;48.6;2567680.0;49.5;0.0;49.5;2492160.0;50.4;0.0;50.4;2454400.0;47.7;10006400.0;
48.0;0.0;48.3;2416640.0;48.9;0.0;48.9;2680960.0;49.8;0.0;49.8;2454400.0;50.7;0.0;50.7;2567680.0;48.0;10006400.0;
48.3;0.0;48.6;2454400.0;49.2;0.0;49.2;2718720.0;50.1;0.0;50.1;2454400.0;51.0;0.0;51.0;2605440.0;48.3;9968640.0;
48.6;0.0;48.9;2416640.0;49.5;0.0;49.5;2529920.0;50.4;0.0;50.4;2454400.0;51.3;0.0;51.3;2529920.0;48.6;10006400.0;
48.9;0.0;49.2;2416640.0;49.8;0.0;49.8;2492160.0;50.7;0.0;50.7;2416640.0;51.6;0.0;51.6;2492160.0;48.9;10006400.0;
49.2;0.0;49.5;2454400.0;50.1;0.0;50.1;2454400.0;51.0;0.0;51.0;2416640.0;51.9;0.0;51.9;2492160.0;49.2;10006400.0;
49.5;0.0;49.8;2492160.0;50.4;0.0;50.4;2529920.0;51.3;0.0;51.3;2529920.0;52.2;0.0;52.2;2643200.0;49.5;10006400.0;
49.8;0.0;50.1;2492160.0;50.7;0.0;50.7;2567680.0;51.6;0.0;51.6;2529920.0;52.5;0.0;52.5;2718720.0;49.8;9968640.0;
50.1;0.0;50.4;2567680.0;51.0;0.0;51.0;2378880.0;51.9;0.0;51.9;2529920.0;52.8;0.0;52.8;2529920.0;50.1;10006400.0;
50.4;0.0;50.7;2454400.0;51.3;0.0;51.3;2454400.0;52.2;0.0;52.2;2416640.0;53.1;0.0;53.1;2680960.0;50.4;10006400.0;
50.7;0.0;51.0;2605440.0;51.6;0.0;51.6;2492160.0;52.5;0.0;52.5;2454400.0;53.4;0.0;53.4;2643200.0;50.7;10006400.0;
51.0;0.0;51.3;2492160.0;51.9;0.0;51.9;2492160.0;52.8;0.0;52.8;2416640.0;53.7;0.0;53.7;2378880.0;51.0;10006400.0;
51.3;0.0;51.6;2454400.0;52.2;0.0;52.2;2454400.0;53.1;0.0;53.1;2303360.0;54.0;0.0;54.0;2416640.0;51.3;10006400.0;
51.6;0.0;51.9;2492160.0;52.5;0.0;52.5;2416640.0;53.4;0.0;53.4;2416640.0;54.3;0.0;54.3;2227840.0;51.6;9968640.0;
51.9;0.0;52.2;2492160.0;52.8;0.0;52.8;2605440.0;53.7;0.0;53.7;2492160.0;54.6;0.0;54.6;2794240.0;51.9;10006400.0;
52.2;0.0;52.5;2416640.0;53.1;0.0;53.1;2529920.0;54.0;0.0;54.0;2492160.0;54.9;0.0;54.9;2869760.0;52.2;10006400.0;
52.5;0.0;52.8;2454400.0;53.4;0.0;53.4;2492160.0;54.3;0.0;54.3;2643200.0;55.2;0.0;55.2;2794240.0;52.5;10006400.0;
52.8;0.0;53.1;2492160.0;53.7;0.0;53.7;2605440.0;54.6;0.0;54.6;2341120.0;55.5;0.0;55.5;2718720.0;52.8;10006400.0;
53.1;0.0;53.4;2454400.0;54.0;0.0;54.0;2492160.0;54.9;0.0;54.9;2378880.0;55.8;0.0;55.8;2756480.0;53.1;10006400.0;
53.4;0.0;53.7;2492160.0;54.3;0.0;54.3;2492160.0;55.2;0.0;55.2;2378880.0;56.1;0.0;56.1;2794240.0;53.4;10006400.0;
53.7;0.0;54.0;2605440.0;54.6;0.0;54.6;2416640.0;55.5;0.0;55.5;2416640.0;56.4;0.0;56.4;2794240.0;53.7;9968640.0;
54.0;0.0;54.3;2643200.0;54.9;0.0;54.9;2341120.0;55.8;0.0;55.8;2416640.0;56.7;0.0;56.7;2794240.0;54.0;10006400.0;
54.3;0.0;54.6;2454400.0;55.2;0.0;55.2;2416640.0;56.1;0.0;56.1;2341120.0;57.0;0.0;57.0;2794240.0;54.3;10006400.0;
54.6;0.0;54.9;2416640.0;55.5;0.0;55.5;2416640.0;56.4;0.0;56.4;2303360.0;57.3;0.0;57.3;2832000.0;54.6;10006400.0;
54.9;0.0;55.2;2378880.0;55.8;0.0;55.8;2416640.0;56.7;0.0;56.7;2190080.0;57.6;0.0;57.6;2794240.0;54.9;10006400.0;
55.2;0.0;55.5;2454400.0;56.1;0.0;56.1;2492160.0;57.0;0.0;57.0;2265600.0;57.9;0.0;57.9;2756480.0;55.2;9968640.0;
55.5;0.0;55.8;2416640.0;56.4;0.0;56.4;2492160.0;57.3;0.0;57.3;2227840.0;58.2;0.0;58.2;2794240.0;55.5;10006400.0;
55.8;0.0;56.1;2378880.0;56.7;0.0;56.7;2492160.0;57.6;0.0;57.6;2227840.0;58.5;0.0;58.5;2756480.0;55.8;10006400.0;
56.1;0.0;56.4;2416640.0;57.0;0.0;57.0;2529920.0;57.9;0.0;57.9;2303360.0;58.8;0.0;58.8;2718720.0;56.1;10006400.0;
56.4;0.0;56.7;2492160.0;57.3;0.0;57.3;2492160.0;58.2;0.0;58.2;2227840.0;59.1;0.0;59.1;2794240.0;56.4;10006400.0;
56.7;0.0;57.0;2416640.0;57.6;0.0;57.6;2529920.0;58.5;0.0;58.5;2227840.0;59.4;0.0;59.4;2756480.0;56.7;9968640.0;
57.0;0.0;57.3;2454400.0;57.9;0.0;57.9;2529920.0;58.8;0.0;58.8;2190080.0;59.7;0.0;59.7;2832000.0;57.0;10006400.0;
57.3;0.0;57.6;2454400.0;58.2;0.0;58.2;2492160.0;59.1;0.0;59.1;2190080.0;60.0;0.0;60.0;2794240.0;57.3;10006400.0;
57.6;0.0;57.9;2416640.0;58.5;0.0;58.5;2454400.0;59.4;0.0;59.4;2227840.0;60.3;0.0;60.3;2756480.0;57.6;10006400.0;
57.9;0.0;58.2;2492160.0;58.8;0.0;58.8;2529920.0;59.7;0.0;59.7;2190080.0;60.6;0.0;60.6;2832000.0;57.9;10006400.0;
58.2;0.0;58.5;2529920.0;59.1;0.0;59.1;2492160.0;60.0;0.0;60.0;2227840.0;60.9;0.0;60.9;2794240.0;58.2;10006400.0;
58.5;0.0;58.8;2567680.0;59.4;0.0;59.4;2492160.0;60.3;0.0;60.3;2265600.0;61.2;0.0;61.2;2832000.0;58.5;9968640.0;
58.8;0.0;59.1;2529920.0;59.7;0.0;59.7;2492160.0;60.6;0.0;60.6;2227840.0;61.5;0.0;61.5;2832000.0;58.8;10006400.0;
59.1;0.0;59.4;2529920.0;60.0;0.0;60.0;2529920.0;60.9;0.0;60.9;2227840.0;61.8;0.0;61.8;2794240.0;59.1;10006400.0;
59.4;0.0;59.7;2492160.0;60.3;0.0;60.3;2492160.0;61.2;0.0;61.2;2227840.0;62.1;0.0;62.1;2832000.0;59.4;10006400.0;
59.7;0.0;60.0;2454400.0;60.6;0.0;60.6;2492160.0;61.5;0.0;61.5;2190080.0;62.4;0.0;62.4;2794240.0;59.7;10006400.0;
60.0;0.0;60.3;2454400.0;60.9;0.0;60.9;2529920.0;61.8;0.0;61.8;2227840.0;62.7;0.0;62.7;2718720.0;60.0;10006400.0;
60.3;0.0;60.6;2454400.0;61.2;0.0;61.2;2529920.0;62.1;0.0;62.1;2190080.0;63.0;0.0;63.0;2794240.0;60.3;9968640.0;
60.6;0.0;60.9;2454400.0;61.5;0.0;61.5;2529920.0;62.4;0.0;62.4;2265600.0;63.3;0.0;63.3;2794240.0;60.6;10006400.0;
60.9;0.0;61.2;2416640.0;61.8;0.0;61.8;2529920.0;62.7;0.0;62.7;2227840.0;63.6;0.0;63.6;2718720.0;60.9;10006400.0;
61.2;0.0;61.5;2454400.0;62.1;0.0;62.1;2492160.0;63.0;0.0;63.0;2227840.0;63.9;0.0;63.9;2680960.0;61.2;10006400.0;
61.5;0.0;61.8;2454400.0;62.4;0.0;62.4;2492160.0;63.3;0.0;63.3;2190080.0;64.2;0.0;64.2;2718720.0;61.5;10006400.0;
61.8;0.0;62.1;2454400.0;62.7;0.0;62.7;2454400.0;63.6;0.0;63.6;2152320.0;64.5;0.0;64.5;2227840.0;61.8;10006400.0;
62.1;0.0;62.4;2454400.0;63.0;0.0;63.0;2454400.0;63.9;0.0;63.9;2152320.0;64.8;0.0;64.8;3171840.0;62.1;9968640.0;
62.4;0.0;62.7;2605440.0;63.3;0.0;63.3;2492160.0;64.2;0.0;64.2;2114560.0;65.1;0.0;65.1;3247360.0;62.4;10006400.0;
62.7;0.0;63.0;2529920.0;63.6;0.0;63.6;2454400.0;64.5;0.0;64.5;2265600.0;65.4;0.0;65.4;3134080.0;62.7;10006400.0;
63.0;0.0;63.3;2529920.0;63.9;0.0;63.9;2492160.0;64.8;0.0;64.8;1963520.0;65.7;0.0;65.7;2907520.0;63.0;10006400.0;
63.3;0.0;63.6;2680960.0;64.2;0.0;64.2;2416640.0;65.1;0.0;65.1;2039040.0;66.0;0.0;66.0;2680960.0;63.3;10006400.0;
63.6;0.0;63.9;2643200.0;64.5;0.0;64.5;2567680.0;65.4;0.0;65.4;2001280.0;66.3;0.0;66.3;2567680.0;63.6;10006400.0;
63.9;0.0;64.2;2756480.0;64.8;0.0;64.8;2341120.0;65.7;0.0;65.7;2039040.0;66.6;0.0;66.6;2454400.0;63.9;9968640.0;
64.2;0.0;64.5;2945280.0;65.1;0.0;65.1;1888000.0;66.0;0.0;66.0;2076800.0;66.9;0.0;66.9;2454400.0;64.2;10006400.0;
64.5;0.0;64.8;2529920.0;65.4;0.0;65.4;2303360.0;66.3;0.0;66.3;2190080.0;67.2;0.0;67.2;2341120.0;64.5;10006400.0;
64.8;0.0;65.1;2832000.0;65.7;0.0;65.7;2680960.0;66.6;0.0;66.6;2265600.0;67.5;0.0;67.5;2265600.0;64.8;10006400.0;
65.1;0.0;65.4;2529920.0;66.0;0.0;66.0;2756480.0;66.9;0.0;66.9;2227840.0;67.8;0.0;67.8;2265600.0;65.1;10006400.0;
65.4;0.0;65.7;2378880.0;66.3;0.0;66.3;2794240.0;67.2;0.0;67.2;2227840.0;68.1;0.0;68.1;2227840.0;65.4;9968640.0;
65.7;0.0;66.0;2492160.0;66.6;0.0;66.6;2832000.0;67.5;0.0;67.5;2227840.0;68.4;0.0;68.4;2265600.0;65.7;10006400.0;
66.0;0.0;66.3;2454400.0;66.9;0.0;66.9;2718720.0;67.8;0.0;67.8;2190080.0;68.7;0.0;68.7;2265600.0;66.0;10006400.0;
66.3;0.0;66.6;2454400.0;67.2;0.0;67.2;2794240.0;68.1;0.0;68.1;2190080.0;69.0;0.0;69.0;2227840.0;66.3;10006400.0;
66.6;0.0;66.9;2605440.0;67.5;0.0;67.5;2794240.0;68.4;0.0;68.4;2190080.0;69.3;0.0;69.3;2303360.0;66.6;10006400.0;
66.9;0.0;67.2;2605440.0;67.8;0.0;67.8;2756480.0;68.7;0.0;68.7;2190080.0;69.6;0.0;69.6;2227840.0;66.9;10006400.0;
67.2;0.0;67.5;2718720.0;68.1;0.0;68.1;2756480.0;69.0;0.0;69.0;2190080.0;69.9;0.0;69.9;2265600.0;67.2;9968640.0;
67.5;0.0;67.8;2794240.0;68.4;0.0;68.4;2832000.0;69.3;0.0;69.3;2190080.0;70.2;0.0;70.2;2227840.0;67.5;10006400.0;
67.8;0.0;68.1;2832000.0;68.7;0.0;68.7;2794240.0;69.6;0.0;69.6;2227840.0;70.5;0.0;70.5;2227840.0;67.8;10006400.0;
68.1;0.0;68.4;2718720.0;69.0;0.0;69.0;2794240.0;69.9;0.0;69.9;2190080.0;70.8;0.0;70.8;2227840.0;68.1;10006400.0;
68.4;0.0;68.7;2756480.0;69.3;0.0;69.3;2794240.0;70.2;0.0;70.2;2227840.0;71.1;0.0;71.1;2265600.0;68.4;10006400.0;
68.7;0.0;69.0;2756480.0;69.6;0.0;69.6;2794240.0;70.5;0.0;70.5;2152320.0;71.4;0.0;71.4;2227840.0;68.7;10006400.0;
69.0;0.0;69.3;2718720.0;69.9;0.0;69.9;2794240.0;70.8;0.0;70.8;2227840.0;71.7;0.0;71.7;2265600.0;69.0;9968640.0;
69.3;0.0;69.6;2756480.0;70.2;0.0;70.2;2756480.0;71.1;0.0;71.1;2190080.0;72.0;0.0;72.0;2227840.0;69.3;10006400.0;
69.6;0.0;69.9;2756480.0;70.5;0.0;70.5;2832000.0;71.4;0.0;71.4;2190080.0;72.3;0.0;72.3;2190080.0;69.6;10006400.0;
69.9;0.0;70.2;2794240.0;70.8;0.0;70.8;2794240.0;71.7;0.0;71.7;2190080.0;72.6;0.0;72.6;2152320.0;69.9;10006400.0;
70.2;0.0;70.5;2756480.0;71.1;0.0;71.1;2832000.0;72.0;0.0;72.0;2190080.0;72.9;0.0;72.9;2190080.0;70.2;10006400.0;
70.5;0.0;70.8;2756480.0;71.4;0.0;71.4;2832000.0;72.3;0.0;72.3;2190080.0;73.2;0.0;73.2;2227840.0;70.5;9968640.0;
70.8;0.0;71.1;2718720.0;71.7;0.0;71.7;2794240.0;72.6;0.0;72.6;2152320.0;73.5;0.0;73.5;2076800.0;70.8;10006400.0;
71.1;0.0;71.4;2756480.0;72.0;0.0;72.0;2832000.0;72.9;0.0;72.9;2152320.0;73.8;0.0;73.8;2001280.0;71.1;10006400.0;
71.4;0.0;71.7;2756480.0;72.3;0.0;72.3;2794240.0;73.2;0.0;73.2;2152320.0;74.1;0.0;74.1;1888000.0;71.4;10006400.0;
71.7;0.0;72.0;2756480.0;72.6;0.0;72.6;2756480.0;73.5;0.0;73.5;2190080.0;74.4;0.0;74.4;1925760.0;71.7;10006400.0;
72.0;0.0;72.3;2832000.0;72.9;0.0;72.9;2718720.0;73.8;0.0;73.8;2152320.0;74.7;0.0;74.7;1736960.0;72.0;10006400.0;
72.3;0.0;72.6;2907520.0;73.2;0.0;73.2;2756480.0;74.1;0.0;74.1;2152320.0;75.0;0.0;75.0;2039040.0;72.3;10006400.0;
72.6;0.0;72.9;2945280.0;73.5;0.0;73.5;2756480.0;74.4;0.0;74.4;2114560.0;75.3;0.0;75.3;1963520.0;72.6;9968640.0;
72.9;0.0;73.2;2869760.0;73.8;0.0;73.8;2869760.0;74.7;0.0;74.7;2265600.0;75.6;0.0;75.6;2076800.0;72.9;10006400.0;
73.2;0.0;73.5;2983040.0;74.1;0.0;74.1;2983040.0;75.0;0.0;75.0;2303360.0;75.9;0.0;75.9;2001280.0;73.2;10006400.0;
73.5;0.0;73.8;2983040.0;74.4;0.0;74.4;2945280.0;75.3;0.0;75.3;2265600.0;76.2;0.0;76.2;2039040.0;73.5;10006400.0;
73.8;0.0;74.1;2983040.0;74.7;0.0;74.7;2945280.0;75.6;0.0;75.6;2303360.0;76.5;0.0;76.5;2039040.0;73.8;10006400.0;
74.1;0.0;74.4;2983040.0;75.0;0.0;75.0;2832000.0;75.9;0.0;75.9;2303360.0;76.8;0.0;76.8;1963520.0;74.1;10006400.0;
74.4;0.0;74.7;3058560.0;75.3;0.0;75.3;2869760.0;76.2;0.0;76.2;2341120.0;77.1;0.0;77.1;2001280.0;74.4;9968640.0;
74.7;0.0;75.0;2832000.0;75.6;0.0;75.6;2756480.0;76.5;0.0;76.5;2227840.0;77.4;0.0;77.4;2001280.0;74.7;10006400.0;
75.0;0.0;75.3;2907520.0;75.9;0.0;75.9;2869760.0;76.8;0.0;76.8;2416640.0;77.7;0.0;77.7;2039040.0;75.0;10006400.0;
75.3;0.0;75.6;2869760.0;76.2;0.0;76.2;2869760.0;77.1;0.0;77.1;2341120.0;78.0;0.0;78.0;2001280.0;75.3;10006400.0;
75.6;0.0;75.9;2794240.0;76.5;0.0;76.5;2907520.0;77.4;0.0;77.4;2341120.0;78.3;0.0;78.3;2001280.0;75.6;10006400.0;
75.9;0.0;76.2;2756480.0;76.8;0.0;76.8;2832000.0;77.7;0.0;77.7;2265600.0;78.6;0.0;78.6;2076800.0;75.9;9968640.0;
76.2;0.0;76.5;2832000.0;77.1;0.0;77.1;2869760.0;78.0;0.0;78.0;2303360.0;78.9;0.0;78.9;2039040.0;76.2;10006400.0;
76.5;0.0;76.8;2794240.0;77.4;0.0;77.4;2832000.0;78.3;0.0;78.3;2265600.0;79.2;0.0;79.2;1963520.0;76.5;10006400.0;
76.8;0.0;77.1;2794240.0;77.7;0.0;77.7;2907520.0;78.6;0.0;78.6;2265600.0;79.5;0.0;79.5;2039040.0;76.8;10006400.0;
77.1;0.0;77.4;2794240.0;78.0;0.0;78.0;2832000.0;78.9;0.0;78.9;2227840.0;79.8;0.0;79.8;2001280.0;77.1;10006400.0;
77.4;0.0;77.7;2794240.0;78.3;0.0;78.3;2907520.0;79.2;0.0;79.2;2265600.0;80.1;0.0;80.1;2001280.0;77.4;9968640.0;
77.7;0.0;78.0;2869760.0;78.6;0.0;78.6;2832000.0;79.5;0.0;79.5;2227840.0;80.4;0.0;80.4;2190080.0;77.7;10006400.0;
78.0;0.0;78.3;2832000.0;78.9;0.0;78.9;2832000.0;79.8;0.0;79.8;2303360.0;80.7;0.0;80.7;1925760.0;78.0;10006400.0;
78.3;0.0;78.6;2832000.0;79.2;0.0;79.2;2907520.0;80.1;0.0;80.1;2265600.0;81.0;0.0;81.0;2227840.0;78.3;10006400.0;
78.6;0.0;78.9;2907520.0;79.5;0.0;79.5;2869760.0;80.4;0.0;80.4;2492160.0;81.3;0.0;81.3;2341120.0;78.6;10006400.0;
78.9;0.0;79.2;2832000.0;79.8;0.0;79.8;2907520.0;80.7;0.0;80.7;2152320.0;81.6;0.0;81.6;2303360.0;78.9;10006400.0;
79.2;0.0;79.5;2869760.0;80.1;0.0;80.1;2869760.0;81.0;0.0;81.0;2152320.0;81.9;0.0;81.9;2303360.0;79.2;9968640.0;
79.5;0.0;79.8;2794240.0;80.4;0.0;80.4;3322880.0;81.3;0.0;81.3;2265600.0;82.2;0.0;82.2;2227840.0;79.5;10006400.0;
79.8;0.0;80.1;2869760.0;80.7;0.0;80.7;3209600.0;81.6;0.0;81.6;2265600.0;82.5;0.0;82.5;2341120.0;79.8;10006400.0;
80.1;0.0;80.4;2001280.0;81.0;0.0;81.0;2492160.0;81.9;0.0;81.9;2227840.0;82.8;0.0;82.8;2341120.0;80.1;10006400.0;
80.4;0.0;80.7;2718720.0;81.3;0.0;81.3;2378880.0;82.2;0.0;82.2;2303360.0;83.1;0.0;83.1;2341120.0;80.4;10006400.0;
80.7;0.0;81.0;3096320.0;81.6;0.0;81.6;2265600.0;82.5;0.0;82.5;2227840.0;83.4;0.0;83.4;2265600.0;80.7;10006400.0;
81.0;0.0;81.3;3020800.0;81.9;0.0;81.9;2378880.0;82.8;0.0;82.8;2303360.0;83.7;0.0;83.7;2341120.0;81.0;9968640.0;
81.3;0.0;81.6;3171840.0;82.2;0.0;82.2;2492160.0;83.1;0.0;83.1;2341120.0;84.0;0.0;84.0;2341120.0;81.3;10006400.0;
81.6;0.0;81.9;3096320.0;82.5;0.0;82.5;2416640.0;83.4;0.0;83.4;2227840.0;84.3;0.0;84.3;2341120.0;81.6;10006400.0;
81.9;0.0;82.2;2983040.0;82.8;0.0;82.8;2341120.0;83.7;0.0;83.7;2227840.0;84.6;0.0;84.6;2341120.0;81.9;10006400.0;
82.2;0.0;82.5;3020800.0;83.1;0.0;83.1;2341120.0;84.0;0.0;84.0;2265600.0;84.9;0.0;84.9;2529920.0;82.2;10006400.0;
82.5;0.0;82.8;2983040.0;83.4;0.0;83.4;2567680.0;84.3;0.0;84.3;2303360.0;85.2;0.0;85.2;2378880.0;82.5;10006400.0;
82.8;0.0;83.1;2983040.0;83.7;0.0;83.7;2416640.0;84.6;0.0;84.6;2265600.0;85.5;0.0;85.5;2265600.0;82.8;9968640.0;
83.1;0.0;83.4;2945280.0;84.0;0.0;84.0;2341120.0;84.9;0.0;84.9;1623680.0;85.8;0.0;85.8;2303360.0;83.1;10006400.0;
83.4;0.0;83.7;3020800.0;84.3;0.0;84.3;2341120.0;85.2;0.0;85.2;2265600.0;86.1;0.0;86.1;2341120.0;83.4;10006400.0;
83.7;0.0;84.0;3058560.0;84.6;0.0;84.6;2341120.0;85.5;0.0;85.5;2680960.0;86.4;0.0;86.4;2416640.0;83.7;10006400.0;
84.0;0.0;84.3;3020800.0;84.9;0.0;84.9;2529920.0;85.8;0.0;85.8;2643200.0;86.7;0.0;86.7;2605440.0;84.0;10006400.0;
84.3;0.0;84.6;3020800.0;85.2;0.0;85.2;2303360.0;86.1;0.0;86.1;2643200.0;87.0;0.0;87.0;2605440.0;84.3;10006400.0;
84.6;0.0;84.9;3322880.0;85.5;0.0;85.5;2265600.0;86.4;0.0;86.4;2643200.0;87.3;0.0;87.3;2605440.0;84.6;9968640.0;
84.9;0.0;85.2;3058560.0;85.8;0.0;85.8;2378880.0;86.7;0.0;86.7;2529920.0;87.6;0.0;87.6;2680960.0;84.9;10006400.0;
85.2;0.0;85.5;2794240.0;86.1;0.0;86.1;2303360.0;87.0;0.0;87.0;2529920.0;87.9;0.0;87.9;2605440.0;85.2;10006400.0;
85.5;0.0;85.8;2680960.0;86.4;0.0;86.4;2265600.0;87.3;0.0;87.3;2529920.0;88.2;0.0;88.2;2680960.0;85.5;10006400.0;
85.8;0.0;86.1;2718720.0;86.7;0.0;86.7;2227840.0;87.6;0.0;87.6;2567680.0;88.5;0.0;88.5;2605440.0;85.8;10006400.0;
86.1;0.0;86.4;2643200.0;87.0;0.0;87.0;2303360.0;87.9;0.0;87.9;2529920.0;88.8;0.0;88.8;2643200.0;86.1;10006400.0;
86.4;0.0;86.7;2643200.0;87.3;0.0;87.3;2303360.0;88.2;0.0;88.2;2567680.0;89.1;0.0;89.1;2605440.0;86.4;9968640.0;
86.7;0.0;87.0;2567680.0;87.6;0.0;87.6;2227840.0;88.5;0.0;88.5;2643200.0;89.4;0.0;89.4;2529920.0;86.7;10006400.0;
87.0;0.0;87.3;2567680.0;87.9;0.0;87.9;2303360.0;88.8;0.0;88.8;2567680.0;89.7;0.0;89.7;2416640.0;87.0;10006400.0;
87.3;0.0;87.6;2529920.0;88.2;0.0;88.2;2227840.0;89.1;0.0;89.1;2529920.0;90.0;0.0;90.0;2303360.0;87.3;10006400.0;
87.6;0.0;87.9;2529920.0;88.5;0.0;88.5;2227840.0;89.4;0.0;89.4;2529920.0;90.3;0.0;90.3;2265600.0;87.6;10006400.0;
87.9;0.0;88.2;2529920.0;88.8;0.0;88.8;2303360.0;89.7;0.0;89.7;2567680.0;90.6;0.0;90.6;2378880.0;87.9;9968640.0;
88.2;0.0;88.5;2529920.0;89.1;0.0;89.1;2303360.0;90.0;0.0;90.0;2529920.0;90.9;0.0;90.9;2341120.0;88.2;10006400.0;
88.5;0.0;88.8;2492160.0;89.4;0.0;89.4;2454400.0;90.3;0.0;90.3;2567680.0;91.2;0.0;91.2;2227840.0;88.5;10006400.0;
88.8;0.0;89.1;2567680.0;89.7;0.0;89.7;2529920.0;90.6;0.0;90.6;2529920.0;91.5;0.0;91.5;2303360.0;88.8;10006400.0;
89.1;0.0;89.4;2492160.0;90.0;0.0;90.0;2643200.0;90.9;0.0;90.9;2529920.0;91.8;0.0;91.8;2303360.0;89.1;10006400.0;
89.4;0.0;89.7;2454400.0;90.3;0.0;90.3;2605440.0;91.2;0.0;91.2;2529920.0;92.1;0.0;92.1;2303360.0;89.4;10006400.0;
89.7;0.0;90.0;2529920.0;90.6;0.0;90.6;2529920.0;91.5;0.0;91.5;2492160.0;92.4;0.0;92.4;2303360.0;89.7;9968640.0;
90.0;0.0;90.3;2567680.0;90.9;0.0;90.9;2680960.0;91.8;0.0;91.8;2567680.0;92.7;0.0;92.7;2303360.0;90.0;10006400.0;
90.3;0.0;90.6;2567680.0;91.2;0.0;91.2;2718720.0;92.1;0.0;92.1;2567680.0;93.0;0.0;93.0;2303360.0;90.3;10006400.0;
90.6;0.0;90.9;2454400.0;91.5;0.0;91.5;2680960.0;92.4;0.0;92.4;2529920.0;93.3;0.0;93.3;2303360.0;90.6;10006400.0;
90.9;0.0;91.2;2492160.0;91.8;0.0;91.8;2605440.0;92.7;0.0;92.7;2567680.0;93.6;0.0;93.6;2303360.0;90.9;10006400.0;
91.2;0.0;91.5;2529920.0;92.1;0.0;92.1;2567680.0;93.0;0.0;93.0;2529920.0;93.9;0.0;93.9;2454400.0;91.2;9968640.0;
91.5;0.0;91.8;2529920.0;92.4;0.0;92.4;2605440.0;93.3;0.0;93.3;2567680.0;94.2;0.0;94.2;2492160.0;91.5;10006400.0;
91.8;0.0;92.1;2567680.0;92.7;0.0;92.7;2605440.0;93.6;0.0;93.6;2529920.0;94.5;0.0;94.5;2454400.0;91.8;10006400.0;
92.1;0.0;92.4;2567680.0;93.0;0.0;93.0;2605440.0;93.9;0.0;93.9;2529920.0;94.8;0.0;94.8;2492160.0;92.1;10006400.0;
92.4;0.0;92.7;2529920.0;93.3;0.0;93.3;2567680.0;94.2;0.0;94.2;2529920.0;95.1;0.0;95.1;2529920.0;92.4;10006400.0;
92.7;0.0;93.0;2567680.0;93.6;0.0;93.6;2605440.0;94.5;0.0;94.5;2492160.0;95.4;0.0;95.4;2605440.0;92.7;10006400.0;
93.0;0.0;93.3;2529920.0;93.9;0.0;93.9;2492160.0;94.8;0.0;94.8;2454400.0;95.7;0.0;95.7;2605440.0;93.0;10006400.0;
93.3;0.0;93.6;2567680.0;94.2;0.0;94.2;2492160.0;95.1;0.0;95.1;2529920.0;96.0;0.0;96.0;2567680.0;93.3;9968640.0;
93.6;0.0;93.9;2529920.0;94.5;0.0;94.5;2567680.0;95.4;0.0;95.4;2492160.0;96.3;0.0;96.3;2605440.0;93.6;10006400.0;
93.9;0.0;94.2;2492160.0;94.8;0.0;94.8;2492160.0;95.7;0.0;95.7;2605440.0;96.6;0.0;96.6;2265600.0;93.9;10006400.0;
94.2;0.0;94.5;2492160.0;95.1;0.0;95.1;2416640.0;96.0;0.0;96.0;2567680.0;96.9;0.0;96.9;1774720.0;94.2;10006400.0;
94.5;0.0;94.8;2529920.0;95.4;0.0;95.4;2378880.0;96.3;0.0;96.3;2567680.0;97.2;0.0;97.2;2718720.0;94.5;10006400.0;
94.8;0.0;95.1;2529920.0;95.7;0.0;95.7;2303360.0;96.6;0.0;96.6;2718720.0;97.5;0.0;97.5;2945280.0;94.8;9968640.0;
95.1;0.0;95.4;2529920.0;96.0;0.0;96.0;2265600.0;96.9;0.0;96.9;2680960.0;97.8;0.0;97.8;3134080.0;95.1;10006400.0;
95.4;0.0;95.7;2492160.0;96.3;0.0;96.3;2341120.0;97.2;0.0;97.2;2492160.0;98.1;0.0;98.1;3171840.0;95.4;10006400.0;
95.7;0.0;96.0;2605440.0;96.6;0.0;96.6;2341120.0;97.5;0.0;97.5;2227840.0;98.4;0.0;98.4;3285120.0;95.7;10006400.0;
96.0;0.0;96.3;2492160.0;96.9;0.0;96.9;2718720.0;97.8;0.0;97.8;2152320.0;98.7;0.0;98.7;3322880.0;96.0;10006400.0;
96.3;0.0;96.6;2643200.0;97.2;0.0;97.2;2303360.0;98.1;0.0;98.1;2001280.0;99.0;0.0;99.0;3360640.0;96.3;10006400.0;
96.6;0.0;96.9;2832000.0;97.5;0.0;97.5;2454400.0;98.4;0.0;98.4;1963520.0;99.3;0.0;99.3;3322880.0;96.6;9968640.0;
96.9;0.0;97.2;2492160.0;97.8;0.0;97.8;2454400.0;98.7;0.0;98.7;1963520.0;99.6;0.0;99.6;3436160.0;96.9;10006400.0;
97.2;0.0;97.5;2378880.0;98.1;0.0;98.1;2567680.0;99.0;0.0;99.0;2001280.0;99.9;0.0;99.9;3398400.0;97.2;10006400.0;
97.5;0.0;97.8;2265600.0;98.4;0.0;98.4;2605440.0;99.3;0.0;99.3;2001280.0;100.2;0.0;100.2;3360640.0;97.5;10006400.0;
97.8;0.0;98.1;2227840.0;98.7;0.0;98.7;2680960.0;99.6;0.0;99.6;2001280.0;100.5;0.0;100.5;3398400.0;97.8;10006400.0;
98.1;0.0;98.4;2152320.0;99.0;0.0;99.0;2680960.0;99.9;0.0;99.9;1925760.0;100.8;0.0;100.8;3360640.0;98.1;9968640.0;
98.4;0.0;98.7;2039040.0;99.3;0.0;99.3;2680960.0;100.2;0.0;100.2;2001280.0;101.1;0.0;101.1;3473920.0;98.4;10006400.0;
98.7;0.0;99.0;1963520.0;99.6;0.0;99.6;2605440.0;100.5;0.0;100.5;2001280.0;101.4;0.0;101.4;3473920.0;98.7;10006400.0;
99.0;0.0;99.3;2001280.0;99.9;0.0;99.9;2680960.0;100.8;0.0;100.8;1963520.0;101.7;0.0;101.7;3511680.0;99.0;10006400.0;
99.3;0.0;99.6;1963520.0;100.2;0.0;100.2;2605440.0;101.1;0.0;101.1;2001280.0;102.0;0.0;102.0;3511680.0;99.3;10006400.0;
99.6;0.0;99.9;1963520.0;100.5;0.0;100.5;2680960.0;101.4;0.0;101.4;1963520.0;102.3;0.0;102.3;3473920.0;99.6;10006400.0;
99.9;0.0;100.2;2039040.0;100.8;0.0;100.8;2643200.0;101.7;0.0;101.7;1888000.0;102.6;0.0;102.6;3549440.0;99.9;9968640.0;
100.2;0.0;100.5;1925760.0;101.1;0.0;101.1;2605440.0;102.0;0.0;102.0;2001280.0;102.9;0.0;102.9;3473920.0;100.2;10006400.0;
100.5;0.0;100.8;2039040.0;101.4;0.0;101.4;2605440.0;102.3;0.0;102.3;1963520.0;103.2;0.0;103.2;3285120.0;100.5;10006400.0;
100.8;0.0;101.1;1925760.0;101.7;0.0;101.7;2605440.0;102.6;0.0;102.6;2001280.0;103.5;0.0;103.5;3285120.0;100.8;10006400.0;
101.1;0.0;101.4;1963520.0;102.0;0.0;102.0;2605440.0;102.9;0.0;102.9;2039040.0;103.8;0.0;103.8;3247360.0;101.1;10006400.0;
101.4;0.0;101.7;1963520.0;102.3;0.0;102.3;2680960.0;103.2;0.0;103.2;2152320.0;104.1;0.0;104.1;3171840.0;101.4;10006400.0;
101.7;0.0;102.0;1888000.0;102.6;0.0;102.6;2605440.0;103.5;0.0;103.5;2190080.0;104.4;0.0;104.4;3285120.0;101.7;9968640.0;
102.0;0.0;102.3;1888000.0;102.9;0.0;102.9;2680960.0;103.8;0.0;103.8;2227840.0;104.7;0.0;104.7;3285120.0;102.0;10006400.0;
102.3;0.0;102.6;1850240.0;103.2;0.0;103.2;2605440.0;104.1;0.0;104.1;2227840.0;105.0;0.0;105.0;3285120.0;102.3;10006400.0;
102.6;0.0;102.9;1812480.0;103.5;0.0;103.5;2605440.0;104.4;0.0;104.4;2265600.0;105.3;0.0;105.3;3322880.0;102.6;10006400.0;
102.9;0.0;103.2;1963520.0;103.8;0.0;103.8;2567680.0;104.7;0.0;104.7;2190080.0;105.6;0.0;105.6;3360640.0;102.9;10006400.0;
103.2;0.0;103.5;1888000.0;104.1;0.0;104.1;2605440.0;105.0;0.0;105.0;2076800.0;105.9;0.0;105.9;3398400.0;103.2;10006400.0;
103.5;0.0;103.8;1963520.0;104.4;0.0;104.4;2567680.0;105.3;0.0;105.3;2001280.0;106.2;0.0;106.2;3322880.0;103.5;9968640.0;
103.8;0.0;104.1;2001280.0;104.7;0.0;104.7;2605440.0;105.6;0.0;105.6;1963520.0;106.5;0.0;106.5;3285120.0;103.8;10006400.0;
104.1;0.0;104.4;1888000.0;105.0;0.0;105.0;2680960.0;105.9;0.0;105.9;2039040.0;106.8;0.0;106.8;3171840.0;104.1;10006400.0;
104.4;0.0;104.7;1925760.0;105.3;0.0;105.3;2680960.0;106.2;0.0;106.2;1963520.0;107.1;0.0;107.1;3058560.0;104.4;10006400.0;
104.7;0.0;105.0;1963520.0;105.6;0.0;105.6;2680960.0;106.5;0.0;106.5;2114560.0;107.4;0.0;107.4;3096320.0;104.7;10006400.0;
105.0;0.0;105.3;1963520.0;105.9;0.0;105.9;2605440.0;106.8;0.0;106.8;2076800.0;107.7;0.0;107.7;3020800.0;105.0;10006400.0;
105.3;0.0;105.6;2001280.0;106.2;0.0;106.2;2680960.0;107.1;0.0;107.1;2076800.0;108.0;0.0;108.0;2945280.0;105.3;9968640.0;
105.6;0.0;105.9;1963520.0;106.5;0.0;106.5;2567680.0;107.4;0.0;107.4;2190080.0;108.3;0.0;108.3;2945280.0;105.6;10006400.0;
105.9;0.0;106.2;2039040.0;106.8;0.0;106.8;2643200.0;107.7;0.0;107.7;2265600.0;108.6;0.0;108.6;2945280.0;105.9;10006400.0;
106.2;0.0;106.5;2039040.0;107.1;0.0;107.1;2680960.0;108.0;0.0;108.0;2454400.0;108.9;0.0;108.9;3020800.0;106.2;10006400.0;
106.5;0.0;106.8;2076800.0;107.4;0.0;107.4;2454400.0;108.3;0.0;108.3;2492160.0;109.2;0.0;109.2;2983040.0;106.5;10006400.0;
106.8;0.0;107.1;2190080.0;107.7;0.0;107.7;2416640.0;108.6;0.0;108.6;2529920.0;109.5;0.0;109.5;2983040.0;106.8;9968640.0;
107.1;0.0;107.4;2265600.0;108.0;0.0;108.0;2341120.0;108.9;0.0;108.9;2567680.0;109.8;0.0;109.8;2983040.0;107.1;10006400.0;
107.4;0.0;107.7;2303360.0;108.3;0.0;108.3;2265600.0;109.2;0.0;109.2;2605440.0;110.1;0.0;110.1;2983040.0;107.4;10006400.0;
107.7;0.0;108.0;2265600.0;108.6;0.0;108.6;2076800.0;109.5;0.0;109.5;2605440.0;110.4;0.0;110.4;2983040.0;107.7;10006400.0;
108.0;0.0;108.3;2303360.0;108.9;0.0;108.9;2076800.0;109.8;0.0;109.8;2605440.0;110.7;0.0;110.7;2983040.0;108.0;10006400.0;
108.3;0.0;108.6;2416640.0;109.2;0.0;109.2;2076800.0;110.1;0.0;110.1;2529920.0;111.0;0.0;111.0;2945280.0;108.3;10006400.0;
108.6;0.0;108.9;2341120.0;109.5;0.0;109.5;2114560.0;110.4;0.0;110.4;2605440.0;111.3;0.0;111.3;2983040.0;108.6;9968640.0;
108.9;0.0;109.2;2341120.0;109.8;0.0;109.8;2076800.0;110.7;0.0;110.7;2643200.0;111.6;0.0;111.6;2983040.0;108.9;10006400.0;
109.2;0.0;109.5;2303360.0;110.1;0.0;110.1;2076800.0;111.0;0.0;111.0;2643200.0;111.9;0.0;111.9;2945280.0;109.2;10006400.0;
109.5;0.0;109.8;2341120.0;110.4;0.0;110.4;2076800.0;111.3;0.0;111.3;2605440.0;112.2;0.0;112.2;2945280.0;109.5;10006400.0;
109.8;0.0;110.1;2378880.0;110.7;0.0;110.7;2001280.0;111.6;0.0;111.6;2605440.0;112.5;0.0;112.5;2945280.0;109.8;10006400.0;
110.1;0.0;110.4;2341120.0;111.0;0.0;111.0;2039040.0;111.9;0.0;111.9;2643200.0;112.8;0.0;112.8;2945280.0;110.1;9968640.0;
110.4;0.0;110.7;2378880.0;111.3;0.0;111.3;2114560.0;112.2;0.0;112.2;2605440.0;113.1;0.0;113.1;2983040.0;110.4;10006400.0;
110.7;0.0;111.0;2378880.0;111.6;0.0;111.6;2076800.0;112.5;0.0;112.5;2643200.0;113.4;0.0;113.4;2945280.0;110.7;10006400.0;
111.0;0.0;111.3;2303360.0;111.9;0.0;111.9;2076800.0;112.8;0.0;112.8;2643200.0;113.7;0.0;113.7;2907520.0;111.0;10006400.0;
111.3;0.0;111.6;2341120.0;112.2;0.0;112.2;2076800.0;113.1;0.0;113.1;2605440.0;114.0;0.0;114.0;2869760.0;111.3;10006400.0;
111.6;0.0;111.9;2341120.0;112.5;0.0;112.5;2076800.0;113.4;0.0;113.4;2718720.0;114.3;0.0;114.3;2907520.0;111.6;10006400.0;
111.9;0.0;112.2;2341120.0;112.8;0.0;112.8;2076800.0;113.7;0.0;113.7;2869760.0;114.6;0.0;114.6;2907520.0;111.9;10006400.0;
112.2;0.0;112.5;2341120.0;113.1;0.0;113.1;2076800.0;114.0;0.0;114.0;2832000.0;114.9;0.0;114.9;2869760.0;112.2;9968640.0;
112.5;0.0;112.8;2341120.0;113.4;0.0;113.4;2039040.0;114.3;0.0;114.3;2832000.0;115.2;0.0;115.2;2832000.0;112.5;10006400.0;
112.8;0.0;113.1;2341120.0;113.7;0.0;113.7;1963520.0;114.6;0.0;114.6;2794240.0;115.5;0.0;115.5;2832000.0;112.8;10006400.0;
113.1;0.0;113.4;2303360.0;114.0;0.0;114.0;2001280.0;114.9;0.0;114.9;2907520.0;115.8;0.0;115.8;2869760.0;113.1;10006400.0;
113.4;0.0;113.7;2265600.0;114.3;0.0;114.3;2001280.0;115.2;0.0;115.2;2869760.0;116.1;0.0;116.1;2869760.0;113.4;10006400.0;
113.7;0.0;114.0;2265600.0;114.6;0.0;114.6;2001280.0;115.5;0.0;115.5;2869760.0;116.4;0.0;116.4;2907520.0;113.7;10006400.0;
114.0;0.0;114.3;2265600.0;114.9;0.0;114.9;1963520.0;115.8;0.0;115.8;2869760.0;116.7;0.0;116.7;2869760.0;114.0;9968640.0;
114.3;0.0;114.6;2303360.0;115.2;0.0;115.2;2039040.0;116.1;0.0;116.1;2869760.0;117.0;0.0;117.0;2794240.0;114.3;10006400.0;
114.6;0.0;114.9;2265600.0;115.5;0.0;115.5;2039040.0;116.4;0.0;116.4;2869760.0;117.3;0.0;117.3;2832000.0;114.6;10006400.0;
114.9;0.0;115.2;2265600.0;115.8;0.0;115.8;2001280.0;116.7;0.0;116.7;2869760.0;117.6;0.0;117.6;2832000.0;114.9;10006400.0;
115.2;0.0;115.5;2227840.0;116.1;0.0;116.1;2039040.0;117.0;0.0;117.0;2756480.0;117.9;0.0;117.9;2869760.0;115.2;10006400.0;
115.5;0.0;115.8;2265600.0;116.4;0.0;116.4;2001280.0;117.3;0.0;117.3;2643200.0;118.2;0.0;118.2;2832000.0;115.5;9968640.0;
115.8;0.0;116.1;2227840.0;116.7;0.0;116.7;2001280.0;117.6;0.0;117.6;2454400.0;118.5;0.0;118.5;2832000.0;115.8;10006400.0;
116.1;0.0;116.4;2227840.0;117.0;0.0;117.0;2114560.0;117.9;0.0;117.9;2341120.0;118.8;0.0;118.8;2794240.0;116.1;10006400.0;
116.4;0.0;116.7;2265600.0;117.3;0.0;117.3;2265600.0;118.2;0.0;118.2;2265600.0;119.1;0.0;119.1;2794240.0;116.4;10006400.0;
116.7;0.0;117.0;2303360.0;117.6;0.0;117.6;2341120.0;118.5;0.0;118.5;2190080.0;119.4;0.0;119.4;2832000.0;116.7;10006400.0;
117.0;0.0;117.3;2265600.0;117.9;0.0;117.9;2378880.0;118.8;0.0;118.8;2190080.0;119.7;0.0;119.7;2756480.0;117.0;9968640.0;
117.3;0.0;117.6;2378880.0;118.2;0.0;118.2;2492160.0;119.1;0.0;119.1;2303360.0;120.0;0.0;120.0;2794240.0;117.3;10006400.0;
117.6;0.0;117.9;2416640.0;118.5;0.0;118.5;2529920.0;119.4;0.0;119.4;2265600.0;;;;;117.6;10006400.0;
117.9;0.0;118.2;2416640.0;118.8;0.0;118.8;2492160.0;119.7;0.0;119.7;2227840.0;;;;;117.9;10006400.0;
118.2;0.0;118.5;2454400.0;119.1;0.0;119.1;2567680.0;120.0;0.0;120.0;2190080.0;;;;;118.2;10006400.0;
118.5;0.0;118.8;2492160.0;119.4;0.0;119.4;2680960.0;;;;;;;;;118.5;10006400.0;
118.8;0.0;119.1;2341120.0;119.7;0.0;119.7;2794240.0;;;;;;;;;118.8;9968640.0;
119.1;0.0;119.4;2227840.0;120.0;0.0;120.0;2832000.0;;;;;;;;;119.1;10006400.0;
119.4;0.0;119.7;2227840.0;;;;;;;;;;;;;119.4;10006400.0;
119.7;0.0;120.0;2190080.0;;;;;;;;;;;;;119.7;10006400.0;
120.0;0.0;;;;;;;;;;;;;;;120.0;10006400.0;


==> csv/QUIC4CUBICRTTthroughput.csv <==
-7.000000;37760.000000;0.200000;0.000000;0.200000;2640.000000;1.400000;0.000000;1.700000;2426.666667;2.000000;0.000000;2.600000;5280.000000;2.900000;0.000000;3.200000;2426.666667
-6.700000;37760.000000;0.500000;0.000000;0.500000;129360.000000;1.700000;0.000000;2.000000;2426.666667;2.300000;0.000000;2.900000;2640.000000;3.200000;0.000000;3.500000;2426.666667
-6.400000;0.000000;0.800000;0.000000;0.800000;3781120.000000;2.000000;0.000000;2.300000;80640.000000;2.600000;0.000000;3.200000;78080.000000;3.500000;0.000000;3.800000;80640.000000
-6.100000;0.000000;1.100000;0.000000;1.100000;9440000.000000;2.300000;0.000000;2.600000;75520.000000;2.900000;0.000000;3.500000;75520.000000;3.800000;0.000000;4.100000;75520.000000
-5.800000;0.000000;1.400000;0.000000;1.400000;10006400.000000;2.600000;0.000000;2.900000;431706.666667;3.200000;0.000000;3.800000;78080.000000;4.100000;0.000000;4.400000;429013.333333
-5.500000;0.000000;1.700000;0.000000;1.700000;10006400.000000;2.900000;0.000000;3.200000;984453.333333;3.500000;0.000000;4.100000;51280.000000;4.400000;0.000000;4.700000;984453.333333
-5.200000;0.000000;2.000000;0.000000;2.000000;9968640.000000;3.200000;0.000000;3.500000;188800.000000;3.800000;0.000000;4.400000;946560.000000;4.700000;0.000000;5.000000;0.000000
-4.900000;0.000000;2.300000;0.000000;2.300000;9930880.000000;3.500000;0.000000;3.800000;1661440.000000;4.100000;0.000000;4.700000;415360.000000;5.000000;0.000000;5.300000;1246080.000000
-4.600000;0.000000;2.600000;0.000000;2.600000;9930880.000000;3.800000;0.000000;4.100000;981760.000000;4.400000;0.000000;5.000000;264320.000000;5.300000;0.000000;5.600000;679680.000000
-4.300000;0.000000;2.900000;0.000000;2.900000;9553280.000000;4.100000;0.000000;4.400000;1850240.000000;4.700000;0.000000;5.300000;792960.000000;5.600000;0.000000;5.900000;490880.000000
-4.000000;0.000000;3.200000;0.000000;3.200000;8949120.000000;4.400000;0.000000;4.700000;2643200.000000;5.000000;0.000000;5.600000;792960.000000;5.900000;0.000000;6.200000;981760.000000
-3.700000;0.000000;3.500000;0.000000;3.500000;9704320.000000;4.700000;0.000000;5.000000;1774720.000000;5.300000;0.000000;5.900000;453120.000000;6.200000;0.000000;6.500000;490880.000000
-3.400000;0.000000;3.800000;0.000000;3.800000;8193920.000000;5.000000;0.000000;5.300000;2680960.000000;5.600000;0.000000;6.200000;528640.000000;6.500000;0.000000;6.800000;868480.000000
-3.100000;0.000000;4.100000;0.000000;4.100000;8911360.000000;5.300000;0.000000;5.600000;2341120.000000;5.900000;0.000000;6.500000;755200.000000;6.800000;0.000000;7.100000;944000.000000
-2.800000;0.000000;4.400000;0.000000;4.400000;6759040.000000;5.600000;0.000000;5.900000;2039040.000000;6.200000;0.000000;6.800000;604160.000000;7.100000;0.000000;7.400000;339840.000000
-2.500000;0.000000;4.700000;0.000000;4.700000;5966080.000000;5.900000;0.000000;6.200000;2605440.000000;6.500000;0.000000;7.100000;528640.000000;7.400000;0.000000;7.700000;1019520.000000
-2.200000;0.000000;5.000000;0.000000;5.000000;7967360.000000;6.200000;0.000000;6.500000;2190080.000000;6.800000;0.000000;7.400000;830720.000000;7.700000;0.000000;8.000000;906240.000000
-1.900000;0.000000;5.300000;0.000000;5.300000;5248640.000000;6.500000;0.000000;6.800000;2227840.000000;7.100000;0.000000;7.700000;868480.000000;8.000000;0.000000;8.300000;528640.000000
-1.600000;0.000000;5.600000;0.000000;5.600000;6192640.000000;6.800000;0.000000;7.100000;2454400.000000;7.400000;0.000000;8.000000;490880.000000;8.300000;0.000000;8.600000;1019520.000000
-1.300000;0.000000;5.900000;0.000000;5.900000;7023360.000000;7.100000;0.000000;7.400000;2190080.000000;7.700000;0.000000;8.300000;868480.000000;8.600000;0.000000;8.900000;868480.000000
-1.000000;0.000000;6.200000;0.000000;6.200000;5890560.000000;7.400000;0.000000;7.700000;2303360.000000;8.000000;0.000000;8.600000;981760.000000;8.900000;0.000000;9.200000;755200.000000
-0.700000;0.000000;6.500000;0.000000;6.500000;6570240.000000;7.700000;0.000000;8.000000;2416640.000000;8.300000;0.000000;8.900000;792960.000000;9.200000;0.000000;9.500000;1132800.000000
-0.400000;0.000000;6.800000;0.000000;6.800000;6305920.000000;8.000000;0.000000;8.300000;2341120.000000;8.600000;0.000000;9.200000;830720.000000;9.500000;0.000000;9.800000;906240.000000
-0.100000;0.000000;7.100000;0.000000;7.100000;6041600.000000;8.300000;0.000000;8.600000;2303360.000000;8.900000;0.000000;9.500000;1132800.000000;9.800000;0.000000;10.100000;868480.000000
0.200000;0.000000;7.400000;0.000000;7.400000;6645760.000000;8.600000;0.000000;8.900000;2341120.000000;9.200000;0.000000;9.800000;1095040.000000;10.100000;0.000000;10.400000;1283840.000000
0.500000;0.000000;7.700000;0.000000;7.700000;5815040.000000;8.900000;0.000000;9.200000;2567680.000000;9.500000;0.000000;10.100000;1057280.000000;10.400000;0.000000;10.700000;1095040.000000
0.800000;0.000000;8.000000;0.000000;8.000000;6192640.000000;9.200000;0.000000;9.500000;2303360.000000;9.800000;0.000000;10.400000;1132800.000000;10.700000;0.000000;11.000000;906240.000000
1.100000;0.000000;8.300000;0.000000;8.300000;6268160.000000;9.500000;0.000000;9.800000;2303360.000000;10.100000;0.000000;10.700000;1397120.000000;11.000000;0.000000;11.300000;1434880.000000
1.400000;0.000000;8.600000;0.000000;8.600000;5664000.000000;9.800000;0.000000;10.100000;2756480.000000;10.400000;0.000000;11.000000;1434880.000000;11.300000;0.000000;11.600000;1434880.000000
1.700000;0.000000;8.900000;0.000000;8.900000;6003840.000000;10.100000;0.000000;10.400000;2492160.000000;10.700000;0.000000;11.300000;1283840.000000;11.600000;0.000000;11.900000;1208320.000000
2.000000;0.000000;9.200000;0.000000;9.200000;5852800.000000;10.400000;0.000000;10.700000;2265600.000000;11.000000;0.000000;11.600000;1359360.000000;11.900000;0.000000;12.200000;1170560.000000
2.300000;0.000000;9.500000;0.000000;9.500000;5437440.000000;10.700000;0.000000;11.000000;2643200.000000;11.300000;0.000000;11.900000;1699200.000000;12.200000;0.000000;12.500000;1623680.000000
2.600000;0.000000;9.800000;0.000000;9.800000;5701760.000000;11.000000;0.000000;11.300000;2718720.000000;11.600000;0.000000;12.200000;1774720.000000;12.500000;0.000000;12.800000;1699200.000000
2.900000;0.000000;10.100000;0.000000;10.100000;5324160.000000;11.300000;0.000000;11.600000;2454400.000000;11.900000;0.000000;12.500000;1774720.000000;12.800000;0.000000;13.100000;1699200.000000
3.200000;0.000000;10.400000;0.000000;10.400000;5059840.000000;11.600000;0.000000;11.900000;2378880.000000;12.200000;0.000000;12.800000;1585920.000000;13.100000;0.000000;13.400000;1283840.000000
3.500000;0.000000;10.700000;0.000000;10.700000;5248640.000000;11.900000;0.000000;12.200000;2718720.000000;12.500000;0.000000;13.100000;1736960.000000;13.400000;0.000000;13.700000;1699200.000000
3.800000;0.000000;11.000000;0.000000;11.000000;5022080.000000;12.200000;0.000000;12.500000;2643200.000000;12.800000;0.000000;13.400000;2227840.000000;13.700000;0.000000;14.000000;1925760.000000
4.100000;0.000000;11.300000;0.000000;11.300000;4568960.000000;12.500000;0.000000;12.800000;2416640.000000;13.100000;0.000000;13.700000;2454400.000000;14.000000;0.000000;14.300000;2114560.000000
4.400000;0.000000;11.600000;0.000000;11.600000;4757760.000000;12.800000;0.000000;13.100000;2076800.000000;13.400000;0.000000;14.000000;2341120.000000;14.300000;0.000000;14.600000;1963520.000000
4.700000;0.000000;11.900000;0.000000;11.900000;4682240.000000;13.100000;0.000000;13.400000;2265600.000000;13.700000;0.000000;14.300000;1888000.000000;14.600000;0.000000;14.900000;1547680.000000
5.000000;0.000000;12.200000;0.000000;12.200000;4342400.000000;13.400000;0.000000;13.700000;2341120.000000;14.000000;0.000000;14.600000;2265600.000000;14.900000;0.000000;15.200000;1625973.333330
5.300000;0.000000;12.500000;0.000000;12.500000;3964800.000000;13.700000;0.000000;14.000000;2039040.000000;14.300000;0.000000;14.900000;3096320.000000;15.200000;0.000000;15.500000;2039040.000000
5.600000;0.000000;12.800000;0.000000;12.800000;4304640.000000;14.000000;0.000000;14.300000;1888000.000000;14.600000;0.000000;15.200000;2605440.000000;15.500000;0.000000;15.800000;2263680.000000
5.900000;0.000000;13.100000;0.000000;13.100000;4493440.000000;14.300000;0.000000;14.600000;1699200.000000;14.900000;0.000000;15.500000;1888000.000000;15.800000;0.000000;16.100000;2000800.000000
6.200000;0.000000;13.400000;0.000000;13.400000;4229120.000000;14.600000;0.000000;14.900000;2190080.000000;15.200000;0.000000;15.800000;1434880.000000;16.100000;0.000000;16.400000;2340160.000000
6.500000;0.000000;13.700000;0.000000;13.700000;3511680.000000;14.900000;0.000000;15.200000;2303360.000000;15.500000;0.000000;16.100000;2076800.000000;16.400000;0.000000;16.700000;1888000.000000
6.800000;0.000000;14.000000;0.000000;14.000000;3662720.000000;15.200000;0.000000;15.500000;1623680.000000;15.800000;0.000000;16.400000;2643200.000000;16.700000;0.000000;17.000000;2114560.000000
7.100000;0.000000;14.300000;0.000000;14.300000;4115840.000000;15.500000;0.000000;15.800000;1924320.000000;16.100000;0.000000;16.700000;2605440.000000;17.000000;0.000000;17.300000;1849360.000000
7.400000;0.000000;14.600000;0.000000;14.600000;4078080.000000;15.800000;0.000000;16.100000;2226880.000000;16.400000;0.000000;17.000000;2680960.000000;17.300000;0.000000;17.600000;2152320.000000
7.700000;0.000000;14.900000;0.000000;14.900000;3171840.000000;16.100000;0.000000;16.400000;2302880.000000;16.700000;0.000000;17.300000;2114560.000000;17.600000;0.000000;17.900000;1925280.000000
8.000000;0.000000;15.200000;0.000000;15.200000;3473920.000000;16.400000;0.000000;16.700000;2378880.000000;17.000000;0.000000;17.600000;2114560.000000;17.900000;0.000000;18.200000;2301440.000000
8.300000;0.000000;15.500000;0.000000;15.500000;4417920.000000;16.700000;0.000000;17.000000;2001280.000000;17.300000;0.000000;17.900000;2567680.000000;18.200000;0.000000;18.500000;1888000.000000
8.600000;0.000000;15.800000;0.000000;15.800000;4380160.000000;17.000000;0.000000;17.300000;1850240.000000;17.600000;0.000000;18.200000;2378880.000000;18.500000;0.000000;18.800000;1925760.000000
8.900000;0.000000;16.100000;0.000000;16.100000;3700480.000000;17.300000;0.000000;17.600000;2264160.000000;17.900000;0.000000;18.500000;2341120.000000;18.800000;0.000000;19.100000;1699200.000000
9.200000;0.000000;16.400000;0.000000;16.400000;2718720.000000;17.600000;0.000000;17.900000;2265600.000000;18.200000;0.000000;18.800000;2152320.000000;19.100000;0.000000;19.400000;2001280.000000
9.500000;0.000000;16.700000;0.000000;16.700000;3134080.000000;17.900000;0.000000;18.200000;2303360.000000;18.500000;0.000000;19.100000;2718720.000000;19.400000;0.000000;19.700000;1812480.000000
9.800000;0.000000;17.000000;0.000000;17.000000;3209600.000000;18.200000;0.000000;18.500000;1963520.000000;18.800000;0.000000;19.400000;2794240.000000;19.700000;0.000000;20.000000;2152320.000000
10.100000;0.000000;17.300000;0.000000;17.300000;4191360.000000;18.500000;0.000000;18.800000;2227840.000000;19.100000;0.000000;19.700000;2152320.000000;20.000000;0.000000;20.300000;1925760.000000
10.400000;0.000000;17.600000;0.000000;17.600000;3436160.000000;18.800000;0.000000;19.100000;2190080.000000;19.400000;0.000000;20.000000;2265600.000000;20.300000;0.000000;20.600000;1925760.000000
10.700000;0.000000;17.900000;0.000000;17.900000;3247360.000000;19.100000;0.000000;19.400000;2454400.000000;19.700000;0.000000;20.300000;2190080.000000;20.600000;0.000000;20.900000;1812480.000000
11.000000;0.000000;18.200000;0.000000;18.200000;3020800.000000;19.400000;0.000000;19.700000;2001280.000000;20.000000;0.000000;20.600000;2756480.000000;20.900000;0.000000;21.200000;2114560.000000
11.300000;0.000000;18.500000;0.000000;18.500000;3813760.000000;19.700000;0.000000;20.000000;1850240.000000;20.300000;0.000000;20.900000;2416640.000000;21.200000;0.000000;21.500000;2076800.000000
11.600000;0.000000;18.800000;0.000000;18.800000;3700480.000000;20.000000;0.000000;20.300000;2341120.000000;20.600000;0.000000;21.200000;2190080.000000;21.500000;0.000000;21.800000;1963520.000000
11.900000;0.000000;19.100000;0.000000;19.100000;3398400.000000;20.300000;0.000000;20.600000;2416640.000000;20.900000;0.000000;21.500000;2227840.000000;21.800000;0.000000;22.100000;1850240.000000
12.200000;0.000000;19.400000;0.000000;19.400000;2756480.000000;20.600000;0.000000;20.900000;2227840.000000;21.200000;0.000000;21.800000;2303360.000000;22.100000;0.000000;22.400000;1774720.000000
12.500000;0.000000;19.700000;0.000000;19.700000;4002560.000000;20.900000;0.000000;21.200000;1963520.000000;21.500000;0.000000;22.100000;2492160.000000;22.400000;0.000000;22.700000;2114560.000000
12.800000;0.000000;20.000000;0.000000;20.000000;3738240.000000;21.200000;0.000000;21.500000;2076800.000000;21.800000;0.000000;22.400000;2303360.000000;22.700000;0.000000;23.000000;1963520.000000
13.100000;0.000000;20.300000;0.000000;20.300000;3549440.000000;21.500000;0.000000;21.800000;2680960.000000;22.100000;0.000000;22.700000;2265600.000000;23.000000;0.000000;23.300000;1925760.000000
13.400000;0.000000;20.600000;0.000000;20.600000;2907520.000000;21.800000;0.000000;22.100000;2454400.000000;22.400000;0.000000;23.000000;2227840.000000;23.300000;0.000000;23.600000;1359360.000000
13.700000;0.000000;20.900000;0.000000;20.900000;3549440.000000;22.100000;0.000000;22.400000;2227840.000000;22.700000;0.000000;23.300000;2152320.000000;23.600000;0.000000;23.900000;1774720.000000
14.000000;0.000000;21.200000;0.000000;21.200000;3738240.000000;22.400000;0.000000;22.700000;2227840.000000;23.000000;0.000000;23.600000;2454400.000000;23.900000;0.000000;24.200000;1963040.000000
14.300000;0.000000;21.500000;0.000000;21.500000;3587200.000000;22.700000;0.000000;23.000000;2643200.000000;23.300000;0.000000;23.900000;2378880.000000;24.200000;0.000000;24.500000;1963520.000000
14.600000;0.000000;21.800000;0.000000;21.800000;3058560.000000;23.000000;0.000000;23.300000;2869760.000000;23.600000;0.000000;24.200000;2416640.000000;24.500000;0.000000;24.800000;1546720.000000
14.900000;0.000000;22.100000;0.000000;22.100000;3209600.000000;23.300000;0.000000;23.600000;2643200.000000;23.900000;0.000000;24.500000;2265600.000000;24.800000;0.000000;25.100000;1812480.000000
15.200000;0.000000;22.400000;0.000000;22.400000;3700480.000000;23.600000;0.000000;23.900000;2567680.000000;24.200000;0.000000;24.800000;2227840.000000;25.100000;0.000000;25.400000;2038560.000000
15.500000;0.000000;22.700000;0.000000;22.700000;3398400.000000;23.900000;0.000000;24.200000;2680960.000000;24.500000;0.000000;25.100000;2190080.000000;25.400000;0.000000;25.700000;2039040.000000
15.800000;0.000000;23.000000;0.000000;23.000000;3171840.000000;24.200000;0.000000;24.500000;2756480.000000;24.800000;0.000000;25.400000;1925760.000000;25.700000;0.000000;26.000000;1925760.000000
16.100000;0.000000;23.300000;0.000000;23.300000;3020800.000000;24.500000;0.000000;24.800000;2718720.000000;25.100000;0.000000;25.700000;2114560.000000;26.000000;0.000000;26.300000;1585920.000000
16.400000;0.000000;23.600000;0.000000;23.600000;3549440.000000;24.800000;0.000000;25.100000;2378400.000000;25.400000;0.000000;26.000000;2190080.000000;26.300000;0.000000;26.600000;1736960.000000
16.700000;0.000000;23.900000;0.000000;23.900000;3285120.000000;25.100000;0.000000;25.400000;2378400.000000;25.700000;0.000000;26.300000;2378880.000000;26.600000;0.000000;26.900000;2114560.000000
17.000000;0.000000;24.200000;0.000000;24.200000;2945280.000000;25.400000;0.000000;25.700000;2832000.000000;26.000000;0.000000;26.600000;2832000.000000;26.900000;0.000000;27.200000;1963520.000000
17.300000;0.000000;24.500000;0.000000;24.500000;3020800.000000;25.700000;0.000000;26.000000;2680960.000000;26.300000;0.000000;26.900000;2039040.000000;27.200000;0.000000;27.500000;1812480.000000
17.600000;0.000000;24.800000;0.000000;24.800000;3511680.000000;26.000000;0.000000;26.300000;2907520.000000;26.600000;0.000000;27.200000;2114560.000000;27.500000;0.000000;27.800000;1661440.000000
17.900000;0.000000;25.100000;0.000000;25.100000;3587200.000000;26.300000;0.000000;26.600000;2265600.000000;26.900000;0.000000;27.500000;2227840.000000;27.800000;0.000000;28.100000;1925760.000000
18.200000;0.000000;25.400000;0.000000;25.400000;3662720.000000;26.600000;0.000000;26.900000;2643200.000000;27.200000;0.000000;27.800000;2454400.000000;28.100000;0.000000;28.400000;2039040.000000
18.500000;0.000000;25.700000;0.000000;25.700000;3020800.000000;26.900000;0.000000;27.200000;2756480.000000;27.500000;0.000000;28.100000;2832000.000000;28.400000;0.000000;28.700000;1774720.000000
18.800000;0.000000;26.000000;0.000000;26.000000;3209600.000000;27.200000;0.000000;27.500000;2718720.000000;27.800000;0.000000;28.400000;2076800.000000;28.700000;0.000000;29.000000;1812480.000000
19.100000;0.000000;26.300000;0.000000;26.300000;3134080.000000;27.500000;0.000000;27.800000;2983040.000000;28.100000;0.000000;28.700000;2076800.000000;29.000000;0.000000;29.300000;2190080.000000
19.400000;0.000000;26.600000;0.000000;26.600000;3134080.000000;27.800000;0.000000;28.100000;2150400.000000;28.400000;0.000000;29.000000;2001280.000000;29.300000;0.000000;29.600000;2227840.000000
19.700000;0.000000;26.900000;0.000000;26.900000;3209600.000000;28.100000;0.000000;28.400000;2718720.000000;28.700000;0.000000;29.300000;2076800.000000;29.600000;0.000000;29.900000;2152320.000000
20.000000;0.000000;27.200000;0.000000;27.200000;3171840.000000;28.400000;0.000000;28.700000;2529920.000000;29.000000;0.000000;29.600000;2378880.000000;29.900000;0.000000;30.200000;1736960.000000
20.300000;0.000000;27.500000;0.000000;27.500000;3247360.000000;28.700000;0.000000;29.000000;2945280.000000;29.300000;0.000000;29.900000;2227840.000000;30.200000;0.000000;30.500000;1774720.000000
20.600000;0.000000;27.800000;0.000000;27.800000;2907520.000000;29.000000;0.000000;29.300000;2454400.000000;29.600000;0.000000;30.200000;2680960.000000;30.500000;0.000000;30.800000;2341120.000000
20.900000;0.000000;28.100000;0.000000;28.100000;3096320.000000;29.300000;0.000000;29.600000;2303360.000000;29.900000;0.000000;30.500000;2454400.000000;30.800000;0.000000;31.100000;2039040.000000
21.200000;0.000000;28.400000;0.000000;28.400000;3134080.000000;29.600000;0.000000;29.900000;2341120.000000;30.200000;0.000000;30.800000;2114560.000000;31.100000;0.000000;31.400000;2001280.000000
21.500000;0.000000;28.700000;0.000000;28.700000;3624960.000000;29.900000;0.000000;30.200000;2492160.000000;30.500000;0.000000;31.100000;2378880.000000;31.400000;0.000000;31.700000;1699200.000000
21.800000;0.000000;29.000000;0.000000;29.000000;3247360.000000;30.200000;0.000000;30.500000;2718720.000000;30.800000;0.000000;31.400000;2303360.000000;31.700000;0.000000;32.000000;2001280.000000
22.100000;0.000000;29.300000;0.000000;29.300000;3285120.000000;30.500000;0.000000;30.800000;2341120.000000;31.100000;0.000000;31.700000;2605440.000000;32.000000;0.000000;32.300000;2190080.000000
22.400000;0.000000;29.600000;0.000000;29.600000;3096320.000000;30.800000;0.000000;31.100000;2378880.000000;31.400000;0.000000;32.000000;2378880.000000;32.300000;0.000000;32.600000;2001280.000000
22.700000;0.000000;29.900000;0.000000;29.900000;3247360.000000;31.100000;0.000000;31.400000;2529920.000000;31.700000;0.000000;32.300000;2076800.000000;32.600000;0.000000;32.900000;1850240.000000
23.000000;0.000000;30.200000;0.000000;30.200000;3096320.000000;31.400000;0.000000;31.700000;2643200.000000;32.000000;0.000000;32.600000;2341120.000000;32.900000;0.000000;33.200000;1774720.000000
23.300000;0.000000;30.500000;0.000000;30.500000;3058560.000000;31.700000;0.000000;32.000000;2605440.000000;32.300000;0.000000;32.900000;2303360.000000;33.200000;0.000000;33.500000;1925760.000000
23.600000;0.000000;30.800000;0.000000;30.800000;3209600.000000;32.000000;0.000000;32.300000;2529920.000000;32.600000;0.000000;33.200000;2567680.000000;33.500000;0.000000;33.800000;2039040.000000
23.900000;0.000000;31.100000;0.000000;31.100000;3209600.000000;32.300000;0.000000;32.600000;2567680.000000;32.900000;0.000000;33.500000;2454400.000000;33.800000;0.000000;34.100000;2039040.000000
24.200000;0.000000;31.400000;0.000000;31.400000;3171840.000000;32.600000;0.000000;32.900000;2794240.000000;33.200000;0.000000;33.800000;2039040.000000;34.100000;0.000000;34.400000;1774720.000000
24.500000;0.000000;31.700000;0.000000;31.700000;3020800.000000;32.900000;0.000000;33.200000;2794240.000000;33.500000;0.000000;34.100000;2378880.000000;34.400000;0.000000;34.700000;1697760.000000
24.800000;0.000000;32.000000;0.000000;32.000000;3020800.000000;33.200000;0.000000;33.500000;2794240.000000;33.800000;0.000000;34.400000;2416640.000000;34.700000;0.000000;35.000000;1962560.000000
25.100000;0.000000;32.300000;0.000000;32.300000;3209600.000000;33.500000;0.000000;33.800000;2718720.000000;34.100000;0.000000;34.700000;2680960.000000;35.000000;0.000000;35.300000;1924800.000000
25.400000;0.000000;32.600000;0.000000;32.600000;3096320.000000;33.800000;0.000000;34.100000;2869760.000000;34.400000;0.000000;35.000000;2378880.000000;35.300000;0.000000;35.600000;2001280.000000
25.700000;0.000000;32.900000;0.000000;32.900000;3058560.000000;34.100000;0.000000;34.400000;3360640.000000;34.700000;0.000000;35.300000;1963520.000000;35.600000;0.000000;35.900000;2114560.000000
26.000000;0.000000;33.200000;0.000000;33.200000;2869760.000000;34.400000;0.000000;34.700000;3171840.000000;35.000000;0.000000;35.600000;2227840.000000;35.900000;0.000000;36.200000;2076800.000000
26.300000;0.000000;33.500000;0.000000;33.500000;2832000.000000;34.700000;0.000000;35.000000;2529440.000000;35.300000;0.000000;35.900000;2076800.000000;36.200000;0.000000;36.500000;2152320.000000
26.600000;0.000000;33.800000;0.000000;33.800000;3171840.000000;35.000000;0.000000;35.300000;2605440.000000;35.600000;0.000000;36.200000;1963520.000000;36.500000;0.000000;36.800000;1963520.000000
26.900000;0.000000;34.100000;0.000000;34.100000;2718720.000000;35.300000;0.000000;35.600000;2794240.000000;35.900000;0.000000;36.500000;2152320.000000;36.800000;0.000000;37.100000;1888000.000000
27.200000;0.000000;34.400000;0.000000;34.400000;2454400.000000;35.600000;0.000000;35.900000;3096320.000000;36.200000;0.000000;36.800000;2492160.000000;37.100000;0.000000;37.400000;2152320.000000
27.500000;0.000000;34.700000;0.000000;34.700000;2454400.000000;35.900000;0.000000;36.200000;2945280.000000;36.500000;0.000000;37.100000;2907520.000000;37.400000;0.000000;37.700000;2152320.000000
27.800000;0.000000;35.000000;0.000000;35.000000;3134080.000000;36.200000;0.000000;36.500000;2567680.000000;36.800000;0.000000;37.400000;2114560.000000;37.700000;0.000000;38.000000;2114080.000000
28.100000;0.000000;35.300000;0.000000;35.300000;3511680.000000;36.500000;0.000000;36.800000;2907520.000000;37.100000;0.000000;37.700000;1963520.000000;38.000000;0.000000;38.300000;1925760.000000
28.400000;0.000000;35.600000;0.000000;35.600000;2945280.000000;36.800000;0.000000;37.100000;2567680.000000;37.400000;0.000000;38.000000;2378880.000000;38.300000;0.000000;38.600000;1963520.000000
28.700000;0.000000;35.900000;0.000000;35.900000;2718720.000000;37.100000;0.000000;37.400000;2794240.000000;37.700000;0.000000;38.300000;2605440.000000;38.600000;0.000000;38.900000;1812480.000000
29.000000;0.000000;36.200000;0.000000;36.200000;3020800.000000;37.400000;0.000000;37.700000;2794240.000000;38.000000;0.000000;38.600000;2605440.000000;38.900000;0.000000;39.200000;2152320.000000
29.300000;0.000000;36.500000;0.000000;36.500000;3134080.000000;37.700000;0.000000;38.000000;2869760.000000;38.300000;0.000000;38.900000;1850240.000000;39.200000;0.000000;39.500000;2265600.000000
29.600000;0.000000;36.800000;0.000000;36.800000;2643200.000000;38.000000;0.000000;38.300000;2832000.000000;38.600000;0.000000;39.200000;1888000.000000;39.500000;0.000000;39.800000;2378880.000000
29.900000;0.000000;37.100000;0.000000;37.100000;2643200.000000;38.300000;0.000000;38.600000;2491200.000000;38.900000;0.000000;39.500000;2114560.000000;39.800000;0.000000;40.100000;2039040.000000
30.200000;0.000000;37.400000;0.000000;37.400000;2907520.000000;38.600000;0.000000;38.900000;3133600.000000;39.200000;0.000000;39.800000;2454400.000000;40.100000;0.000000;40.400000;1850240.000000
30.500000;0.000000;37.700000;0.000000;37.700000;3096320.000000;38.900000;0.000000;39.200000;2907520.000000;39.500000;0.000000;40.100000;2454400.000000;40.400000;0.000000;40.700000;2152320.000000
30.800000;0.000000;38.000000;0.000000;38.000000;2643200.000000;39.200000;0.000000;39.500000;2907520.000000;39.800000;0.000000;40.400000;2567680.000000;40.700000;0.000000;41.000000;2265600.000000
31.100000;0.000000;38.300000;0.000000;38.300000;2643200.000000;39.500000;0.000000;39.800000;2341120.000000;40.100000;0.000000;40.700000;2039040.000000;41.000000;0.000000;41.300000;2341120.000000
31.400000;0.000000;38.600000;0.000000;38.600000;2945280.000000;39.800000;0.000000;40.100000;2529920.000000;40.400000;0.000000;41.000000;2190080.000000;41.300000;0.000000;41.600000;1699200.000000
31.700000;0.000000;38.900000;0.000000;38.900000;3209600.000000;40.100000;0.000000;40.400000;2756480.000000;40.700000;0.000000;41.300000;2454400.000000;41.600000;0.000000;41.900000;2039040.000000
32.000000;0.000000;39.200000;0.000000;39.200000;3020800.000000;40.400000;0.000000;40.700000;2983040.000000;41.000000;0.000000;41.600000;2605440.000000;41.900000;0.000000;42.200000;2114560.000000
32.300000;0.000000;39.500000;0.000000;39.500000;2718720.000000;40.700000;0.000000;41.000000;2756480.000000;41.300000;0.000000;41.900000;2529920.000000;42.200000;0.000000;42.500000;2265600.000000
32.600000;0.000000;39.800000;0.000000;39.800000;2832000.000000;41.000000;0.000000;41.300000;2265600.000000;41.600000;0.000000;42.200000;2190080.000000;42.500000;0.000000;42.800000;2152320.000000
32.900000;0.000000;40.100000;0.000000;40.100000;2983040.000000;41.300000;0.000000;41.600000;2794240.000000;41.900000;0.000000;42.500000;2152320.000000;42.800000;0.000000;43.100000;1774720.000000
33.200000;0.000000;40.400000;0.000000;40.400000;2832000.000000;41.600000;0.000000;41.900000;2794240.000000;42.200000;0.000000;42.800000;2416640.000000;43.100000;0.000000;43.400000;2076800.000000
33.500000;0.000000;40.700000;0.000000;40.700000;2832000.000000;41.900000;0.000000;42.200000;3020800.000000;42.500000;0.000000;43.100000;2529920.000000;43.400000;0.000000;43.700000;2076800.000000
33.800000;0.000000;41.000000;0.000000;41.000000;2756480.000000;42.200000;0.000000;42.500000;2794240.000000;42.800000;0.000000;43.400000;2605440.000000;43.700000;0.000000;44.000000;2227840.000000
34.100000;0.000000;41.300000;0.000000;41.300000;2945280.000000;42.500000;0.000000;42.800000;2454400.000000;43.100000;0.000000;43.700000;2152320.000000;44.000000;0.000000;44.300000;1812000.000000
34.400000;0.000000;41.600000;0.000000;41.600000;2907520.000000;42.800000;0.000000;43.100000;3096320.000000;43.400000;0.000000;44.000000;2190080.000000;44.300000;0.000000;44.600000;2114560.000000
34.700000;0.000000;41.900000;0.000000;41.900000;2643200.000000;43.100000;0.000000;43.400000;2983040.000000;43.700000;0.000000;44.300000;2529920.000000;44.600000;0.000000;44.900000;1850240.000000
35.000000;0.000000;42.200000;0.000000;42.200000;2680960.000000;43.400000;0.000000;43.700000;3096320.000000;44.000000;0.000000;44.600000;2265600.000000;44.900000;0.000000;45.200000;1736960.000000
35.300000;0.000000;42.500000;0.000000;42.500000;2756480.000000;43.700000;0.000000;44.000000;2604960.000000;44.300000;0.000000;44.900000;2190080.000000;45.200000;0.000000;45.500000;1434880.000000
35.600000;0.000000;42.800000;0.000000;42.800000;2983040.000000;44.000000;0.000000;44.300000;2756480.000000;44.600000;0.000000;45.200000;2416640.000000;45.500000;0.000000;45.800000;1434880.000000
35.900000;0.000000;43.100000;0.000000;43.100000;2605440.000000;44.300000;0.000000;44.600000;2756480.000000;44.900000;0.000000;45.500000;2567680.000000;45.800000;0.000000;46.100000;1850240.000000
36.200000;0.000000;43.400000;0.000000;43.400000;2341120.000000;44.600000;0.000000;44.900000;3020800.000000;45.200000;0.000000;45.800000;2718720.000000;46.100000;0.000000;46.400000;1774720.000000
36.500000;0.000000;43.700000;0.000000;43.700000;2680960.000000;44.900000;0.000000;45.200000;2945280.000000;45.500000;0.000000;46.100000;2454400.000000;46.400000;0.000000;46.700000;1623680.000000
36.800000;0.000000;44.000000;0.000000;44.000000;2983040.000000;45.200000;0.000000;45.500000;3209600.000000;45.800000;0.000000;46.400000;2190080.000000;46.700000;0.000000;47.000000;1397120.000000
37.100000;0.000000;44.300000;0.000000;44.300000;2869760.000000;45.500000;0.000000;45.800000;3247360.000000;46.100000;0.000000;46.700000;2454400.000000;47.000000;0.000000;47.300000;1888000.000000
37.400000;0.000000;44.600000;0.000000;44.600000;2869760.000000;45.800000;0.000000;46.100000;2718720.000000;46.400000;0.000000;47.000000;2605440.000000;47.300000;0.000000;47.600000;1699200.000000
37.700000;0.000000;44.900000;0.000000;44.900000;2945280.000000;46.100000;0.000000;46.400000;2983040.000000;46.700000;0.000000;47.300000;2794240.000000;47.600000;0.000000;47.900000;1699200.000000
38.000000;0.000000;45.200000;0.000000;45.200000;2907520.000000;46.400000;0.000000;46.700000;3020800.000000;47.000000;0.000000;47.600000;2265600.000000;47.900000;0.000000;48.200000;1548160.000000
38.300000;0.000000;45.500000;0.000000;45.500000;2794240.000000;46.700000;0.000000;47.000000;3322880.000000;47.300000;0.000000;47.900000;2152320.000000;48.200000;0.000000;48.500000;1888000.000000
38.600000;0.000000;45.800000;0.000000;45.800000;2605440.000000;47.000000;0.000000;47.300000;3134080.000000;47.600000;0.000000;48.200000;2492160.000000;48.500000;0.000000;48.800000;1736960.000000
38.900000;0.000000;46.100000;0.000000;46.100000;2945280.000000;47.300000;0.000000;47.600000;2680960.000000;47.900000;0.000000;48.500000;2605440.000000;48.800000;0.000000;49.100000;1812480.000000
39.200000;0.000000;46.400000;0.000000;46.400000;3058560.000000;47.600000;0.000000;47.900000;2869760.000000;48.200000;0.000000;48.800000;2567680.000000;49.100000;0.000000;49.400000;1888000.000000
39.500000;0.000000;46.700000;0.000000;46.700000;2907520.000000;47.900000;0.000000;48.200000;3171840.000000;48.500000;0.000000;49.100000;2416640.000000;49.400000;0.000000;49.700000;1963520.000000
39.800000;0.000000;47.000000;0.000000;47.000000;2680960.000000;48.200000;0.000000;48.500000;3360640.000000;48.800000;0.000000;49.400000;2190080.000000;49.700000;0.000000;50.000000;1623680.000000
40.100000;0.000000;47.300000;0.000000;47.300000;2190080.000000;48.500000;0.000000;48.800000;2680960.000000;49.100000;0.000000;49.700000;2529920.000000;50.000000;0.000000;50.300000;1925760.000000
40.400000;0.000000;47.600000;0.000000;47.600000;3360640.000000;48.800000;0.000000;49.100000;2643200.000000;49.400000;0.000000;50.000000;2605440.000000;50.300000;0.000000;50.600000;1849760.000000
40.700000;0.000000;47.900000;0.000000;47.900000;3247360.000000;49.100000;0.000000;49.400000;3020800.000000;49.700000;0.000000;50.300000;2680960.000000;50.600000;0.000000;50.900000;1963520.000000
41.000000;0.000000;48.200000;0.000000;48.200000;2794240.000000;49.400000;0.000000;49.700000;3360640.000000;50.000000;0.000000;50.600000;2567680.000000;50.900000;0.000000;51.200000;1735520.000000
41.300000;0.000000;48.500000;0.000000;48.500000;2152320.000000;49.700000;0.000000;50.000000;3020800.000000;50.300000;0.000000;50.900000;2378880.000000;51.200000;0.000000;51.500000;2114080.000000
41.600000;0.000000;48.800000;0.000000;48.800000;3020800.000000;50.000000;0.000000;50.300000;2567680.000000;50.600000;0.000000;51.200000;2416640.000000;51.500000;0.000000;51.800000;2076800.000000
41.900000;0.000000;49.100000;0.000000;49.100000;3134080.000000;50.300000;0.000000;50.600000;2756480.000000;50.900000;0.000000;51.500000;2152320.000000;51.800000;0.000000;52.100000;2227840.000000
42.200000;0.000000;49.400000;0.000000;49.400000;2869760.000000;50.600000;0.000000;50.900000;3360640.000000;51.200000;0.000000;51.800000;2265600.000000;52.100000;0.000000;52.400000;1888000.000000
42.500000;0.000000;49.700000;0.000000;49.700000;2152320.000000;50.900000;0.000000;51.200000;2981600.000000;51.500000;0.000000;52.100000;2076800.000000;52.400000;0.000000;52.700000;1623680.000000
42.800000;0.000000;50.000000;0.000000;50.000000;2756480.000000;51.200000;0.000000;51.500000;2566720.000000;51.800000;0.000000;52.400000;2416640.000000;52.700000;0.000000;53.000000;2076800.000000
43.100000;0.000000;50.300000;0.000000;50.300000;2832000.000000;51.500000;0.000000;51.800000;2718720.000000;52.100000;0.000000;52.700000;2529920.000000;53.000000;0.000000;53.300000;2152320.000000
43.400000;0.000000;50.600000;0.000000;50.600000;2832000.000000;51.800000;0.000000;52.100000;3209600.000000;52.400000;0.000000;53.000000;2832000.000000;53.300000;0.000000;53.600000;2190080.000000
43.700000;0.000000;50.900000;0.000000;50.900000;2303360.000000;52.100000;0.000000;52.400000;3058560.000000;52.700000;0.000000;53.300000;2303360.000000;53.600000;0.000000;53.900000;1585920.000000
44.000000;0.000000;51.200000;0.000000;51.200000;2869760.000000;52.400000;0.000000;52.700000;3171840.000000;53.000000;0.000000;53.600000;2114560.000000;53.900000;0.000000;54.200000;1888000.000000
44.300000;0.000000;51.500000;0.000000;51.500000;3134080.000000;52.700000;0.000000;53.000000;2378880.000000;53.300000;0.000000;53.900000;2454400.000000;54.200000;0.000000;54.500000;1963520.000000
44.600000;0.000000;51.800000;0.000000;51.800000;2945280.000000;53.000000;0.000000;53.300000;2869760.000000;53.600000;0.000000;54.200000;2492160.000000;54.500000;0.000000;54.800000;2227840.000000
44.900000;0.000000;52.100000;0.000000;52.100000;2492160.000000;53.300000;0.000000;53.600000;3171840.000000;53.900000;0.000000;54.500000;2907520.000000;54.800000;0.000000;55.100000;1623200.000000
45.200000;0.000000;52.400000;0.000000;52.400000;2643200.000000;53.600000;0.000000;53.900000;3209600.000000;54.200000;0.000000;54.800000;2265600.000000;55.100000;0.000000;55.400000;1812480.000000
45.500000;0.000000;52.700000;0.000000;52.700000;2680960.000000;53.900000;0.000000;54.200000;3058560.000000;54.500000;0.000000;55.100000;2114560.000000;55.400000;0.000000;55.700000;2114560.000000
45.800000;0.000000;53.000000;0.000000;53.000000;2680960.000000;54.200000;0.000000;54.500000;2491200.000000;54.800000;0.000000;55.400000;2227840.000000;55.700000;0.000000;56.000000;2039040.000000
46.100000;0.000000;53.300000;0.000000;53.300000;2680960.000000;54.500000;0.000000;54.800000;3020320.000000;55.100000;0.000000;55.700000;2454400.000000;56.000000;0.000000;56.300000;1925760.000000
46.400000;0.000000;53.600000;0.000000;53.600000;2529920.000000;54.800000;0.000000;55.100000;3058560.000000;55.400000;0.000000;56.000000;2378880.000000;56.300000;0.000000;56.600000;1661440.000000
46.700000;0.000000;53.900000;0.000000;53.900000;2756480.000000;55.100000;0.000000;55.400000;3134080.000000;55.700000;0.000000;56.300000;2265600.000000;56.600000;0.000000;56.900000;1963520.000000
47.000000;0.000000;54.200000;0.000000;54.200000;2492160.000000;55.400000;0.000000;55.700000;2907520.000000;56.000000;0.000000;56.600000;2680960.000000;56.900000;0.000000;57.200000;2190080.000000
47.300000;0.000000;54.500000;0.000000;54.500000;2605440.000000;55.700000;0.000000;56.000000;3134080.000000;56.300000;0.000000;56.900000;2643200.000000;57.200000;0.000000;57.500000;1963520.000000
47.600000;0.000000;54.800000;0.000000;54.800000;2492160.000000;56.000000;0.000000;56.300000;3096320.000000;56.600000;0.000000;57.200000;2454400.000000;57.500000;0.000000;57.800000;1888000.000000
47.900000;0.000000;55.100000;0.000000;55.100000;3209600.000000;56.300000;0.000000;56.600000;3096320.000000;56.900000;0.000000;57.500000;2341120.000000;57.800000;0.000000;58.100000;1812480.000000
48.200000;0.000000;55.400000;0.000000;55.400000;2832000.000000;56.600000;0.000000;56.900000;2869760.000000;57.200000;0.000000;57.800000;2378880.000000;58.100000;0.000000;58.400000;2039040.000000
48.500000;0.000000;55.700000;0.000000;55.700000;2529920.000000;56.900000;0.000000;57.200000;2945280.000000;57.500000;0.000000;58.100000;2680960.000000;58.400000;0.000000;58.700000;2001280.000000
48.800000;0.000000;56.000000;0.000000;56.000000;2454400.000000;57.200000;0.000000;57.500000;3058560.000000;57.800000;0.000000;58.400000;2756480.000000;58.700000;0.000000;59.000000;1888000.000000
49.100000;0.000000;56.300000;0.000000;56.300000;2680960.000000;57.500000;0.000000;57.800000;3096320.000000;58.100000;0.000000;58.700000;2416640.000000;59.000000;0.000000;59.300000;1888000.000000
49.400000;0.000000;56.600000;0.000000;56.600000;2567680.000000;57.800000;0.000000;58.100000;3096320.000000;58.400000;0.000000;59.000000;2378880.000000;59.300000;0.000000;59.600000;2114560.000000
49.700000;0.000000;56.900000;0.000000;56.900000;2529920.000000;58.100000;0.000000;58.400000;2869280.000000;58.700000;0.000000;59.300000;2227840.000000;59.600000;0.000000;59.900000;2039040.000000
50.000000;0.000000;57.200000;0.000000;57.200000;2416640.000000;58.400000;0.000000;58.700000;2983040.000000;59.000000;0.000000;59.600000;2416640.000000;59.900000;0.000000;60.200000;2076800.000000
50.300000;0.000000;57.500000;0.000000;57.500000;2643200.000000;58.700000;0.000000;59.000000;3020320.000000;59.300000;0.000000;59.900000;2416640.000000;60.200000;0.000000;60.500000;1850240.000000
50.600000;0.000000;57.800000;0.000000;57.800000;2643200.000000;59.000000;0.000000;59.300000;3020800.000000;59.600000;0.000000;60.200000;2378880.000000;60.500000;0.000000;60.800000;1888000.000000
50.900000;0.000000;58.100000;0.000000;58.100000;2378880.000000;59.300000;0.000000;59.600000;2945280.000000;59.900000;0.000000;60.500000;2869760.000000;60.800000;0.000000;61.100000;2039040.000000
51.200000;0.000000;58.400000;0.000000;58.400000;2341120.000000;59.600000;0.000000;59.900000;3058560.000000;60.200000;0.000000;60.800000;2303360.000000;61.100000;0.000000;61.400000;2039040.000000
51.500000;0.000000;58.700000;0.000000;58.700000;2605440.000000;59.900000;0.000000;60.200000;3096320.000000;60.500000;0.000000;61.100000;2454400.000000;61.400000;0.000000;61.700000;1850240.000000
51.800000;0.000000;59.000000;0.000000;59.000000;2718720.000000;60.200000;0.000000;60.500000;2529920.000000;60.800000;0.000000;61.400000;2416640.000000;61.700000;0.000000;62.000000;1850240.000000
52.100000;0.000000;59.300000;0.000000;59.300000;2869760.000000;60.500000;0.000000;60.800000;3511680.000000;61.100000;0.000000;61.700000;2416640.000000;62.000000;0.000000;62.300000;1925760.000000
52.400000;0.000000;59.600000;0.000000;59.600000;2529920.000000;60.800000;0.000000;61.100000;2983040.000000;61.400000;0.000000;62.000000;2907520.000000;62.300000;0.000000;62.600000;2152320.000000
52.700000;0.000000;59.900000;0.000000;59.900000;2492160.000000;61.100000;0.000000;61.400000;3020800.000000;61.700000;0.000000;62.300000;2378880.000000;62.600000;0.000000;62.900000;1888000.000000
53.000000;0.000000;60.200000;0.000000;60.200000;2416640.000000;61.400000;0.000000;61.700000;2945280.000000;62.000000;0.000000;62.600000;2416640.000000;62.900000;0.000000;63.200000;1888000.000000
53.300000;0.000000;60.500000;0.000000;60.500000;2756480.000000;61.700000;0.000000;62.000000;2794240.000000;62.300000;0.000000;62.900000;2416640.000000;63.200000;0.000000;63.500000;1888000.000000
53.600000;0.000000;60.800000;0.000000;60.800000;2303360.000000;62.000000;0.000000;62.300000;3209600.000000;62.600000;0.000000;63.200000;2643200.000000;63.500000;0.000000;63.800000;2076800.000000
53.900000;0.000000;61.100000;0.000000;61.100000;2529920.000000;62.300000;0.000000;62.600000;3020320.000000;62.900000;0.000000;63.500000;2454400.000000;63.800000;0.000000;64.100000;1963520.000000
54.200000;75040.000000;61.400000;0.000000;61.400000;2529920.000000;62.600000;0.000000;62.900000;2982560.000000;63.200000;0.000000;63.800000;2265600.000000;64.100000;0.000000;64.400000;2152320.000000
54.500000;0.000000;61.700000;0.000000;61.700000;2794240.000000;62.900000;0.000000;63.200000;2869760.000000;63.500000;0.000000;64.100000;2454400.000000;64.400000;0.000000;64.700000;1736960.000000
54.800000;0.000000;62.000000;0.000000;62.000000;2416640.000000;63.200000;0.000000;63.500000;2907520.000000;63.800000;0.000000;64.400000;2529920.000000;64.700000;0.000000;65.000000;2039040.000000
55.100000;0.000000;62.300000;0.000000;62.300000;2492160.000000;63.500000;0.000000;63.800000;3209600.000000;64.100000;0.000000;64.700000;2794240.000000;65.000000;0.000000;65.300000;2039040.000000
55.400000;0.000000;62.600000;0.000000;62.600000;2416640.000000;63.800000;0.000000;64.100000;3020800.000000;64.400000;0.000000;65.000000;2718720.000000;65.300000;0.000000;65.600000;2114560.000000
55.700000;0.000000;62.900000;0.000000;62.900000;2718720.000000;64.100000;0.000000;64.400000;3171840.000000;64.700000;0.000000;65.300000;2190080.000000;65.600000;0.000000;65.900000;2001280.000000
56.000000;0.000000;63.200000;0.000000;63.200000;2605440.000000;64.400000;0.000000;64.700000;3134080.000000;65.000000;0.000000;65.600000;2529920.000000;65.900000;0.000000;66.200000;1812480.000000
56.300000;0.000000;63.500000;0.000000;63.500000;2718720.000000;64.700000;0.000000;65.000000;2832000.000000;65.300000;0.000000;65.900000;2529920.000000;66.200000;0.000000;66.500000;1925760.000000
56.600000;0.000000;63.800000;0.000000;63.800000;2454400.000000;65.000000;0.000000;65.300000;3171840.000000;65.600000;0.000000;66.200000;2718720.000000;66.500000;0.000000;66.800000;2114560.000000
56.900000;0.000000;64.100000;0.000000;64.100000;2567680.000000;65.300000;0.000000;65.600000;3096320.000000;65.900000;0.000000;66.500000;2756480.000000;66.800000;0.000000;67.100000;2190080.000000
57.200000;0.000000;64.400000;0.000000;64.400000;2152320.000000;65.600000;0.000000;65.900000;3134080.000000;66.200000;0.000000;66.800000;2265600.000000;67.100000;0.000000;67.400000;1774720.000000
57.500000;0.000000;64.700000;0.000000;64.700000;2341120.000000;65.900000;0.000000;66.200000;3020800.000000;66.500000;0.000000;67.100000;2492160.000000;67.400000;0.000000;67.700000;1963520.000000
57.800000;0.000000;65.000000;0.000000;65.000000;2416640.000000;66.200000;0.000000;66.500000;2907520.000000;66.800000;0.000000;67.400000;2605440.000000;67.700000;0.000000;68.000000;1887520.000000


==> csv/QUIC4CUBICthroughput.csv <==
0;0.0;1.0;8773704.0;1.0;0.0;1.0;792.0;3.0;0.0;3.0;686848.0;3.0;0.0;4.0;233712.0;0;0.0;
1.0;0.0;2.0;7272576.0;2.0;0.0;2.0;2725080.0;4.0;0.0;4.0;3783552.0;4.0;0.0;5.0;2129664.0;1.0;8774496.0;
2.0;0.0;3.0;4916352.0;3.0;0.0;3.0;4395264.0;5.0;0.0;5.0;3205824.0;5.0;0.0;6.0;2265600.0;2.0;9997656.0;
3.0;0.0;4.0;3205824.0;4.0;0.0;4.0;2775360.0;6.0;0.0;6.0;3001920.0;6.0;0.0;7.0;2401536.0;3.0;9998464.0;
4.0;0.0;5.0;2492160.0;5.0;0.0;5.0;2174976.0;7.0;0.0;7.0;3103872.0;7.0;0.0;8.0;2197632.0;4.0;9998448.0;
5.0;0.0;6.0;2571456.0;6.0;0.0;6.0;2163648.0;8.0;0.0;8.0;3194496.0;8.0;0.0;9.0;2242944.0;5.0;10002624.0;
6.0;0.0;7.0;2378880.0;7.0;0.0;7.0;2118336.0;9.0;0.0;9.0;3262464.0;9.0;0.0;10.0;2254272.0;6.0;10002624.0;
7.0;0.0;8.0;2458176.0;8.0;0.0;8.0;2140992.0;10.0;0.0;10.0;3307776.0;10.0;0.0;11.0;2186304.0;7.0;10002624.0;
8.0;0.0;9.0;2367552.0;9.0;0.0;9.0;2129664.0;11.0;0.0;11.0;3273792.0;11.0;0.0;12.0;2197632.0;8.0;9991296.0;
9.0;0.0;10.0;2299584.0;10.0;0.0;10.0;2140992.0;12.0;0.0;12.0;3273792.0;12.0;0.0;13.0;2356224.0;9.0;10002624.0;
10.0;0.0;11.0;2333568.0;11.0;0.0;11.0;2208960.0;13.0;0.0;13.0;3149184.0;13.0;0.0;14.0;2752704.0;10.0;10002624.0;
11.0;0.0;12.0;2299584.0;12.0;0.0;12.0;2220288.0;14.0;0.0;14.0;2446848.0;14.0;0.0;15.0;2446848.0;11.0;10002624.0;
12.0;0.0;13.0;2208960.0;13.0;0.0;13.0;2288256.0;15.0;0.0;15.0;2921920.0;15.0;0.0;16.0;2356224.0;12.0;9991296.0;
13.0;0.0;14.0;2140992.0;14.0;0.0;14.0;2662080.0;16.0;0.0;16.0;2616192.0;16.0;0.0;17.0;2435520.0;13.0;10002624.0;
14.0;0.0;15.0;2172960.0;15.0;0.0;15.0;2458176.0;17.0;0.0;17.0;2570256.0;17.0;0.0;18.0;2458176.0;14.0;10002624.0;
15.0;0.0;16.0;2173776.0;16.0;0.0;16.0;2854656.0;18.0;0.0;18.0;2605440.0;18.0;0.0;19.0;2514816.0;15.0;9999904.0;
16.0;0.0;17.0;2423496.0;17.0;0.0;17.0;2571456.0;19.0;0.0;19.0;2594112.0;19.0;0.0;20.0;2378880.0;16.0;10000848.0;
17.0;0.0;18.0;2322240.0;18.0;0.0;18.0;2605440.0;20.0;0.0;20.0;2639280.0;20.0;0.0;21.0;2412864.0;17.0;10000728.0;
18.0;0.0;19.0;2242944.0;19.0;0.0;19.0;2650752.0;21.0;0.0;21.0;2627952.0;21.0;0.0;22.0;2492160.0;18.0;9991296.0;
19.0;0.0;20.0;2344752.0;20.0;0.0;20.0;2639424.0;22.0;0.0;22.0;2480832.0;22.0;0.0;23.0;2458176.0;19.0;10002624.0;
20.0;0.0;21.0;2378880.0;21.0;0.0;21.0;2582784.0;23.0;0.0;23.0;2469504.0;23.0;0.0;24.0;2435520.0;20.0;10002336.0;
21.0;0.0;22.0;2378880.0;22.0;0.0;22.0;2650752.0;24.0;0.0;24.0;2492160.0;24.0;0.0;25.0;2424192.0;21.0;10002480.0;
22.0;0.0;23.0;2378880.0;23.0;0.0;23.0;2684736.0;25.0;0.0;25.0;2514816.0;25.0;0.0;26.0;2310912.0;22.0;10002624.0;
23.0;0.0;24.0;2401536.0;24.0;0.0;24.0;2673408.0;26.0;0.0;26.0;2514672.0;26.0;0.0;27.0;2412864.0;23.0;9991296.0;
24.0;0.0;25.0;2412864.0;25.0;0.0;25.0;2650752.0;27.0;0.0;27.0;2571456.0;27.0;0.0;28.0;2458176.0;24.0;10002624.0;
25.0;0.0;26.0;2662080.0;26.0;0.0;26.0;2514816.0;28.0;0.0;28.0;2526144.0;28.0;0.0;29.0;2378880.0;25.0;10002624.0;
26.0;0.0;27.0;2526144.0;27.0;0.0;27.0;2480832.0;29.0;0.0;29.0;2548800.0;29.0;0.0;30.0;2378880.0;26.0;10002480.0;
27.0;0.0;28.0;2435520.0;28.0;0.0;28.0;2582784.0;30.0;0.0;30.0;2526144.0;30.0;0.0;31.0;2458176.0;27.0;9991296.0;
28.0;0.0;29.0;2594112.0;29.0;0.0;29.0;2480832.0;31.0;0.0;31.0;2412864.0;31.0;0.0;32.0;2469504.0;28.0;10002624.0;
29.0;0.0;30.0;2526000.0;30.0;0.0;30.0;2571456.0;32.0;0.0;32.0;2412864.0;32.0;0.0;33.0;2458176.0;29.0;10002624.0;
30.0;0.0;31.0;2594112.0;31.0;0.0;31.0;2526144.0;33.0;0.0;33.0;2435520.0;33.0;0.0;34.0;2435520.0;30.0;10002480.0;
31.0;0.0;32.0;2605440.0;32.0;0.0;32.0;2514816.0;34.0;0.0;34.0;2446848.0;34.0;0.0;35.0;2412864.0;31.0;9991296.0;
32.0;0.0;33.0;2628096.0;33.0;0.0;33.0;2480832.0;35.0;0.0;35.0;2605440.0;35.0;0.0;36.0;2288256.0;32.0;10002624.0;
33.0;0.0;34.0;2639424.0;34.0;0.0;34.0;2480832.0;36.0;0.0;36.0;2832000.0;36.0;0.0;37.0;2401536.0;33.0;10002624.0;
34.0;0.0;35.0;2582784.0;35.0;0.0;35.0;2401536.0;37.0;0.0;37.0;2707392.0;37.0;0.0;38.0;2469504.0;34.0;10002624.0;
35.0;0.0;36.0;2525856.0;36.0;0.0;36.0;2344896.0;38.0;0.0;38.0;2696064.0;38.0;0.0;39.0;2333568.0;35.0;10002624.0;
36.0;0.0;37.0;2514816.0;37.0;0.0;37.0;2378880.0;39.0;0.0;39.0;2809200.0;39.0;0.0;40.0;2344896.0;36.0;9991008.0;
37.0;0.0;38.0;2469504.0;38.0;0.0;38.0;2367552.0;40.0;0.0;40.0;2718720.0;40.0;0.0;41.0;2446848.0;37.0;10002624.0;
38.0;0.0;39.0;2526144.0;39.0;0.0;39.0;2333568.0;41.0;0.0;41.0;2639424.0;41.0;0.0;42.0;2446848.0;38.0;10002624.0;
39.0;0.0;40.0;2548656.0;40.0;0.0;40.0;2378880.0;42.0;0.0;42.0;2628096.0;42.0;0.0;43.0;2435520.0;39.0;10002480.0;
40.0;0.0;41.0;2492160.0;41.0;0.0;41.0;2424192.0;43.0;0.0;43.0;2662080.0;43.0;0.0;44.0;2333568.0;40.0;9991152.0;
41.0;0.0;42.0;2469504.0;42.0;0.0;42.0;2458176.0;44.0;0.0;44.0;2786688.0;44.0;0.0;45.0;2288256.0;41.0;10002624.0;
42.0;0.0;43.0;2492160.0;43.0;0.0;43.0;2401536.0;45.0;0.0;45.0;2877312.0;45.0;0.0;46.0;2231616.0;42.0;10002624.0;
43.0;0.0;44.0;2514816.0;44.0;0.0;44.0;2367552.0;46.0;0.0;46.0;2843328.0;46.0;0.0;47.0;2140992.0;43.0;9991296.0;
44.0;0.0;45.0;2594112.0;45.0;0.0;45.0;2242944.0;47.0;0.0;47.0;2933808.0;47.0;0.0;48.0;2254272.0;44.0;10002624.0;
45.0;0.0;46.0;2809344.0;46.0;0.0;46.0;2118336.0;48.0;0.0;48.0;2899968.0;48.0;0.0;49.0;2197632.0;45.0;10002624.0;
46.0;0.0;47.0;2729760.0;47.0;0.0;47.0;2186304.0;49.0;0.0;49.0;2877312.0;49.0;0.0;50.0;2186304.0;46.0;10002624.0;
47.0;0.0;48.0;2662080.0;48.0;0.0;48.0;2186304.0;50.0;0.0;50.0;2888352.0;50.0;0.0;51.0;2197632.0;47.0;9990864.0;
48.0;0.0;49.0;2662080.0;49.0;0.0;49.0;2265600.0;51.0;0.0;51.0;2911296.0;51.0;0.0;52.0;2231616.0;48.0;10002624.0;
49.0;0.0;50.0;2684736.0;50.0;0.0;50.0;2242944.0;52.0;0.0;52.0;2832000.0;52.0;0.0;53.0;2208960.0;49.0;10002624.0;
50.0;0.0;51.0;2640160.0;51.0;0.0;51.0;2242944.0;53.0;0.0;53.0;2877312.0;53.0;0.0;54.0;2163648.0;50.0;10002336.0;
51.0;0.0;52.0;2673408.0;52.0;0.0;52.0;2265600.0;54.0;0.0;54.0;2990592.0;54.0;0.0;55.0;2118336.0;51.0;9992032.0;
52.0;0.0;53.0;2707392.0;53.0;0.0;53.0;2208960.0;55.0;0.0;55.0;3149184.0;55.0;0.0;56.0;2152320.0;52.0;10002624.0;
53.0;0.0;54.0;2696064.0;54.0;0.0;54.0;2152320.0;56.0;0.0;56.0;3194496.0;56.0;0.0;57.0;2061696.0;53.0;10002624.0;
54.0;0.0;55.0;2594112.0;55.0;0.0;55.0;2129664.0;57.0;0.0;57.0;3103728.0;57.0;0.0;58.0;2231616.0;54.0;10002624.0;
55.0;0.0;56.0;2492160.0;56.0;0.0;56.0;2163648.0;58.0;0.0;58.0;3239664.0;58.0;0.0;59.0;2129664.0;55.0;9991296.0;
56.0;0.0;57.0;2503056.0;57.0;0.0;57.0;2333568.0;59.0;0.0;59.0;3398400.0;59.0;0.0;60.0;2129664.0;56.0;10002624.0;
57.0;0.0;58.0;2503488.0;58.0;0.0;58.0;2027712.0;60.0;0.0;60.0;3239520.0;60.0;0.0;;;57.0;10002048.0;
58.0;0.0;59.0;2390208.0;59.0;0.0;59.0;2073824.0;;;;;;;;;58.0;10002480.0;
59.0;0.0;60.0;2435088.0;60.0;0.0;60.0;2197632.0;;;;;;;;;59.0;9992096.0;
60.0;0.0;;;;;;;;;;;;;;;60.0;10001904.0;


==> csv/QUICBBRBBR200msthroughput.csv <==
0;0;1;1;2;2;3;3;4;4;
0;0.0;1.0;7167984.0;2.0;0.0;2.0;792.0;0;0.0;
1.0;0.0;2.0;9991296.0;3.0;0.0;3.0;1263768.0;1.0;7167984.0;
2.0;0.0;3.0;8733888.0;4.0;0.0;4.0;8496000.0;2.0;9992088.0;
3.0;0.0;4.0;1506624.0;5.0;0.0;5.0;9821376.0;3.0;9997656.0;
4.0;0.0;5.0;181248.0;6.0;0.0;6.0;9821376.0;4.0;10002624.0;
5.0;0.0;6.0;182032.0;7.0;0.0;7.0;9515520.0;5.0;10002624.0;
6.0;0.0;7.0;487888.0;8.0;0.0;8.0;9322944.0;6.0;10003408.0;
7.0;0.0;8.0;668352.0;9.0;0.0;9.0;9504192.0;7.0;10003408.0;
8.0;0.0;9.0;498432.0;10.0;0.0;10.0;9606144.0;8.0;9991296.0;
9.0;0.0;10.0;396480.0;11.0;0.0;11.0;9662784.0;9.0;10002624.0;
10.0;0.0;11.0;328512.0;12.0;0.0;12.0;9708096.0;10.0;10002624.0;
11.0;0.0;12.0;294528.0;13.0;0.0;13.0;9719424.0;11.0;9991296.0;
12.0;0.0;13.0;283200.0;14.0;0.0;14.0;5239136.0;12.0;10002624.0;
13.0;0.0;14.0;4735104.0;15.0;0.0;15.0;9220992.0;13.0;10002624.0;
14.0;0.0;15.0;781632.0;16.0;0.0;16.0;9481536.0;14.0;9974240.0;
15.0;0.0;16.0;509760.0;17.0;0.0;17.0;9549504.0;15.0;10002624.0;
16.0;0.0;17.0;453120.0;18.0;0.0;18.0;9594816.0;16.0;9991296.0;
17.0;0.0;18.0;407808.0;19.0;0.0;19.0;9606144.0;17.0;10002624.0;
18.0;0.0;19.0;396480.0;20.0;0.0;20.0;9594816.0;18.0;10002624.0;
19.0;0.0;20.0;396480.0;21.0;0.0;21.0;9628800.0;19.0;10002624.0;
20.0;0.0;21.0;373824.0;22.0;0.0;22.0;9617472.0;20.0;9991296.0;
21.0;0.0;22.0;385152.0;23.0;0.0;23.0;9640128.0;21.0;10002624.0;
22.0;0.0;23.0;362496.0;24.0;0.0;24.0;6223872.0;22.0;10002624.0;
23.0;0.0;24.0;3501136.0;25.0;0.0;25.0;8292096.0;23.0;10002624.0;
24.0;0.0;25.0;1710528.0;26.0;0.0;26.0;9424896.0;24.0;9725008.0;
25.0;0.0;26.0;577728.0;27.0;0.0;27.0;9470208.0;25.0;10002624.0;
26.0;0.0;27.0;532416.0;28.0;0.0;28.0;9504192.0;26.0;10002624.0;
27.0;0.0;28.0;487104.0;29.0;0.0;29.0;9549504.0;27.0;10002624.0;
28.0;0.0;29.0;453120.0;30.0;0.0;30.0;9538176.0;28.0;9991296.0;
29.0;0.0;30.0;464448.0;31.0;0.0;31.0;9572160.0;29.0;10002624.0;
30.0;0.0;31.0;430464.0;32.0;0.0;32.0;9572160.0;30.0;10002624.0;
31.0;0.0;32.0;419136.0;33.0;0.0;33.0;9617472.0;31.0;10002624.0;
32.0;0.0;33.0;385152.0;34.0;0.0;34.0;9640128.0;32.0;9991296.0;
33.0;0.0;34.0;362496.0;35.0;0.0;35.0;5409056.0;33.0;10002624.0;
34.0;0.0;35.0;4451904.0;36.0;0.0;36.0;9175680.0;34.0;10002624.0;
35.0;0.0;36.0;826944.0;37.0;0.0;37.0;9413568.0;35.0;9860960.0;
36.0;0.0;37.0;589056.0;38.0;0.0;38.0;9526848.0;36.0;10002624.0;
37.0;0.0;38.0;475776.0;39.0;0.0;39.0;9549504.0;37.0;10002624.0;
38.0;0.0;39.0;441792.0;40.0;0.0;40.0;9560832.0;38.0;10002624.0;
39.0;0.0;40.0;441792.0;41.0;0.0;41.0;9594816.0;39.0;9991296.0;
40.0;0.0;41.0;407808.0;42.0;0.0;42.0;9594816.0;40.0;10002624.0;
41.0;0.0;42.0;407808.0;43.0;0.0;43.0;9606144.0;41.0;10002624.0;
42.0;0.0;43.0;385152.0;44.0;0.0;44.0;9141696.0;42.0;10002624.0;
43.0;0.0;44.0;838272.0;45.0;0.0;45.0;8643264.0;43.0;9991296.0;
44.0;0.0;45.0;1359360.0;46.0;0.0;46.0;9277632.0;44.0;9979968.0;
45.0;0.0;46.0;724992.0;47.0;0.0;47.0;9413568.0;45.0;10002624.0;
46.0;0.0;47.0;578512.0;48.0;0.0;48.0;9662784.0;46.0;10002624.0;
47.0;0.0;48.0;339840.0;49.0;0.0;49.0;9674112.0;47.0;9992080.0;
48.0;0.0;49.0;328512.0;50.0;0.0;50.0;9674112.0;48.0;10002624.0;
49.0;0.0;50.0;328512.0;51.0;0.0;51.0;9628800.0;49.0;10002624.0;
50.0;0.0;51.0;362496.0;52.0;0.0;52.0;9651456.0;50.0;10002624.0;
51.0;0.0;52.0;351168.0;53.0;0.0;53.0;9606144.0;51.0;9991296.0;
52.0;0.0;53.0;397264.0;54.0;0.0;54.0;9594816.0;52.0;10002624.0;
53.0;0.0;54.0;407808.0;55.0;0.0;55.0;5171168.0;53.0;10003408.0;
54.0;0.0;55.0;4803072.0;56.0;0.0;56.0;9209664.0;54.0;10002624.0;
55.0;0.0;56.0;792960.0;57.0;0.0;57.0;9402240.0;55.0;9974240.0;
56.0;0.0;57.0;589056.0;58.0;0.0;58.0;9526848.0;56.0;10002624.0;
57.0;0.0;58.0;475776.0;59.0;0.0;59.0;9594816.0;57.0;9991296.0;
58.0;0.0;59.0;407808.0;60.0;0.0;60.0;9572160.0;58.0;10002624.0;
59.0;0.0;60.0;419136.0;;;;;59.0;10002624.0;
60.0;0.0;;;;;;;60.0;9991296.0;


==> csv/QUICBBRBBRthroughput.csv <==
0;0.0;0.3;849440.0;1.8;0.0;1.8;132000.0;0;0.0;
0.3;0.0;0.6;10014080.0;2.1;0.0;2.1;1329280.0;0.3;849440.0;
0.6;0.0;0.9;10006400.0;2.4;0.0;2.4;8344960.0;0.6;10014080.0;
0.9;0.0;1.2;10006400.0;2.7;0.0;2.7;7249920.0;0.9;10006400.0;
1.2;0.0;1.5;9968640.0;3.0;0.0;3.0;7929600.0;1.2;10006400.0;
1.5;0.0;1.8;9893120.0;3.3;0.0;3.3;7967360.0;1.5;9968640.0;
1.8;0.0;2.1;8647040.0;3.6;0.0;3.6;7891840.0;1.8;10025120.0;
2.1;0.0;2.4;1661440.0;3.9;0.0;3.9;7967360.0;2.1;9976320.0;
2.4;0.0;2.7;2756480.0;4.2;0.0;4.2;7929600.0;2.4;10006400.0;
2.7;0.0;3.0;2076800.0;4.5;0.0;4.5;7891840.0;2.7;10006400.0;
3.0;0.0;3.3;2039040.0;4.8;0.0;4.8;8080640.0;3.0;10006400.0;
3.3;0.0;3.6;2076800.0;5.1;0.0;5.1;7778560.0;3.3;10006400.0;
3.6;0.0;3.9;2039040.0;5.4;0.0;5.4;8005120.0;3.6;9968640.0;
3.9;0.0;4.2;2076800.0;5.7;0.0;5.7;8005120.0;3.9;10006400.0;
4.2;0.0;4.5;2114560.0;6.0;0.0;6.0;8080640.0;4.2;10006400.0;
4.5;0.0;4.8;1925760.0;6.3;0.0;6.3;8080640.0;4.5;10006400.0;
4.8;0.0;5.1;2190080.0;6.6;0.0;6.6;8118400.0;4.8;10006400.0;
5.1;0.0;5.4;2001280.0;6.9;0.0;6.9;8118400.0;5.1;9968640.0;
5.4;0.0;5.7;2001280.0;7.2;0.0;7.2;8156160.0;5.4;10006400.0;
5.7;0.0;6.0;1925760.0;7.5;0.0;7.5;8156160.0;5.7;10006400.0;
6.0;0.0;6.3;1925760.0;7.8;0.0;7.8;8118400.0;6.0;10006400.0;
6.3;0.0;6.6;1888000.0;8.1;0.0;8.1;7967360.0;6.3;10006400.0;
6.6;0.0;6.9;1850240.0;8.4;0.0;8.4;8005120.0;6.6;10006400.0;
6.9;0.0;7.2;1850240.0;8.7;0.0;8.7;7967360.0;6.9;9968640.0;
7.2;0.0;7.5;1850240.0;9.0;0.0;9.0;7967360.0;7.2;10006400.0;
7.5;0.0;7.8;1888000.0;9.3;0.0;9.3;7929600.0;7.5;10006400.0;
7.8;0.0;8.1;2039040.0;9.6;0.0;9.6;7967360.0;7.8;10006400.0;
8.1;0.0;8.4;2001280.0;9.9;0.0;9.9;7967360.0;8.1;10006400.0;
8.4;0.0;8.7;2001280.0;10.2;0.0;10.2;8042880.0;8.4;10006400.0;
8.7;0.0;9.0;2039040.0;10.5;0.0;10.5;8118400.0;8.7;9968640.0;
9.0;0.0;9.3;2076800.0;10.8;0.0;10.8;8156160.0;9.0;10006400.0;
9.3;0.0;9.6;2039040.0;11.1;0.0;11.1;8344960.0;9.3;10006400.0;
9.6;0.0;9.9;2039040.0;11.4;0.0;11.4;7665280.0;9.6;10006400.0;
9.9;0.0;10.2;1925760.0;11.7;0.0;11.7;7174400.0;9.9;10006400.0;
10.2;0.0;10.5;1888000.0;12.0;0.0;12.0;6608000.0;10.2;9968640.0;
10.5;0.0;10.8;1850240.0;12.3;0.0;12.3;6003840.0;10.5;10006400.0;
10.8;0.0;11.1;1661440.0;12.6;0.0;12.6;5324160.0;10.8;10006400.0;
11.1;0.0;11.4;2341120.0;12.9;0.0;12.9;4493440.0;11.1;10006400.0;
11.4;0.0;11.7;2832000.0;13.2;0.0;13.2;3813760.0;11.4;10006400.0;
11.7;0.0;12.0;3360640.0;13.5;0.0;13.5;3360640.0;11.7;10006400.0;
12.0;0.0;12.3;4002560.0;13.8;0.0;13.8;3209600.0;12.0;9968640.0;
12.3;0.0;12.6;4682240.0;14.1;0.0;14.1;2794240.0;12.3;10006400.0;
12.6;0.0;12.9;5512960.0;14.4;0.0;14.4;2492160.0;12.6;10006400.0;
12.9;0.0;13.2;6192640.0;14.7;0.0;14.7;2039040.0;12.9;10006400.0;
13.2;0.0;13.5;6645760.0;15.0;0.0;15.0;1850240.0;13.2;10006400.0;
13.5;0.0;13.8;6796800.0;15.3;0.0;15.3;1623680.0;13.5;10006400.0;
13.8;0.0;14.1;7174400.0;15.6;0.0;15.6;1623680.0;13.8;10006400.0;
14.1;0.0;14.4;7514240.0;15.9;0.0;15.9;1321600.0;14.1;9968640.0;
14.4;0.0;14.7;7967360.0;16.2;0.0;16.2;1246080.0;14.4;10006400.0;
14.7;0.0;15.0;8156160.0;16.5;0.0;16.5;1170560.0;14.7;10006400.0;
15.0;0.0;15.3;8382720.0;16.8;0.0;16.8;1208320.0;15.0;10006400.0;
15.3;0.0;15.6;8344960.0;17.1;0.0;17.1;1170560.0;15.3;10006400.0;
15.6;0.0;15.9;8684800.0;17.4;0.0;17.4;1170560.0;15.6;9968640.0;
15.9;0.0;16.2;8760320.0;17.7;0.0;17.7;1170560.0;15.9;10006400.0;
16.2;0.0;16.5;8835840.0;18.0;0.0;18.0;1170560.0;16.2;10006400.0;
16.5;0.0;16.8;8798080.0;18.3;0.0;18.3;792960.0;16.5;10006400.0;
16.8;0.0;17.1;8798080.0;18.6;0.0;18.6;1246080.0;16.8;10006400.0;
17.1;0.0;17.4;8835840.0;18.9;0.0;18.9;1434880.0;17.1;9968640.0;
17.4;0.0;17.7;8835840.0;19.2;0.0;19.2;1888000.0;17.4;10006400.0;
17.7;0.0;18.0;8835840.0;19.5;0.0;19.5;1888000.0;17.7;10006400.0;
18.0;0.0;18.3;9213440.0;19.8;0.0;19.8;1774720.0;18.0;10006400.0;
18.3;0.0;18.6;8760320.0;20.1;0.0;20.1;1585920.0;18.3;10006400.0;
18.6;0.0;18.9;8533760.0;20.4;0.0;20.4;1774720.0;18.6;10006400.0;
18.9;0.0;19.2;8118400.0;20.7;0.0;20.7;2039040.0;18.9;9968640.0;
19.2;0.0;19.5;8118400.0;21.0;0.0;21.0;2265600.0;19.2;10006400.0;
19.5;0.0;19.8;8231680.0;21.3;0.0;21.3;2718720.0;19.5;10006400.0;
19.8;0.0;20.1;8420480.0;21.6;0.0;21.6;3322880.0;19.8;10006400.0;
20.1;0.0;20.4;8231680.0;21.9;0.0;21.9;3662720.0;20.1;10006400.0;
20.4;0.0;20.7;7929600.0;22.2;0.0;22.2;4078080.0;20.4;10006400.0;
20.7;0.0;21.0;7740800.0;22.5;0.0;22.5;4455680.0;20.7;9968640.0;
21.0;0.0;21.3;7287680.0;22.8;0.0;22.8;4682240.0;21.0;10006400.0;
21.3;0.0;21.6;6683520.0;23.1;0.0;23.1;4908800.0;21.3;10006400.0;
21.6;0.0;21.9;6343680.0;23.4;0.0;23.4;5135360.0;21.6;10006400.0;
21.9;0.0;22.2;5928320.0;23.7;0.0;23.7;5437440.0;21.9;10006400.0;
22.2;0.0;22.5;5512960.0;24.0;0.0;24.0;5399680.0;22.2;10006400.0;
22.5;0.0;22.8;5324160.0;24.3;0.0;24.3;5399680.0;22.5;9968640.0;
22.8;0.0;23.1;5097600.0;24.6;0.0;24.6;5588480.0;22.8;10006400.0;
23.1;0.0;23.4;4871040.0;24.9;0.0;24.9;5701760.0;23.1;10006400.0;
23.4;0.0;23.7;4568960.0;25.2;0.0;25.2;5852800.0;23.4;10006400.0;
23.7;0.0;24.0;4606720.0;25.5;0.0;25.5;6041600.0;23.7;10006400.0;
24.0;0.0;24.3;4568960.0;25.8;0.0;25.8;6079360.0;24.0;10006400.0;
24.3;0.0;24.6;4417920.0;26.1;0.0;26.1;6117120.0;24.3;9968640.0;
24.6;0.0;24.9;4304640.0;26.4;0.0;26.4;6117120.0;24.6;10006400.0;
24.9;0.0;25.2;4153600.0;26.7;0.0;26.7;6117120.0;24.9;10006400.0;
25.2;0.0;25.5;3964800.0;27.0;0.0;27.0;6154880.0;25.2;10006400.0;
25.5;0.0;25.8;3927040.0;27.3;0.0;27.3;6079360.0;25.5;10006400.0;
25.8;0.0;26.1;3851520.0;27.6;0.0;27.6;5966080.0;25.8;10006400.0;
26.1;0.0;26.4;3889280.0;27.9;0.0;27.9;5966080.0;26.1;9968640.0;
26.4;0.0;26.7;3889280.0;28.2;0.0;28.2;5966080.0;26.4;10006400.0;
26.7;0.0;27.0;3851520.0;28.5;0.0;28.5;6041600.0;26.7;10006400.0;
27.0;0.0;27.3;3927040.0;28.8;0.0;28.8;6041600.0;27.0;10006400.0;
27.3;0.0;27.6;4002560.0;29.1;0.0;29.1;6117120.0;27.3;10006400.0;
27.6;0.0;27.9;4040320.0;29.4;0.0;29.4;5815040.0;27.6;9968640.0;
27.9;0.0;28.2;4040320.0;29.7;0.0;29.7;5286400.0;27.9;10006400.0;
28.2;0.0;28.5;3964800.0;30.0;0.0;30.0;4984320.0;28.2;10006400.0;
28.5;0.0;28.8;3964800.0;30.3;0.0;30.3;5022080.0;28.5;10006400.0;
28.8;0.0;29.1;3889280.0;30.6;0.0;30.6;5210880.0;28.8;10006400.0;
29.1;0.0;29.4;4153600.0;30.9;0.0;30.9;5059840.0;29.1;10006400.0;
29.4;0.0;29.7;4720000.0;31.2;0.0;31.2;5059840.0;29.4;9968640.0;
29.7;0.0;30.0;5022080.0;31.5;0.0;31.5;5022080.0;29.7;10006400.0;
30.0;0.0;30.3;4984320.0;31.8;0.0;31.8;4908800.0;30.0;10006400.0;
30.3;0.0;30.6;4795520.0;32.1;0.0;32.1;5022080.0;30.3;10006400.0;
30.6;0.0;30.9;4908800.0;32.4;0.0;32.4;4871040.0;30.6;10006400.0;
30.9;0.0;31.2;4946560.0;32.7;0.0;32.7;4908800.0;30.9;9968640.0;
31.2;0.0;31.5;4984320.0;33.0;0.0;33.0;4908800.0;31.2;10006400.0;
31.5;0.0;31.8;5097600.0;33.3;0.0;33.3;4946560.0;31.5;10006400.0;
31.8;0.0;32.1;4984320.0;33.6;0.0;33.6;5022080.0;31.8;10006400.0;
32.1;0.0;32.4;5135360.0;33.9;0.0;33.9;5097600.0;32.1;10006400.0;
32.4;0.0;32.7;5059840.0;34.2;0.0;34.2;5475200.0;32.4;10006400.0;
32.7;0.0;33.0;5097600.0;34.5;0.0;34.5;5475200.0;32.7;9968640.0;
33.0;0.0;33.3;5059840.0;34.8;0.0;34.8;5135360.0;33.0;10006400.0;
33.3;0.0;33.6;4984320.0;35.1;0.0;35.1;4871040.0;33.3;10006400.0;
33.6;0.0;33.9;4908800.0;35.4;0.0;35.4;4984320.0;33.6;10006400.0;
33.9;0.0;34.2;4531200.0;35.7;0.0;35.7;4946560.0;33.9;10006400.0;
34.2;0.0;34.5;4531200.0;36.0;0.0;36.0;5135360.0;34.2;10006400.0;
34.5;0.0;34.8;4833280.0;36.3;0.0;36.3;5210880.0;34.5;10006400.0;
34.8;0.0;35.1;5135360.0;36.6;0.0;36.6;5248640.0;34.8;9968640.0;
35.1;0.0;35.4;5022080.0;36.9;0.0;36.9;5210880.0;35.1;10006400.0;
35.4;0.0;35.7;5059840.0;37.2;0.0;37.2;5210880.0;35.4;10006400.0;
35.7;0.0;36.0;4871040.0;37.5;0.0;37.5;6645760.0;35.7;10006400.0;
36.0;0.0;36.3;4757760.0;37.8;0.0;37.8;4946560.0;36.0;10006400.0;
36.3;0.0;36.6;4757760.0;38.1;0.0;38.1;4153600.0;36.3;9968640.0;
36.6;0.0;36.9;4795520.0;38.4;0.0;38.4;5966080.0;36.6;10006400.0;
36.9;0.0;37.2;4795520.0;38.7;0.0;38.7;5135360.0;36.9;10006400.0;
37.2;0.0;37.5;3285120.0;39.0;0.0;39.0;4984320.0;37.2;10006400.0;
37.5;0.0;37.8;5022080.0;39.3;0.0;39.3;5022080.0;37.5;9930880.0;
37.8;0.0;38.1;5852800.0;39.6;0.0;39.6;5210880.0;37.8;9968640.0;
38.1;0.0;38.4;4002560.0;39.9;0.0;39.9;5097600.0;38.1;10006400.0;
38.4;0.0;38.7;4871040.0;40.2;0.0;40.2;5059840.0;38.4;9968640.0;
38.7;0.0;39.0;5022080.0;40.5;0.0;40.5;5097600.0;38.7;10006400.0;
39.0;0.0;39.3;4984320.0;40.8;0.0;40.8;5059840.0;39.0;10006400.0;
39.3;0.0;39.6;4795520.0;41.1;0.0;41.1;4757760.0;39.3;10006400.0;
39.6;0.0;39.9;4871040.0;41.4;0.0;41.4;5022080.0;39.6;10006400.0;
39.9;0.0;40.2;4946560.0;41.7;0.0;41.7;5097600.0;39.9;9968640.0;
40.2;0.0;40.5;4908800.0;42.0;0.0;42.0;5097600.0;40.2;10006400.0;
40.5;0.0;40.8;4946560.0;42.3;0.0;42.3;4833280.0;40.5;10006400.0;
40.8;0.0;41.1;5248640.0;42.6;0.0;42.6;5173120.0;40.8;10006400.0;
41.1;0.0;41.4;4984320.0;42.9;0.0;42.9;5135360.0;41.1;10006400.0;
41.4;0.0;41.7;4871040.0;43.2;0.0;43.2;4757760.0;41.4;10006400.0;
41.7;0.0;42.0;4908800.0;43.5;0.0;43.5;4644480.0;41.7;9968640.0;
42.0;0.0;42.3;5173120.0;43.8;0.0;43.8;4606720.0;42.0;10006400.0;
42.3;0.0;42.6;4833280.0;44.1;0.0;44.1;5059840.0;42.3;10006400.0;
42.6;0.0;42.9;4871040.0;44.4;0.0;44.4;4946560.0;42.6;10006400.0;
42.9;0.0;43.2;5210880.0;44.7;0.0;44.7;5097600.0;42.9;10006400.0;
43.2;0.0;43.5;5361920.0;45.0;0.0;45.0;4984320.0;43.2;9968640.0;
43.5;0.0;43.8;5399680.0;45.3;0.0;45.3;4908800.0;43.5;10006400.0;
43.8;0.0;44.1;4946560.0;45.6;0.0;45.6;4946560.0;43.8;10006400.0;
44.1;0.0;44.4;5059840.0;45.9;0.0;45.9;4682240.0;44.1;10006400.0;
44.4;0.0;44.7;4908800.0;46.2;0.0;46.2;4720000.0;44.4;10006400.0;
44.7;0.0;45.0;4984320.0;46.5;0.0;46.5;4871040.0;44.7;10006400.0;
45.0;0.0;45.3;5097600.0;46.8;0.0;46.8;5173120.0;45.0;9968640.0;
45.3;0.0;45.6;5059840.0;47.1;0.0;47.1;5022080.0;45.3;10006400.0;
45.6;0.0;45.9;5324160.0;47.4;0.0;47.4;4757760.0;45.6;10006400.0;
45.9;0.0;46.2;5286400.0;47.7;0.0;47.7;4380160.0;45.9;10006400.0;
46.2;0.0;46.5;5135360.0;48.0;0.0;48.0;6230400.0;46.2;10006400.0;
46.5;0.0;46.8;4795520.0;48.3;0.0;48.3;5248640.0;46.5;10006400.0;
46.8;0.0;47.1;4984320.0;48.6;0.0;48.6;4568960.0;46.8;9968640.0;
47.1;0.0;47.4;5248640.0;48.9;0.0;48.9;3776000.0;47.1;10006400.0;
47.4;0.0;47.7;5626240.0;49.2;0.0;49.2;3436160.0;47.4;10006400.0;
47.7;0.0;48.0;3776000.0;49.5;0.0;49.5;3360640.0;47.7;10006400.0;
48.0;0.0;48.3;4757760.0;49.8;0.0;49.8;3247360.0;48.0;10006400.0;
48.3;0.0;48.6;5399680.0;50.1;0.0;50.1;3209600.0;48.3;10006400.0;
48.6;0.0;48.9;6230400.0;50.4;0.0;50.4;3209600.0;48.6;9968640.0;
48.9;0.0;49.2;6570240.0;50.7;0.0;50.7;2869760.0;48.9;10006400.0;
49.2;0.0;49.5;6645760.0;51.0;0.0;51.0;2680960.0;49.2;10006400.0;
49.5;0.0;49.8;6759040.0;51.3;0.0;51.3;2454400.0;49.5;10006400.0;
49.8;0.0;50.1;6759040.0;51.6;0.0;51.6;2454400.0;49.8;10006400.0;
50.1;0.0;50.4;6796800.0;51.9;0.0;51.9;2416640.0;50.1;9968640.0;
50.4;0.0;50.7;7136640.0;52.2;0.0;52.2;2341120.0;50.4;10006400.0;
50.7;0.0;51.0;7325440.0;52.5;0.0;52.5;2529920.0;50.7;10006400.0;
51.0;0.0;51.3;7552000.0;52.8;0.0;52.8;2529920.0;51.0;10006400.0;
51.3;0.0;51.6;7552000.0;53.1;0.0;53.1;2529920.0;51.3;10006400.0;
51.6;0.0;51.9;7552000.0;53.4;0.0;53.4;2416640.0;51.6;10006400.0;
51.9;0.0;52.2;7665280.0;53.7;0.0;53.7;2454400.0;51.9;9968640.0;
52.2;0.0;52.5;7476480.0;54.0;0.0;54.0;2605440.0;52.2;10006400.0;
52.5;0.0;52.8;7476480.0;54.3;0.0;54.3;2492160.0;52.5;10006400.0;
52.8;0.0;53.1;7476480.0;54.6;0.0;54.6;2529920.0;52.8;10006400.0;
53.1;0.0;53.4;7589760.0;54.9;0.0;54.9;2416640.0;53.1;10006400.0;
53.4;0.0;53.7;7514240.0;55.2;0.0;55.2;2341120.0;53.4;10006400.0;
53.7;0.0;54.0;7400960.0;55.5;0.0;55.5;2378880.0;53.7;9968640.0;
54.0;0.0;54.3;7514240.0;55.8;0.0;55.8;2492160.0;54.0;10006400.0;
54.3;0.0;54.6;7476480.0;56.1;0.0;56.1;2567680.0;54.3;10006400.0;
54.6;0.0;54.9;7589760.0;56.4;0.0;56.4;2643200.0;54.6;10006400.0;
54.9;0.0;55.2;7665280.0;56.7;0.0;56.7;2529920.0;54.9;10006400.0;
55.2;0.0;55.5;7589760.0;57.0;0.0;57.0;2454400.0;55.2;10006400.0;
55.5;0.0;55.8;7514240.0;57.3;0.0;57.3;2454400.0;55.5;9968640.0;
55.8;0.0;56.1;7438720.0;57.6;0.0;57.6;2454400.0;55.8;10006400.0;
56.1;0.0;56.4;7363200.0;57.9;0.0;57.9;2039040.0;56.1;10006400.0;
56.4;0.0;56.7;7476480.0;58.2;0.0;58.2;3662720.0;56.4;10006400.0;
56.7;0.0;57.0;7552000.0;58.5;0.0;58.5;4682240.0;56.7;10006400.0;
57.0;0.0;57.3;7514240.0;58.8;0.0;58.8;4908800.0;57.0;10006400.0;
57.3;0.0;57.6;7552000.0;59.1;0.0;59.1;5135360.0;57.3;9968640.0;
57.6;0.0;57.9;7967360.0;59.4;0.0;59.4;5173120.0;57.6;10006400.0;
57.9;0.0;58.2;6343680.0;59.7;0.0;59.7;5248640.0;57.9;10006400.0;
58.2;0.0;58.5;5324160.0;60.0;0.0;60.0;5135360.0;58.2;10006400.0;
58.5;0.0;58.8;5097600.0;60.3;0.0;60.3;5097600.0;58.5;10006400.0;
58.8;0.0;59.1;4833280.0;60.6;0.0;60.6;4871040.0;58.8;10006400.0;
59.1;0.0;59.4;4833280.0;60.9;0.0;60.9;5173120.0;59.1;9968640.0;
59.4;0.0;59.7;4757760.0;61.2;0.0;61.2;5210880.0;59.4;10006400.0;
59.7;0.0;60.0;4871040.0;61.5;0.0;61.5;5210880.0;59.7;10006400.0;
60.0;0.0;60.3;4908800.0;61.8;0.0;61.8;5286400.0;60.0;10006400.0;
60.3;0.0;60.6;5097600.0;62.1;0.0;62.1;5210880.0;60.3;10006400.0;
60.6;0.0;60.9;4833280.0;62.4;0.0;62.4;5210880.0;60.6;9968640.0;
60.9;0.0;61.2;4795520.0;62.7;0.0;62.7;5210880.0;60.9;10006400.0;
61.2;0.0;61.5;4795520.0;63.0;0.0;63.0;4946560.0;61.2;10006400.0;
61.5;0.0;61.8;4720000.0;63.3;0.0;63.3;5022080.0;61.5;10006400.0;
61.8;0.0;62.1;4795520.0;63.6;0.0;63.6;4984320.0;61.8;10006400.0;
62.1;0.0;62.4;4757760.0;63.9;0.0;63.9;5173120.0;62.1;10006400.0;
62.4;0.0;62.7;4795520.0;64.2;0.0;64.2;5286400.0;62.4;9968640.0;
62.7;0.0;63.0;5059840.0;64.5;0.0;64.5;5173120.0;62.7;10006400.0;
63.0;0.0;63.3;4984320.0;64.8;0.0;64.8;5437440.0;63.0;10006400.0;
63.3;0.0;63.6;5022080.0;65.1;0.0;65.1;5097600.0;63.3;10006400.0;
63.6;0.0;63.9;4795520.0;65.4;0.0;65.4;5022080.0;63.6;10006400.0;
63.9;0.0;64.2;4720000.0;65.7;0.0;65.7;4984320.0;63.9;9968640.0;
64.2;0.0;64.5;4833280.0;66.0;0.0;66.0;5173120.0;64.2;10006400.0;
64.5;0.0;64.8;4568960.0;66.3;0.0;66.3;5248640.0;64.5;10006400.0;
64.8;0.0;65.1;4908800.0;66.6;0.0;66.6;5286400.0;64.8;10006400.0;
65.1;0.0;65.4;4984320.0;66.9;0.0;66.9;5210880.0;65.1;10006400.0;
65.4;0.0;65.7;4984320.0;67.2;0.0;67.2;5135360.0;65.4;10006400.0;
65.7;0.0;66.0;4833280.0;67.5;0.0;67.5;5059840.0;65.7;9968640.0;
66.0;0.0;66.3;4757760.0;67.8;0.0;67.8;5059840.0;66.0;10006400.0;
66.3;0.0;66.6;4720000.0;68.1;0.0;68.1;4946560.0;66.3;10006400.0;
66.6;0.0;66.9;4795520.0;68.4;0.0;68.4;4720000.0;66.6;10006400.0;
66.9;0.0;67.2;4871040.0;68.7;0.0;68.7;5361920.0;66.9;10006400.0;
67.2;0.0;67.5;4946560.0;69.0;0.0;69.0;4795520.0;67.2;10006400.0;
67.5;0.0;67.8;4908800.0;;;;;67.5;10006400.0;
67.8;0.0;68.1;5059840.0;;;;;67.8;9968640.0;
68.1;0.0;68.4;5286400.0;;;;;68.1;10006400.0;
68.4;0.0;68.7;4644480.0;;;;;68.4;10006400.0;
68.7;0.0;69.0;5210880.0;;;;;68.7;10006400.0;
69.0;0.0;;;;;;;69.0;10006400.0;


==> csv/QUICBBRCUBICthroughput.csv <==
0;0;1;1;2;2;3;3;4;4;5;5;6;6;
0;37760.0;3.0;0.0;3.0;1224826.66667;4.8;0.0;4.8;771706.666667;12.6;75520.0;0;37760.0;
0.3;37760.0;3.3;0.0;3.3;7967360.0;5.1;0.0;5.1;5739520.0;12.9;0.0;0.3;37760.0;
0.6;0.0;3.6;0.0;3.6;9968640.0;5.4;0.0;5.4;6947840.0;13.2;0.0;0.6;0.0;
0.9;0.0;3.9;0.0;3.9;10006400.0;5.7;0.0;5.7;7363200.0;13.5;0.0;0.9;0.0;
1.2;0.0;4.2;0.0;4.2;10006400.0;6.0;0.0;6.0;7816320.0;13.8;0.0;1.2;0.0;
1.5;0.0;4.5;0.0;4.5;10006400.0;6.3;0.0;6.3;8458240.0;14.1;0.0;1.5;0.0;
1.8;0.0;4.8;0.0;4.8;9213440.0;6.6;0.0;6.6;8533760.0;14.4;0.0;1.8;0.0;
2.1;0.0;5.1;0.0;5.1;4266880.0;6.9;0.0;6.9;8647040.0;14.7;0.0;2.1;0.0;
2.4;0.0;5.4;0.0;5.4;3058560.0;7.2;0.0;7.2;8986880.0;15.0;0.0;2.4;0.0;
2.7;0.0;5.7;0.0;5.7;2643200.0;7.5;0.0;7.5;9100160.0;15.3;0.0;2.7;0.0;
3.0;0.0;6.0;0.0;6.0;2190080.0;7.8;0.0;7.8;9062400.0;15.6;0.0;3.0;1224826.66667;
3.3;0.0;6.3;0.0;6.3;1510400.0;8.1;0.0;8.1;9137920.0;15.9;0.0;3.3;7967360.0;
3.6;0.0;6.6;0.0;6.6;1472640.0;8.4;0.0;8.4;9288960.0;16.2;0.0;3.6;9968640.0;
3.9;0.0;6.9;0.0;6.9;1359360.0;8.7;0.0;8.7;9288960.0;16.5;0.0;3.9;10006400.0;
4.2;0.0;7.2;0.0;7.2;1019520.0;9.0;0.0;9.0;9251200.0;16.8;0.0;4.2;10006400.0;
4.5;0.0;7.5;0.0;7.5;906240.0;9.3;0.0;9.3;9364480.0;17.1;0.0;4.5;10006400.0;
4.8;0.0;7.8;0.0;7.8;906240.0;9.6;0.0;9.6;9326720.0;17.4;0.0;4.8;9985146.66667;
5.1;0.0;8.1;0.0;8.1;868480.0;9.9;0.0;9.9;9326720.0;17.7;0.0;5.1;10006400.0;
5.4;0.0;8.4;0.0;8.4;717440.0;10.2;0.0;10.2;9402240.0;18.0;0.0;5.4;10006400.0;
5.7;0.0;8.7;0.0;8.7;717440.0;10.5;0.0;10.5;9364480.0;18.3;0.0;5.7;10006400.0;
6.0;0.0;9.0;0.0;9.0;755200.0;10.8;0.0;10.8;9402240.0;18.6;0.0;6.0;10006400.0;
6.3;0.0;9.3;0.0;9.3;641920.0;11.1;0.0;11.1;9477760.0;18.9;0.0;6.3;9968640.0;
6.6;0.0;9.6;0.0;9.6;641920.0;11.4;0.0;11.4;9440000.0;19.2;0.0;6.6;10006400.0;
6.9;0.0;9.9;0.0;9.9;679680.0;11.7;0.0;11.7;9515520.0;19.5;0.0;6.9;10006400.0;
7.2;0.0;10.2;0.0;10.2;604160.0;12.0;0.0;12.0;9515520.0;19.8;0.0;7.2;10006400.0;
7.5;0.0;10.5;0.0;10.5;641920.0;12.3;0.0;12.3;9515520.0;20.1;0.0;7.5;10006400.0;
7.8;0.0;10.8;0.0;10.8;604160.0;12.6;0.0;12.6;9477760.0;20.4;0.0;7.8;9968640.0;
8.1;0.0;11.1;0.0;11.1;528640.0;12.9;0.0;12.9;9515520.0;20.7;0.0;8.1;10006400.0;
8.4;0.0;11.4;0.0;11.4;528640.0;13.2;0.0;13.2;9515520.0;21.0;0.0;8.4;10006400.0;
8.7;0.0;11.7;0.0;11.7;490880.0;13.5;0.0;13.5;9591040.0;21.3;0.0;8.7;10006400.0;
9.0;0.0;12.0;0.0;12.0;490880.0;13.8;0.0;13.8;9477760.0;21.6;0.0;9.0;10006400.0;
9.3;0.0;12.3;0.0;12.3;490880.0;14.1;0.0;14.1;9477760.0;21.9;0.0;9.3;10006400.0;
9.6;0.0;12.6;0.0;12.6;453120.0;14.4;0.0;14.4;9477760.0;22.2;0.0;9.6;9968640.0;
9.9;0.0;12.9;0.0;12.9;490880.0;14.7;0.0;14.7;9440000.0;22.5;0.0;9.9;10006400.0;
10.2;0.0;13.2;0.0;13.2;380400.0;15.0;0.0;15.0;9402240.0;22.8;0.0;10.2;10006400.0;
10.5;0.0;13.5;0.0;13.5;415360.0;15.3;0.0;15.3;9364480.0;23.1;0.0;10.5;10006400.0;
10.8;0.0;13.8;0.0;13.8;528640.0;15.6;0.0;15.6;9402240.0;23.4;0.0;10.8;10006400.0;
11.1;0.0;14.1;0.0;14.1;528640.0;15.9;0.0;15.9;9364480.0;23.7;0.0;11.1;10006400.0;
11.4;0.0;14.4;0.0;14.4;528640.0;16.2;0.0;16.2;9326720.0;24.0;0.0;11.4;9968640.0;
11.7;0.0;14.7;0.0;14.7;566400.0;16.5;0.0;16.5;9251200.0;24.3;0.0;11.7;10006400.0;
12.0;0.0;15.0;0.0;15.0;566400.0;16.8;0.0;16.8;9288960.0;24.6;0.0;12.0;10006400.0;
12.3;0.0;15.3;0.0;15.3;641920.0;17.1;0.0;17.1;9251200.0;24.9;0.0;12.3;10006400.0;
12.6;0.0;15.6;0.0;15.6;604160.0;17.4;0.0;17.4;9251200.0;25.2;0.0;12.6;10006400.0;
12.9;0.0;15.9;0.0;15.9;641920.0;17.7;0.0;17.7;9251200.0;25.5;0.0;12.9;10006400.0;
13.2;75066.6666667;16.2;0.0;16.2;679680.0;18.0;0.0;18.0;9213440.0;25.8;0.0;13.2;9970986.66667;
13.5;0.0;16.5;0.0;16.5;717440.0;18.3;0.0;18.3;9137920.0;26.1;0.0;13.5;10006400.0;
13.8;0.0;16.8;0.0;16.8;717440.0;18.6;0.0;18.6;9213440.0;26.4;0.0;13.8;10006400.0;
14.1;0.0;17.1;0.0;17.1;755200.0;18.9;0.0;18.9;9175680.0;26.7;0.0;14.1;10006400.0;
14.4;0.0;17.4;0.0;17.4;755200.0;19.2;0.0;19.2;9137920.0;27.0;0.0;14.4;10006400.0;
14.7;0.0;17.7;0.0;17.7;755200.0;19.5;0.0;19.5;9175680.0;27.3;0.0;14.7;10006400.0;
15.0;0.0;18.0;0.0;18.0;792960.0;19.8;0.0;19.8;9251200.0;27.6;0.0;15.0;9968640.0;
15.3;0.0;18.3;0.0;18.3;830720.0;20.1;0.0;20.1;9213440.0;27.9;0.0;15.3;10006400.0;
15.6;0.0;18.6;0.0;18.6;792960.0;20.4;0.0;20.4;9326720.0;28.2;0.0;15.6;10006400.0;
15.9;0.0;18.9;0.0;18.9;830720.0;20.7;0.0;20.7;9288960.0;28.5;0.0;15.9;10006400.0;
16.2;0.0;19.2;0.0;19.2;868480.0;21.0;0.0;21.0;9364480.0;28.8;0.0;16.2;10006400.0;
16.5;0.0;19.5;0.0;19.5;830720.0;21.3;0.0;21.3;9364480.0;29.1;0.0;16.5;9968640.0;
16.8;0.0;19.8;0.0;19.8;755200.0;21.6;0.0;21.6;9251200.0;29.4;0.0;16.8;10006400.0;
17.1;0.0;20.1;0.0;20.1;755200.0;21.9;0.0;21.9;9288960.0;29.7;0.0;17.1;10006400.0;
17.4;0.0;20.4;0.0;20.4;679680.0;22.2;0.0;22.2;9364480.0;30.0;0.0;17.4;10006400.0;
17.7;0.0;20.7;0.0;20.7;717440.0;22.5;0.0;22.5;9288960.0;30.3;0.0;17.7;10006400.0;
18.0;0.0;21.0;0.0;21.0;641920.0;22.8;0.0;22.8;9288960.0;30.6;0.0;18.0;10006400.0;
18.3;0.0;21.3;0.0;21.3;641920.0;23.1;0.0;23.1;9326720.0;30.9;0.0;18.3;9968640.0;
18.6;0.0;21.6;0.0;21.6;755200.0;23.4;0.0;23.4;9326720.0;31.2;0.0;18.6;10006400.0;
18.9;0.0;21.9;0.0;21.9;679680.0;23.7;0.0;23.7;9591040.0;31.5;0.0;18.9;10006400.0;
19.2;0.0;22.2;0.0;22.2;641920.0;24.0;0.0;24.0;9817600.0;31.8;0.0;19.2;10006400.0;
19.5;0.0;22.5;0.0;22.5;717440.0;24.3;0.0;24.3;9893120.0;32.1;0.0;19.5;10006400.0;
19.8;0.0;22.8;0.0;22.8;717440.0;24.6;0.0;24.6;9364480.0;32.4;0.0;19.8;10006400.0;
20.1;0.0;23.1;0.0;23.1;679680.0;24.9;0.0;24.9;9326720.0;32.7;0.0;20.1;9968640.0;
20.4;0.0;23.4;0.0;23.4;679680.0;25.2;0.0;25.2;9251200.0;33.0;0.0;20.4;10006400.0;
20.7;0.0;23.7;0.0;23.7;377600.0;25.5;0.0;25.5;9326720.0;33.3;0.0;20.7;10006400.0;
21.0;0.0;24.0;0.0;24.0;188800.0;25.8;0.0;25.8;9326720.0;33.6;0.0;21.0;10006400.0;
21.3;0.0;24.3;0.0;24.3;113280.0;26.1;0.0;26.1;9288960.0;33.9;0.0;21.3;10006400.0;
21.6;0.0;24.6;0.0;24.6;641920.0;26.4;0.0;26.4;9326720.0;34.2;0.0;21.6;10006400.0;
21.9;0.0;24.9;0.0;24.9;679680.0;26.7;0.0;26.7;9288960.0;34.5;0.0;21.9;9968640.0;
22.2;0.0;25.2;0.0;25.2;717440.0;27.0;0.0;27.0;9175680.0;34.8;0.0;22.2;10006400.0;
22.5;0.0;25.5;0.0;25.5;679680.0;27.3;0.0;27.3;9364480.0;35.1;0.0;22.5;10006400.0;
22.8;0.0;25.8;0.0;25.8;679680.0;27.6;0.0;27.6;9402240.0;35.4;0.0;22.8;10006400.0;
23.1;0.0;26.1;0.0;26.1;717440.0;27.9;0.0;27.9;9288960.0;35.7;0.0;23.1;10006400.0;
23.4;0.0;26.4;0.0;26.4;679680.0;28.2;0.0;28.2;9251200.0;36.0;0.0;23.4;10006400.0;
23.7;0.0;26.7;0.0;26.7;679680.0;28.5;0.0;28.5;9251200.0;36.3;0.0;23.7;9968640.0;
24.0;0.0;27.0;0.0;27.0;830720.0;28.8;0.0;28.8;9251200.0;36.6;0.0;24.0;10006400.0;
24.3;0.0;27.3;0.0;27.3;641920.0;29.1;0.0;29.1;9251200.0;36.9;0.0;24.3;10006400.0;
24.6;0.0;27.6;0.0;27.6;604160.0;29.4;0.0;29.4;9288960.0;37.2;0.0;24.6;10006400.0;
24.9;0.0;27.9;0.0;27.9;717440.0;29.7;0.0;29.7;9251200.0;37.5;0.0;24.9;10006400.0;
25.2;0.0;28.2;0.0;28.2;755200.0;30.0;0.0;30.0;9288960.0;37.8;0.0;25.2;9968640.0;
25.5;0.0;28.5;0.0;28.5;717440.0;30.3;0.0;30.3;9137920.0;38.1;0.0;25.5;10006400.0;
25.8;0.0;28.8;0.0;28.8;755200.0;30.6;0.0;30.6;9251200.0;38.4;0.0;25.8;10006400.0;
26.1;0.0;29.1;0.0;29.1;755200.0;30.9;0.0;30.9;9440000.0;38.7;0.0;26.1;10006400.0;
26.4;0.0;29.4;0.0;29.4;717440.0;31.2;0.0;31.2;9251200.0;39.0;0.0;26.4;10006400.0;
26.7;0.0;29.7;0.0;29.7;755200.0;31.5;0.0;31.5;9213440.0;39.3;0.0;26.7;9968640.0;
27.0;0.0;30.0;0.0;30.0;717440.0;31.8;0.0;31.8;9213440.0;39.6;0.0;27.0;10006400.0;
27.3;0.0;30.3;0.0;30.3;830720.0;32.1;0.0;32.1;9137920.0;39.9;0.0;27.3;10006400.0;
27.6;0.0;30.6;0.0;30.6;755200.0;32.4;0.0;32.4;9213440.0;40.2;0.0;27.6;10006400.0;
27.9;0.0;30.9;0.0;30.9;566400.0;32.7;0.0;32.7;9175680.0;40.5;0.0;27.9;10006400.0;
28.2;0.0;31.2;0.0;31.2;755200.0;33.0;0.0;33.0;9213440.0;40.8;0.0;28.2;10006400.0;
28.5;0.0;31.5;0.0;31.5;792960.0;33.3;0.0;33.3;9175680.0;41.1;0.0;28.5;9968640.0;
28.8;0.0;31.8;0.0;31.8;792960.0;33.6;0.0;33.6;9175680.0;41.4;0.0;28.8;10006400.0;
29.1;0.0;32.1;0.0;32.1;830720.0;33.9;0.0;33.9;9326720.0;41.7;0.0;29.1;10006400.0;
29.4;0.0;32.4;0.0;32.4;792960.0;34.2;0.0;34.2;9326720.0;42.0;0.0;29.4;10006400.0;
29.7;0.0;32.7;0.0;32.7;830720.0;34.5;0.0;34.5;9213440.0;42.3;0.0;29.7;10006400.0;
30.0;0.0;33.0;0.0;33.0;792960.0;34.8;0.0;34.8;9288960.0;42.6;0.0;30.0;10006400.0;
30.3;0.0;33.3;0.0;33.3;830720.0;35.1;0.0;35.1;9968640.0;42.9;0.0;30.3;9968640.0;
30.6;0.0;33.6;0.0;33.6;792960.0;35.4;0.0;35.4;10006400.0;43.2;0.0;30.6;10006400.0;
30.9;0.0;33.9;0.0;33.9;679680.0;35.7;0.0;35.7;9817600.0;43.5;0.0;30.9;10006400.0;
31.2;0.0;34.2;0.0;34.2;679680.0;36.0;0.0;36.0;10006400.0;43.8;0.0;31.2;10006400.0;
31.5;0.0;34.5;0.0;34.5;792960.0;36.3;0.0;36.3;10006400.0;44.1;0.0;31.5;10006400.0;
31.8;0.0;34.8;0.0;34.8;717440.0;36.6;0.0;36.6;9326720.0;44.4;0.0;31.8;10006400.0;
32.1;0.0;35.1;0.0;35.1;3440.0;36.9;0.0;36.9;9251200.0;44.7;0.0;32.1;9968640.0;
32.4;0.0;35.4;0.0;35.4;0.0;37.2;0.0;37.2;8873600.0;45.0;0.0;32.4;10006400.0;
32.7;0.0;35.7;0.0;35.7;188800.0;37.5;0.0;37.5;9251200.0;45.3;0.0;32.7;10006400.0;
33.0;0.0;36.0;0.0;36.0;0.0;37.8;0.0;37.8;9213440.0;45.6;0.0;33.0;10006400.0;
33.3;0.0;36.3;0.0;36.3;0.0;38.1;0.0;38.1;9100160.0;45.9;0.0;33.3;10006400.0;
33.6;0.0;36.6;0.0;36.6;679680.0;38.4;0.0;38.4;9364480.0;46.2;0.0;33.6;9968640.0;
33.9;0.0;36.9;0.0;36.9;717440.0;38.7;0.0;38.7;9288960.0;46.5;0.0;33.9;10006400.0;
34.2;0.0;37.2;0.0;37.2;1132800.0;39.0;0.0;39.0;9137920.0;46.8;0.0;34.2;10006400.0;
34.5;0.0;37.5;0.0;37.5;755200.0;39.3;0.0;39.3;9175680.0;47.1;0.0;34.5;10006400.0;
34.8;0.0;37.8;0.0;37.8;792960.0;39.6;0.0;39.6;9062400.0;47.4;0.0;34.8;10006400.0;
35.1;0.0;38.1;0.0;38.1;906240.0;39.9;0.0;39.9;9100160.0;47.7;0.0;35.1;9972080.0;
35.4;0.0;38.4;0.0;38.4;641920.0;40.2;0.0;40.2;9137920.0;48.0;0.0;35.4;10006400.0;
35.7;0.0;38.7;0.0;38.7;679680.0;40.5;0.0;40.5;9100160.0;48.3;0.0;35.7;10006400.0;
36.0;0.0;39.0;0.0;39.0;868480.0;40.8;0.0;40.8;9100160.0;48.6;0.0;36.0;10006400.0;
36.3;0.0;39.3;0.0;39.3;830720.0;41.1;0.0;41.1;9137920.0;48.9;0.0;36.3;10006400.0;
36.6;0.0;39.6;0.0;39.6;868480.0;41.4;0.0;41.4;9137920.0;49.2;0.0;36.6;10006400.0;
36.9;0.0;39.9;0.0;39.9;906240.0;41.7;0.0;41.7;9100160.0;49.5;0.0;36.9;9968640.0;
37.2;0.0;40.2;0.0;40.2;868480.0;42.0;0.0;42.0;9137920.0;49.8;0.0;37.2;10006400.0;
37.5;0.0;40.5;0.0;40.5;906240.0;42.3;0.0;42.3;9137920.0;50.1;0.0;37.5;10006400.0;
37.8;0.0;40.8;0.0;40.8;868480.0;42.6;0.0;42.6;9137920.0;50.4;0.0;37.8;10006400.0;
38.1;0.0;41.1;0.0;41.1;868480.0;42.9;0.0;42.9;9137920.0;50.7;0.0;38.1;10006400.0;
38.4;0.0;41.4;0.0;41.4;868480.0;43.2;0.0;43.2;9137920.0;51.0;0.0;38.4;10006400.0;
38.7;0.0;41.7;0.0;41.7;906240.0;43.5;0.0;43.5;8986880.0;51.3;0.0;38.7;9968640.0;
39.0;0.0;42.0;0.0;42.0;868480.0;43.8;0.0;43.8;8911360.0;51.6;0.0;39.0;10006400.0;
39.3;0.0;42.3;0.0;42.3;830720.0;44.1;0.0;44.1;9100160.0;51.9;0.0;39.3;10006400.0;
39.6;75520.0;42.6;0.0;42.6;868480.0;44.4;0.0;44.4;9364480.0;52.2;0.0;39.6;10006400.0;
39.9;0.0;42.9;0.0;42.9;868480.0;44.7;0.0;44.7;9326720.0;52.5;0.0;39.9;10006400.0;
40.2;0.0;43.2;0.0;43.2;868480.0;45.0;0.0;45.0;9175680.0;52.8;0.0;40.2;10006400.0;
40.5;0.0;43.5;0.0;43.5;1019520.0;45.3;0.0;45.3;9100160.0;53.1;0.0;40.5;10006400.0;
40.8;0.0;43.8;0.0;43.8;1057280.0;45.6;0.0;45.6;9137920.0;53.4;0.0;40.8;9968640.0;
41.1;0.0;44.1;0.0;44.1;906240.0;45.9;0.0;45.9;9062400.0;53.7;0.0;41.1;10006400.0;
41.4;0.0;44.4;0.0;44.4;641920.0;46.2;0.0;46.2;9062400.0;54.0;0.0;41.4;10006400.0;
41.7;0.0;44.7;0.0;44.7;679680.0;46.5;0.0;46.5;9137920.0;54.3;0.0;41.7;10006400.0;
42.0;0.0;45.0;0.0;45.0;830720.0;46.8;0.0;46.8;9024133.33333;54.6;0.0;42.0;10006400.0;
42.3;0.0;45.3;0.0;45.3;906240.0;47.1;0.0;47.1;8269440.0;54.9;0.0;42.3;9968640.0;
42.6;0.0;45.6;0.0;45.6;830720.0;47.4;0.0;47.4;7778053.33333;55.2;0.0;42.6;10006400.0;
42.9;0.0;45.9;0.0;45.9;944000.0;47.7;0.0;47.7;4341893.33333;55.5;0.0;42.9;10006400.0;
43.2;0.0;46.2;0.0;46.2;944000.0;48.0;0.0;48.0;2192480.0;55.8;0.0;43.2;10006400.0;
43.5;0.0;46.5;0.0;46.5;868480.0;48.3;0.0;48.3;4795013.33333;56.1;0.0;43.5;10006400.0;
43.8;0.0;46.8;0.0;46.8;981760.0;48.6;0.0;48.6;4606720.0;56.4;0.0;43.8;9968640.0;
44.1;0.0;47.1;0.0;47.1;1736960.0;48.9;0.0;48.9;4720000.0;56.7;0.0;44.1;10006400.0;
44.4;0.0;47.4;0.0;47.4;2189600.0;49.2;0.0;49.2;4871040.0;57.0;0.0;44.4;10006400.0;
44.7;0.0;47.7;0.0;47.7;5370586.66667;49.5;0.0;49.5;5739520.0;57.3;0.0;44.7;10006400.0;
45.0;0.0;48.0;0.0;48.0;7816320.0;49.8;0.0;49.8;6390560.0;57.6;0.0;45.0;10006400.0;
45.3;0.0;48.3;0.0;48.3;5210880.0;50.1;0.0;50.1;8052373.33333;57.9;0.0;45.3;10006400.0;
45.6;0.0;48.6;0.0;48.6;5399680.0;50.4;0.0;50.4;9518800.0;58.2;0.0;45.6;9968640.0;
45.9;0.0;48.9;0.0;48.9;5286400.0;50.7;0.0;50.7;9934106.66667;58.5;0.0;45.9;10006400.0;
46.2;0.0;49.2;0.0;49.2;5097600.0;51.0;0.0;51.0;9820693.33333;58.8;0.0;46.2;10006400.0;
46.5;0.0;49.5;0.0;49.5;4266880.0;51.3;0.0;51.3;9930880.0;59.1;0.0;46.5;10006400.0;
46.8;0.0;49.8;0.0;49.8;3624960.0;51.6;0.0;51.6;10006400.0;59.4;0.0;46.8;10005893.3333;
47.1;0.0;50.1;0.0;50.1;1925760.0;51.9;0.0;51.9;9855360.0;59.7;0.0;47.1;10006400.0;
47.4;0.0;50.4;0.0;50.4;490880.0;52.2;0.0;52.2;9930880.0;60.0;0.0;47.4;9967653.33333;
47.7;0.0;50.7;0.0;50.7;75520.0;52.5;0.0;52.5;9930880.0;60.3;0.0;47.7;9712480.0;
48.0;0.0;51.0;0.0;51.0;151040.0;52.8;0.0;52.8;9893120.0;60.6;0.0;48.0;10008800.0;
48.3;0.0;51.3;0.0;51.3;75520.0;53.1;0.0;53.1;9930880.0;60.9;0.0;48.3;10005893.3333;
48.6;0.0;51.6;0.0;51.6;2800.0;53.4;0.0;53.4;9930880.0;61.2;0.0;48.6;10006400.0;
48.9;0.0;51.9;0.0;51.9;153760.0;53.7;0.0;53.7;9930880.0;61.5;0.0;48.9;10006400.0;
49.2;0.0;52.2;0.0;52.2;75520.0;54.0;0.0;54.0;9930880.0;61.8;0.0;49.2;9968640.0;
49.5;0.0;52.5;0.0;52.5;75520.0;54.3;0.0;54.3;9817600.0;62.1;0.0;49.5;10006400.0;
49.8;0.0;52.8;0.0;52.8;75520.0;54.6;0.0;54.6;10006400.0;62.4;0.0;49.8;10015520.0;
50.1;0.0;53.1;0.0;53.1;75520.0;54.9;0.0;54.9;9930880.0;62.7;0.0;50.1;9978133.33333;
50.4;0.0;53.4;0.0;53.4;75520.0;55.2;0.0;55.2;9855360.0;63.0;0.0;50.4;10009680.0;
50.7;0.0;53.7;0.0;53.7;75520.0;55.5;0.0;55.5;9930880.0;63.3;0.0;50.7;10009626.6667;
51.0;0.0;54.0;0.0;54.0;75520.0;55.8;0.0;55.8;9930880.0;63.6;0.0;51.0;9971733.33333;
51.3;0.0;54.3;0.0;54.3;151040.0;56.1;0.0;56.1;9893120.0;63.9;0.0;51.3;10006400.0;
51.6;0.0;54.6;0.0;54.6;0.0;56.4;0.0;56.4;9855360.0;64.2;0.0;51.6;10009200.0;
51.9;0.0;54.9;0.0;54.9;75520.0;56.7;0.0;56.7;8344960.0;64.5;75040.0;51.9;10009120.0;
52.2;0.0;55.2;0.0;55.2;151040.0;57.0;0.0;57.0;2114560.0;64.8;0.0;52.2;10006400.0;
52.5;0.0;55.5;0.0;55.5;75520.0;57.3;0.0;57.3;2303360.0;65.1;0.0;52.5;10006400.0;
52.8;0.0;55.8;0.0;55.8;75520.0;57.6;0.0;57.6;2190080.0;65.4;0.0;52.8;9968640.0;
53.1;0.0;56.1;0.0;56.1;75520.0;57.9;0.0;57.9;2378880.0;65.7;0.0;53.1;10006400.0;
53.4;0.0;56.4;0.0;56.4;151040.0;58.2;0.0;58.2;2303360.0;66.0;0.0;53.4;10006400.0;
53.7;0.0;56.7;0.0;56.7;1661440.0;58.5;0.0;58.5;2378880.0;66.3;0.0;53.7;10006400.0;
54.0;0.0;57.0;0.0;57.0;7891840.0;58.8;0.0;58.8;2454400.0;66.6;0.0;54.0;10006400.0;
54.3;0.0;57.3;0.0;57.3;7703040.0;59.1;0.0;59.1;2454400.0;66.9;0.0;54.3;9968640.0;
54.6;0.0;57.6;0.0;57.6;7325440.0;59.4;0.0;59.4;2529920.0;67.2;0.0;54.6;10006400.0;
54.9;0.0;57.9;0.0;57.9;7589760.0;59.7;0.0;59.7;2605440.0;67.5;0.0;54.9;10006400.0;
55.2;0.0;58.2;0.0;58.2;7703040.0;60.0;0.0;60.0;2605440.0;67.8;0.0;55.2;10006400.0;
55.5;0.0;58.5;0.0;58.5;7627520.0;60.3;0.0;60.3;2680960.0;68.1;0.0;55.5;10006400.0;
55.8;0.0;58.8;0.0;58.8;7552000.0;60.6;0.0;60.6;2756480.0;68.4;0.0;55.8;10006400.0;
56.1;0.0;59.1;0.0;59.1;7552000.0;60.9;0.0;60.9;3058560.0;68.7;0.0;56.1;9968640.0;
56.4;0.0;59.4;0.0;59.4;7476480.0;61.2;0.0;61.2;3549440.0;69.0;0.0;56.4;10006400.0;
56.7;0.0;59.7;0.0;59.7;7363200.0;61.5;0.0;61.5;7139706.66667;;;56.7;10006400.0;
57.0;0.0;60.0;0.0;60.0;7400960.0;61.8;0.0;61.8;9779840.0;;;57.0;10006400.0;
57.3;0.0;60.3;0.0;60.3;7325440.0;62.1;0.0;62.1;9893120.0;;;57.3;10006400.0;
57.6;0.0;60.6;0.0;60.6;7249920.0;62.4;0.0;62.4;9930880.0;;;57.6;9515520.0;
57.9;0.0;60.9;0.0;60.9;6947840.0;62.7;0.0;62.7;9855360.0;;;57.9;9968640.0;
58.2;0.0;61.2;0.0;61.2;6456960.0;63.0;0.0;63.0;9855360.0;;;58.2;10006400.0;
58.5;0.0;61.5;0.0;61.5;2832000.0;63.3;0.0;63.3;9930880.0;;;58.5;10006400.0;
58.8;0.0;61.8;0.0;61.8;226560.0;63.6;0.0;63.6;9930880.0;;;58.8;10006400.0;
59.1;0.0;62.1;0.0;62.1;113280.0;63.9;0.0;63.9;9893120.0;;;59.1;10006400.0;
59.4;0.0;62.4;0.0;62.4;75520.0;64.2;0.0;64.2;9855360.0;;;59.4;10006400.0;
59.7;0.0;62.7;0.0;62.7;151040.0;64.5;0.0;64.5;9855360.0;;;59.7;9968640.0;
60.0;0.0;63.0;0.0;63.0;113280.0;64.8;0.0;64.8;9893120.0;;;60.0;10006400.0;
60.3;0.0;63.3;0.0;63.3;75520.0;65.1;0.0;65.1;9893120.0;;;60.3;10006400.0;
60.6;0.0;63.6;0.0;63.6;75520.0;65.4;0.0;65.4;9930880.0;;;60.6;10006400.0;
60.9;0.0;63.9;0.0;63.9;113280.0;65.7;0.0;65.7;9855360.0;;;60.9;10006400.0;
61.2;0.0;64.2;0.0;64.2;151040.0;66.0;0.0;66.0;8723813.33333;;;61.2;10006400.0;
61.5;0.0;64.5;0.0;64.5;75520.0;66.3;0.0;66.3;0.0;;;61.5;9971706.66667;
61.8;0.0;64.8;0.0;64.8;75520.0;66.6;0.0;66.6;0.0;;;61.8;10006400.0;
62.1;0.0;65.1;0.0;65.1;113280.0;66.9;0.0;66.9;0.0;;;62.1;10006400.0;
62.4;0.0;65.4;0.0;65.4;75520.0;67.2;0.0;67.2;0.0;;;62.4;10006400.0;
62.7;0.0;65.7;0.0;65.7;151040.0;67.5;0.0;67.5;0.0;;;62.7;10006400.0;
63.0;0.0;66.0;0.0;66.0;641920.0;67.8;0.0;67.8;0.0;;;63.0;9968640.0;
63.3;0.0;66.3;0.0;66.3;9742080.0;68.1;0.0;68.1;0.0;;;63.3;10006400.0;
63.6;0.0;66.6;0.0;66.6;10006400.0;68.4;0.0;68.4;0.0;;;63.6;10006400.0;
63.9;0.0;66.9;0.0;66.9;10006400.0;68.7;0.0;68.7;0.0;;;63.9;10006400.0;
64.2;0.0;67.2;0.0;67.2;9968640.0;69.0;0.0;69.0;0.0;;;64.2;10006400.0;
64.5;0.0;67.5;0.0;67.5;10006400.0;;;;;;;64.5;10005920.0;
64.8;0.0;67.8;0.0;67.8;10006400.0;;;;;;;64.8;9968640.0;
65.1;0.0;68.1;0.0;68.1;10006400.0;;;;;;;65.1;10006400.0;
65.4;0.0;68.4;0.0;68.4;10006400.0;;;;;;;65.4;10006400.0;
65.7;0.0;68.7;0.0;68.7;10006400.0;;;;;;;65.7;10006400.0;
66.0;0.0;69.0;0.0;69.0;9968640.0;;;;;;;66.0;9365733.33333;
66.3;0.0;;;;;;;;;;;66.3;9742080.0;
66.6;0.0;;;;;;;;;;;66.6;10006400.0;
66.9;0.0;;;;;;;;;;;66.9;10006400.0;
67.2;0.0;;;;;;;;;;;67.2;9968640.0;
67.5;0.0;;;;;;;;;;;67.5;10006400.0;
67.8;0.0;;;;;;;;;;;67.8;10006400.0;
68.1;0.0;;;;;;;;;;;68.1;10006400.0;
68.4;0.0;;;;;;;;;;;68.4;10006400.0;
68.7;0.0;;;;;;;;;;;68.7;10006400.0;
69.0;0.0;;;;;;;;;;;69.0;9968640.0;


==> csv/QUICBBRRCUBICfairness.csv <==
0.000000;0.900000
0.000000;0.951015
0.300000;0.974262
0.600000;0.969098
0.900000;0.977367
1.200000;0.985125
1.500000;0.993019
1.800000;0.998535
2.100000;0.896826
2.400000;0.805008
2.700000;0.767859
3.000000;0.728331
3.300000;0.660894
3.600000;0.654650
3.900000;0.643273
4.200000;0.608882
4.500000;0.595876
4.800000;0.596257
5.100000;0.592317
5.400000;0.575864
5.700000;0.576166
6.000000;0.579806
6.300000;0.567420
6.600000;0.567687
6.900000;0.571066
7.200000;0.563237
7.500000;0.567155
7.800000;0.563487
8.100000;0.555385
8.400000;0.555385
8.700000;0.551047
9.000000;0.551654
9.300000;0.551654
9.600000;0.547700
9.900000;0.551860
10.200000;0.540392
10.500000;0.544268
10.800000;0.556048
11.100000;0.556272
11.400000;0.556499
11.700000;0.560996
12.000000;0.560750
12.300000;0.569055
12.600000;0.565029
12.900000;0.569055
13.200000;0.573371
13.500000;0.578031
13.800000;0.577400
14.100000;0.581751
14.400000;0.582084
14.700000;0.581751
15.000000;0.585089
15.300000;0.589437
15.600000;0.584410
15.900000;0.588721
16.200000;0.591951
16.500000;0.588017
16.800000;0.581092
17.100000;0.580767
17.400000;0.572200
17.700000;0.576778
18.000000;0.568777
18.300000;0.568501
18.600000;0.580444
18.900000;0.570512
19.200000;0.565106
19.500000;0.572140
19.800000;0.576166
20.100000;0.572490
20.400000;0.573075
20.700000;0.540420
21.000000;0.520235
21.300000;0.512193
21.600000;0.568501
21.900000;0.572781
22.200000;0.577714
22.500000;0.572200
22.800000;0.571913
23.100000;0.576778
23.400000;0.573075
23.700000;0.573075
24.000000;0.589078
24.300000;0.569055
24.600000;0.564767
24.900000;0.577087
25.200000;0.580767
25.500000;0.578031
25.800000;0.581092
26.100000;0.579491
26.400000;0.577087
26.700000;0.581420
27.000000;0.577400
27.300000;0.590164
27.600000;0.581420
27.900000;0.561494
28.200000;0.581420
28.500000;0.585779
28.800000;0.585779
29.100000;0.588368
29.400000;0.584410
29.700000;0.589437
30.000000;0.584748
30.300000;0.582759
30.600000;0.578751
30.900000;0.568901
31.200000;0.567613
31.500000;0.578751
31.800000;0.576471
32.100000;0.500372
32.400000;0.500000
32.700000;0.520400
33.000000;0.500000
33.300000;0.500000
33.600000;0.572200
33.900000;0.576778
34.200000;0.622091
34.500000;0.581751
34.800000;0.586835
35.100000;0.598607
35.400000;0.569903
35.700000;0.574274
36.000000;0.594574
36.300000;0.590164
36.600000;0.594191
36.900000;0.598607
37.200000;0.594191
37.500000;0.598208
37.800000;0.594191
38.100000;0.594191
38.400000;0.594191
38.700000;0.599825
39.000000;0.596541
39.300000;0.590532
39.600000;0.591951
39.900000;0.592317
40.200000;0.593810
40.500000;0.610644
40.800000;0.614174
41.100000;0.599010
41.400000;0.570480
41.700000;0.573971
42.000000;0.591282
42.300000;0.608289
42.600000;0.605599
42.900000;0.707603
43.200000;0.863226
43.500000;0.675369
43.800000;0.703856
44.100000;0.824108
44.400000;0.873952
44.700000;0.998899
45.000000;0.990029
45.300000;0.956116
45.600000;0.929164
45.900000;0.914709
46.200000;0.908898
46.500000;0.862701
46.800000;0.820238
47.100000;0.688216
47.400000;0.549309
47.700000;0.507604
48.000000;0.515264
48.300000;0.507604
48.600000;0.500282
48.900000;0.515479
49.200000;0.507604
49.500000;0.507692
49.800000;0.507547
50.100000;0.507604
50.400000;0.507662
50.700000;0.507604
51.000000;0.507604
51.300000;0.515264
51.600000;0.500000
51.900000;0.509049
52.200000;0.571066
52.500000;0.532752
52.800000;0.534442
53.100000;0.531714
53.400000;0.565293
53.700000;0.969433
54.000000;0.783576
54.300000;0.789261
54.600000;0.808558
54.900000;0.807094
55.200000;0.803513
55.500000;0.812837
55.800000;0.822090
56.100000;0.847931
56.400000;0.887427
56.700000;0.999763
57.000000;0.981189
57.300000;0.978246
57.600000;0.976229
57.900000;0.970930
58.200000;0.958403
58.500000;0.763724
58.800000;0.522802
59.100000;0.511449
59.400000;0.507662
59.700000;0.515322
60.000000;0.511449
60.300000;0.507633
60.600000;0.507604
60.900000;0.511493
61.200000;0.517308
61.500000;0.500000
61.800000;0.500000
62.100000;0.500000
62.400000;0.500000
62.700000;0.500000
63.000000;0.500000
63.300000;0.500000
63.600000;0.500000
63.900000;0.500000
64.200000;0.500000
64.500000;0.500000
64.800000;0.500000


==> csv/QUICCubicCubic200msthroughput.csv <==
0;0;1;1;2;2;3;3;4;4;
0;0.0;0.3;736160.0;1.5;0.0;1.5;2640.0;0;0.0;
0.3;0.0;0.6;9976320.0;1.8;0.0;1.8;2640.0;0.3;736160.0;
0.6;0.0;0.9;10006400.0;2.1;0.0;2.1;153600.0;0.6;9976320.0;
0.9;0.0;1.2;10006400.0;2.4;0.0;2.4;358480.0;0.9;10006400.0;
1.2;0.0;1.5;10006400.0;2.7;0.0;2.7;1246080.0;1.2;10006400.0;
1.5;0.0;1.8;10006400.0;3.0;0.0;3.0;3058560.0;1.5;10009040.0;
1.8;0.0;2.1;9817600.0;3.3;0.0;3.3;3360640.0;1.8;10009040.0;
2.1;0.0;2.4;9666560.0;3.6;0.0;3.6;4229120.0;2.1;9971200.0;
2.4;0.0;2.7;8760320.0;3.9;0.0;3.9;4606720.0;2.4;10025040.0;
2.7;0.0;3.0;6910080.0;4.2;0.0;4.2;4191360.0;2.7;10006400.0;
3.0;0.0;3.3;6645760.0;4.5;0.0;4.5;4191360.0;3.0;9968640.0;
3.3;0.0;3.6;5777280.0;4.8;0.0;4.8;4455680.0;3.3;10006400.0;
3.6;0.0;3.9;5399680.0;5.1;0.0;5.1;4191360.0;3.6;10006400.0;
3.9;0.0;4.2;5815040.0;5.4;0.0;5.4;4191360.0;3.9;10006400.0;
4.2;0.0;4.5;5815040.0;5.7;0.0;5.7;4417920.0;4.2;10006400.0;
4.5;0.0;4.8;5512960.0;6.0;0.0;6.0;4342400.0;4.5;10006400.0;
4.8;0.0;5.1;5815040.0;6.3;0.0;6.3;4191360.0;4.8;9968640.0;
5.1;0.0;5.4;5815040.0;6.6;0.0;6.6;4342400.0;5.1;10006400.0;
5.4;0.0;5.7;5588480.0;6.9;0.0;6.9;4455680.0;5.4;10006400.0;
5.7;0.0;6.0;5664000.0;7.2;0.0;7.2;4606720.0;5.7;10006400.0;
6.0;0.0;6.3;5777280.0;7.5;0.0;7.5;4380160.0;6.0;10006400.0;
6.3;0.0;6.6;5664000.0;7.8;0.0;7.8;4455680.0;6.3;9968640.0;
6.6;0.0;6.9;5550720.0;8.1;0.0;8.1;4493440.0;6.6;10006400.0;
6.9;0.0;7.2;5399680.0;8.4;0.0;8.4;4568960.0;6.9;10006400.0;
7.2;0.0;7.5;5626240.0;8.7;0.0;8.7;4493440.0;7.2;10006400.0;
7.5;0.0;7.8;5512960.0;9.0;0.0;9.0;4455680.0;7.5;10006400.0;
7.8;0.0;8.1;5512960.0;9.3;0.0;9.3;4455680.0;7.8;9968640.0;
8.1;0.0;8.4;5437440.0;9.6;0.0;9.6;4417920.0;8.1;10006400.0;
8.4;0.0;8.7;5512960.0;9.9;0.0;9.9;4531200.0;8.4;10006400.0;
8.7;0.0;9.0;5550720.0;10.2;0.0;10.2;4417920.0;8.7;10006400.0;
9.0;0.0;9.3;5550720.0;10.5;0.0;10.5;4417920.0;9.0;10006400.0;
9.3;0.0;9.6;5550720.0;10.8;0.0;10.8;4342400.0;9.3;10006400.0;
9.6;0.0;9.9;5475200.0;11.1;0.0;11.1;4342400.0;9.6;9968640.0;
9.9;0.0;10.2;5588480.0;11.4;0.0;11.4;4304640.0;9.9;10006400.0;
10.2;0.0;10.5;5588480.0;11.7;0.0;11.7;4266880.0;10.2;10006400.0;
10.5;0.0;10.8;5664000.0;12.0;0.0;12.0;4229120.0;10.5;10006400.0;
10.8;0.0;11.1;5664000.0;12.3;0.0;12.3;4266880.0;10.8;10006400.0;
11.1;0.0;11.4;5701760.0;12.6;0.0;12.6;4191360.0;11.1;10006400.0;
11.4;0.0;11.7;5701760.0;12.9;0.0;12.9;4191360.0;11.4;10006400.0;
11.7;0.0;12.0;5777280.0;13.2;0.0;13.2;4153600.0;11.7;9968640.0;
12.0;0.0;12.3;5739520.0;13.5;0.0;13.5;4153600.0;12.0;10006400.0;
12.3;0.0;12.6;5815040.0;13.8;0.0;13.8;4153600.0;12.3;10006400.0;
12.6;0.0;12.9;5815040.0;14.1;0.0;14.1;4115840.0;12.6;10006400.0;
12.9;0.0;13.2;5815040.0;14.4;0.0;14.4;4040320.0;12.9;10006400.0;
13.2;0.0;13.5;5852800.0;14.7;0.0;14.7;3851520.0;13.2;9968640.0;
13.5;0.0;13.8;5852800.0;15.0;0.0;15.0;3738240.0;13.5;10006400.0;
13.8;0.0;14.1;5890560.0;15.3;0.0;15.3;3549440.0;13.8;10006400.0;
14.1;0.0;14.4;5966080.0;15.6;0.0;15.6;3889280.0;14.1;10006400.0;
14.4;0.0;14.7;6154880.0;15.9;0.0;15.9;3360640.0;14.4;10006400.0;
14.7;0.0;15.0;6230400.0;16.2;0.0;16.2;3813760.0;14.7;10006400.0;
15.0;0.0;15.3;6456960.0;16.5;0.0;16.5;3662720.0;15.0;9968640.0;
15.3;0.0;15.6;6117120.0;16.8;0.0;16.8;3473920.0;15.3;10006400.0;
15.6;0.0;15.9;6645760.0;17.1;0.0;17.1;3813760.0;15.6;10006400.0;
15.9;0.0;16.2;6192640.0;17.4;0.0;17.4;3549440.0;15.9;10006400.0;
16.2;0.0;16.5;6343680.0;17.7;0.0;17.7;3662720.0;16.2;10006400.0;
16.5;0.0;16.8;6494720.0;18.0;0.0;18.0;3738240.0;16.5;10006400.0;
16.8;0.0;17.1;6192640.0;18.3;0.0;18.3;3473920.0;16.8;9968640.0;
17.1;0.0;17.4;6456960.0;18.6;0.0;18.6;3776000.0;17.1;10006400.0;
17.4;0.0;17.7;6343680.0;18.9;0.0;18.9;3700480.0;17.4;10006400.0;
17.7;0.0;18.0;6268160.0;19.2;0.0;19.2;3549440.0;17.7;10006400.0;
18.0;0.0;18.3;6494720.0;19.5;0.0;19.5;3776000.0;18.0;10006400.0;
18.3;0.0;18.6;6230400.0;19.8;0.0;19.8;3776000.0;18.3;9968640.0;
18.6;0.0;18.9;6305920.0;20.1;0.0;20.1;3587200.0;18.6;10006400.0;
18.9;0.0;19.2;6456960.0;20.4;0.0;20.4;3738240.0;18.9;10006400.0;
19.2;0.0;19.5;6230400.0;20.7;0.0;20.7;3813760.0;19.2;10006400.0;
19.5;0.0;19.8;6230400.0;21.0;0.0;21.0;3813760.0;19.5;10006400.0;
19.8;0.0;20.1;6381440.0;21.3;0.0;21.3;3813760.0;19.8;10006400.0;
20.1;0.0;20.4;6268160.0;21.6;0.0;21.6;3813760.0;20.1;9968640.0;
20.4;0.0;20.7;6192640.0;21.9;0.0;21.9;3813760.0;20.4;10006400.0;
20.7;0.0;21.0;6192640.0;22.2;0.0;22.2;3851520.0;20.7;10006400.0;
21.0;0.0;21.3;6192640.0;22.5;0.0;22.5;3927040.0;21.0;10006400.0;
21.3;0.0;21.6;6192640.0;22.8;0.0;22.8;3964800.0;21.3;10006400.0;
21.6;0.0;21.9;6154880.0;23.1;0.0;23.1;3927040.0;21.6;10006400.0;
21.9;0.0;22.2;6154880.0;23.4;0.0;23.4;4002560.0;21.9;9968640.0;
22.2;0.0;22.5;6079360.0;23.7;0.0;23.7;4002560.0;22.2;10006400.0;
22.5;0.0;22.8;6041600.0;24.0;0.0;24.0;4040320.0;22.5;10006400.0;
22.8;0.0;23.1;6079360.0;24.3;0.0;24.3;4115840.0;22.8;10006400.0;
23.1;0.0;23.4;6003840.0;24.6;0.0;24.6;3964800.0;23.1;10006400.0;
23.4;0.0;23.7;5966080.0;24.9;0.0;24.9;4304640.0;23.4;10006400.0;
23.7;0.0;24.0;5966080.0;25.2;0.0;25.2;4229120.0;23.7;9968640.0;
24.0;0.0;24.3;5890560.0;25.5;0.0;25.5;4229120.0;24.0;10006400.0;
24.3;0.0;24.6;6041600.0;25.8;0.0;25.8;4531200.0;24.3;10006400.0;
24.6;0.0;24.9;5701760.0;26.1;0.0;26.1;4191360.0;24.6;10006400.0;
24.9;0.0;25.2;5777280.0;26.4;0.0;26.4;3398400.0;24.9;10006400.0;
25.2;0.0;25.5;5739520.0;26.7;0.0;26.7;4078080.0;25.2;10006400.0;
25.5;0.0;25.8;5475200.0;27.0;0.0;27.0;4946560.0;25.5;9968640.0;
25.8;0.0;26.1;5815040.0;27.3;0.0;27.3;4304640.0;25.8;10006400.0;
26.1;0.0;26.4;6608000.0;27.6;0.0;27.6;3624960.0;26.1;10006400.0;
26.4;0.0;26.7;5928320.0;27.9;0.0;27.9;3964800.0;26.4;10006400.0;
26.7;0.0;27.0;5022080.0;28.2;0.0;28.2;4304640.0;26.7;10006400.0;
27.0;0.0;27.3;5701760.0;28.5;0.0;28.5;4191360.0;27.0;9968640.0;
27.3;0.0;27.6;6381440.0;28.8;0.0;28.8;4266880.0;27.3;10006400.0;
27.6;0.0;27.9;6041600.0;29.1;0.0;29.1;3927040.0;27.6;10006400.0;
27.9;0.0;28.2;5701760.0;29.4;0.0;29.4;4040320.0;27.9;10006400.0;
28.2;0.0;28.5;5777280.0;29.7;0.0;29.7;4455680.0;28.2;10006400.0;
28.5;0.0;28.8;5739520.0;30.0;0.0;30.0;4191360.0;28.5;9968640.0;
28.8;0.0;29.1;6079360.0;30.3;0.0;30.3;4002560.0;28.8;10006400.0;
29.1;0.0;29.4;5966080.0;30.6;0.0;30.6;3964800.0;29.1;10006400.0;
29.4;0.0;29.7;5550720.0;30.9;0.0;30.9;4455680.0;29.4;10006400.0;
29.7;0.0;30.0;5815040.0;31.2;0.0;31.2;4153600.0;29.7;10006400.0;
30.0;0.0;30.3;6003840.0;31.5;0.0;31.5;4795520.0;30.0;10006400.0;
30.3;0.0;30.6;6003840.0;31.8;0.0;31.8;3511680.0;30.3;10006400.0;
30.6;0.0;30.9;5550720.0;32.1;0.0;32.1;4078080.0;30.6;9968640.0;
30.9;0.0;31.2;5852800.0;32.4;0.0;32.4;4153600.0;30.9;10006400.0;
31.2;0.0;31.5;5210880.0;32.7;0.0;32.7;4531200.0;31.2;10006400.0;
31.5;0.0;31.8;6494720.0;33.0;0.0;33.0;3813760.0;31.5;10006400.0;
31.8;0.0;32.1;5928320.0;33.3;0.0;33.3;4040320.0;31.8;10006400.0;
32.1;0.0;32.4;5815040.0;33.6;0.0;33.6;4380160.0;32.1;10006400.0;
32.4;0.0;32.7;5475200.0;33.9;0.0;33.9;4380160.0;32.4;9968640.0;
32.7;0.0;33.0;6192640.0;34.2;0.0;34.2;4002560.0;32.7;10006400.0;
33.0;0.0;33.3;5966080.0;34.5;0.0;34.5;3813760.0;33.0;10006400.0;
33.3;0.0;33.6;5626240.0;34.8;0.0;34.8;4342400.0;33.3;10006400.0;
33.6;0.0;33.9;5588480.0;35.1;0.0;35.1;4380160.0;33.6;10006400.0;
33.9;0.0;34.2;6003840.0;35.4;0.0;35.4;4078080.0;33.9;9968640.0;
34.2;0.0;34.5;6192640.0;35.7;0.0;35.7;3889280.0;34.2;10006400.0;
34.5;0.0;34.8;5664000.0;36.0;0.0;36.0;4229120.0;34.5;10006400.0;
34.8;0.0;35.1;5626240.0;36.3;0.0;36.3;4380160.0;34.8;10006400.0;
35.1;0.0;35.4;5928320.0;36.6;0.0;36.6;4153600.0;35.1;10006400.0;
35.4;0.0;35.7;6079360.0;36.9;0.0;36.9;3889280.0;35.4;10006400.0;
35.7;0.0;36.0;5777280.0;37.2;0.0;37.2;4153600.0;35.7;9968640.0;
36.0;0.0;36.3;5626240.0;37.5;0.0;37.5;4304640.0;36.0;10006400.0;
36.3;0.0;36.6;5855466.66667;37.8;0.0;37.8;4417920.0;36.3;10006400.0;
36.6;0.0;36.9;6117120.0;38.1;0.0;38.1;4153600.0;36.6;10009066.6667;
36.9;0.0;37.2;5815040.0;38.4;0.0;38.4;4153600.0;36.9;10006400.0;
37.2;0.0;37.5;5701760.0;38.7;0.0;38.7;4191360.0;37.2;9968640.0;
37.5;0.0;37.8;5588480.0;39.0;0.0;39.0;3889280.0;37.5;10006400.0;
37.8;0.0;38.1;5852800.0;39.3;0.0;39.3;4153600.0;37.8;10006400.0;
38.1;0.0;38.4;5852800.0;39.6;0.0;39.6;4493440.0;38.1;10006400.0;
38.4;0.0;38.7;5815040.0;39.9;0.0;39.9;4644480.0;38.4;10006400.0;
38.7;0.0;39.0;6079360.0;40.2;0.0;40.2;3927040.0;38.7;10006400.0;
39.0;0.0;39.3;5852800.0;40.5;0.0;40.5;4078080.0;39.0;9968640.0;
39.3;0.0;39.6;5512960.0;40.8;0.0;40.8;4342400.0;39.3;10006400.0;
39.6;0.0;39.9;5361920.0;41.1;0.0;41.1;4606720.0;39.6;10006400.0;
39.9;0.0;40.2;6079360.0;41.4;0.0;41.4;3927040.0;39.9;10006400.0;
40.2;0.0;40.5;5928320.0;41.7;0.0;41.7;4002560.0;40.2;10006400.0;
40.5;0.0;40.8;5626240.0;42.0;0.0;42.0;4266880.0;40.5;10006400.0;
40.8;0.0;41.1;5399680.0;42.3;0.0;42.3;4682240.0;40.8;9968640.0;
41.1;0.0;41.4;6079360.0;42.6;0.0;42.6;4115840.0;41.1;10006400.0;
41.4;0.0;41.7;6003840.0;42.9;0.0;42.9;3964800.0;41.4;10006400.0;
41.7;0.0;42.0;5739520.0;43.2;0.0;43.2;4002560.0;41.7;10006400.0;
42.0;0.0;42.3;5324160.0;43.5;0.0;43.5;4342400.0;42.0;10006400.0;
42.3;0.0;42.6;5852800.0;43.8;0.0;43.8;4342400.0;42.3;10006400.0;
42.6;0.0;42.9;6041600.0;44.1;0.0;44.1;4568960.0;42.6;9968640.0;
42.9;0.0;43.2;6003840.0;44.4;0.0;44.4;4417920.0;42.9;10006400.0;
43.2;0.0;43.5;5664000.0;44.7;0.0;44.7;4304640.0;43.2;10006400.0;
43.5;0.0;43.8;5664000.0;45.0;0.0;45.0;4342400.0;43.5;10006400.0;
43.8;0.0;44.1;5437440.0;45.3;0.0;45.3;4568960.0;43.8;10006400.0;
44.1;0.0;44.4;5550720.0;45.6;0.0;45.6;4493440.0;44.1;10006400.0;
44.4;0.0;44.7;5701760.0;45.9;0.0;45.9;4229120.0;44.4;9968640.0;
44.7;0.0;45.0;5664000.0;46.2;0.0;46.2;4342400.0;44.7;10006400.0;
45.0;0.0;45.3;5437440.0;46.5;0.0;46.5;4531200.0;45.0;10006400.0;
45.3;0.0;45.6;5512960.0;46.8;0.0;46.8;4455680.0;45.3;10006400.0;
45.6;0.0;45.9;5739520.0;47.1;0.0;47.1;4304640.0;45.6;10006400.0;
45.9;0.0;46.2;5664000.0;47.4;0.0;47.4;4342400.0;45.9;9968640.0;
46.2;0.0;46.5;5475200.0;47.7;0.0;47.7;4455680.0;46.2;10006400.0;
46.5;0.0;46.8;5550720.0;48.0;0.0;48.0;4493440.0;46.5;10006400.0;
46.8;0.0;47.1;5701760.0;48.3;0.0;48.3;4342400.0;46.8;10006400.0;
47.1;0.0;47.4;5664000.0;48.6;0.0;48.6;4342400.0;47.1;10006400.0;
47.4;0.0;47.7;5512960.0;48.9;0.0;48.9;4417920.0;47.4;10006400.0;
47.7;0.0;48.0;5512960.0;49.2;0.0;49.2;3587200.0;47.7;9968640.0;
48.0;0.0;48.3;5664000.0;49.5;0.0;49.5;4946560.0;48.0;10006400.0;
48.3;0.0;48.6;5664000.0;49.8;0.0;49.8;4644480.0;48.3;10006400.0;
48.6;0.0;48.9;5588480.0;50.1;0.0;50.1;4380160.0;48.6;10006400.0;
48.9;0.0;49.2;6381440.0;50.4;0.0;50.4;4040320.0;48.9;10006400.0;
49.2;0.0;49.5;5059840.0;50.7;0.0;50.7;4342400.0;49.2;9968640.0;
49.5;0.0;49.8;5361920.0;51.0;0.0;51.0;4757760.0;49.5;10006400.0;
49.8;0.0;50.1;5626240.0;51.3;0.0;51.3;4380160.0;49.8;10006400.0;
50.1;0.0;50.4;5966080.0;51.6;0.0;51.6;4455680.0;50.1;10006400.0;
50.4;0.0;50.7;5664000.0;51.9;0.0;51.9;4266880.0;50.4;10006400.0;
50.7;0.0;51.0;5248640.0;52.2;0.0;52.2;4682240.0;50.7;10006400.0;
51.0;0.0;51.3;5588480.0;52.5;0.0;52.5;4229120.0;51.0;10006400.0;
51.3;0.0;51.6;5550720.0;52.8;0.0;52.8;3927040.0;51.3;9968640.0;
51.6;0.0;51.9;5739520.0;53.1;0.0;53.1;4568960.0;51.6;10006400.0;
51.9;0.0;52.2;5324160.0;53.4;0.0;53.4;4720000.0;51.9;10006400.0;
52.2;0.0;52.5;5777280.0;53.7;0.0;53.7;4757760.0;52.2;10006400.0;
52.5;0.0;52.8;6041600.0;54.0;0.0;54.0;4002560.0;52.5;10006400.0;
52.8;0.0;53.1;5437440.0;54.3;0.0;54.3;4455680.0;52.8;9968640.0;
53.1;0.0;53.4;5286400.0;54.6;0.0;54.6;4682240.0;53.1;10006400.0;
53.4;0.0;53.7;5248640.0;54.9;0.0;54.9;4606720.0;53.4;10006400.0;
53.7;0.0;54.0;6003840.0;55.2;0.0;55.2;4229120.0;53.7;10006400.0;
54.0;0.0;54.3;5512960.0;55.5;0.0;55.5;4304640.0;54.0;10006400.0;
54.3;0.0;54.6;5324160.0;55.8;0.0;55.8;4606720.0;54.3;9968640.0;
54.6;0.0;54.9;5399680.0;56.1;0.0;56.1;4606720.0;54.6;10006400.0;
54.9;0.0;55.2;5777280.0;56.4;0.0;56.4;4266880.0;54.9;10006400.0;
55.2;0.0;55.5;5701760.0;56.7;0.0;56.7;4191360.0;55.2;10006400.0;
55.5;0.0;55.8;5361920.0;57.0;0.0;57.0;4568960.0;55.5;10006400.0;
55.8;0.0;56.1;5399680.0;57.3;0.0;57.3;4568960.0;55.8;9968640.0;
56.1;0.0;56.4;5739520.0;57.6;0.0;57.6;4417920.0;56.1;10006400.0;
56.4;0.0;56.7;5815040.0;57.9;0.0;57.9;4342400.0;56.4;10006400.0;
56.7;0.0;57.0;5437440.0;58.2;0.0;58.2;4568960.0;56.7;10006400.0;
57.0;0.0;57.3;5437440.0;58.5;0.0;58.5;4531200.0;57.0;10006400.0;
57.3;0.0;57.6;5588480.0;58.8;0.0;58.8;3889280.0;57.3;10006400.0;
57.6;0.0;57.9;5626240.0;59.1;0.0;59.1;4304640.0;57.6;10006400.0;
57.9;0.0;58.2;5437440.0;59.4;0.0;59.4;4757760.0;57.9;9968640.0;
58.2;0.0;58.5;5475200.0;59.7;0.0;59.7;4757760.0;58.2;10006400.0;
58.5;0.0;58.8;6117120.0;60.0;0.0;60.0;4342400.0;58.5;10006400.0;
58.8;0.0;59.1;5701760.0;60.3;0.0;60.3;4191360.0;58.8;10006400.0;
59.1;0.0;59.4;5248640.0;60.6;0.0;60.6;4682240.0;59.1;10006400.0;
59.4;0.0;59.7;5210880.0;60.9;0.0;60.9;4720000.0;59.4;10006400.0;
59.7;0.0;60.0;5664000.0;61.2;0.0;61.2;4380160.0;59.7;9968640.0;
60.0;0.0;60.3;5815040.0;61.5;0.0;61.5;4040320.0;60.0;10006400.0;
60.3;0.0;60.6;5324160.0;61.8;0.0;61.8;4606720.0;60.3;10006400.0;
60.6;0.0;60.9;5286400.0;62.1;0.0;62.1;4682240.0;60.6;10006400.0;
60.9;0.0;61.2;5588480.0;62.4;0.0;62.4;4417920.0;60.9;10006400.0;
61.2;0.0;61.5;5966080.0;62.7;0.0;62.7;4115840.0;61.2;9968640.0;
61.5;0.0;61.8;5399680.0;63.0;0.0;63.0;4417920.0;61.5;10006400.0;
61.8;0.0;62.1;5324160.0;63.3;0.0;63.3;4644480.0;61.8;10006400.0;
62.1;0.0;62.4;5588480.0;63.6;0.0;63.6;4493440.0;62.1;10006400.0;
62.4;0.0;62.7;5890560.0;63.9;0.0;63.9;4455680.0;62.4;10006400.0;
62.7;0.0;63.0;5550720.0;64.2;0.0;64.2;4417920.0;62.7;10006400.0;
63.0;0.0;63.3;5361920.0;64.5;0.0;64.5;4606720.0;63.0;9968640.0;
63.3;0.0;63.6;5512960.0;64.8;0.0;64.8;5966080.0;63.3;10006400.0;
63.6;0.0;63.9;5550720.0;65.1;0.0;65.1;4266880.0;63.6;10006400.0;
63.9;0.0;64.2;5588480.0;65.4;0.0;65.4;4417920.0;63.9;10006400.0;
64.2;0.0;64.5;5361920.0;65.7;0.0;65.7;4493440.0;64.2;10006400.0;
64.5;0.0;64.8;4040320.0;66.0;0.0;66.0;5022080.0;64.5;9968640.0;
64.8;0.0;65.1;5739520.0;66.3;0.0;66.3;4606720.0;64.8;10006400.0;
65.1;0.0;65.4;5588480.0;66.6;0.0;66.6;4304640.0;65.1;10006400.0;
65.4;0.0;65.7;5512960.0;66.9;0.0;66.9;4455680.0;65.4;10006400.0;
65.7;0.0;66.0;4984320.0;67.2;0.0;67.2;4871040.0;65.7;10006400.0;
66.0;0.0;66.3;5361920.0;67.5;0.0;67.5;4606720.0;66.0;10006400.0;
66.3;0.0;66.6;5701760.0;67.8;0.0;67.8;4153600.0;66.3;9968640.0;
66.6;0.0;66.9;5550720.0;68.1;0.0;68.1;4342400.0;66.6;10006400.0;
66.9;0.0;67.2;5135360.0;68.4;0.0;68.4;4720000.0;66.9;10006400.0;
67.2;0.0;67.5;5399680.0;68.7;0.0;68.7;4568960.0;67.2;10006400.0;
67.5;0.0;67.8;5852800.0;69.0;0.0;69.0;4266880.0;67.5;10006400.0;
67.8;0.0;68.1;5626240.0;;;;;67.8;10006400.0;
68.1;0.0;68.4;5286400.0;;;;;68.1;9968640.0;
68.4;0.0;68.7;5437440.0;;;;;68.4;10006400.0;
68.7;0.0;69.0;5739520.0;;;;;68.7;10006400.0;
69.0;0.0;;;;;;;69.0;10006400.0;


==> csv/QUICfairness4BBR.csv <==
0.000000;0.761905
0.000000;0.456767
0.300000;0.463305
0.600000;0.919338
0.900000;0.997340
1.200000;0.863001
1.500000;0.860512
1.800000;0.745095
2.100000;0.732961
2.400000;0.632174
2.700000;0.501068
3.000000;0.520635
3.300000;0.444157
3.600000;0.433345
3.900000;0.378002
4.200000;0.377485
4.500000;0.397197
4.800000;0.381196
5.100000;0.391962
5.400000;0.363506
5.700000;0.359490
6.000000;0.332908
6.300000;0.340364
6.600000;0.343673
6.900000;0.333062
7.200000;0.335121
7.500000;0.338476
7.800000;0.326566
8.100000;0.330434
8.400000;0.314193
8.700000;0.315886
9.000000;0.313901
9.300000;0.310432
9.600000;0.309876
9.900000;0.313901
10.200000;0.308866
10.500000;0.314392
10.800000;0.310309
11.100000;0.575427
11.400000;0.659686
11.700000;0.763899
12.000000;0.685646
12.300000;0.668118
12.600000;0.705628
12.900000;0.840984
13.200000;0.914310
13.500000;0.992254
13.800000;0.992766
14.100000;0.998545
14.400000;0.998592
14.700000;0.995008
15.000000;0.997004
15.300000;0.999885
15.600000;0.998281
15.900000;0.999616
16.200000;0.999825
16.500000;0.999010
16.800000;0.999032
17.100000;0.999889
17.400000;0.999703
17.700000;0.999841
18.000000;0.999956
18.300000;0.999850
18.600000;0.999958
18.900000;0.997659
19.200000;0.999409
19.500000;0.999359
19.800000;0.998814
20.100000;0.999274
20.400000;0.999604
20.700000;0.997955
21.000000;0.998041
21.300000;0.994241
21.600000;0.996844
21.900000;0.998894
22.200000;0.997379
22.500000;0.999221
22.800000;0.999221
23.100000;0.999443
23.400000;0.998138
23.700000;0.998673
24.000000;0.998936
24.300000;0.995442
24.600000;0.993369
24.900000;0.997879
25.200000;0.993989
25.500000;0.993410
25.800000;0.995598
26.100000;0.995504
26.400000;0.991710
26.700000;0.989184
27.000000;0.990038
27.300000;0.993036
27.600000;0.991627
27.900000;0.995233
28.200000;0.994352
28.500000;0.995543
28.800000;0.997049
29.100000;0.995896
29.400000;0.997994
29.700000;0.997874
30.000000;0.997994
30.300000;0.997521
30.600000;0.996864
30.900000;0.996329
31.200000;0.991211
31.500000;0.996746
31.800000;0.991435
32.100000;0.996214
32.400000;0.998740
32.700000;0.998252
33.000000;0.995746
33.300000;0.995778
33.600000;0.996959
33.900000;0.995995
34.200000;0.993979
34.500000;0.995986
34.800000;0.995227
35.100000;0.996384
35.400000;0.984206
35.700000;0.995988
36.000000;0.994622
36.300000;0.997396
36.600000;0.995703
36.900000;0.998427
37.200000;0.995223
37.500000;0.999197
37.800000;0.999835
38.100000;0.999943
38.400000;0.999846
38.700000;0.999841
39.000000;0.999656
39.300000;0.999885
39.600000;0.999885
39.900000;0.999942
40.200000;0.999502
40.500000;1.000000
40.800000;0.999846
41.100000;0.999885
41.400000;0.996643
41.700000;0.982464
42.000000;0.983973
42.300000;0.985576
42.600000;0.998589
42.900000;0.998894
43.200000;0.999734
43.500000;0.999244
43.800000;0.998352
44.100000;0.977132
44.400000;0.966926
44.700000;0.980350
45.000000;0.992141
45.300000;0.997607
45.600000;0.997445
45.900000;0.999509
46.200000;1.000000
46.500000;0.999940
46.800000;0.999709
47.100000;0.999645
47.400000;0.999010
47.700000;0.999494
48.000000;0.998332
48.300000;0.998111
48.600000;0.999610
48.900000;0.999763
49.200000;0.999882
49.500000;0.999506
49.800000;0.998888
50.100000;0.999161
50.400000;0.998252
50.700000;0.999068
51.000000;0.999598
51.300000;0.999339
51.600000;0.998331
51.900000;0.997744
52.200000;0.995472
52.500000;0.997323
52.800000;0.996983
53.100000;0.996826
53.400000;0.996324
53.700000;0.996269
54.000000;0.995032
54.300000;0.995196
54.600000;0.993500
54.900000;0.992029
55.200000;0.995089
55.500000;0.993294
55.800000;0.993887
56.100000;0.996226
56.400000;0.993619
56.700000;0.994093
57.000000;0.991710
57.300000;0.992609
57.600000;0.994119
57.900000;0.991869
58.200000;0.993652
58.500000;0.993697
58.800000;0.992828
59.100000;0.993713
59.400000;0.992760
59.700000;0.992609
60.000000;0.995008
60.300000;0.992594
60.600000;0.994323
60.900000;0.994841
61.200000;0.995746
61.500000;0.994235
61.800000;0.996640
62.100000;0.978952
62.400000;0.976246
62.700000;0.984547
63.000000;0.981863
63.300000;0.988651
63.600000;0.988987
63.900000;0.988660
64.200000;0.971075
64.500000;0.997276
64.800000;0.990093
65.100000;0.992381
65.400000;0.990812
65.700000;0.990505
66.000000;0.992869
66.300000;0.990209
66.600000;0.990705
66.900000;0.990272
67.200000;0.989429
67.500000;0.985679
67.800000;0.986672
68.100000;0.987846
68.400000;0.988986
68.700000;0.986156
69.000000;0.989586
69.300000;0.987959
69.600000;0.985409
69.900000;0.984472


==> csv/QUICfairness4CUBIC.csv <==
0.000000;0.761905
0.000000;0.261600
0.300000;0.352283
0.600000;0.542787
0.900000;0.717918
1.200000;0.837571
1.500000;0.891020
1.800000;0.916927
2.100000;0.927055
2.400000;0.900668
2.700000;0.934410
3.000000;0.967885
3.300000;0.965820
3.600000;0.975315
3.900000;0.979102
4.200000;0.971340
4.500000;0.974800
4.800000;0.984009
5.100000;0.965352
5.400000;0.959694
5.700000;0.982268
6.000000;0.960858
6.300000;0.964557
6.600000;0.965436
6.900000;0.977289
7.200000;0.939738
7.500000;0.978645
7.800000;0.964392
8.100000;0.967013
8.400000;0.960415
8.700000;0.964169
9.000000;0.976798
9.300000;0.955554
9.600000;0.977165
9.900000;0.981233
10.200000;0.973099
10.500000;0.963840
10.800000;0.985114
11.100000;0.997822
11.400000;0.993122
11.700000;0.996427
12.000000;0.992693
12.300000;0.959951
12.600000;0.977636
12.900000;0.981345
13.200000;0.996099
13.500000;0.971484
13.800000;0.964131
14.100000;0.985660
14.400000;0.993390
14.700000;0.986677
15.000000;0.993320
15.300000;0.994899
15.600000;0.998313
15.900000;0.987687
16.200000;0.996562
16.500000;0.995746
16.800000;0.994197
17.100000;0.994489
17.400000;0.998853
17.700000;0.996963
18.000000;0.993732
18.300000;0.993013
18.600000;0.997255
18.900000;0.996882
19.200000;0.992821
19.500000;0.998408
19.800000;0.988903
20.100000;0.995227
20.400000;0.997688
20.700000;0.996348
21.000000;0.992998
21.300000;0.996788
21.600000;0.995259
21.900000;0.995361
22.200000;0.995447
22.500000;0.995330
22.800000;0.995925
23.100000;0.995321
23.400000;0.997194
23.700000;0.987621
24.000000;0.997101
24.300000;0.996345
24.600000;0.998025
24.900000;0.985402
25.200000;0.995442
25.500000;0.999023
25.800000;0.996036
26.100000;0.993180
26.400000;0.999436
26.700000;0.993950
27.000000;0.994934
27.300000;0.995885
27.600000;0.994863
27.900000;0.994858
28.200000;0.996040
28.500000;0.997344
28.800000;0.984947
29.100000;0.999326
29.400000;0.995640
29.700000;0.998256
30.000000;0.985822
30.300000;0.999197
30.600000;0.995048
30.900000;0.996500
31.200000;0.996015
31.500000;0.993429
31.800000;0.994268
32.100000;0.992860
32.400000;0.998665
32.700000;0.990758
33.000000;0.984736
33.300000;0.998776
33.600000;0.997445
33.900000;0.995352
34.200000;0.990157
34.500000;0.996338
34.800000;0.992960
35.100000;0.996117
35.400000;0.993086
35.700000;0.998709
36.000000;0.990808
36.300000;0.998624
36.600000;0.991882
36.900000;0.999244
37.200000;0.994146
37.500000;0.994272
37.800000;0.997481
38.100000;0.998624
38.400000;0.997379
38.700000;0.992054
39.000000;0.990056
39.300000;0.999486
39.600000;0.995344
39.900000;0.996563
40.200000;0.995986
40.500000;0.994264
40.800000;0.980949
41.100000;0.990041
41.400000;0.998193
41.700000;0.990563
42.000000;0.980023
42.300000;0.988462
42.600000;0.995764
42.900000;0.979296
43.200000;0.981023
43.500000;0.984112
43.800000;0.990875
44.100000;0.978223
44.400000;0.983080
44.700000;0.971422
45.000000;0.986722
45.300000;0.987027
45.600000;0.959312
45.900000;0.977061
46.200000;0.987753
46.500000;0.981848
46.800000;0.976134
47.100000;0.984791
47.400000;0.986374
47.700000;0.983257
48.000000;0.971080
48.300000;0.992498
48.600000;0.984253
48.900000;0.971540
49.200000;0.981175
49.500000;0.992381
49.800000;0.986194
50.100000;0.971730
50.400000;0.990764
50.700000;0.983852
51.000000;0.970964
51.300000;0.972830
51.600000;0.990089
51.900000;0.978728
52.200000;0.951803
52.500000;0.978825
52.800000;0.980862
53.100000;0.956419
53.400000;0.977370
53.700000;0.962240
54.000000;0.984556
54.300000;0.968106
54.600000;0.978677
54.900000;0.950020
55.200000;0.962626
55.500000;0.979069
55.800000;0.969358
56.100000;0.930268
56.400000;0.958901
56.700000;0.989177
57.000000;0.958590
57.300000;0.937454
57.600000;0.975878
57.900000;0.985482
58.200000;0.960732
58.500000;0.948938
58.800000;0.992054
59.100000;0.977264
59.400000;0.943213
59.700000;0.977116
60.000000;0.993545
60.300000;0.967517
60.600000;0.940198
60.900000;0.988865
61.200000;0.993251
61.500000;0.940456
61.800000;0.952238
62.100000;0.988298
62.400000;0.980226
62.700000;0.923211
63.000000;0.977996
63.300000;0.988935
63.600000;0.963426
63.900000;0.918725
64.200000;0.970320
64.500000;0.972997
64.800000;0.932711
65.100000;0.920080
65.400000;0.965212
65.700000;0.969929
66.000000;0.693258
66.300000;0.709792
66.600000;0.735480
66.900000;0.477337
67.200000;0.489262
67.500000;0.496277
67.800000;0.496967
68.100000;0.250000
68.400000;0.250000
68.700000;0.250000


==> csv/QUICthroughput3Cubic1Bbr.csv <==
0;0;1;1;2;2;3;3;4;4;5;5;6;6;7;7;8;8;
0;0.0;0.3;5756026.66667;0.6;0.0;0.6;132000.0;1.2;0.0;1.2;2426.66666667;1.8;0.0;2.1;80720.0;0;0.0;
0.3;0.0;0.6;9855360.0;0.9;0.0;0.9;1704320.0;1.5;0.0;1.5;429440.0;2.1;0.0;2.4;129360.0;0.3;5756026.66667;
0.6;0.0;0.9;8307200.0;1.2;0.0;1.2;7891840.0;1.8;0.0;1.8;4644480.0;2.4;0.0;2.7;1324160.0;0.6;9987360.0;
0.9;0.0;1.2;2114560.0;1.5;0.0;1.5;7665280.0;2.1;0.0;2.1;5248640.0;2.7;0.0;3.0;2265600.0;0.9;10011520.0;
1.2;0.0;1.5;1888000.0;1.8;0.0;1.8;4304640.0;2.4;0.0;2.4;6003840.0;3.0;0.0;3.3;2265600.0;1.2;10008826.6667;
1.5;0.0;1.8;1057280.0;2.1;0.0;2.1;4115840.0;2.7;0.0;2.7;5437440.0;3.3;0.0;3.6;2303360.0;1.5;9982720.0;
1.8;0.0;2.1;566400.0;2.4;0.0;2.4;3436160.0;3.0;0.0;3.0;4644480.0;3.6;0.0;3.9;2341120.0;1.8;10006400.0;
2.1;0.0;2.4;415360.0;2.7;0.0;2.7;2907520.0;3.3;0.0;3.3;4531200.0;3.9;0.0;4.2;2378880.0;2.1;10011600.0;
2.4;0.0;2.7;339840.0;3.0;0.0;3.0;2832000.0;3.6;0.0;3.6;4606720.0;4.2;0.0;4.5;2378880.0;2.4;9984720.0;
2.7;0.0;3.0;264320.0;3.3;0.0;3.3;2869760.0;3.9;0.0;3.9;4568960.0;4.5;0.0;4.8;2416640.0;2.7;10008960.0;
3.0;0.0;3.3;302080.0;3.6;0.0;3.6;2794240.0;4.2;0.0;4.2;4606720.0;4.8;0.0;5.1;2416640.0;3.0;10006400.0;
3.3;0.0;3.6;302080.0;3.9;0.0;3.9;2832000.0;4.5;0.0;4.5;4568960.0;5.1;0.0;5.4;2378880.0;3.3;9968640.0;
3.6;0.0;3.9;264320.0;4.2;0.0;4.2;2794240.0;4.8;0.0;4.8;4531200.0;5.4;0.0;5.7;2341120.0;3.6;10006400.0;
3.9;0.0;4.2;226560.0;4.5;0.0;4.5;2832000.0;5.1;0.0;5.1;4493440.0;5.7;0.0;6.0;2303360.0;3.9;10006400.0;
4.2;0.0;4.5;226560.0;4.8;0.0;4.8;2832000.0;5.4;0.0;5.4;4531200.0;6.0;0.0;6.3;2341120.0;4.2;10006400.0;
4.5;0.0;4.8;226560.0;5.1;0.0;5.1;2832000.0;5.7;0.0;5.7;4417920.0;6.3;0.0;6.6;2303360.0;4.5;10006400.0;
4.8;0.0;5.1;226560.0;5.4;0.0;5.4;2832000.0;6.0;0.0;6.0;4380160.0;6.6;0.0;6.9;2227840.0;4.8;10006400.0;
5.1;0.0;5.4;264320.0;5.7;0.0;5.7;2945280.0;6.3;0.0;6.3;4304640.0;6.9;0.0;7.2;2529920.0;5.1;9968640.0;
5.4;0.0;5.7;302080.0;6.0;0.0;6.0;3058560.0;6.6;0.0;6.6;4455680.0;7.2;0.0;7.5;2492160.0;5.4;10006400.0;
5.7;0.0;6.0;264320.0;6.3;0.0;6.3;3171840.0;6.9;0.0;6.9;4493440.0;7.5;0.0;7.8;2341120.0;5.7;10006400.0;
6.0;0.0;6.3;188800.0;6.6;0.0;6.6;3020800.0;7.2;0.0;7.2;4078080.0;7.8;0.0;8.1;2454400.0;6.0;10006400.0;
6.3;0.0;6.6;226560.0;6.9;0.0;6.9;3020800.0;7.5;0.0;7.5;3964800.0;8.1;0.0;8.4;2794240.0;6.3;10006400.0;
6.6;0.0;6.9;264320.0;7.2;0.0;7.2;3134080.0;7.8;0.0;7.8;4115840.0;8.4;0.0;8.7;2529920.0;6.6;10006400.0;
6.9;0.0;7.2;226560.0;7.5;0.0;7.5;3360640.0;8.1;0.0;8.1;4380160.0;8.7;0.0;9.0;3096320.0;6.9;10006400.0;
7.2;0.0;7.5;188800.0;7.8;0.0;7.8;3360640.0;8.4;0.0;8.4;3851520.0;9.0;0.0;9.3;2680960.0;7.2;9968640.0;
7.5;0.0;7.8;188800.0;8.1;0.0;8.1;2983040.0;8.7;0.0;8.7;4304640.0;9.3;0.0;9.6;3171840.0;7.5;10006400.0;
7.8;0.0;8.1;188800.0;8.4;0.0;8.4;3171840.0;9.0;0.0;9.0;4191360.0;9.6;0.0;9.9;2945280.0;7.8;10006400.0;
8.1;0.0;8.4;188800.0;8.7;0.0;8.7;2945280.0;9.3;0.0;9.3;4266880.0;9.9;0.0;10.2;3473920.0;8.1;10006400.0;
8.4;0.0;8.7;188800.0;9.0;0.0;9.0;2567680.0;9.6;0.0;9.6;4342400.0;10.2;0.0;10.5;3171840.0;8.4;10006400.0;
8.7;0.0;9.0;151040.0;9.3;0.0;9.3;2907520.0;9.9;0.0;9.9;4304640.0;10.5;0.0;10.8;3927040.0;8.7;9968640.0;
9.0;0.0;9.3;151040.0;9.6;0.0;9.6;2341120.0;10.2;0.0;10.2;4342400.0;10.8;0.0;11.1;3473920.0;9.0;10006400.0;
9.3;0.0;9.6;151040.0;9.9;0.0;9.9;2605440.0;10.5;0.0;10.5;4115840.0;11.1;0.0;11.4;4153600.0;9.3;10006400.0;
9.6;0.0;9.9;151040.0;10.2;0.0;10.2;2076800.0;10.8;0.0;10.8;3851520.0;11.4;0.0;11.7;4115840.0;9.6;10006400.0;
9.9;0.0;10.2;113280.0;10.5;0.0;10.5;2529920.0;11.1;0.0;11.1;4191360.0;11.7;0.0;12.0;4115840.0;9.9;10006400.0;
10.2;0.0;10.5;151040.0;10.8;0.0;10.8;2152320.0;11.4;0.0;11.4;3247360.0;12.0;0.0;12.3;4304640.0;10.2;10006400.0;
10.5;0.0;10.8;75520.0;11.1;0.0;11.1;2265600.0;11.7;0.0;11.7;3927040.0;12.3;0.0;12.6;3738240.0;10.5;9968640.0;
10.8;0.0;11.1;75520.0;11.4;0.0;11.4;2416640.0;12.0;0.0;12.0;3247360.0;12.6;0.0;12.9;4191360.0;10.8;10006400.0;
11.1;0.0;11.4;188800.0;11.7;0.0;11.7;1774720.0;12.3;0.0;12.3;3285120.0;12.9;0.0;13.2;4115840.0;11.1;10006400.0;
11.4;0.0;11.7;151040.0;12.0;0.0;12.0;2454400.0;12.6;0.0;12.6;3813760.0;13.2;0.0;13.5;3436160.0;11.4;10006400.0;
11.7;0.0;12.0;188800.0;12.3;0.0;12.3;2152320.0;12.9;0.0;12.9;3020800.0;13.5;0.0;13.8;4078080.0;11.7;9968640.0;
12.0;0.0;12.3;267120.0;12.6;0.0;12.6;2152320.0;13.2;0.0;13.2;3322880.0;13.8;0.0;14.1;3776000.0;12.0;10006400.0;
12.3;0.0;12.6;302080.0;12.9;0.0;12.9;2567680.0;13.5;0.0;13.5;3813760.0;14.1;0.0;14.4;3285120.0;12.3;10009200.0;
12.6;0.0;12.9;226560.0;13.2;0.0;13.2;2416640.0;13.8;0.0;13.8;2907520.0;14.4;0.0;14.7;3738240.0;12.6;10006400.0;
12.9;0.0;13.2;151040.0;13.5;0.0;13.5;2529920.0;14.1;0.0;14.1;3247360.0;14.7;0.0;15.0;3624960.0;12.9;10006400.0;
13.2;0.0;13.5;226560.0;13.8;0.0;13.8;2756480.0;14.4;0.0;14.4;3738240.0;15.0;0.0;15.3;3247360.0;13.2;10006400.0;
13.5;0.0;13.8;226560.0;14.1;0.0;14.1;2718720.0;14.7;0.0;14.7;2907520.0;15.3;0.0;15.6;3171840.0;13.5;10006400.0;
13.8;0.0;14.1;264320.0;14.4;0.0;14.4;2718720.0;15.0;0.0;15.0;3171840.0;15.6;0.0;15.9;3473920.0;13.8;9968640.0;
14.1;0.0;14.4;264320.0;14.7;0.0;14.7;3134080.0;15.3;0.0;15.3;3511680.0;15.9;0.0;16.2;3247360.0;14.1;10006400.0;
14.4;0.0;14.7;229360.0;15.0;0.0;15.0;2945280.0;15.6;0.0;15.6;3171840.0;16.2;0.0;16.5;2869760.0;14.4;10006400.0;
14.7;0.0;15.0;264320.0;15.3;0.0;15.3;2945280.0;15.9;0.0;15.9;2907520.0;16.5;0.0;16.8;3322880.0;14.7;10009200.0;
15.0;0.0;15.3;264320.0;15.6;0.0;15.6;3436160.0;16.2;0.0;16.2;3209600.0;16.8;0.0;17.1;3360640.0;15.0;10006400.0;
15.3;0.0;15.6;229360.0;15.9;0.0;15.9;3360640.0;16.5;0.0;16.5;3662720.0;17.1;0.0;17.4;3322880.0;15.3;9968640.0;
15.6;0.0;15.9;264320.0;16.2;0.0;16.2;3322880.0;16.8;0.0;16.8;2605440.0;17.4;0.0;17.7;2907520.0;15.6;10009200.0;
15.9;0.0;16.2;226560.0;16.5;0.0;16.5;3285120.0;17.1;0.0;17.1;2718720.0;17.7;0.0;18.0;3398400.0;15.9;10006400.0;
16.2;0.0;16.5;153840.0;16.8;0.0;16.8;3776000.0;17.4;0.0;17.4;3473920.0;18.0;0.0;18.3;2832000.0;16.2;10006400.0;
16.5;0.0;16.8;302080.0;17.1;0.0;17.1;3738240.0;17.7;0.0;17.7;3549440.0;18.3;0.0;18.6;3134080.0;16.5;9971440.0;
16.8;0.0;17.1;188800.0;17.4;0.0;17.4;3058560.0;18.0;0.0;18.0;2527040.0;18.6;0.0;18.9;3058560.0;16.8;10006400.0;
17.1;0.0;17.4;151040.0;17.7;0.0;17.7;3285120.0;18.3;0.0;18.3;3246880.0;18.9;0.0;19.2;3700480.0;17.1;10006400.0;
17.4;0.0;17.7;264320.0;18.0;0.0;18.0;3738240.0;18.6;0.0;18.6;3585280.0;19.2;0.0;19.5;3020800.0;17.4;10006400.0;
17.7;0.0;18.0;339840.0;18.3;0.0;18.3;3776000.0;18.9;0.0;18.9;3360160.0;19.5;0.0;19.8;3020800.0;17.7;10006400.0;
18.0;0.0;18.3;151040.0;18.6;0.0;18.6;3058560.0;19.2;0.0;19.2;2265600.0;19.8;0.0;20.1;3285120.0;18.0;10003520.0;
18.3;0.0;18.6;191226.666667;18.9;0.0;18.9;3398400.0;19.5;0.0;19.5;3285120.0;20.1;0.0;20.4;3398400.0;18.3;10005920.0;
18.6;0.0;18.9;187893.333333;19.2;0.0;19.2;3813760.0;19.8;0.0;19.8;3549440.0;20.4;0.0;20.7;2756480.0;18.6;9969146.66667;
18.9;0.0;19.2;226560.0;19.5;0.0;19.5;3549440.0;20.1;0.0;20.1;2945280.0;20.7;0.0;21.0;2869760.0;18.9;10005013.3333;
19.2;0.0;19.5;151040.0;19.8;0.0;19.8;3171840.0;20.4;0.0;20.4;2605440.0;21.0;0.0;21.3;3700480.0;19.2;10006400.0;
19.5;0.0;19.8;264320.0;20.1;0.0;20.1;3511680.0;20.7;0.0;20.7;3662720.0;21.3;0.0;21.6;3587200.0;19.5;10006400.0;
19.8;0.0;20.1;264320.0;20.4;0.0;20.4;3624960.0;21.0;0.0;21.0;3662720.0;21.6;0.0;21.9;3058560.0;19.8;10006400.0;
20.1;0.0;20.4;339306.666667;20.7;0.0;20.7;3360640.0;21.3;0.0;21.3;2718720.0;21.9;0.0;22.2;3360640.0;20.1;10006400.0;
20.4;0.0;20.7;226560.0;21.0;0.0;21.0;3247360.0;21.6;0.0;21.6;3134080.0;22.2;0.0;22.5;3964800.0;20.4;9968106.66667;
20.7;0.0;21.0;226560.0;21.3;0.0;21.3;3285120.0;21.9;0.0;21.9;4040320.0;22.5;0.0;22.8;3096320.0;20.7;10006400.0;
21.0;0.0;21.3;302080.0;21.6;0.0;21.6;3020800.0;22.2;0.0;22.2;3549440.0;22.8;0.0;23.1;3209600.0;21.0;10006400.0;
21.3;0.0;21.6;264320.0;21.9;0.0;21.9;2869760.0;22.5;0.0;22.5;2643200.0;23.1;0.0;23.4;3700480.0;21.3;10006400.0;
21.6;0.0;21.9;37760.0;22.2;0.0;22.2;3058560.0;22.8;0.0;22.8;3662720.0;23.4;0.0;23.7;3624960.0;21.6;10006400.0;
21.9;0.0;22.2;0.0;22.5;0.0;22.5;3398400.0;23.1;0.0;23.1;3624960.0;23.7;0.0;24.0;2945280.0;21.9;10006400.0;
22.2;0.0;22.5;3760.0;22.8;0.0;22.8;3058560.0;23.4;0.0;23.4;3020800.0;24.0;0.0;24.3;3171840.0;22.2;9968640.0;
22.5;0.0;22.8;188800.0;23.1;0.0;23.1;3171840.0;23.7;0.0;23.7;3020800.0;24.3;0.0;24.6;3738240.0;22.5;10010160.0;
22.8;0.0;23.1;0.0;23.4;0.0;23.4;3285120.0;24.0;0.0;24.0;3813760.0;24.6;0.0;24.9;3322880.0;22.8;10006400.0;
23.1;0.0;23.4;0.0;23.7;0.0;23.7;3247360.0;24.3;0.0;24.3;3473920.0;24.9;0.0;25.2;2756480.0;23.1;10006400.0;
23.4;0.0;23.7;75520.0;24.0;0.0;24.0;2945280.0;24.6;0.0;24.6;2680960.0;25.2;0.0;25.5;3398400.0;23.4;10006400.0;
23.7;0.0;24.0;302080.0;24.3;0.0;24.3;3096320.0;24.9;0.0;24.9;3436160.0;25.5;0.0;25.8;3700480.0;23.7;9968640.0;
24.0;0.0;24.3;264320.0;24.6;0.0;24.6;3322880.0;25.2;0.0;25.2;3889280.0;25.8;0.0;26.1;2945280.0;24.0;10006400.0;
24.3;0.0;24.6;264320.0;24.9;0.0;24.9;2983040.0;25.5;0.0;25.5;3322880.0;26.1;0.0;26.4;2832000.0;24.3;10006400.0;
24.6;0.0;24.9;264320.0;25.2;0.0;25.2;3096320.0;25.8;0.0;25.8;2756480.0;26.4;0.0;26.7;3436160.0;24.6;10006400.0;
24.9;0.0;25.2;264320.0;25.5;0.0;25.5;2983040.0;26.1;0.0;26.1;3813760.0;26.7;0.0;27.0;3549440.0;24.9;10006400.0;
25.2;0.0;25.5;264320.0;25.8;0.0;25.8;3285120.0;26.4;0.0;26.4;3927040.0;27.0;0.0;27.3;2945280.0;25.2;10006400.0;
25.5;0.0;25.8;267120.0;26.1;0.0;26.1;2907520.0;26.7;0.0;26.7;3209600.0;27.3;0.0;27.6;2983040.0;25.5;9968640.0;
25.8;0.0;26.1;339840.0;26.4;0.0;26.4;2945280.0;27.0;0.0;27.0;2983040.0;27.6;0.0;27.9;3511680.0;25.8;10009200.0;
26.1;0.0;26.4;302080.0;26.7;0.0;26.7;3020800.0;27.3;0.0;27.3;4153600.0;27.9;0.0;28.2;3247360.0;26.1;10006400.0;
26.4;0.0;26.7;342640.0;27.0;0.0;27.0;3096320.0;27.6;0.0;27.6;3964800.0;28.2;0.0;28.5;2832000.0;26.4;10006400.0;
26.7;0.0;27.0;339840.0;27.3;0.0;27.3;2718720.0;27.9;0.0;27.9;3322880.0;28.5;0.0;28.8;3096320.0;26.7;10009200.0;
27.0;0.0;27.3;188800.0;27.6;0.0;27.6;2869760.0;28.2;0.0;28.2;3170880.0;28.8;0.0;29.1;3398400.0;27.0;9968640.0;
27.3;0.0;27.6;191520.0;27.9;0.0;27.9;2983040.0;28.5;0.0;28.5;4229120.0;29.1;0.0;29.4;3285120.0;27.3;10006400.0;
27.6;0.0;27.9;188800.0;28.2;0.0;28.2;3247360.0;28.8;0.0;28.8;3775520.0;29.4;0.0;29.7;2832000.0;27.6;10009120.0;
27.9;0.0;28.2;339840.0;28.5;0.0;28.5;2567680.0;29.1;0.0;29.1;3285120.0;29.7;0.0;30.0;3209600.0;27.9;10006400.0;
28.2;0.0;28.5;377600.0;28.8;0.0;28.8;2756480.0;29.4;0.0;29.4;3587200.0;30.0;0.0;30.3;3360640.0;28.2;10005440.0;
28.5;0.0;28.8;339386.666667;29.1;0.0;29.1;3020800.0;29.7;0.0;29.7;4153600.0;30.3;0.0;30.6;3247360.0;28.5;10006400.0;
28.8;0.0;29.1;304346.666667;29.4;0.0;29.4;2832000.0;30.0;0.0;30.0;3700480.0;30.6;0.0;30.9;2832000.0;28.8;9967706.66667;
29.1;0.0;29.4;302080.0;29.7;0.0;29.7;2756480.0;30.3;0.0;30.3;3285120.0;30.9;0.0;31.2;3398400.0;29.1;10008666.6667;
29.4;0.0;29.7;264320.0;30.0;0.0;30.0;2794240.0;30.6;0.0;30.6;3587200.0;31.2;0.0;31.5;3360640.0;29.4;10006400.0;
29.7;0.0;30.0;302080.0;30.3;0.0;30.3;3020800.0;30.9;0.0;30.9;4040320.0;31.5;0.0;31.8;3020800.0;29.7;10006400.0;
30.0;0.0;30.3;302080.0;30.6;0.0;30.6;2869760.0;31.2;0.0;31.2;3511680.0;31.8;0.0;32.1;3020800.0;30.0;10006400.0;
30.3;0.0;30.6;302080.0;30.9;0.0;30.9;2832000.0;31.5;0.0;31.5;3209600.0;32.1;0.0;32.4;3285120.0;30.3;9968640.0;
30.6;0.0;30.9;302080.0;31.2;0.0;31.2;2756480.0;31.8;0.0;31.8;3549440.0;32.4;0.0;32.7;3134080.0;30.6;10006400.0;
30.9;0.0;31.2;339840.0;31.5;0.0;31.5;3134080.0;32.1;0.0;32.1;3661760.0;32.7;0.0;33.0;3171840.0;30.9;10006400.0;
31.2;0.0;31.5;302080.0;31.8;0.0;31.8;3058560.0;32.4;0.0;32.4;3473920.0;33.0;0.0;33.3;3360640.0;31.2;10006400.0;
31.5;0.0;31.8;339840.0;32.1;0.0;32.1;2945280.0;32.7;0.0;32.7;3851040.0;33.3;0.0;33.6;2794240.0;31.5;10006400.0;
31.8;0.0;32.1;377600.0;32.4;0.0;32.4;2869760.0;33.0;0.0;33.0;3549440.0;33.6;0.0;33.9;3776000.0;31.8;9968640.0;
32.1;0.0;32.4;377600.0;32.7;0.0;32.7;2680960.0;33.3;0.0;33.3;3587200.0;33.9;0.0;34.2;3247360.0;32.1;10005440.0;
32.4;0.0;32.7;339840.0;33.0;0.0;33.0;2983040.0;33.6;0.0;33.6;3587200.0;34.2;0.0;34.5;3171840.0;32.4;10006400.0;
32.7;0.0;33.0;302080.0;33.3;0.0;33.3;2756480.0;33.9;0.0;33.9;3398400.0;34.5;0.0;34.8;2832000.0;32.7;10005920.0;
33.0;0.0;33.3;302080.0;33.6;0.0;33.6;3247360.0;34.2;0.0;34.2;3662720.0;34.8;0.0;35.1;3398400.0;33.0;10006400.0;
33.3;0.0;33.6;339840.0;33.9;0.0;33.9;2529920.0;34.5;0.0;34.5;3171840.0;35.1;0.0;35.4;3247360.0;33.3;10006400.0;
33.6;0.0;33.9;302080.0;34.2;0.0;34.2;2756480.0;34.8;0.0;34.8;3927040.0;35.4;0.0;35.7;3096320.0;33.6;9968640.0;
33.9;0.0;34.2;342560.0;34.5;0.0;34.5;3247360.0;35.1;0.0;35.1;3322880.0;35.7;0.0;36.0;3134080.0;33.9;10006400.0;
34.2;0.0;34.5;415360.0;34.8;0.0;34.8;2869760.0;35.4;0.0;35.4;3738240.0;36.0;0.0;36.3;3209600.0;34.2;10009120.0;
34.5;0.0;34.8;377600.0;35.1;0.0;35.1;2869760.0;35.7;0.0;35.7;3436160.0;36.3;0.0;36.6;3134080.0;34.5;10006400.0;
34.8;0.0;35.1;415360.0;35.4;0.0;35.4;2756480.0;36.0;0.0;36.0;3738240.0;36.6;0.0;36.9;2605440.0;34.8;10006400.0;
35.1;0.0;35.4;229280.0;35.7;0.0;35.7;3209600.0;36.3;0.0;36.3;3813760.0;36.9;0.0;37.2;3511680.0;35.1;10006400.0;
35.4;0.0;35.7;264320.0;36.0;0.0;36.0;2794240.0;36.6;0.0;36.6;3473920.0;37.2;0.0;37.5;3058560.0;35.4;9971360.0;
35.7;0.0;36.0;342613.333333;36.3;0.0;36.3;2605440.0;36.9;0.0;36.9;3851520.0;37.5;0.0;37.8;3020800.0;35.7;10006400.0;
36.0;0.0;36.3;377600.0;36.6;0.0;36.6;2983040.0;37.2;0.0;37.2;3700480.0;37.8;0.0;38.1;2643200.0;36.0;10009173.3333;
36.3;0.0;36.6;377600.0;36.9;0.0;36.9;3171840.0;37.5;0.0;37.5;4002560.0;38.1;0.0;38.4;3436160.0;36.3;10006400.0;
36.6;0.0;36.9;377600.0;37.2;0.0;37.2;2416640.0;37.8;0.0;37.8;3587200.0;38.4;0.0;38.7;2983040.0;36.6;9968640.0;
36.9;0.0;37.2;377600.0;37.5;0.0;37.5;2567680.0;38.1;0.0;38.1;4229120.0;38.7;0.0;39.0;2983040.0;36.9;10006400.0;
37.2;0.0;37.5;377600.0;37.8;0.0;37.8;3020800.0;38.4;0.0;38.4;3776000.0;39.0;0.0;39.3;2794240.0;37.2;10006400.0;
37.5;0.0;37.8;377600.0;38.1;0.0;38.1;2794240.0;38.7;0.0;38.7;4191360.0;39.3;0.0;39.6;3058560.0;37.5;10006400.0;
37.8;0.0;38.1;339840.0;38.4;0.0;38.4;2416640.0;39.0;0.0;39.0;3700000.0;39.6;0.0;39.9;2945280.0;37.8;10006400.0;
38.1;0.0;38.4;339840.0;38.7;0.0;38.7;2454400.0;39.3;0.0;39.3;4191360.0;39.9;0.0;40.2;2907520.0;38.1;10006400.0;
38.4;0.0;38.7;377600.0;39.0;0.0;39.0;2945280.0;39.6;0.0;39.6;3925600.0;40.2;0.0;40.5;3096320.0;38.4;9968640.0;
38.7;0.0;39.0;377600.0;39.3;0.0;39.3;2567680.0;39.9;0.0;39.9;4115360.0;40.5;0.0;40.8;3096320.0;38.7;10006400.0;
39.0;0.0;39.3;452640.0;39.6;0.0;39.6;2529920.0;40.2;0.0;40.2;3967653.33333;40.8;0.0;41.1;2832000.0;39.0;10005920.0;
39.3;0.0;39.6;490400.0;39.9;0.0;39.9;2605440.0;40.5;0.0;40.5;4078080.0;41.1;0.0;41.4;2945280.0;39.3;10005920.0;
39.6;0.0;39.9;339840.0;40.2;0.0;40.2;2718720.0;40.8;0.0;40.8;4115840.0;41.4;0.0;41.7;3322880.0;39.6;10004480.0;
39.9;0.0;40.2;377600.0;40.5;0.0;40.5;2529920.0;41.1;0.0;41.1;4002560.0;41.7;0.0;42.0;2869760.0;39.9;10005920.0;
40.2;0.0;40.5;302080.0;40.8;0.0;40.8;2416640.0;41.4;0.0;41.4;4040320.0;42.0;0.0;42.3;2907520.0;40.2;9971493.33333;
40.5;0.0;40.8;377600.0;41.1;0.0;41.1;2794240.0;41.7;0.0;41.7;3776000.0;42.3;0.0;42.6;3058560.0;40.5;10006400.0;
40.8;0.0;41.1;377600.0;41.4;0.0;41.4;2756480.0;42.0;0.0;42.0;4229120.0;42.6;0.0;42.9;2756480.0;40.8;10006400.0;
41.1;0.0;41.4;264320.0;41.7;0.0;41.7;2529920.0;42.3;0.0;42.3;3776000.0;42.9;0.0;43.2;3058560.0;41.1;10006400.0;
41.4;0.0;41.7;377600.0;42.0;0.0;42.0;2492160.0;42.6;0.0;42.6;3549440.0;43.2;0.0;43.5;2718720.0;41.4;10006400.0;
41.7;0.0;42.0;377600.0;42.3;0.0;42.3;2869760.0;42.9;0.0;42.9;4416960.0;43.5;0.0;43.8;2756480.0;41.7;10006400.0;
42.0;0.0;42.3;453120.0;42.6;0.0;42.6;2907520.0;43.2;0.0;43.2;3963840.0;43.8;0.0;44.1;2529920.0;42.0;9968640.0;
42.3;0.0;42.6;489920.0;42.9;0.0;42.9;2416640.0;43.5;0.0;43.5;4077600.0;44.1;0.0;44.4;2718720.0;42.3;10006400.0;
42.6;0.0;42.9;414880.0;43.2;0.0;43.2;2492160.0;43.8;0.0;43.8;3851520.0;44.4;0.0;44.7;2983040.0;42.6;10005440.0;
42.9;0.0;43.2;490880.0;43.5;0.0;43.5;2718720.0;44.1;0.0;44.1;4304640.0;44.7;0.0;45.0;2643200.0;42.9;10004960.0;
43.2;0.0;43.5;490880.0;43.8;0.0;43.8;2832000.0;44.4;0.0;44.4;4229120.0;45.0;0.0;45.3;2794240.0;43.2;10005440.0;
43.5;0.0;43.8;528640.0;44.1;0.0;44.1;2718720.0;44.7;0.0;44.7;4002560.0;45.3;0.0;45.6;2907520.0;43.5;10005920.0;
43.8;0.0;44.1;453120.0;44.4;0.0;44.4;3058560.0;45.0;0.0;45.0;4606720.0;45.6;0.0;45.9;2794240.0;43.8;9968640.0;
44.1;0.0;44.4;0.0;44.7;0.0;44.7;3020800.0;45.3;0.0;45.3;4040320.0;45.9;0.0;46.2;2718720.0;44.1;10006400.0;
44.4;0.0;44.7;0.0;45.0;0.0;45.0;2680960.0;45.6;0.0;45.6;4153600.0;46.2;0.0;46.5;2643200.0;44.4;10006400.0;
44.7;0.0;45.0;79813.3333333;45.3;0.0;45.3;3020800.0;45.9;0.0;45.9;4304640.0;46.5;0.0;46.8;2832000.0;44.7;10006400.0;
45.0;0.0;45.3;113280.0;45.6;0.0;45.6;2945280.0;46.2;0.0;46.2;4191360.0;46.8;0.0;47.1;2567680.0;45.0;10010693.3333;
45.3;0.0;45.6;0.0;45.9;0.0;45.9;2907520.0;46.5;0.0;46.5;4078080.0;47.1;0.0;47.4;2605440.0;45.3;9968640.0;
45.6;0.0;45.9;0.0;46.2;0.0;46.2;2718720.0;46.8;0.0;46.8;3851520.0;47.4;0.0;47.7;2643200.0;45.6;10006400.0;
45.9;0.0;46.2;377600.0;46.5;0.0;46.5;2794240.0;47.1;0.0;47.1;4417920.0;47.7;0.0;48.0;2567680.0;45.9;10006400.0;
46.2;0.0;46.5;490880.0;46.8;0.0;46.8;2869760.0;47.4;0.0;47.4;4115840.0;48.0;0.0;48.3;2567680.0;46.2;10006400.0;
46.5;0.0;46.8;453120.0;47.1;0.0;47.1;2492160.0;47.7;0.0;47.7;4229120.0;48.3;0.0;48.6;2454400.0;46.5;10006400.0;
46.8;0.0;47.1;490880.0;47.4;0.0;47.4;2832000.0;48.0;0.0;48.0;4229120.0;48.6;0.0;48.9;2680960.0;46.8;10006400.0;
47.1;0.0;47.4;453120.0;47.7;0.0;47.7;2643200.0;48.3;0.0;48.3;4417920.0;48.9;0.0;49.2;2341120.0;47.1;9968640.0;
47.4;0.0;47.7;490880.0;48.0;0.0;48.0;2718720.0;48.6;0.0;48.6;4304640.0;49.2;0.0;49.5;2416640.0;47.4;10006400.0;
47.7;0.0;48.0;490880.0;48.3;0.0;48.3;2529920.0;48.9;0.0;48.9;4229120.0;49.5;0.0;49.8;2529920.0;47.7;10006400.0;
48.0;0.0;48.3;490880.0;48.6;0.0;48.6;2718720.0;49.2;0.0;49.2;4720000.0;49.8;0.0;50.1;2605440.0;48.0;10006400.0;
48.3;0.0;48.6;490880.0;48.9;0.0;48.9;2643200.0;49.5;0.0;49.5;4568960.0;50.1;0.0;50.4;2303360.0;48.3;10006400.0;
48.6;0.0;48.9;453120.0;49.2;0.0;49.2;2454400.0;49.8;0.0;49.8;4191360.0;50.4;0.0;50.7;2605440.0;48.6;9968640.0;
48.9;0.0;49.2;490880.0;49.5;0.0;49.5;2454400.0;50.1;0.0;50.1;4153600.0;50.7;0.0;51.0;2529920.0;48.9;10006400.0;
49.2;0.0;49.5;566400.0;49.8;0.0;49.8;2680960.0;50.4;0.0;50.4;4833280.0;51.0;0.0;51.3;2454400.0;49.2;10006400.0;
49.5;0.0;49.8;604160.0;50.1;0.0;50.1;2756480.0;50.7;0.0;50.7;4568480.0;51.3;0.0;51.6;2454400.0;49.5;10006400.0;
49.8;0.0;50.1;490880.0;50.4;0.0;50.4;2416640.0;51.0;0.0;51.0;4302720.0;51.6;0.0;51.9;2680960.0;49.8;10006400.0;
50.1;0.0;50.4;415360.0;50.7;0.0;50.7;2454400.0;51.3;0.0;51.3;4530720.0;51.9;0.0;52.2;2643200.0;50.1;10006400.0;
50.4;0.0;50.7;377600.0;51.0;0.0;51.0;2680960.0;51.6;0.0;51.6;4266400.0;52.2;0.0;52.5;2341120.0;50.4;9968640.0;
50.7;0.0;51.0;490880.0;51.3;0.0;51.3;2416640.0;51.9;0.0;51.9;4002560.0;52.5;0.0;52.8;2643200.0;50.7;10005920.0;
51.0;0.0;51.3;604160.0;51.6;0.0;51.6;2756480.0;52.2;0.0;52.2;4380160.0;52.8;0.0;53.1;2416640.0;51.0;10004480.0;
51.3;0.0;51.6;528160.0;51.9;0.0;51.9;2832000.0;52.5;0.0;52.5;4682240.0;53.1;0.0;53.4;2416640.0;51.3;10005920.0;
51.6;0.0;51.9;490880.0;52.2;0.0;52.2;2492160.0;52.8;0.0;52.8;4078080.0;53.4;0.0;53.7;2265600.0;51.6;10005440.0;
51.9;0.0;52.2;453120.0;52.5;0.0;52.5;2492160.0;53.1;0.0;53.1;4568960.0;53.7;0.0;54.0;2680960.0;51.9;10006400.0;
52.2;0.0;52.5;490880.0;52.8;0.0;52.8;2756480.0;53.4;0.0;53.4;4871040.0;54.0;0.0;54.3;2378880.0;52.2;9968640.0;
52.5;0.0;52.8;528640.0;53.1;0.0;53.1;2529920.0;53.7;0.0;53.7;4568960.0;54.3;0.0;54.6;2378880.0;52.5;10006400.0;
52.8;0.0;53.1;490880.0;53.4;0.0;53.4;2265600.0;54.0;0.0;54.0;4002560.0;54.6;0.0;54.9;2265600.0;52.8;10006400.0;
53.1;0.0;53.4;453120.0;53.7;0.0;53.7;2643200.0;54.3;0.0;54.3;4568480.0;54.9;0.0;55.2;2492160.0;53.1;10006400.0;
53.4;0.0;53.7;528640.0;54.0;0.0;54.0;2756480.0;54.6;0.0;54.6;4794080.0;55.2;0.0;55.5;2756480.0;53.4;10006400.0;
53.7;0.0;54.0;566400.0;54.3;0.0;54.3;2492160.0;54.9;0.0;54.9;4531200.0;55.5;0.0;55.8;2907520.0;53.7;10006400.0;
54.0;0.0;54.3;528640.0;54.6;0.0;54.6;2227840.0;55.2;0.0;55.2;4304640.0;55.8;0.0;56.1;2680960.0;54.0;10006400.0;
54.3;0.0;54.6;603680.0;54.9;0.0;54.9;2605440.0;55.5;0.0;55.5;4078080.0;56.1;0.0;56.4;2907520.0;54.3;9968160.0;
54.6;0.0;54.9;604160.0;55.2;0.0;55.2;2643200.0;55.8;0.0;55.8;3813760.0;56.4;0.0;56.7;2907520.0;54.6;10004480.0;
54.9;0.0;55.2;566400.0;55.5;0.0;55.5;2567680.0;56.1;0.0;56.1;4078080.0;56.7;0.0;57.0;2756480.0;54.9;10006400.0;
55.2;0.0;55.5;604160.0;55.8;0.0;55.8;2756480.0;56.4;0.0;56.4;4153600.0;57.0;0.0;57.3;2680960.0;55.2;10006400.0;
55.5;0.0;55.8;528640.0;56.1;0.0;56.1;2756480.0;56.7;0.0;56.7;4644480.0;57.3;0.0;57.6;2945280.0;55.5;10006400.0;
55.8;0.0;56.1;453120.0;56.4;0.0;56.4;2945280.0;57.0;0.0;57.0;4304640.0;57.6;0.0;57.9;2756480.0;55.8;10006400.0;
56.1;0.0;56.4;2933.33333333;56.7;0.0;56.7;2454400.0;57.3;0.0;57.3;4304640.0;57.9;0.0;58.2;2605440.0;56.1;9968640.0;
56.4;0.0;56.7;0.0;57.0;0.0;57.0;2832000.0;57.6;0.0;57.6;4493440.0;58.2;0.0;58.5;2643200.0;56.4;10009333.3333;
56.7;0.0;57.0;79760.0;57.3;0.0;57.3;2907520.0;57.9;0.0;57.9;4644480.0;58.5;0.0;58.8;2756480.0;56.7;10006400.0;
57.0;0.0;57.3;113280.0;57.6;0.0;57.6;2567680.0;58.2;0.0;58.2;4342400.0;58.8;0.0;59.1;2529920.0;57.0;9972880.0;
57.3;0.0;57.6;0.0;57.9;0.0;57.9;2605440.0;58.5;0.0;58.5;4191360.0;59.1;0.0;59.4;2567680.0;57.3;10006400.0;
57.6;0.0;57.9;0.0;58.2;0.0;58.2;2718720.0;58.8;0.0;58.8;4417920.0;59.4;0.0;59.7;2680960.0;57.6;10006400.0;
57.9;0.0;58.2;339840.0;58.5;0.0;58.5;2680960.0;59.1;0.0;59.1;4417920.0;59.7;0.0;60.0;2643200.0;57.9;10006400.0;
58.2;0.0;58.5;490880.0;58.8;0.0;58.8;2265600.0;59.4;0.0;59.4;4191360.0;60.0;0.0;60.3;2529920.0;58.2;10006400.0;
58.5;0.0;58.8;528640.0;59.1;0.0;59.1;2567680.0;59.7;0.0;59.7;4266880.0;60.3;0.0;60.6;2454400.0;58.5;10006400.0;
58.8;0.0;59.1;490880.0;59.4;0.0;59.4;2680960.0;60.0;0.0;60.0;4531200.0;60.6;0.0;60.9;2756480.0;58.8;9968640.0;
59.1;0.0;59.4;566400.0;59.7;0.0;59.7;2529920.0;60.3;0.0;60.3;4342400.0;60.9;0.0;61.2;2605440.0;59.1;10006400.0;
59.4;0.0;59.7;528640.0;60.0;0.0;60.0;2265600.0;60.6;0.0;60.6;4266880.0;61.2;0.0;61.5;2567680.0;59.4;10006400.0;
59.7;0.0;60.0;566400.0;60.3;0.0;60.3;2605440.0;60.9;0.0;60.9;4191360.0;61.5;0.0;61.8;2529920.0;59.7;10006400.0;
60.0;0.0;60.3;528640.0;60.6;0.0;60.6;2718720.0;61.2;0.0;61.2;4455680.0;61.8;0.0;62.1;2832000.0;60.0;10006400.0;
60.3;0.0;60.6;566400.0;60.9;0.0;60.9;2492160.0;61.5;0.0;61.5;4266880.0;62.1;0.0;62.4;2680960.0;60.3;10006400.0;
60.6;0.0;60.9;528640.0;61.2;0.0;61.2;2378880.0;61.8;0.0;61.8;4153600.0;62.4;0.0;62.7;2605440.0;60.6;10006400.0;
60.9;0.0;61.2;566400.0;61.5;0.0;61.5;2643200.0;62.1;0.0;62.1;4115840.0;62.7;0.0;63.0;2794240.0;60.9;9968640.0;
61.2;0.0;61.5;528640.0;61.8;0.0;61.8;2794240.0;62.4;0.0;62.4;4266880.0;63.0;0.0;63.3;3020800.0;61.2;10006400.0;
61.5;0.0;61.8;528640.0;62.1;0.0;62.1;2492160.0;62.7;0.0;62.7;4040320.0;63.3;0.0;63.6;2567680.0;61.5;10006400.0;
61.8;0.0;62.1;566400.0;62.4;0.0;62.4;2454400.0;63.0;0.0;63.0;3813760.0;63.6;0.0;63.9;2454400.0;61.8;10006400.0;
62.1;0.0;62.4;566400.0;62.7;0.0;62.7;2832000.0;63.3;0.0;63.3;3964800.0;63.9;0.0;64.2;2492160.0;62.1;10006400.0;
62.4;0.0;62.7;528640.0;63.0;0.0;63.0;2832000.0;63.6;0.0;63.6;4078080.0;64.2;0.0;64.5;2869760.0;62.4;9968640.0;
62.7;0.0;63.0;566400.0;63.3;0.0;63.3;2416640.0;63.9;0.0;63.9;4153600.0;64.5;0.0;64.8;2983040.0;62.7;10006400.0;
63.0;0.0;63.3;604160.0;63.6;0.0;63.6;2567680.0;64.2;0.0;64.2;4191360.0;64.8;0.0;65.1;2416640.0;63.0;10006400.0;
63.3;0.0;63.6;792960.0;63.9;0.0;63.9;2605440.0;64.5;0.0;64.5;4229120.0;65.1;0.0;65.4;2567680.0;63.3;10006400.0;
63.6;0.0;63.9;755200.0;64.2;0.0;64.2;2680960.0;64.8;0.0;64.8;3927040.0;65.4;0.0;65.7;2869760.0;63.6;10006400.0;
63.9;0.0;64.2;641920.0;64.5;0.0;64.5;2416640.0;65.1;0.0;65.1;4342400.0;65.7;0.0;66.0;2983040.0;63.9;9968640.0;
64.2;0.0;64.5;490880.0;64.8;0.0;64.8;2680960.0;65.4;0.0;65.4;4191360.0;66.0;0.0;66.3;2416640.0;64.2;10006400.0;
64.5;0.0;64.8;415360.0;65.1;0.0;65.1;2680960.0;65.7;0.0;65.7;4002560.0;66.3;0.0;66.6;2756480.0;64.5;10006400.0;
64.8;0.0;65.1;566400.0;65.4;0.0;65.4;2605440.0;66.0;0.0;66.0;3738240.0;66.6;0.0;66.9;3058560.0;64.8;10006400.0;
65.1;0.0;65.4;604160.0;65.7;0.0;65.7;2529920.0;66.3;0.0;66.3;4266880.0;66.9;0.0;67.2;2680960.0;65.1;10006400.0;
65.4;0.0;65.7;604160.0;66.0;0.0;66.0;2718720.0;66.6;0.0;66.6;4002560.0;67.2;0.0;67.5;2869760.0;65.4;9968640.0;
65.7;0.0;66.0;566400.0;66.3;0.0;66.3;2643200.0;66.9;0.0;66.9;3813280.0;67.5;0.0;67.8;2643200.0;65.7;10006400.0;
66.0;0.0;66.3;679680.0;66.6;0.0;66.6;2605440.0;67.2;0.0;67.2;3925600.0;67.8;0.0;68.1;2718720.0;66.0;10006400.0;
66.3;0.0;66.6;641920.0;66.9;0.0;66.9;2492160.0;67.5;0.0;67.5;3851040.0;68.1;0.0;68.4;3134080.0;66.3;10006400.0;
66.6;0.0;66.9;641920.0;67.2;0.0;67.2;2718720.0;67.8;0.0;67.8;4266880.0;68.4;0.0;68.7;2945280.0;66.6;10006400.0;
66.9;0.0;67.2;679680.0;67.5;0.0;67.5;2529920.0;68.1;0.0;68.1;4531200.0;68.7;0.0;69.0;3247360.0;66.9;10005920.0;
67.2;0.0;67.5;717440.0;67.8;0.0;67.8;2416640.0;68.4;0.0;68.4;3813760.0;69.0;0.0;;;67.2;10004960.0;
67.5;0.0;67.8;679680.0;68.1;0.0;68.1;2227840.0;68.7;0.0;68.7;4153600.0;;;;;67.5;9968160.0;
67.8;0.0;68.1;528160.0;68.4;0.0;68.4;3058560.0;69.0;0.0;69.0;4455680.0;;;;;67.8;10006400.0;
68.1;0.0;68.4;0.0;68.7;0.0;68.7;2907520.0;;;;;;;;;68.1;10005920.0;
68.4;0.0;68.7;4293.33333333;69.0;0.0;69.0;2152320.0;;;;;;;;;68.4;10006400.0;
68.7;0.0;69.0;151040.0;;;;;;;;;;;;;68.7;10010693.3333;
69.0;0.0;;;;;;;;;;;;;;;69.0;10006400.0;


==> csv/RTTbbrbbrrtt1sec.csv <==
0.0;0.0;0.0;1.0
2.0;10.5710353491;2.0;203.857898712
2.1;8.10529008233;2.1;303.862094879
2.4;3.72090773149;2.4;204.581022263
2.5;3.55782864839;2.5;304.586172104
3.2;3.55106126863;3.2;203.012371063
3.3;3.83049261313;3.3;204.47576046
3.7;3.53660768839;3.7;202.927350998
3.8;3.42976163935;3.8;203.248466764
3.9;4.59368778354;3.9;201.426506042
4.0;4.07664417968;4.0;204.137420654
4.1;3.21768754;4.1;203.620804681
4.2;3.89187755622;4.2;202.396124601
4.3;4.05181364249;4.3;214.464211464
4.4;3.6937580351;4.4;240.321419456
4.5;4.09474508549;4.5;239.756464958
4.8;3.64892376823;4.8;238.74906853433333
5.1;3.50242704307;5.1;239.39750435199997
5.4;3.62451775663;5.4;238.41098566066668
5.7;3.9090413061633336;5.7;228.71152281233333
6.0;3.7636828184833333;6.0;233.98749683533333
6.3;4.036044270003333;6.3;245.31843844666665
6.6;4.1061112753266675;6.6;253.77522988733332
6.9;3.66413942526;6.9;266.91120911999997
7.2;4.056535455936667;7.2;267.102749654
7.5;4.241766436963333;7.5;267.9964815866667
7.8;3.9773045169733336;7.8;268.43100120533336
8.1;4.09870528103;8.1;262.8986244093333
8.4;3.75522148658;8.4;270.7946764673334
8.7;4.2472411752933334;8.7;267.82841183966667
9.0;5.0555898736366665;9.0;271.831486255
9.3;11.149146689896668;9.3;263.619697968
9.7;10.7364986916225;9.7;273.2798426475
10.0;13.791265818993333;10.0;273.4383411873333
10.3;11.149894980383332;10.3;279.9990192226667
10.6;7.41972035891;10.6;274.6984642375
10.9;19.101854215266666;10.9;285.521315688
11.2;32.00171894724333;11.2;285.28760420133335
11.5;7.760374861715;11.5;263.872995442
11.9;21.86731843192;11.9;274.42970432500005
12.1;7.92921923664;12.1;287.374433543
12.4;14.489954587106666;12.4;269.13932402533334
12.8;19.71654652306;12.8;274.87788651766664
13.0;9.92603666512;13.0;277.2985109155
13.3;12.075007928315;13.3;272.063432434
13.6;14.190262610296331;13.6;289.92198846699995
13.9;5.41438752999;13.9;262.59684056000003
14.2;42.57278490076667;14.2;288.96311450033335
14.5;10.916806239943334;14.5;288.04070306066666
14.8;8.666325179560001;14.8;265.1369355545
15.2;87.80368931658;15.2;277.315014542
15.4;5.171769529825;15.4;295.5828863065
15.7;15.391924900396667;15.7;276.09382109200004
16.1;6.397311809673333;16.1;273.4745077193333
16.3;10.77588611522;16.3;283.983792118
16.6;21.488561681443333;16.6;337.6434511106667
16.9;12.76042970882;16.9;298.6201898143333
17.2;5.54698202983;17.2;201.992988586
17.6;6.09074150174;17.6;269.647379045
17.8;28.998866047645;17.8;276.42922700400004
18.1;4.294392209554999;18.1;273.9530085455
18.4;8.16436467217;18.4;290.64611060733336
18.7;92.17112726392332;18.7;235.20423658266665
19.0;4.25748019936;19.0;257.69715084499995
19.3;3.9584119939533338;19.3;276.35124274533337
19.6;7.19123784632;19.6;264.3683228493333
19.9;13.593179895586665;19.9;269.52186677466665
20.2;7.64801513111;20.2;285.88895086533336
20.5;8.40266607421;20.5;270.695530247
20.8;14.961748292800001;20.8;265.4174555043333
21.1;13.685549682926665;21.1;272.036481343
21.4;12.985349649393335;21.4;268.41453514100004
21.7;18.821966623696664;21.7;262.664632783
22.0;28.561377462950002;22.0;267.53719246866666
22.3;16.6298733064;22.3;266.5458483556667
22.6;19.13873818091;22.6;266.42266895933335
22.9;12.334120071683332;22.9;274.7826118803334
23.2;14.777995700133333;23.2;270.16527099833337
23.5;12.689765187466667;23.5;262.07121755
23.8;8.634132005656667;23.8;273.5240774996667
24.1;17.6947659333;24.1;275.0283298946667
24.4;19.056127118016665;24.4;264.84011916766667
24.7;12.190917622533334;24.7;276.29257776699995
25.0;18.53332668042;25.0;273.09404151300004
25.3;16.438072317166668;25.3;264.24684007466664
25.6;12.1032866409;25.6;266.546757246
25.9;20.614381043633333;25.9;277.06919094433334
26.2;20.9384349977;26.2;268.220373359
26.5;12.90188530028;26.5;269.42901602433335
26.8;16.3704942195;26.8;272.970114765
27.1;17.754456712800003;27.1;272.703491763
27.4;11.80196860998;27.4;276.48875129366667
27.7;22.228920410766666;27.7;284.7897182136667
28.0;24.819441803999997;28.0;275.3227392086667
28.3;20.06895594158667;28.3;268.2561731516667
28.6;13.71264951723;28.6;282.7273151116667
28.9;17.09619115823333;28.9;277.271964517
29.2;34.45891814092334;29.2;260.3317274856667
29.5;13.516452316566665;29.5;268.3423154033333
29.8;19.190692669666664;29.8;264.73863965899994
30.1;12.621778112453335;30.1;265.67074227266664
30.4;31.860802820260005;30.4;276.67649025400004
30.7;18.6559111238;30.7;268.44561972233333
31.1;7.786171742715;31.1;252.5697544565
31.5;15.90564063425;31.5;254.6831853685
31.6;29.7656201181;31.6;251.546765947
31.9;13.777461439429999;31.9;262.54779762699997
32.2;11.353783792613333;32.2;265.7531211363333
32.5;22.486206057793336;32.5;261.932428106
32.8;3.61936729692;32.8;264.6103821666666
33.1;4.112535572790001;33.1;267.0736340583333
33.4;9.462642745996666;33.4;271.02552502266667
33.7;7.947524921646665;33.7;266.550435308
34.0;10.53870100134;34.0;269.7933570786667
34.3;9.955889871946667;34.3;267.85833159633336
34.6;8.56647296723;34.6;277.115601015
34.9;17.59346337143;34.9;273.897136761
35.2;16.1353965421;35.2;272.6926722736667
35.5;14.440647734379999;35.5;274.240187671
35.8;14.245766803733332;35.8;278.73705032233335
36.1;12.961111463806667;36.1;276.3887454553333
36.4;17.570012742863334;36.4;273.56355724433337
36.7;28.428135606346668;36.7;274.1040065526667
37.0;20.320838952433334;37.0;260.26811303166664
37.2;9.367640871385;37.2;282.25549137400003
37.5;26.9807751792;37.5;272.827700709
37.8;32.31015798657666;37.8;262.00685101766663
38.1;13.815771077236667;38.1;270.4139181553333
38.4;15.54552590653;38.4;272.8251781533333
38.7;20.835277318573333;38.7;265.4397697896666
39.0;14.165170211046666;39.0;276.4362115803333
39.3;25.130272719486666;39.3;277.47233987966666
39.6;19.26657729456667;39.6;268.7938451116666
39.9;12.983954968569998;39.9;285.78824489433333
40.2;16.496121150773334;40.2;279.4310016726667
40.5;20.468459601466666;40.5;280.3150157013333
40.8;10.678940377990001;40.8;281.29275473433336
41.1;28.59955154838667;41.1;276.31605452499997
41.4;22.363361548733334;41.4;273.0297145746667
41.7;10.993410268026665;41.7;276.35984089433333
42.0;34.4282076145;42.0;274.85707623633334
42.3;20.281916606906666;42.3;273.47050569766674
42.6;21.055925621423334;42.6;265.911231905
42.9;33.874118233033336;42.9;281.2614767633333
43.2;12.683857510426668;43.2;279.015313337
43.5;20.837405615206666;43.5;275.09319773066665
43.8;28.97634970846667;43.8;274.573495122
44.1;11.474917195213335;44.1;284.092457153
44.4;20.44726204617;44.4;265.0086043763333
44.7;10.305633217786665;44.7;275.3034645166667
45.0;23.140923342860003;45.0;273.94118067
45.3;28.53585291206667;45.3;268.19124141699996
45.6;10.616780968706665;45.6;269.481178727
45.9;24.16296868516333;45.9;268.00316377166666
46.2;25.8915997731;46.2;284.6396303953333
46.5;11.191550046166668;46.5;276.6136276173333
46.8;21.455845231866665;46.8;267.6907864483333
47.1;22.72845522765;47.1;282.5477390543333
47.4;11.267602648023333;47.4;288.23182318433334
47.7;14.018062819413332;47.7;281.84472280433334
48.0;30.842159275266667;48.0;278.7508965573333
48.3;10.940497252759998;48.3;267.04094867566664
48.6;26.641546739826666;48.6;271.7056387666667
48.9;13.17147257365;48.9;270.3002888646667
49.2;21.116773423549997;49.2;266.50744307866665
49.5;38.357558624733336;49.5;285.33616650433333
49.8;13.386050541903336;49.8;282.46951985666664
50.1;21.950138594573332;50.1;266.20329065233335
50.4;19.72116464512;50.4;276.9128089913333
50.7;12.225504159023332;50.7;284.95561548333336
51.0;17.098615600456665;51.0;288.242561523
51.3;17.178917576943334;51.3;280.268265959
51.6;22.08955783044333;51.6;277.53460105066665
51.9;28.7079059772;51.9;270.7189087223333
52.2;13.29342502428;52.2;288.49078362433335
52.5;22.391804942376666;52.5;275.29129319833334
52.8;37.25514306783334;52.8;255.148400916
53.2;7.69188457223;53.2;255.806097399
53.4;40.7298771111;53.4;306.75303936
53.7;30.1680106383;53.7;206.605664615
54.0;12.20927898336;54.0;258.012331872
54.3;23.025326582766667;54.3;262.28886945566666
54.6;16.133964927803333;54.6;256.5745640966666
54.9;29.270229114853336;54.9;258.2094325036667
55.2;13.53739208202;55.2;257.3949976503333
55.5;3.8092802802766665;55.5;256.547712794
55.8;4.449265976943334;55.8;261.448774812
56.1;9.329205817353333;56.1;266.33511318566667
56.4;8.471123375863334;56.4;278.29007219166664
56.7;14.024305706436666;56.7;267.75526823466663
57.0;9.723035980806667;57.0;262.80113321233335
57.3;10.27358365981;57.3;271.54271273433335
57.6;6.537600211673333;57.6;268.19900601666666
57.9;8.17009991139;57.9;270.2382820046667
58.2;10.728020443863334;58.2;268.049609387
58.5;19.363338373046666;58.5;263.08240944766663
58.8;21.480163007420003;58.8;264.26711834766667
59.1;11.715158665616665;59.1;269.5726448373333
59.4;17.315985993466665;59.4;268.6847196123333
59.7;16.689688971483335;59.7;268.37944854333335
60.0;12.832185686393336;60.0;267.46018671666667
60.3;14.638914739066665;60.3;259.1538868073333
60.6;12.1061875404;60.6;248.35441554333337
60.9;12.347916418766667;60.9;253.90040388100002
61.2;15.6792987387;61.2;252.41946912233334
61.5;12.567403958080002;61.5;247.63748239699999
61.8;11.253167177546667;61.8;255.2726313223333
62.1;18.335395945796666;62.1;248.28628585600003
62.4;14.499913803486669;62.4;252.51143851566667
62.7;10.13731342468;62.7;252.811016881


==> csv/RTTbbrbbrthroughput1sec.csv <==
0.0;0.0;0.0;1.0
1.8;7840.0;1.8;7840.0
1.9;47134320.0;1.9;0.0
2.0;70628000.0;2.0;0.0
2.1;68868800.0;2.1;0.0
2.2;66262720.0;2.2;17360.0
2.3;69715680.0;2.3;0.0
2.4;66508800.0;2.4;0.0
2.5;72958560.0;2.5;0.0
2.7;67630880.0;2.7;0.0
3.0;66972160.0;3.0;246080.0
3.3;67155413.33333333;3.3;205066.66666666666
3.6;68149333.33333333;3.6;820266.6666666666
3.9;71780960.0;3.9;656213.3333333334
4.2;67746400.0;4.2;1459680.0
4.5;66979360.0;4.5;2173920.0
4.8;67650186.66666667;4.8;4106560.0
5.1;68554880.0;5.1;6306880.0
5.4;67415893.33333333;5.4;10806560.0
5.7;72311733.33333333;5.7;18843413.333333332
6.0;65423040.0;6.0;30000106.666666668
6.3;60975946.666666664;6.3;48177013.333333336
6.6;64523146.666666664;6.6;65010080.0
6.9;63485173.333333336;6.9;64350613.333333336
7.2;59638880.0;7.2;57846933.333333336
7.5;51830666.666666664;7.5;54023573.333333336
7.8;44369973.333333336;7.8;69490346.66666667
8.1;28691146.666666668;8.1;49826453.333333336
8.4;16153973.333333334;8.4;55472746.666666664
8.7;20615466.666666668;8.7;66412800.0
9.0;26811946.666666668;9.0;59866613.333333336
9.3;27654026.666666668;9.3;46945493.333333336
9.7;21810080.0;9.7;61112880.0
10.0;21797866.666666668;10.0;71105973.33333333
10.3;31977866.666666668;10.3;47814186.666666664
10.6;26208746.666666668;10.6;6864693.333333333
10.9;17954186.666666668;10.9;25931466.666666668
11.2;32262560.0;11.2;37086400.0
11.5;30687040.0;11.5;48851733.333333336
11.8;18342720.0;11.8;79319520.0
12.1;22536373.333333332;12.1;30462986.666666668
12.4;41013.333333333336;12.4;62499093.333333336
12.7;2593866.6666666665;12.7;65800000.0
13.0;42597013.333333336;13.0;30665653.333333332
13.3;33210880.0;13.3;76045226.66666667
13.6;11169120.0;13.6;52924693.333333336
13.9;44534453.333333336;13.9;32915520.0
14.2;22005546.666666668;14.2;85005706.66666667
14.5;21901706.666666668;14.5;41798773.333333336
14.8;43390880.0;14.8;42785706.666666664
15.1;13910240.0;15.1;85074240.0
15.4;28744586.666666668;15.4;31983093.333333332
15.7;40082773.333333336;15.7;40630986.666666664
16.0;7646346.666666667;16.0;73897973.33333333
16.3;36847093.333333336;16.3;32016906.666666668
16.6;37358453.333333336;16.6;64222986.666666664
16.9;8194133.333333333;16.9;0.0
17.2;46904053.333333336;17.2;164053.33333333334
17.5;0.0;17.5;63912053.333333336
17.8;4321440.0;17.8;31860053.333333332
18.1;44619093.333333336;18.1;76045226.66666667
18.4;21510773.333333332;18.4;29359360.0
18.7;67234826.66666667;18.7;58033493.333333336
19.0;64624160.0;19.0;60528960.0
19.3;24497973.333333332;19.3;59730506.666666664
19.6;44956800.0;19.6;59612266.666666664
19.9;12580800.0;19.9;60729440.0
20.2;44937173.333333336;20.2;60500373.333333336
20.5;19787146.666666668;20.5;52774186.666666664
20.8;22207786.666666668;20.8;34131466.666666664
21.1;24208266.666666668;21.1;69008000.0
21.4;22837813.333333332;21.4;56038880.0
21.7;22487893.333333332;21.7;59892160.0
22.0;22871626.666666668;22.0;61993866.666666664
22.3;25972053.333333332;22.3;56456213.333333336
22.6;12443146.666666666;22.6;52467893.333333336
22.9;14214133.333333334;22.9;70151786.66666667
23.2;26838346.666666668;23.2;54590986.666666664
23.5;23609866.666666668;23.5;58425066.666666664
23.8;19302613.333333332;23.8;59400000.0
24.1;20240906.666666668;24.1;62466826.666666664
24.4;27962720.0;24.4;54454880.0
24.7;15620800.0;24.7;57992053.333333336
25.0;28947253.333333332;25.0;65686986.666666664
25.3;20238933.333333332;25.3;50911573.333333336
25.6;22963253.333333332;25.6;61762186.666666664
25.9;19211200.0;25.9;23764320.0
26.2;27460746.666666668;26.2;52897226.666666664
26.5;22203200.0;26.5;56084693.333333336
26.8;21071626.666666668;26.8;66187466.666666664
27.1;26087893.333333332;27.1;57957120.0
27.4;17669280.0;27.4;48122240.0
27.7;2243946.6666666665;27.7;66243093.333333336
28.0;31176800.0;28.0;55918240.0
28.3;23696693.333333332;28.3;52291840.0
28.6;17560853.333333332;28.6;68288960.0
28.9;23745120.0;28.9;46216000.0
29.2;31878826.666666668;29.2;60357706.666666664
29.5;16552320.0;29.5;59091093.333333336
29.8;26155306.666666668;29.8;53155520.0
30.1;26384800.0;30.1;67203200.0
30.4;15244480.0;30.4;62905973.333333336
30.7;31188800.0;30.7;3558986.6666666665
31.0;21510560.0;31.0;161653.33333333334
31.3;23853546.666666668;31.3;17022666.666666668
31.6;25856213.333333332;31.6;64205973.333333336
31.9;15111626.666666666;31.9;59988800.0
32.2;21156053.333333332;32.2;57703840.0
32.5;63451360.0;32.5;65574666.666666664
32.8;43284640.0;32.8;56378986.666666664
33.1;58357866.666666664;33.1;59214133.333333336
33.4;16286186.666666666;33.4;63099040.0
33.7;20033866.666666668;33.7;56786933.333333336
34.0;24193653.333333332;34.0;55644266.666666664
34.3;15533760.0;34.3;62304960.0
34.6;23052480.0;34.6;63782080.0
34.9;21720640.0;34.9;54197866.666666664
35.2;19821600.0;35.2;52465493.333333336
35.5;24780053.333333332;35.5;67879040.0
35.8;25588320.0;35.8;60924906.666666664
36.1;20808533.333333332;36.1;49912426.666666664
36.4;21575786.666666668;36.4;57776053.333333336
36.7;30570986.666666668;36.7;65769920.0
37.0;25639146.666666668;37.0;49406080.0
37.2;12446640.0;37.2;73258320.0
37.5;28517706.666666668;37.5;54388320.0
37.8;26806933.333333332;37.8;56243946.666666664
38.1;17565653.333333332;38.1;64433280.0
38.4;28952053.333333332;38.4;55474293.333333336
38.7;27772266.666666668;38.7;56504640.0
39.0;14062293.333333334;39.0;69353120.0
39.3;26251946.666666668;39.3;48699946.666666664
39.6;26647680.0;39.6;55305226.666666664
39.9;18096426.666666668;39.9;65077493.333333336
40.2;26051680.0;40.2;46404266.666666664
40.5;25955253.333333332;40.5;55550240.0
40.8;17034880.0;40.8;0.0
41.1;32144320.0;41.1;33982720.0
41.4;27446346.666666668;41.4;70735786.66666667
41.7;17838346.666666668;41.7;47945973.333333336
42.0;29123306.666666668;42.0;52204800.0
42.3;19614346.666666668;42.3;67888426.66666667
42.6;0.0;42.6;46390560.0
42.9;31391466.666666668;42.9;59749706.666666664
43.2;14132106.666666666;43.2;55874826.666666664
43.5;33367520.0;43.5;52270026.666666664
43.8;26449813.333333332;43.8;68308160.0
44.1;15507360.0;44.1;48578400.0
44.4;31133173.333333332;44.4;54716640.0
44.7;24263893.333333332;44.7;69630613.33333333
45.0;23392800.0;45.0;49190986.666666664
45.3;28360853.333333332;45.3;53066293.333333336
45.6;14998400.0;45.6;75978933.33333333
45.9;28821813.333333332;45.9;25635466.666666668
46.2;26543840.0;46.2;51271093.333333336
46.5;17440213.333333332;46.5;67741386.66666667
46.8;30807466.666666668;46.8;46749173.333333336
47.1;27637013.333333332;47.1;58782400.0
47.4;8674080.0;47.4;53541440.0
47.7;22456693.333333332;47.7;44739306.666666664
48.0;28150986.666666668;48.0;71932373.33333333
48.3;18132640.0;48.3;50498826.666666664
48.6;31398666.666666668;48.6;54053226.666666664
48.9;23076693.333333332;48.9;70168586.66666667
49.2;28833813.333333332;49.2;51456960.0
49.5;31374666.666666668;49.5;52467680.0
49.8;14933173.333333334;49.8;65118506.666666664
50.1;30103040.0;50.1;47557653.333333336
50.4;30054826.666666668;50.4;61441280.0
50.7;13791786.666666666;50.7;34209600.0
51.0;27448746.666666668;51.0;11099093.333333334
51.3;28276426.666666668;51.3;76265813.33333333
51.6;19751786.666666668;51.6;45352320.0
51.9;31295040.0;51.9;51261493.333333336
52.2;20468426.666666668;52.2;73102773.33333333
52.5;26879360.0;52.5;39230880.0
52.8;21908906.666666668;52.8;23899360.0
53.1;11137706.666666666;53.1;159253.33333333334
53.4;34542720.0;53.4;0.0
53.7;29897973.333333332;53.7;64966240.0
54.0;13070560.0;54.0;59648266.666666664
54.3;38410400.0;54.3;60820853.333333336
54.6;51630826.666666664;54.6;57783040.0
54.9;71039893.33333333;54.9;63626986.666666664
55.2;69278720.0;55.2;58033920.0
55.5;19273600.0;55.5;62303253.333333336
55.8;14100480.0;55.8;0.0
56.1;20082080.0;56.1;54907093.333333336
56.4;18933280.0;56.4;61793600.0
56.7;16986026.666666668;56.7;59496426.666666664
57.0;13945813.333333334;57.0;54577920.0
57.3;16172960.0;57.3;67821013.33333333
57.6;159253.33333333334;57.6;58784800.0
57.9;21160640.0;57.9;58526506.666666664
58.2;21378133.333333332;58.2;64454666.666666664
58.5;23749706.666666668;58.5;56141440.0
58.8;27533173.333333332;58.8;58108960.0
59.1;19261813.333333332;59.1;64177386.666666664
59.4;20685493.333333332;59.4;59679893.333333336
59.7;23165920.0;59.7;56564853.333333336
60.0;22726773.333333332;60.0;59216746.666666664
60.3;27801066.666666668;60.3;60156160.0
60.6;20936373.333333332;60.6;60612320.0
60.9;21964320.0;60.9;38671093.333333336
61.2;22673760.0;61.2;54702026.666666664
61.5;25619733.333333332;61.5;66339520.0
61.8;24181866.666666668;61.8;63810666.666666664
62.1;8968586.666666666;62.1;55738293.333333336
62.4;0.0;62.4;70318240.0
62.7;0.0;62.7;32741226.666666668


==> csv/RTTcubiccubicrtt.csv <==
0;0;1;1;
0.3;7.85748589303;2.4;337.88394928;
0.6;13.5657790807;2.7;326.471805573;
0.9;22.8900778701;3.0;426.863908768;
1.2;39.3395706468;4.5;419.693810599;
1.5;48.1190248192;4.8;505.091110865;
1.8;66.246979651;5.1;439.139676094;
2.1;82.3592216471;5.4;536.124211091;
2.4;93.8697886784;6.0;517.721639361;
2.7;114.295987119;6.6;505.745335988;
3.0;127.206071672;7.2;487.595272064;
3.3;141.334294217;7.5;587.158479189;
3.6;154.05267025;8.1;543.965059778;
4.2;186.251579206;8.7;546.033873558;
4.5;200.080613327;9.0;594.017982483;
4.8;215.666281398;9.3;508.291063887;
5.1;228.133730492;9.6;588.069171617;
5.4;238.517273809;10.2;557.5517695;
5.7;248.601926884;10.8;500.172066192;
6.0;260.138064104;11.1;582.994222641;
6.3;267.847438908;11.4;502.770807062;
6.6;269.430035688;11.7;583.70671053;
6.9;275.742060947;12.3;545.464717425;
7.2;278.528500234;12.6;611.906981468;
7.5;284.880438859;12.9;522.862760388;
7.8;282.464637273;13.2;586.205920087;
8.1;282.024132894;13.5;511.298766007;
8.4;288.567621226;13.8;573.652864889;
8.7;276.417579313;14.1;628.477009137;
9.0;277.870470859;14.4;537.31958097;
9.3;271.714797073;14.7;530.502449898;
9.6;275.364282992;15.0;473.239774852;
9.9;279.379734836;15.3;558.413219846;
10.2;288.506125907;15.9;555.587592378;
10.5;295.202065974;16.2;609.650802612;
10.8;278.5707966;16.5;505.422045523;
11.1;295.936572927;16.8;597.028245141;
11.4;285.237923107;17.1;481.857369023;
11.7;295.598787372;17.4;541.171531776;
12.0;288.001686411;17.7;600.248098373;
12.3;287.338540858;18.0;519.193274192;
12.6;301.500291359;18.3;594.457120895;
12.9;285.670791435;18.6;505.797263524;
13.2;306.261086386;18.9;556.430987959;
13.5;296.85745328;19.2;464.327833232;
13.8;293.44092039;19.5;549.012336277;
14.1;304.733629996;19.8;689.383983612;
14.4;265.586732467;20.1;520.892290438;
14.7;321.911185642;20.4;598.25410514;
15.0;312.93614628;20.7;493.226194259;
15.3;299.453880696;21.0;570.934040206;
15.6;326.927580169;21.3;825.826048851;
15.9;286.426048991;21.6;540.691890174;
16.2;365.17440176;21.9;591.014421114;
16.5;301.110939304;22.2;519.853578015;
16.8;344.526674594;22.5;589.163392116;
17.1;347.966386734;22.8;836.926579475;
17.4;281.57988113;23.1;571.048869916;
17.7;390.04947759;23.4;589.438433741;
18.0;278.73081946;23.7;689.792788197;
18.3;402.129490007;24.0;563.756463333;
18.6;334.15153758;24.6;579.731716507;
18.9;295.308516462;24.9;559.351064703;
19.2;412.201446509;25.5;595.28890432;
19.5;268.145832967;25.8;602.870499215;
19.8;442.150245281;26.1;682.131618098;
20.1;320.108873805;26.4;555.552470739;
20.4;488.91178915;27.0;549.324402929;
20.7;408.140342762;27.3;621.084626909;
21.0;289.05018224;27.6;710.676853473;
21.3;501.981799796;27.9;600.036502654;
21.6;306.308595034;28.2;720.715496275;
21.9;550.998499306;28.5;687.141845644;
22.2;469.694215074;28.8;574.994731286;
22.5;293.725359756;29.1;754.843284444;
22.8;528.945764543;29.4;618.625548021;
23.1;399.375140667;29.7;586.735359075;
23.4;516.978384066;30.0;756.166473031;
23.7;500.384928764;30.3;594.711104903;
24.0;282.676713472;30.6;582.549787319;
24.3;534.938679745;30.9;787.934112549;
24.6;462.257835935;31.2;604.195034853;
24.9;279.207349379;31.5;629.879071977;
25.2;519.943681422;31.8;714.992283256;
25.5;392.380557958;32.1;575.623927789;
25.8;528.477631363;32.4;800.698518753;
26.1;506.197301049;32.7;573.588157146;
26.4;280.816283801;33.0;587.225977249;
26.7;522.315810954;33.3;752.276976903;
27.0;441.51117146;33.6;569.402905398;
27.3;504.446573674;34.2;782.032964504;
27.6;507.895797726;34.5;507.977539493;
27.9;304.398317186;34.8;604.92549404;
28.2;435.50037706;35.1;740.059194142;
28.5;448.438888785;35.4;546.229462809;
28.8;292.944596278;36.0;563.6569819;
29.1;484.971438503;36.3;589.044117928;
29.4;461.029477007;36.6;782.505949338;
29.7;297.28233655;36.9;594.181953661;
30.0;495.95091241;37.5;685.782161749;
30.3;449.65182371;37.8;575.116224126;
30.6;298.280586639;38.4;557.226401885;
30.9;517.384732864;38.7;570.011183889;
31.2;391.89452715;39.3;574.27100529;
31.5;248.270624025;39.6;586.514431855;
31.8;519.679726718;39.9;621.634024969;
32.1;288.315488937;40.2;555.747385256;
32.4;514.281792864;40.8;579.109067948;
32.7;436.306676427;41.1;641.752829198;
33.0;287.618242184;41.4;774.132010701;
33.3;486.474352392;41.7;548.09956256;
33.6;499.846221017;42.0;664.892493815;
34.2;508.238744351;42.3;614.861555067;
34.5;300.070604418;42.6;574.471892678;
34.8;465.168900686;43.2;574.356112795;
35.1;480.63857868;43.5;579.571148974;
35.4;273.202999993;43.8;776.808208889;
35.7;523.539439091;44.1;605.836406892;
36.0;460.806650639;44.7;730.97645341;
36.3;306.238902794;45.0;544.557798122;
36.6;485.793552399;45.6;562.539941929;
36.9;390.97362925;45.9;583.157655042;
37.2;506.189111401;46.5;570.914241246;
37.5;481.359604115;46.8;596.363651341;
37.8;286.355262814;47.1;631.078237245;
38.1;554.242925167;47.4;547.539108127;
38.4;460.529068574;48.0;569.906745916;
38.7;300.483282498;48.3;608.771633595;
39.0;538.8064561;48.6;652.151473905;
39.3;379.026611366;48.9;558.935375434;
39.9;523.819457674;49.5;558.547155798;
40.2;276.97562042;49.8;576.536020018;
40.5;483.215077509;50.1;521.355212893;
40.8;424.147022106;50.4;579.862747021;
41.1;303.734303529;51.0;609.476994624;
41.4;488.902425385;51.3;589.086067292;
41.7;286.192760212;51.9;581.702700837;
42.0;557.513244947;52.2;597.917949452;
42.3;496.189520413;52.5;688.044478099;
42.6;283.296815374;52.8;567.009586828;
42.9;496.933607617;53.4;530.661003019;
43.2;473.950586368;53.7;572.038926079;
43.5;289.874580052;54.0;807.203148093;
43.8;503.968858882;54.3;563.929614193;
44.1;393.049724071;54.6;579.523341996;
44.4;258.557264676;54.9;595.004214448;
44.7;494.932638717;55.2;561.985619418;
45.0;265.781520908;55.8;565.075919742;
45.3;517.983339955;56.1;593.94934729;
45.6;423.042263886;56.7;568.080993379;
45.9;312.377900057;57.0;584.156751633;
46.2;531.556099969;57.3;626.960367846;
46.5;292.500840945;57.6;569.748858832;
46.8;544.290196586;58.2;596.363524115;
47.1;510.929288026;58.5;569.074122042;
47.4;268.665724709;59.1;561.990994441;
47.7;509.233484607;59.4;576.942260568;
48.0;385.306005734;59.7;783.405801228;
48.3;534.863027243;60.0;575.35825118;
48.6;500.789546138;60.3;593.154096603;
48.9;300.495275839;60.6;330.934565028;
49.2;501.249057167;60.9;247.386320187;
49.5;376.878217021;61.2;277.229791155;
49.8;546.873214082;61.5;268.986030492;
50.1;470.132346054;61.8;263.633223272;
50.4;269.515879825;62.1;277.867709462;
50.7;544.679749078;62.4;274.672261588;
51.0;470.263892433;62.7;283.355701614;
51.3;268.624090616;63.0;270.505240957;
51.6;521.482783596;;;
51.9;387.242617961;;;
52.5;506.649417276;;;
52.8;269.622345742;;;
53.1;521.186543071;;;
53.4;413.1834895;;;
53.7;309.917816328;;;
54.0;537.753444359;;;
54.3;279.439593283;;;
54.6;553.039910009;;;
54.9;506.240497643;;;
55.2;276.508683694;;;
55.5;533.511257403;;;
55.8;425.837051705;;;
56.1;296.187593295;;;
56.4;531.90105605;;;
56.7;279.245933657;;;
57.0;539.914390375;;;
57.3;517.238652035;;;
57.6;285.489302505;;;
57.9;536.777685593;;;
58.2;455.480960258;;;
58.5;285.101397883;;;
58.8;543.445184075;;;
59.1;449.21677092;;;
59.4;306.911407547;;;
59.7;534.480576301;;;
60.0;266.154078712;;;
60.3;539.620614969;;;
60.6;447.383560747;;;


==> csv/RTTcubiccubicrtt1sec.csv <==
0.0;0.0;0.0;1.0
2.4;7.85748589303;2.4;337.88394928
2.7;13.5657790807;2.7;326.471805573
3.0;22.8900778701;3.0;426.863908768
4.5;39.3395706468;4.5;419.693810599
4.8;48.1190248192;4.8;505.091110865
5.1;66.246979651;5.1;439.139676094
5.4;82.3592216471;5.4;536.124211091
6.0;93.8697886784;6.0;517.721639361
6.6;114.295987119;6.6;505.745335988
7.2;127.206071672;7.2;487.595272064
7.5;141.334294217;7.5;587.158479189
8.1;154.05267025;8.1;543.965059778
8.7;186.251579206;8.7;546.033873558
9.0;200.080613327;9.0;594.017982483
9.3;215.666281398;9.3;508.291063887
9.6;228.133730492;9.6;588.069171617
10.2;238.517273809;10.2;557.5517695
10.8;248.601926884;10.8;500.172066192
11.1;260.138064104;11.1;582.994222641
11.4;267.847438908;11.4;502.770807062
11.7;269.430035688;11.7;583.70671053
12.3;275.742060947;12.3;545.464717425
12.6;278.528500234;12.6;611.906981468
12.9;284.880438859;12.9;522.862760388
13.2;282.464637273;13.2;586.205920087
13.5;282.024132894;13.5;511.298766007
13.8;288.567621226;13.8;573.652864889
14.1;276.417579313;14.1;628.477009137
14.7;274.79263396600004;14.7;533.911015434
15.0;275.364282992;15.0;473.239774852
15.9;283.9429303715;15.9;557.000406112
16.2;295.202065974;16.2;609.650802612
16.5;278.5707966;16.5;505.422045523
17.1;290.587248017;17.1;539.442807082
17.7;291.8002368915;17.7;570.7098150745
18.0;287.338540858;18.0;519.193274192
18.6;293.58554139700004;18.6;550.1271922095
19.2;301.55926983300003;19.2;510.3794105955
19.5;293.44092039;19.5;549.012336277
20.1;285.1601812315;20.1;605.138137025
20.7;317.423665961;20.7;545.7401496995
21.0;299.453880696;21.0;570.934040206
21.6;306.67681458000004;21.6;683.2589695125
22.2;333.142670532;22.2;555.4339995645
22.5;344.526674594;22.5;589.163392116
23.1;314.773133932;23.1;703.9877246955
23.7;334.390148525;23.7;639.615610969
24.0;402.129490007;24.0;563.756463333
24.6;334.15153758;24.6;579.731716507
25.5;353.7549814855;25.5;577.3199845115
25.8;268.145832967;25.8;602.870499215
26.1;442.150245281;26.1;682.131618098
27.0;404.5103314775;27.0;552.438436834
27.3;408.140342762;27.3;621.084626909
27.6;289.05018224;27.6;710.676853473
28.2;404.145197415;28.2;660.3759994645
28.5;550.998499306;28.5;687.141845644
29.1;381.709787415;29.1;664.919007865
29.7;464.160452605;29.7;602.6804535480001
30.0;516.978384066;30.0;756.166473031
30.6;391.530821118;30.6;588.630446111
31.2;498.59825784;31.2;696.064573701
31.5;279.207349379;31.5;629.879071977
32.1;456.16211969000005;32.1;645.3081055225
32.7;517.337466206;32.7;687.1433379494999
33.0;280.816283801;33.0;587.225977249
33.6;481.913491207;33.6;660.8399411505
34.2;504.446573674;34.2;782.032964504
34.5;507.895797726;34.5;507.977539493
35.1;369.949347123;35.1;672.492344091
36.0;370.69174253150004;36.0;554.9432223545
36.3;484.971438503;36.3;589.044117928
36.6;461.029477007;36.6;782.505949338
37.5;396.61662448000004;37.5;639.982057705
37.8;449.65182371;37.8;575.116224126
38.4;298.280586639;38.4;557.226401885
38.7;517.384732864;38.7;570.011183889
39.3;391.89452715;39.3;574.27100529
39.6;248.270624025;39.6;586.514431855
40.2;403.9976078275;40.2;588.6907051125
40.8;514.281792864;40.8;579.109067948
41.1;436.306676427;41.1;641.752829198
41.7;387.046297288;41.7;661.1157866305
42.0;499.846221017;42.0;664.892493815
42.6;404.1546743845;42.6;594.6667238725
43.2;465.168900686;43.2;574.356112795
43.5;480.63857868;43.5;579.571148974
44.1;398.37121954199995;44.1;691.3223078905
44.7;460.806650639;44.7;730.97645341
45.0;306.238902794;45.0;544.557798122
45.6;485.793552399;45.6;562.539941929
46.5;448.58137032549996;46.5;577.035948144
46.8;481.359604115;46.8;596.363651341
47.1;286.355262814;47.1;631.078237245
48.0;507.3859968705;48.0;558.7229270215
48.3;300.483282498;48.3;608.771633595
48.6;538.8064561;48.6;652.151473905
49.5;451.42303452;49.5;558.741265616
49.8;276.97562042;49.8;576.536020018
50.1;483.215077509;50.1;521.355212893
51.0;363.94066281749997;51.0;594.6698708225
51.3;488.902425385;51.3;589.086067292
51.9;286.192760212;51.9;581.702700837
52.2;557.513244947;52.2;597.917949452
52.5;496.189520413;52.5;688.044478099
53.4;390.11521149550003;53.4;548.8352949235
53.7;473.950586368;53.7;572.038926079
54.0;289.874580052;54.0;807.203148093
54.6;448.50929147650004;54.6;571.7264780945
55.2;376.7449516965;55.2;578.494916933
55.8;265.781520908;55.8;565.075919742
56.1;517.983339955;56.1;593.94934729
56.7;423.042263886;56.7;568.080993379
57.0;312.377900057;57.0;584.156751633
57.6;412.028470457;57.6;598.354613339
58.2;544.290196586;58.2;596.363524115
58.5;510.929288026;58.5;569.074122042
59.1;268.665724709;59.1;561.990994441
59.7;447.26974517049996;59.7;680.174030898
60.0;534.863027243;60.0;575.35825118
60.6;400.6424109885;60.6;462.04433081549996
61.2;439.063637094;61.2;262.308055671
61.5;546.873214082;61.5;268.986030492
62.1;369.82411293949997;62.1;270.750466367
62.7;507.4718207555;62.7;279.013981601
63.0;268.624090616;63.0;270.505240957


==> csv/RTTcubiccubicthroughput.csv <==
0;0;1;1;2;2;
0;2613.33333333;2.1;2613.33333333;0;2613.33333333;
0.3;61766640.0;2.4;5786.66666667;0.3;61766640.0;
0.6;84346026.6667;2.7;0.0;0.6;84346026.6667;
0.9;87161973.3333;3.0;0.0;0.9;87161973.3333;
1.2;86814453.3333;3.3;0.0;1.2;86814453.3333;
1.5;89944106.6667;3.6;400533.333333;1.5;89944106.6667;
1.8;88040266.6667;3.9;0.0;1.8;88040266.6667;
2.1;88720693.3333;4.2;805866.666667;2.1;88723306.6667;
2.4;90764373.3333;4.5;0.0;2.4;90770160.0;
2.7;86546560.0;4.8;1322240.0;2.7;86546560.0;
3.0;86821653.3333;5.1;0.0;3.0;86821653.3333;
3.3;86384906.6667;5.4;1394666.66667;3.3;86384906.6667;
3.6;85074666.6667;5.7;0.0;3.6;85475200.0;
3.9;88353973.3333;6.0;1435680.0;3.9;88353973.3333;
4.2;88283946.6667;6.3;0.0;4.2;89089813.3333;
4.5;84309813.3333;6.6;0.0;4.5;84309813.3333;
4.8;78863786.6667;6.9;1558720.0;4.8;80186026.6667;
5.1;796266.666667;7.2;0.0;5.1;796266.666667;
5.4;86401920.0;7.5;1833813.33333;5.4;87796586.6667;
5.7;87084746.6667;7.8;0.0;5.7;87084746.6667;
6.0;86761973.3333;8.1;2031680.0;6.0;88197653.3333;
6.3;86568640.0;8.4;79626.6666667;6.3;86568640.0;
6.6;89464213.3333;8.7;0.0;6.6;89464213.3333;
6.9;87434933.3333;9.0;2673493.33333;6.9;88993653.3333;
7.2;85603840.0;9.3;0.0;7.2;85603840.0;
7.5;85388586.6667;9.6;4000533.33333;7.5;87222400.0;
7.8;87840000.0;9.9;0.0;7.8;87840000.0;
8.1;84023573.3333;10.2;3315306.66667;8.1;86055253.3333;
8.4;86259466.6667;10.5;1274026.66667;8.4;86339093.3333;
8.7;86701226.6667;10.8;0.0;8.7;86701226.6667;
9.0;85962773.3333;11.1;5870560.0;9.0;88636266.6667;
9.3;88264746.6667;11.4;0.0;9.3;88264746.6667;
9.6;86894346.6667;11.7;5629280.0;9.6;90894880.0;
9.9;89145706.6667;12.0;1672160.0;9.9;89145706.6667;
10.2;76224373.3333;12.3;4755786.66667;10.2;79539680.0;
10.5;86812320.0;12.6;4384266.66667;10.5;88086346.6667;
10.8;89724693.3333;12.9;0.0;10.8;89724693.3333;
11.1;78082400.0;13.2;8976000.0;11.1;83952960.0;
11.4;87468746.6667;13.5;2473226.66667;11.4;87468746.6667;
11.7;79662720.0;13.8;10850826.6667;11.7;85292000.0;
12.0;88793386.6667;14.1;3431146.66667;12.0;90465546.6667;
12.3;79768960.0;14.4;0.0;12.3;84524746.6667;
12.6;84001173.3333;14.7;17387413.3333;12.6;88385440.0;
12.9;84879466.6667;15.0;0.0;12.9;84879466.6667;
13.2;78164426.6667;15.3;5346986.66667;13.2;87140426.6667;
13.5;82756160.0;15.6;1240213.33333;13.5;85229386.6667;
13.8;73734346.6667;15.9;0.0;13.8;84585173.3333;
14.1;84503146.6667;16.2;24865120.0;14.1;87934293.3333;
14.4;86095680.0;16.5;41013.3333333;14.4;86095680.0;
14.7;75259200.0;16.8;30284533.3333;14.7;92646613.3333;
15.0;44948693.3333;17.1;79626.6666667;15.0;44948693.3333;
15.3;13109386.6667;17.4;25596160.0;15.3;18456373.3333;
15.6;84015520.0;17.7;10040160.0;15.6;85255733.3333;
15.9;84846453.3333;18.0;120640.0;15.9;84846453.3333;
16.2;63225760.0;18.3;41425066.6667;16.2;88090880.0;
16.5;82780426.6667;18.6;41013.3333333;16.5;82821440.0;
16.8;61341333.3333;18.9;47855413.3333;16.8;91625866.6667;
17.1;86680266.6667;19.2;123040.0;17.1;86759893.3333;
17.4;64924533.3333;19.5;22000960.0;17.4;90520693.3333;
17.7;74677653.3333;19.8;31153226.6667;17.7;84717813.3333;
18.0;87509493.3333;20.1;0.0;18.0;87630133.3333;
18.3;52034613.3333;20.4;46546026.6667;18.3;93459680.0;
18.6;87130560.0;20.7;82026.6666667;18.6;87171573.3333;
18.9;44091360.0;21.0;53944106.6667;18.9;91946773.3333;
19.2;81246240.0;21.3;18116266.6667;19.2;81369280.0;
19.5;68082986.6667;21.6;3913706.66667;19.5;90083946.6667;
19.8;41953440.0;21.9;78199040.0;19.8;73106666.6667;
20.1;0.0;22.2;41013.3333333;20.1;0.0;
20.4;18905120.0;22.5;48324426.6667;20.4;65451146.6667;
20.7;84864800.0;22.8;38086026.6667;20.7;84946826.6667;
21.0;41355573.3333;23.1;41013.3333333;21.0;95299680.0;
21.3;69349866.6667;23.4;76307466.6667;21.3;87466133.3333;
21.6;84064000.0;23.7;3590400.0;21.6;87977706.6667;
21.9;16019360.0;24.0;23760160.0;21.9;94218400.0;
22.2;84548693.3333;24.3;58572533.3333;22.2;84589706.6667;
22.5;45009120.0;24.6;0.0;22.5;93333546.6667;
22.8;52613600.0;24.9;44388266.6667;22.8;90699626.6667;
23.1;87755840.0;25.2;42092213.3333;23.1;87796853.3333;
23.4;19633973.3333;25.5;0.0;23.4;95941440.0;
23.7;80616426.6667;25.8;76666080.0;23.7;84206826.6667;
24.0;63855840.0;26.1;0.0;24.0;87616000.0;
24.3;33679466.6667;26.4;29011360.0;24.3;92252000.0;
24.6;85846933.3333;26.7;49084106.6667;24.6;85846933.3333;
24.9;48070293.3333;27.0;0.0;24.9;92458560.0;
25.2;49732640.0;27.3;72702666.6667;25.2;91824853.3333;
25.5;85518880.0;27.6;13775413.3333;25.5;85518880.0;
25.8;20114133.3333;27.9;18589226.6667;25.8;96780213.3333;
26.1;85178560.0;28.2;51970453.3333;26.1;85178560.0;
26.4;61852906.6667;28.5;6297973.33333;26.4;90864266.6667;
26.7;42028853.3333;28.8;30846933.3333;26.7;91112960.0;
27.0;85082080.0;29.1;49253546.6667;27.0;85082080.0;
27.3;21330133.3333;29.4;3986133.33333;27.3;94032800.0;
27.6;73492800.0;29.7;36630666.6667;27.6;87268213.3333;
27.9;71345280.0;30.0;12933333.3333;27.9;89934506.6667;
28.2;41111360.0;30.3;0.0;28.2;93081813.3333;
28.5;78096320.0;30.6;42438613.3333;28.5;84394293.3333;
28.8;59466506.6667;30.9;35426933.3333;28.8;90313440.0;
29.1;42394986.6667;31.2;7260426.66667;29.1;91648533.3333;
29.4;80820906.6667;31.5;68486986.6667;29.4;84807040.0;
29.7;55415146.6667;31.8;5573866.66667;29.7;92045813.3333;
30.0;0.0;32.1;28460533.3333;30.0;12933333.3333;
30.3;914506.666667;32.4;57305706.6667;30.3;914506.666667;
30.6;49503573.3333;32.7;241280.0;30.6;91942186.6667;
30.9;52022186.6667;33.0;30257920.0;30.9;87449120.0;
31.2;79341546.6667;33.3;53386346.6667;31.2;86601973.3333;
31.5;27080266.6667;33.6;2878560.0;31.5;95567253.3333;
31.8;74484320.0;33.9;39268586.6667;31.8;80058186.6667;
32.1;63574133.3333;34.2;40477226.6667;32.1;92034666.6667;
32.4;32161760.0;34.5;6782666.66667;32.4;89467466.6667;
32.7;85620053.3333;34.8;45951786.6667;32.7;85861333.3333;
33.0;62928853.3333;35.1;0.0;33.0;93186773.3333;
33.3;39426986.6667;35.4;6884106.66667;33.3;92813333.3333;
33.6;83388106.6667;35.7;77783520.0;33.6;86266666.6667;
33.9;52574986.6667;36.0;0.0;33.9;91843573.3333;
34.2;47194186.6667;36.3;42183573.3333;34.2;87671413.3333;
34.5;78043520.0;36.6;43744320.0;34.5;84826186.6667;
34.8;28472533.3333;36.9;518773.333333;34.8;74424320.0;
35.1;0.0;37.2;69067733.3333;35.1;0.0;
35.4;59111786.6667;37.5;3588000.0;35.4;65995893.3333;
35.7;15922720.0;37.8;10728640.0;35.7;93706240.0;
36.0;83484533.3333;38.1;72016586.6667;36.0;83484533.3333;
36.3;50681493.3333;38.4;0.0;36.3;92865066.6667;
36.6;48121226.6667;38.7;50105226.6667;36.6;91865546.6667;
36.9;84775573.3333;39.0;36343840.0;36.9;85294346.6667;
37.2;27326346.6667;39.3;0.0;37.2;96394080.0;
37.5;75755733.3333;39.6;78137973.3333;37.5;79343733.3333;
37.8;78485280.0;39.9;3523626.66667;37.8;89213920.0;
38.1;20085973.3333;40.2;3590400.0;38.1;92102560.0;
38.4;85897546.6667;40.5;21622240.0;38.4;85897546.6667;
38.7;44574773.3333;40.8;7941706.66667;38.7;94680000.0;
39.0;51629066.6667;41.1;54023093.3333;39.0;87972906.6667;
39.3;88132373.3333;41.4;17112800.0;39.3;88132373.3333;
39.6;18873920.0;41.7;17114933.3333;39.6;97011893.3333;
39.9;81018506.6667;42.0;67924800.0;39.9;84542133.3333;
40.2;20640106.6667;42.3;0.0;40.2;24230506.6667;
40.5;45898560.0;42.6;31122026.6667;40.5;67520800.0;
40.8;76361760.0;42.9;55369600.0;40.8;84303466.6667;
41.1;41174186.6667;43.2;22453.3333333;41.1;95197280.0;
41.4;71609013.3333;43.5;41428906.6667;41.4;88721813.3333;
41.7;72084586.6667;43.8;43659306.6667;41.7;89199520.0;
42.0;26918613.3333;44.1;1394666.66667;42.0;94843413.3333;
42.3;87300266.6667;44.4;69362560.0;42.3;87300266.6667;
42.6;60583466.6667;44.7;2621066.66667;42.6;91705493.3333;
42.9;34912266.6667;45.0;29140960.0;42.9;90281866.6667;
43.2;85892533.3333;45.3;53487840.0;43.2;85914986.6667;
43.5;50459093.3333;45.6;0.0;43.5;91888000.0;
43.8;47601920.0;45.9;57835573.3333;43.8;91261226.6667;
44.1;85815786.6667;46.2;28017173.3333;44.1;87210453.3333;
44.4;26607573.3333;46.5;0.0;44.4;95970133.3333;
44.7;81351680.0;46.8;80756960.0;44.7;83972746.6667;
45.0;62173813.3333;47.1;3583200.0;45.0;91314773.3333;
45.3;39596053.3333;47.4;37060213.3333;45.3;93083893.3333;
45.6;83614986.6667;47.7;43766186.6667;45.6;83614986.6667;
45.9;35636533.3333;48.0;3583200.0;45.9;93472106.6667;
46.2;59731840.0;48.3;75305813.3333;46.2;87749013.3333;
46.5;91037546.6667;48.6;0.0;46.5;91037546.6667;
46.8;12916320.0;48.9;37724160.0;46.8;93673280.0;
47.1;83658186.6667;49.2;34997120.0;47.1;87241386.6667;
47.4;54976213.3333;49.5;0.0;47.4;92036426.6667;
47.7;48866346.6667;49.8;80886880.0;47.7;92632533.3333;
48.0;84399306.6667;50.1;0.0;48.0;87982506.6667;
48.3;21342346.6667;50.4;6097440.0;48.3;96648160.0;
48.6;85738346.6667;50.7;69803840.0;48.6;85738346.6667;
48.9;52493173.3333;51.0;1474293.33333;48.9;90217333.3333;
49.2;56788000.0;51.3;41680960.0;49.2;91785120.0;
49.5;86457600.0;51.6;42494880.0;49.5;86457600.0;
49.8;6295306.66667;51.9;2275360.0;49.8;87182186.6667;
50.1;0.0;52.2;72001920.0;50.1;0.0;
50.4;5062293.33333;52.5;2261866.66667;50.4;11159733.3333;
50.7;26421440.0;52.8;20702933.3333;50.7;96225280.0;
51.0;83605386.6667;53.1;58033440.0;51.0;85079680.0;
51.3;51089760.0;53.4;0.0;51.3;92770720.0;
51.6;48188320.0;53.7;64003946.6667;51.6;90683200.0;
51.9;83277600.0;54.0;22416106.6667;51.9;85552960.0;
52.2;25084800.0;54.3;0.0;52.2;97086720.0;
52.5;79623840.0;54.6;83452266.6667;52.5;81885706.6667;
52.8;68734880.0;54.9;0.0;52.8;89437813.3333;
53.1;34564960.0;55.2;0.0;53.1;92598400.0;
53.4;85289546.6667;55.5;44362506.6667;53.4;85289546.6667;
53.7;30712533.3333;55.8;0.0;53.7;94716480.0;
54.0;65602613.3333;56.1;54450506.6667;54.0;88018720.0;
54.3;90330240.0;56.4;32025173.3333;54.3;90330240.0;
54.6;11796746.6667;56.7;0.0;54.6;95249013.3333;
54.9;47042133.3333;57.0;81248480.0;54.9;47042133.3333;
55.2;0.0;57.3;0.0;55.2;0.0;
55.5;24027840.0;57.6;27719680.0;55.5;68390346.6667;
55.8;86426186.6667;57.9;58777600.0;55.8;86426186.6667;
56.1;39938773.3333;58.2;0.0;56.1;94389280.0;
56.4;56940106.6667;58.5;30052853.3333;56.4;88965280.0;
56.7;90832213.3333;58.8;56473226.6667;56.7;90832213.3333;
57.0;14733333.3333;59.1;0.0;57.0;95981813.3333;
57.3;81730346.6667;59.4;59425706.6667;57.3;81730346.6667;
57.6;63563680.0;59.7;26993440.0;57.6;91283360.0;
57.9;32200373.3333;60.0;341226.666667;57.9;90977973.3333;
58.2;83812640.0;60.3;80208266.6667;58.2;83812640.0;
58.5;62555786.6667;60.6;17745386.6667;58.5;92608640.0;
58.8;32878400.0;60.9;68768693.3333;58.8;89351626.6667;
59.1;84855200.0;61.2;58538026.6667;59.1;84855200.0;
59.4;33665066.6667;61.5;38761173.3333;59.4;93090773.3333;
59.7;59599200.0;61.8;75778666.6667;59.7;86592640.0;
60.0;90407733.3333;62.1;47874613.3333;60.0;90748960.0;
60.3;16342666.6667;62.4;49226986.6667;60.3;96550933.3333;
60.6;11379200.0;62.7;71190613.3333;60.6;29124586.6667;
60.9;0.0;63.0;29727146.6667;60.9;68768693.3333;
61.2;0.0;;;61.2;58538026.6667;
61.5;0.0;;;61.5;38761173.3333;
61.8;0.0;;;61.8;75778666.6667;
62.1;0.0;;;62.1;47874613.3333;
62.4;0.0;;;62.4;49226986.6667;
62.7;0.0;;;62.7;71190613.3333;
63.0;0.0;;;63.0;29727146.6667;


==> csv/RTTcubiccubicthroughput1sec.csv <==
0.0;0.0;0.0;1.0
2.1;2613.33333333;2.1;2613.33333333
2.4;61766640.0;2.4;5786.66666667
2.7;84346026.6667;2.7;0.0
3.0;87161973.3333;3.0;0.0
3.3;86814453.3333;3.3;0.0
3.6;89944106.6667;3.6;400533.333333
3.9;88040266.6667;3.9;0.0
4.2;88720693.3333;4.2;805866.666667
4.5;90764373.3333;4.5;0.0
5.1;86684106.66665;5.1;661120.0
5.7;85729786.6667;5.7;697333.333335
6.0;88353973.3333;6.0;1435680.0
6.6;86296880.0;6.6;0.0
7.2;39830026.6666835;7.2;779360.0
7.5;86401920.0;7.5;1833813.33333
8.1;86923360.0;8.1;1015840.0
8.7;88016426.66665;8.7;39813.33333335
9.0;87434933.3333;9.0;2673493.33333
9.6;85496213.33335;9.6;2000266.666665
10.2;85931786.66665;10.2;1657653.333335
10.5;86259466.6667;10.5;1274026.66667
11.1;86332000.0;11.1;2935280.0
11.7;87579546.6667;11.7;2814640.0
12.0;89145706.6667;12.0;1672160.0
12.6;81518346.66665;12.6;4570026.66667
13.2;83903546.66665;13.2;4488000.0
13.5;87468746.6667;13.5;2473226.66667
14.1;84228053.33335;14.1;7140986.666685
14.7;81885066.66665;14.7;8693706.66665
15.0;84879466.6667;15.0;0.0
15.6;80460293.33335;15.6;3293600.0
16.2;79118746.6667;16.2;12432560.0
16.5;86095680.0;16.5;41013.3333333
17.1;60103946.66665;17.1;15182079.99998335
17.7;48562453.33335;17.7;17818160.0
18.0;84846453.3333;18.0;120640.0
18.6;73003093.33335;18.6;20733040.00001665
19.2;74010800.0;19.2;23989226.66665
19.5;64924533.3333;19.5;22000960.0
20.1;81093573.3333;20.1;15576613.33335
20.7;69582586.66665;20.7;23314026.66668335
21.0;44091360.0;21.0;53944106.6667
21.6;74664613.33335;21.6;11014986.666685
22.2;20976720.0;22.2;39120026.66666665
22.5;18905120.0;22.5;48324426.6667
23.1;63110186.66665;23.1;19063520.00001665
23.7;76706933.33335;23.7;39948933.33335
24.0;16019360.0;24.0;23760160.0
24.6;64778906.66665;24.6;29286266.66665
25.2;70184720.0;25.2;43240240.0
25.5;19633973.3333;25.5;0.0
26.1;72236133.33335;26.1;38333040.0
26.7;59763200.0;26.7;39047733.33335
27.0;48070293.3333;27.0;0.0
27.6;67625760.0;27.6;43239040.0
28.2;52646346.66665;28.2;35279840.0
28.5;61852906.6667;28.5;6297973.33333
29.1;63555466.66665;29.1;40050240.0
29.7;47411466.66665;29.7;20308400.000014998
30.0;71345280.0;30.0;12933333.3333
30.6;59603840.0;30.6;21219306.66665
31.2;50930746.6667;31.2;21343679.999985002
31.5;80820906.6667;31.5;68486986.6667
32.1;27707573.33335;32.1;17017199.999985
32.7;25209039.9999835;32.7;28773493.33335
33.0;52022186.6667;33.0;30257920.0
33.6;53210906.666700006;33.6;28132453.33335
34.2;69029226.66665;34.2;39872906.6667
34.5;32161760.0;34.5;6782666.66667
35.1;74274453.3333;35.1;22975893.33335
35.7;61407546.666700006;35.7;42333813.333335
36.0;52574986.6667;36.0;0.0
36.6;62618853.33335;36.6;42963946.66665
37.2;14236266.66665;37.2;34793253.3333165
37.5;59111786.6667;37.5;3588000.0
38.1;49703626.66665;38.1;41372613.33335
38.7;49401360.0;38.7;25052613.33335
39.0;84775573.3333;39.0;36343840.0
39.6;51541040.0;39.6;39068986.66665
40.2;49285626.66665;40.2;3557013.333335
40.5;85897546.6667;40.5;21622240.0
41.1;48101920.0;41.1;30982399.999985002
41.7;53503146.66665;41.7;17113866.666649997
42.0;81018506.6667;42.0;67924800.0
42.6;33269333.333350003;42.6;15561013.33335
43.2;58767973.33335;43.2;27696026.66666665
43.5;71609013.3333;43.5;41428906.6667
44.1;49501600.0;44.1;22526986.666685
44.7;73941866.6667;44.7;35991813.333335
45.0;34912266.6667;45.0;29140960.0
45.6;68175813.3333;45.6;26743920.0
46.2;66708853.33335;46.2;42926373.3333
46.5;26607573.3333;46.5;0.0
47.1;71762746.66665;47.1;42170080.0
47.7;61605520.0;47.7;40413200.0
48.0;35636533.3333;48.0;3583200.0
48.6;75384693.33335;48.6;37652906.66665
49.2;48287253.33335;49.2;36360640.0
49.5;54976213.3333;49.5;0.0
50.1;66632826.666700006;50.1;40443440.0
50.7;53540346.666700006;50.7;37950640.0
51.0;52493173.3333;51.0;1474293.33333
51.6;71622800.0;51.6;42087920.0
52.2;3147653.333335;52.2;37138640.0
52.5;5062293.33333;52.5;2261866.66667
53.1;55013413.33335;53.1;39368186.66665
53.7;49639040.0;53.7;32001973.33335
54.0;83277600.0;54.0;22416106.6667
54.6;52354320.0;54.6;41726133.33335
55.2;51649920.0;55.2;0.0
55.5;85289546.6667;55.5;44362506.6667
56.1;48157573.3333;56.1;27225253.33335
56.7;51063493.33335;56.7;16012586.66665
57.0;47042133.3333;57.0;81248480.0
57.6;12013920.0;57.6;13859840.0
58.2;63182480.0;58.2;29388800.0
58.5;56940106.6667;58.5;30052853.3333
59.1;52782773.333299994;59.1;28236613.33335
59.7;72647013.33335;59.7;43209573.33335
60.0;32200373.3333;60.0;341226.666667
60.6;73184213.33335;60.6;48976826.666700006
61.2;58866800.0;61.2;63653360.0
61.5;33665066.6667;61.5;38761173.3333
62.1;75003466.66665;62.1;61826640.0
62.7;13860933.333349999;62.7;60208800.0
63.0;0.0;63.0;29727146.6667


==> csv/RTTfairnesbbrbbr1sec.csv <==
0.0;0.5
0.3;0.625
0.6;0.5000873333333333
0.9;0.5
1.2;0.5038046666666667
1.5;0.5029663333333333
1.8;0.5119963333333333
2.1;0.5090846666666667
2.4;0.5215316666666667
2.7;0.5323886666666666
3.0;0.5605049999999999
3.3;0.5924333333333334
3.6;0.6564009999999999
3.9;0.74336
4.2;0.8745853333333334
4.5;0.980719
4.8;0.9941643333333333
5.1;0.9941516666666667
5.4;0.9946856666666667
5.7;0.999384
6.0;0.9380999999999999
6.3;0.9180773333333333
6.6;0.7713143333333333
6.9;0.8005516666666667
7.2;0.857336
7.5;0.9164063333333333
7.8;0.775754
8.1;0.8889013333333334
8.4;0.8046806666666667
8.7;0.6579786666666667
9.0;0.5
9.3;0.6374333333333333
9.7;0.666387
10.0;0.74458
10.3;0.6503186666666666
10.6;0.6670889999999999
10.9;0.5265663333333334
11.2;0.665251
11.5;0.7384513333333333
11.8;0.5
12.1;0.636106
12.4;0.682945
12.7;0.5116459999999999
13.0;0.7160206666666666
13.3;0.6211976666666666
13.6;0.5250673333333333
13.9;0.6249086666666667
14.2;0.602951
14.5;0.6405713333333334
14.8;0.6167456666666666
15.1;0.8333333333333334
15.4;0.5025583333333333
15.7;0.6666666666666666
16.0;0.5611673333333335
16.3;0.9303276666666668
16.6;0.8328466666666667
16.9;0.9941643333333333
17.2;0.9958830000000001
17.5;0.6727763333333333
17.8;0.9146163333333334
18.1;0.6476543333333333
18.4;0.8703406666666668
18.7;0.832575
19.0;0.8020863333333333
19.3;0.810331
19.6;0.8457786666666666
19.9;0.8278516666666667
20.2;0.7614233333333335
20.5;0.8733413333333333
20.8;0.7375253333333333
21.1;0.6980076666666667
21.4;0.8851583333333334
21.7;0.8497283333333333
22.0;0.7837476666666667
22.3;0.801284
22.6;0.877062
22.9;0.7664936666666667
23.2;0.858246
23.5;0.8345436666666667
23.8;0.815694
24.1;0.5361173333333333
24.4;0.887795
24.7;0.7948529999999999
25.0;0.7867326666666666
25.3;0.869207
25.6;0.781784
25.9;0.5480543333333333
26.2;0.8951666666666668
26.5;0.827676
26.8;0.7315156666666667
27.1;0.8844823333333333
27.4;0.8450669999999999
27.7;0.734991
28.0;0.901202
28.3;0.8220663333333333
28.6;0.7425823333333333
28.9;0.586532
29.2;0.5173996666666666
29.5;0.5961083333333334
29.8;0.8179133333333333
30.1;0.719936
30.4;0.7741416666666666
30.7;0.9979800000000001
31.0;0.8260456666666666
31.3;0.9849156666666667
31.6;0.743199
31.9;0.8053533333333333
32.2;0.8638660000000001
32.5;0.7468443333333333
32.8;0.8219216666666666
33.1;0.8377683333333333
33.4;0.8293616666666667
33.7;0.8220413333333333
34.0;0.8640766666666666
34.3;0.8208106666666666
34.6;0.79435
34.9;0.8564470000000001
35.2;0.8644863333333334
35.5;0.7539066666666666
35.8;0.7636236666666667
36.1;0.8857406666666666
36.4;0.8397633333333333
36.7;0.7301690000000001
37.0;0.877636
37.2;0.668285
37.5;0.8261706666666666
37.8;0.8827506666666668
38.1;0.760557
38.4;0.8914056666666667
38.7;0.808909
39.0;0.5
39.3;0.9819166666666667
39.6;0.8087593333333333
39.9;0.8261780000000001
40.2;0.8880383333333333
40.5;0.766352
40.8;0.5
41.1;0.826587
41.4;0.7347293333333335
41.7;0.9256423333333333
42.0;0.7963446666666667
42.3;0.7749816666666667
42.6;0.9151076666666667
42.9;0.785863
43.2;0.8771603333333333
43.5;0.8544473333333333
43.8;0.6880366666666666
44.1;0.7032743333333333
44.4;0.818956
44.7;0.7515086666666666
45.0;0.9004796666666667
45.3;0.8128290000000001
45.6;0.6761493333333334
45.9;0.8101220000000001
46.2;0.7908240000000001
46.5;0.7854416666666667
46.8;0.9290756666666665
47.1;0.787176
47.4;0.8837366666666666
47.7;0.74797
48.0;0.7235163333333333
48.3;0.8486633333333332
48.6;0.7955593333333333
48.9;0.7582129999999999
49.2;0.6561826666666667
49.5;0.7805603333333333
49.8;0.8106
50.1;0.9260953333333334
50.4;0.7345193333333334
50.7;0.912182
51.0;0.5
51.3;0.515028
51.6;0.5
51.9;0.8250746666666666
52.2;0.704017
52.5;0.9280086666666666
52.8;0.9163449999999999
53.1;0.9962896666666667
53.4;0.9918276666666667
53.7;0.7809173333333334
54.0;0.5
54.3;0.822007
54.6;0.791808
54.9;0.765444
55.2;0.7621893333333333
55.5;0.7247683333333333
55.8;0.5029283333333333
56.1;0.777824
56.4;0.7792786666666668
56.7;0.8521313333333334
57.0;0.8653196666666667
57.3;0.7745796666666666
57.6;0.8158153333333332
57.9;0.8451293333333333
58.2;0.8311026666666667
58.5;0.875448
58.8;0.8132696666666667
59.1;0.9323493333333334
59.4;0.8334513333333332
59.7;0.8312419999999999
60.0;0.826146
60.3;0.6129743333333333
60.6;0.5
60.9;0.6666666666666666
61.2;1.0
61.5;1.0
61.8;1.0
62.1;1.0
62.4;1.0
62.7;1.0


==> csv/RTTfairnescubiccubic.csv <==
0.000000;0.500000
0.000000;1.000000
0.300000;0.500094
0.600000;0.500000
0.900000;0.500000
1.200000;0.500000
1.500000;0.504453
1.800000;0.500000
2.100000;0.509082
2.400000;0.500000
2.700000;0.515274
3.000000;0.500000
3.300000;0.516141
3.600000;0.500000
3.900000;0.516245
4.200000;0.500000
4.500000;0.500000
4.800000;0.519757
5.100000;0.500000
5.400000;0.521215
5.700000;0.500000
6.000000;0.523404
6.300000;0.500920
6.600000;0.500000
6.900000;0.530548
7.200000;0.500000
7.500000;0.546748
7.800000;0.500000
8.100000;0.539396
8.400000;0.514766
8.700000;0.500000
9.000000;0.567975
9.300000;0.500000
9.600000;0.564512
9.900000;0.518751
10.200000;0.562150
10.500000;0.550374
10.800000;0.500000
11.100000;0.613456
11.400000;0.528253
11.700000;0.633729
12.000000;0.538584
12.300000;0.500000
12.600000;0.698486
12.900000;0.500000
13.200000;0.568088
13.500000;0.514983
13.800000;0.500000
14.100000;0.770804
14.400000;0.500476
14.700000;0.846324
15.000000;0.501771
15.300000;0.905734
15.600000;0.617821
15.900000;0.501422
16.200000;0.958408
16.500000;0.500495
16.800000;0.984977
17.100000;0.501419
17.400000;0.803965
17.700000;0.855331
18.000000;0.500000
18.300000;0.996910
18.600000;0.500941
18.900000;0.990000
19.200000;0.712418
19.500000;0.557295
19.800000;0.916590
20.100000;0.500000
20.400000;0.839286
20.700000;0.873549
21.000000;0.500992
21.300000;0.997724
21.600000;0.542633
21.900000;0.963515
22.200000;0.968109
22.500000;0.500000
22.800000;0.992861
23.100000;0.889940
23.400000;0.500000
23.700000;0.999370
24.000000;0.500000
24.300000;0.994486
24.600000;0.930897
24.900000;0.500000
25.200000;0.965999
25.500000;0.657007
25.800000;0.998450
26.100000;0.944619
26.400000;0.600777
26.700000;0.976998
27.000000;0.933590
27.300000;0.680572
27.600000;0.899242
27.900000;0.675510
28.200000;0.500000
28.500000;0.919528
28.800000;0.939693
29.100000;0.666377
29.400000;0.993222
29.700000;0.599576
30.000000;0.500000
30.300000;0.515954
30.600000;0.504874
30.900000;0.934608
31.200000;0.963168
31.500000;0.605110
31.800000;0.912542
32.100000;0.953040
32.400000;0.701912
32.700000;0.916675
33.000000;0.500000
33.300000;0.669438
33.600000;0.998792
33.900000;0.500000
34.200000;0.996867
34.500000;0.926513
34.800000;0.518214
35.100000;0.500000
35.400000;0.560476
35.700000;0.963408
36.000000;0.994591
36.300000;0.500000
36.600000;0.999592
36.900000;0.862148
37.200000;0.500000
37.500000;0.999760
37.800000;0.544805
38.100000;0.673217
38.400000;0.736722
38.700000;0.672684
39.000000;0.999487
39.300000;0.687117
39.600000;0.997617
39.900000;0.992331
40.200000;0.500000
40.500000;0.964500
40.800000;0.975235
41.100000;0.500545
41.400000;0.933459
41.700000;0.943117
42.000000;0.551672
42.300000;0.987060
42.600000;0.543183
42.900000;0.991947
43.200000;0.948720
43.500000;0.500000
43.800000;0.990667
44.100000;0.795033
44.400000;0.500000
44.700000;0.999987
45.000000;0.557441
45.300000;0.998907
45.600000;0.910860
45.900000;0.599542
46.200000;0.986873
46.500000;0.500000
46.800000;0.806462
47.100000;0.856028
47.400000;0.500000
47.700000;0.942595
48.000000;0.500000
48.300000;0.764137
48.600000;0.989614
48.900000;0.528063
49.200000;0.977004
49.500000;0.895875
49.800000;0.819676
50.100000;0.500000
50.400000;0.872452
50.700000;0.985488
51.000000;0.968433
51.300000;0.500000
51.600000;0.980515
51.900000;0.750988
52.200000;0.500000
52.500000;0.999449
52.800000;0.500000
53.100000;0.500000
53.400000;0.909383
53.700000;0.500000
54.000000;0.991445
54.300000;0.814947
54.600000;0.500000
54.900000;0.933626
55.200000;1.000000
55.500000;0.994936
55.800000;0.965012
56.100000;0.500000
56.400000;0.912803
56.700000;0.948402
57.000000;0.500000
57.300000;0.975640
57.600000;0.859783
57.900000;0.510596
58.200000;0.999517
58.500000;0.762546
58.800000;0.889149
59.100000;0.967414
59.400000;0.995073
59.700000;0.985918
60.000000;0.913570
60.300000;0.799029
60.600000;0.655859
60.900000;0.500000
61.200000;1.000000
61.500000;1.000000
61.800000;1.000000
62.100000;1.000000
62.400000;1.000000
62.700000;1.000000
63.000000;1.000000


==> csv/RTTfairnescubiccubic1sec.csv <==
0.0;0.5
0.6;0.6666979999999999
1.2;0.5
1.5;0.504453
2.1;0.504541
2.7;0.507637
3.0;0.5
3.6;0.5080705
4.2;0.5081225
4.5;0.5
5.1;0.5098785
5.7;0.5106075
6.0;0.523404
6.6;0.50046
7.2;0.515274
7.5;0.546748
8.1;0.519698
8.7;0.5073829999999999
9.0;0.567975
9.6;0.5322560000000001
10.2;0.5404505
10.5;0.550374
11.1;0.556728
11.7;0.580991
12.0;0.538584
12.6;0.599243
13.2;0.534044
13.5;0.514983
14.1;0.635402
14.7;0.6734
15.0;0.501771
15.6;0.7617775
16.2;0.7299150000000001
16.5;0.500495
17.1;0.743198
17.7;0.8296479999999999
18.0;0.5
18.6;0.7489254999999999
19.2;0.851209
19.5;0.557295
20.1;0.708295
20.7;0.8564175
21.0;0.500992
21.6;0.7701785000000001
22.2;0.965812
22.5;0.5
23.1;0.9414005
23.7;0.7496849999999999
24.0;0.5
24.6;0.9626915
25.2;0.7329995
25.5;0.657007
26.1;0.9715345
26.7;0.7888875
27.0;0.93359
27.6;0.7899069999999999
28.2;0.587755
28.5;0.919528
29.1;0.8030349999999999
29.7;0.7963990000000001
30.0;0.5
30.6;0.510414
31.2;0.948888
31.5;0.60511
32.1;0.9327909999999999
32.7;0.8092935
33.0;0.5
33.6;0.8341149999999999
34.2;0.7484335
34.5;0.926513
35.1;0.509107
35.7;0.761942
36.0;0.994591
36.6;0.749796
37.2;0.681074
37.5;0.99976
38.1;0.609011
38.7;0.704703
39.0;0.999487
39.6;0.842367
40.2;0.7461655
40.5;0.9645
41.1;0.7378899999999999
41.7;0.938288
42.0;0.551672
42.6;0.7651215
43.2;0.9703335
43.5;0.5
44.1;0.8928499999999999
44.7;0.7499935
45.0;0.557441
45.6;0.9548835
46.2;0.7932075000000001
46.5;0.5
47.1;0.831245
47.7;0.7212974999999999
48.0;0.5
48.6;0.8768754999999999
49.2;0.7525335
49.5;0.895875
50.1;0.6598379999999999
50.7;0.9289700000000001
51.0;0.968433
51.6;0.7402575
52.2;0.625494
52.5;0.999449
53.1;0.5
53.7;0.7046915
54.0;0.991445
54.6;0.6574735
55.2;0.9668129999999999
55.5;0.994936
56.1;0.732506
56.7;0.9306025
57.0;0.5
57.6;0.9177115
58.2;0.7550565
58.5;0.762546
59.1;0.9282815
59.7;0.9904955
60.0;0.91357
60.6;0.727444
61.2;0.75
61.5;1.0
62.1;1.0
62.7;1.0
63.0;1.0


==> csv/RTTfairnevegasvegas.csv <==
0.000000;0.500000
0.000000;1.000000
0.300000;0.500105
0.600000;0.500000
0.900000;0.500000
1.200000;0.506406
1.500000;0.500000
1.800000;0.512047
2.100000;0.524756
2.400000;0.547605
2.700000;0.500000
3.000000;0.600338
3.300000;0.500000
3.600000;0.845089
3.900000;0.500000
4.200000;0.988859
4.500000;0.985423
4.800000;0.858109
5.100000;0.707666
5.400000;0.996189
5.700000;0.960156
6.000000;0.992816
6.300000;0.989622
6.600000;0.976917
6.900000;0.798864
7.200000;0.965425
7.500000;0.998065
7.800000;0.997581
8.100000;0.777209
8.400000;0.970118
8.700000;0.986943
9.000000;0.978685
9.300000;0.994201
9.600000;0.859698
9.900000;0.939883
10.200000;0.998973
10.500000;0.788881
10.800000;0.971214
11.100000;0.989596
11.400000;0.999716
11.700000;0.996637
12.000000;0.974986
12.300000;0.983238
12.600000;0.998563
12.900000;0.926220
13.200000;0.974728
13.500000;0.975956
13.800000;0.999465
14.100000;0.999998
14.400000;0.989025
14.700000;0.986271
15.000000;0.998048
15.300000;0.999716
15.600000;0.955063
15.900000;0.785283
16.200000;0.998257
16.500000;0.999019
16.800000;0.998893
17.100000;0.988267
17.400000;0.955106
17.700000;0.998781
18.000000;0.999333
18.300000;0.582448
18.600000;0.500000
18.900000;0.585912
19.200000;0.956842
19.500000;0.992070
19.800000;0.995658
20.100000;0.516413
20.400000;0.500000
20.700000;0.735751
21.000000;0.994797
21.300000;0.994976
21.600000;0.999345
21.900000;0.990388
22.200000;0.988219
22.500000;0.992697
22.800000;0.994698
23.100000;0.500000
23.400000;0.500000
23.700000;0.915929
24.000000;0.988765
24.300000;0.992620
24.600000;0.901937
24.900000;0.500000
25.200000;0.500000
25.500000;0.526666
25.800000;0.995417
26.100000;0.999264
26.400000;0.992189
26.700000;0.993423
27.000000;0.996053
27.300000;0.999261
27.600000;0.993508
27.900000;0.993846
28.200000;0.566941
28.500000;0.500000
28.800000;0.900530
29.100000;0.991202
29.400000;0.995688
29.700000;0.998596
30.000000;0.963783
30.300000;0.500000
30.600000;0.993843
30.900000;0.999957
31.200000;0.988035
31.500000;0.993316
31.800000;0.992416
32.100000;0.999766
32.400000;0.990185
32.700000;0.997308
33.000000;0.999389
33.300000;0.999884
33.600000;0.991276
33.900000;0.992889
34.200000;0.998686
34.500000;0.998402
34.800000;0.982067
35.100000;0.979552
35.400000;0.999151
35.700000;0.999420
36.000000;0.991780
36.300000;0.994403
36.600000;0.999263
36.900000;1.000000
37.200000;0.990628
37.500000;0.994770
37.800000;0.999842
38.100000;0.999932
38.400000;0.984259
38.700000;0.992738
39.000000;0.999735
39.300000;0.999475
39.600000;0.989602
39.900000;0.996655
40.200000;0.999976
40.500000;0.999166
40.800000;0.991296
41.100000;0.993013
41.400000;0.641689
41.700000;0.818500
42.000000;0.986717
42.300000;0.989523
42.600000;0.999074
42.900000;0.990657
43.200000;0.973269
43.500000;0.500000
43.800000;0.500000
44.100000;0.874284
44.400000;0.991929
44.700000;0.996668
45.000000;0.698549
45.300000;0.500000
45.600000;0.500000
45.900000;0.992008
46.200000;0.999922
46.500000;0.993998
46.800000;0.988336
47.100000;0.994489
47.400000;0.999921
47.700000;0.987422
48.000000;0.549518
48.300000;0.500000
48.600000;0.500000
48.900000;0.997310
49.200000;0.989617
49.500000;0.996104
49.800000;0.804562
50.100000;0.500000
50.400000;0.500000
50.700000;0.995288
51.000000;0.999847
51.300000;0.981677
51.600000;0.993115
51.900000;0.998074
52.200000;0.996620
52.500000;0.975659
52.800000;0.990533
53.100000;0.999641
53.400000;0.500000
53.700000;0.503202
54.000000;0.991888
54.300000;0.569876
54.600000;0.975140
54.900000;0.982084
55.200000;0.500000
55.500000;0.844202
55.800000;0.997678
56.100000;0.982769
56.400000;0.991412
56.700000;0.999489
57.000000;0.998523
57.300000;0.980493
57.600000;0.984649
57.900000;0.997320
58.200000;0.993491
58.500000;0.500000
58.800000;0.999903
59.100000;0.988356
59.400000;0.988743
59.700000;0.988839
60.000000;0.742975
60.300000;0.500000
60.600000;0.500000
60.900000;0.500000
61.200000;1.000000
61.500000;1.000000
61.800000;1.000000
62.100000;1.000000
62.400000;1.000000
62.700000;1.000000
63.000000;1.000000


==> csv/RTTvegasvegasrtt.csv <==
0;0;1;1;
0.3;2.01011435858;2.1;250.790596008;
0.6;1.47001665974;2.4;200.596094131;
0.9;1.26433615782;2.7;300.614118576;
1.2;1.28136207076;3.3;231.597518921;
1.5;1.37461202379;3.6;202.378251336;
1.8;1.43757751041;3.9;301.931725608;
2.1;1.38783999757;4.2;249.626922607;
2.4;1.36834968629;4.5;248.833099008;
2.7;1.36341630541;4.8;204.717967417;
3.0;1.12989669943;5.1;303.315347036;
3.3;1.05684052299;5.4;253.450524769;
3.6;1.07213184346;5.7;254.097321231;
3.9;1.0990304055;6.0;211.372544256;
4.2;1.11610638468;6.3;275.483724495;
4.5;1.06603582588;6.6;251.776329875;
4.8;1.20562260471;6.9;234.30309013;
5.1;1.28525731635;7.2;252.41834917;
5.4;1.08991240687;7.5;266.607634525;
5.7;2.02933833565;7.8;251.903708644;
6.0;2.60470222024;8.1;232.675145252;
6.3;1.48107668826;8.4;259.721714359;
6.6;2.3750321697;8.7;263.817438892;
6.9;2.87938666771;9.0;251.40609538;
7.2;2.11723813091;9.3;229.940365326;
7.5;2.01411530903;9.6;262.427902059;
7.8;1.63726741765;9.9;262.303679718;
8.1;2.62832925433;10.2;249.938369106;
8.4;2.16143936834;10.5;229.00762131;
8.7;1.3499287904;10.8;265.184331325;
9.0;2.11692854548;11.1;260.845973938;
9.3;2.3052013473;11.4;249.582339877;
9.6;2.63950901647;11.7;231.19876507;
9.9;2.72530829745;12.0;265.973117616;
10.2;1.88678136323;12.3;259.481987766;
10.5;2.31679603457;12.6;247.577656778;
10.8;2.63355081333;12.9;233.485724144;
11.1;2.25695617059;13.2;267.19357661;
11.4;1.96679735606;13.5;258.278579263;
11.7;2.27026237506;13.8;247.07976709;
12.0;2.54251201948;14.1;235.724786266;
12.3;2.68753543932;14.4;282.152286539;
12.6;2.04452930603;15.0;245.543661976;
12.9;2.44080036939;15.3;237.207766972;
13.2;2.556800468;15.6;269.430300243;
13.5;3.22235423016;15.9;254.495489831;
13.8;2.22769219037;16.2;240.829969258;
14.1;2.76632451299;16.5;240.281080509;
14.4;2.8746745076;16.8;268.388300796;
14.7;10.4486785437;17.1;254.17990964;
15.0;2.06382919971;17.4;240.161525063;
15.3;2.22582552527;17.7;243.105768799;
15.6;2.8277603548;18.0;266.310214697;
15.9;4.4163722618;18.3;253.896682285;
16.2;1.82385138863;18.6;239.675261868;
16.5;2.17478156714;18.9;247.565177852;
16.8;2.86194778258;19.2;265.325220844;
17.1;1.65850496801;19.5;252.077203721;
17.4;2.19872191146;19.8;236.667949503;
17.7;2.38054812718;20.1;248.55454233;
18.0;2.49795264184;20.4;265.057196877;
18.3;3.6073979621;20.7;251.956186903;
18.6;2.20301426374;21.0;235.640937982;
18.9;9.35880343119;21.3;250.331965326;
19.2;3.59912335413;21.6;265.630404864;
19.5;1.76416506025;21.9;252.137550126;
19.8;1.62216931042;22.2;233.938409099;
20.1;2.60548388704;22.5;252.389027232;
20.4;2.30356558602;22.8;264.20011746;
20.7;1.5624020269;23.1;251.574594689;
21.0;1.89308754822;23.4;233.111321396;
21.3;2.52799112726;23.7;254.223256103;
21.6;2.53618445306;24.0;264.927499527;
21.9;1.63838610185;24.3;250.616555851;
22.2;1.33842897939;24.6;232.658809905;
22.5;2.37971553833;24.9;257.186467154;
22.8;2.59176560168;25.2;263.628404011;
23.1;1.54344948174;25.5;249.754598962;
23.4;1.79769186225;25.8;234.004822189;
23.7;2.84977156881;26.1;256.047601833;
24.0;2.85717923097;26.4;263.233280182;
24.3;1.97225106068;26.7;248.694029481;
24.6;1.70782637852;27.0;235.324531971;
24.9;2.86506611293;27.3;257.639862396;
25.2;2.40863095491;27.6;261.965500617;
25.5;1.79548846133;27.9;247.732777093;
25.8;1.96651402894;28.2;236.275378988;
26.1;2.68263850355;28.5;259.671212631;
26.4;2.57191514667;28.8;260.551470332;
26.7;1.65391714886;29.1;246.391143343;
27.0;1.84484933494;29.4;236.879976941;
27.3;2.58407267657;29.7;259.558386919;
27.6;2.39965683076;30.0;260.111281408;
27.9;2.16846328515;30.3;246.165129243;
28.2;2.03172050228;30.6;238.00095656;
28.5;2.55800489884;30.9;261.818462824;
28.8;2.37972713724;31.2;258.457326572;
29.1;1.63083628604;31.5;245.502914732;
29.4;1.85566933072;31.8;237.93966666;
29.7;2.99613726766;32.1;261.803403438;
30.0;2.2588129664;32.4;257.725950968;
30.3;1.74203010336;33.3;202.063505587;
30.6;2.14088383161;33.6;256.813830489;
30.9;2.8149732228;33.9;243.61644207;
31.2;2.04304229008;34.2;241.168868463;
31.5;1.86378900507;34.5;262.66038749;
31.8;2.10974295495;34.8;256.953613947;
32.1;2.65039971897;35.1;242.694822255;
32.4;1.54994333044;35.4;241.293993951;
33.3;3.06643970865;35.7;264.77631298;
33.6;1.93337100235;36.0;255.011880106;
33.9;2.13065946043;36.3;241.087935188;
34.2;2.48103318158;36.6;241.407416516;
34.5;3.25761013626;36.9;265.057274868;
34.8;1.30415295165;37.2;253.681805699;
35.1;1.77614137429;37.5;239.395975949;
35.4;2.26719015845;37.8;243.651246348;
35.7;2.99956128749;38.1;267.019892913;
36.0;1.75944854094;38.4;253.284767108;
36.3;1.4965753094;38.7;239.027586048;
36.6;2.32555811433;39.0;244.637948625;
36.9;2.30375218646;39.3;267.523035032;
37.2;1.65447937251;39.6;252.938591704;
37.5;1.67463928141;39.9;237.814715221;
37.8;2.45109747147;40.2;245.727923808;
38.1;2.999809785;40.5;267.184867902;
38.4;1.70446814998;40.8;251.673597029;
38.7;1.48728816353;41.1;236.227891081;
39.0;2.81318892603;41.4;248.01807469;
39.3;3.03896254143;41.7;266.507510795;
39.6;1.6982841901;42.0;250.516697413;
39.9;1.61407435553;42.3;235.335481874;
40.2;2.37351683856;42.6;252.492926304;
40.5;2.59101432088;42.9;267.300202258;
40.8;1.46695129183;43.2;251.015752268;
41.1;1.65615556252;43.5;234.614026958;
41.4;9.99501605093;43.8;253.603113046;
41.7;5.45228288529;44.1;266.356929275;
42.0;1.65027768024;44.4;250.556406302;
42.3;2.34205329918;44.7;235.100594836;
42.6;3.31050116155;45.0;253.75626433;
42.9;2.62557173804;45.3;265.541238699;
43.2;1.96016600812;45.6;250.422774802;
43.5;1.78437090265;45.9;237.03037597;
43.8;2.79160262434;46.2;256.226862576;
44.1;2.42622721662;46.5;264.214021409;
44.4;1.5271423129;46.8;249.272084761;
44.7;1.67011995928;47.1;237.892192139;
45.0;2.71047160375;47.4;258.35745543;
45.3;2.16151837029;47.7;263.03505965;
45.6;1.56874647169;48.0;248.560265677;
45.9;2.30189388287;48.3;237.928947082;
46.2;3.21708044507;48.6;260.23407369;
46.5;2.69749251595;48.9;261.028083209;
46.8;1.47947836458;49.8;202.374964011;
47.1;2.22420161445;50.1;259.677867466;
47.4;2.76997026089;50.4;246.379307776;
47.7;2.2681378699;50.7;239.085545204;
48.0;1.77511374156;51.0;263.555170295;
48.3;1.98230406817;51.3;258.638927387;
48.6;2.30399953376;51.6;245.025411261;
48.9;2.1371088342;51.9;240.761193335;
49.5;1.20067596436;52.2;265.220244435;
49.8;2.56072557889;52.5;256.45563788;
50.1;1.91055687381;52.8;243.93374037;
50.4;2.09991886066;53.1;242.121808452;
50.7;2.59896703939;53.4;266.191432394;
51.0;3.20590880051;53.7;255.932470902;
51.3;1.93225792031;54.0;241.925665248;
51.6;1.64371368713;54.3;243.979756526;
51.9;2.0962429674;54.6;265.977003867;
52.2;2.5834420473;54.9;254.586699149;
52.5;2.48981674816;55.2;240.750034613;
52.8;1.95464837168;55.5;246.828987576;
53.1;2.40779569248;55.8;267.61212213;
53.4;2.95780741284;56.1;254.745481879;
53.7;1.85307918243;56.4;240.063284579;
54.0;1.46646922445;56.7;247.058012088;
54.3;7.70470943857;57.0;265.783851702;
54.6;3.58425492075;57.3;254.064668032;
54.9;1.74680765937;57.6;238.681874289;
55.2;1.89462843842;57.9;249.20088377;
55.5;2.46073124317;58.2;267.373916067;
55.8;3.33520692597;58.5;252.973259742;
56.1;2.10885826601;58.8;237.062287912;
56.4;1.69264060523;59.1;249.141076113;
56.7;1.95984386617;59.4;260.407504835;
57.0;3.05970102654;60.0;229.531431392;
57.3;1.64072135699;60.3;253.416572349;
57.6;1.90268489634;60.6;266.275696464;
57.9;3.4086687726;60.9;249.892899151;
58.2;3.25899565661;61.2;235.507072433;
58.5;1.63125405546;61.5;252.371614537;
58.8;1.94455431653;61.8;265.337578054;
59.1;3.03289723304;62.1;249.181400479;
59.4;1.56230066979;62.4;237.748296227;
59.7;10.4538440704;62.7;250.674813833;
60.0;1.76838288705;;;


==> csv/RTTvegasvegasthroughput.csv <==
0;0;1;1;2;2;
0;2613.33333333;1.8;2613.33333333;0;2613.33333333;
0.3;54874480.0;2.1;5786.66666667;0.3;54874480.0;
0.6;64283626.6667;2.4;0.0;0.6;64283626.6667;
0.9;63231466.6667;2.7;0.0;0.9;63231466.6667;
1.2;62895520.0;3.0;402933.333333;1.2;62895520.0;
1.5;64611093.3333;3.3;0.0;1.5;64611093.3333;
1.8;66288693.3333;3.6;798666.666667;1.8;66291306.6667;
2.1;64386826.6667;3.9;1594933.33333;2.1;64392613.3333;
2.4;66855466.6667;4.2;3189866.66667;2.4;66855466.6667;
2.7;63952266.6667;4.5;0.0;2.7;63952266.6667;
3.0;62912320.0;4.8;6377333.33333;3.0;63315253.3333;
3.3;65038026.6667;5.1;0.0;3.3;65038026.6667;
3.6;63754613.3333;5.4;25528533.3333;3.6;64553280.0;
3.9;63940266.6667;5.7;0.0;3.9;65535200.0;
4.2;63168213.3333;6.0;51045066.6667;4.2;66358080.0;
4.5;65226506.6667;6.3;51080640.0;4.5;65226506.6667;
4.8;59905920.0;6.6;25270240.0;4.8;66283253.3333;
5.1;5609866.66667;6.9;25793813.3333;5.1;5609866.66667;
5.4;45202240.0;7.2;51162666.6667;5.4;70730773.3333;
5.7;33668586.6667;7.5;50894986.6667;5.7;33668586.6667;
6.0;18868480.0;7.8;22377066.6667;6.0;69913546.6667;
6.3;23720693.3333;8.1;29133120.0;6.3;74801333.3333;
6.6;37396640.0;8.4;50981600.0;6.6;62666880.0;
6.9;16952853.3333;8.7;51100053.3333;6.9;42746666.6667;
7.2;30066400.0;9.0;20497440.0;7.2;81229066.6667;
7.5;28271200.0;9.3;30875306.6667;7.5;79166186.6667;
7.8;46543893.3333;9.6;51365333.3333;7.8;68920960.0;
8.1;15147626.6667;9.9;50059893.3333;8.1;44280746.6667;
8.4;27520960.0;10.2;19303040.0;8.4;78502560.0;
8.7;26570026.6667;10.5;33476586.6667;8.7;77670080.0;
9.0;38209920.0;10.8;51440160.0;9.0;58707360.0;
9.3;40697333.3333;11.1;47427840.0;9.3;71572640.0;
9.6;8584853.33333;11.4;20222346.6667;9.6;59950186.6667;
9.9;21109813.3333;11.7;35402026.6667;9.9;71169706.6667;
10.2;48314880.0;12.0;51515200.0;10.2;67617920.0;
10.5;14243146.6667;12.3;44773546.6667;10.5;47719733.3333;
10.8;29125493.3333;12.6;20569866.6667;10.8;80565653.3333;
11.1;30879680.0;12.9;37935466.6667;11.1;78307520.0;
11.4;49880800.0;13.2;51592426.6667;11.4;70103146.6667;
11.7;37954240.0;13.5;42635840.0;11.7;73356266.6667;
12.0;27979520.0;13.8;20253760.0;12.0;79494720.0;
12.3;31244000.0;14.1;40628160.0;12.3;76017546.6667;
12.6;48066613.3333;14.4;51857706.6667;12.6;68636480.0;
12.9;21935093.3333;14.7;39185493.3333;12.9;59870560.0;
13.2;28522293.3333;15.0;20610880.0;13.2;80114720.0;
13.5;32037866.6667;15.3;43967680.0;13.5;74673706.6667;
13.8;49646933.3333;15.6;51997546.6667;13.8;69900693.3333;
14.1;36004586.6667;15.9;36106240.0;14.1;76632746.6667;
14.4;28266613.3333;16.2;22878826.6667;14.4;80124320.0;
14.7;35609066.6667;16.5;45135466.6667;14.7;74794560.0;
15.0;47190720.0;16.8;51558400.0;15.0;67801600.0;
15.3;33319093.3333;17.1;34460693.3333;15.3;77286773.3333;
15.6;15557973.3333;17.4;24177066.6667;15.6;67555520.0;
15.9;14341973.3333;17.7;45779680.0;15.9;50448213.3333;
16.2;47859360.0;18.0;52033760.0;16.2;70738186.6667;
16.5;33671626.6667;18.3;31625760.0;16.5;78807093.3333;
16.8;27521173.3333;18.6;25748000.0;16.8;79079573.3333;
17.1;37918026.6667;18.9;47191360.0;17.1;72378720.0;
17.4;33449333.3333;19.2;51968320.0;17.4;57626400.0;
17.7;32271946.6667;19.5;30093226.6667;17.7;78051626.6667;
18.0;27878080.0;19.8;26474026.6667;18.0;79911840.0;
18.3;39993333.3333;20.1;3320106.66667;18.3;71619093.3333;
18.6;46498080.0;20.4;0.0;18.6;72246080.0;
18.9;2374186.66667;20.7;27429546.6667;18.9;49565546.6667;
19.2;17879146.6667;21.0;27521173.3333;19.2;69847466.6667;
19.5;41324960.0;21.3;49439893.3333;19.5;71418186.6667;
19.8;45865866.6667;21.6;52352266.6667;19.8;72339893.3333;
20.1;439146.666667;21.9;26749120.0;20.1;3759253.33333;
20.4;0.0;22.2;28643146.6667;20.4;0.0;
20.7;12551573.3333;22.5;50096106.6667;20.7;39981120.0;
21.0;45373706.6667;22.8;52448480.0;21.0;72894880.0;
21.3;29839733.3333;23.1;25880426.6667;21.3;79279626.6667;
21.6;26780106.6667;23.4;28187200.0;21.6;79132373.3333;
21.9;42449120.0;23.7;51727040.0;21.9;69198240.0;
22.2;41901760.0;24.0;52173386.6667;22.2;70544906.6667;
22.5;28389653.3333;24.3;23904373.3333;22.5;78485760.0;
22.8;25614720.0;24.6;29649280.0;22.8;78063200.0;
23.1;44261333.3333;24.9;0.0;23.1;70141760.0;
23.4;42900480.0;25.2;0.0;23.4;71087680.0;
23.7;26818720.0;25.5;14346986.6667;23.7;78545760.0;
24.0;25289013.3333;25.8;31323840.0;24.0;77462400.0;
24.3;44176693.3333;26.1;52513706.6667;24.3;68081066.6667;
24.6;24509546.6667;26.4;48624213.3333;24.6;54158826.6667;
24.9;0.0;26.7;25253013.3333;24.9;0.0;
25.2;0.0;27.0;32583466.6667;25.2;0.0;
25.5;1409066.66667;27.3;52803200.0;25.5;15756053.3333;
25.8;40858986.6667;27.6;46807200.0;25.8;72182826.6667;
26.1;26471413.3333;27.9;25072160.0;26.1;78985120.0;
26.4;29070080.0;28.2;34730986.6667;26.4;77694293.3333;
26.7;45074400.0;28.5;53059093.3333;26.7;70327413.3333;
27.0;40176586.6667;28.8;45574400.0;27.0;72760053.3333;
27.3;26565226.6667;29.1;25158986.6667;27.3;79368426.6667;
27.6;30689013.3333;29.4;36086826.6667;27.6;77496213.3333;
27.9;45429120.0;29.7;53189333.3333;27.9;70501280.0;
28.2;38035840.0;30.0;2557653.33333;28.2;72766826.6667;
28.5;25757173.3333;30.3;0.0;28.5;78816266.6667;
28.8;29680266.6667;30.6;14872960.0;28.8;75254666.6667;
29.1;44159893.3333;30.9;53346400.0;29.1;69318880.0;
29.4;36998506.6667;31.2;42210880.0;29.4;73085333.3333;
29.7;23298133.3333;31.5;25113173.3333;29.7;76487466.6667;
30.0;26992586.6667;31.8;39974133.3333;30.0;29550240.0;
30.3;0.0;32.1;53020693.3333;30.3;0.0;
30.6;35306933.3333;32.4;41339786.6667;30.6;50179893.3333;
30.9;26131093.3333;32.7;25791200.0;30.9;79477493.3333;
31.2;32735093.3333;33.0;40830613.3333;31.2;74945973.3333;
31.5;44999573.3333;33.3;53042080.0;31.5;70112746.6667;
31.8;33806240.0;33.6;40282826.6667;31.8;73780373.3333;
32.1;26502613.3333;33.9;25704373.3333;32.1;79523306.6667;
32.4;34418826.6667;34.2;42030026.6667;32.4;75758613.3333;
32.7;48102826.6667;34.5;53375413.3333;32.7;73894026.6667;
33.0;36144213.3333;34.8;37976266.6667;33.0;76974826.6667;
33.3;26046666.6667;35.1;25491893.3333;33.3;79088746.6667;
33.6;37179146.6667;35.4;44876960.0;33.6;77461973.3333;
33.9;45127626.6667;35.7;53471840.0;33.9;70832000.0;
34.2;33816053.3333;36.0;36361920.0;34.2;75846080.0;
34.5;27595786.6667;36.3;25472480.0;34.5;80971200.0;
34.8;35413173.3333;36.6;46479306.6667;34.8;73389440.0;
35.1;40286773.3333;36.9;53893973.3333;35.1;65778666.6667;
35.4;32597226.6667;37.2;34554720.0;35.4;77474186.6667;
35.7;26905333.3333;37.5;25639146.6667;35.7;80377173.3333;
36.0;40236160.0;37.8;48296106.6667;36.0;76598080.0;
36.3;46519253.3333;38.1;54065226.6667;36.3;71991733.3333;
36.6;31656106.6667;38.4;33423146.6667;36.6;78135413.3333;
36.9;25426026.6667;38.7;25431680.0;36.9;79320000.0;
37.2;41051840.0;39.0;49898240.0;37.2;75606560.0;
37.5;46751146.6667;39.3;54060640.0;37.5;72390293.3333;
37.8;30741813.3333;39.6;31524106.6667;37.8;79037920.0;
38.1;25404640.0;39.9;25827413.3333;38.1;79469866.6667;
38.4;40002506.6667;40.2;51585013.3333;38.4;73425653.3333;
38.7;45629173.3333;40.5;54164266.6667;38.7;71060853.3333;
39.0;28674346.6667;40.8;29622880.0;39.0;78572586.6667;
39.3;25826986.6667;41.1;27038613.3333;39.3;79887626.6667;
39.6;42772426.6667;41.4;52542720.0;39.6;74296533.3333;
39.9;47677866.6667;41.7;53541440.0;39.9;73505280.0;
40.2;29238720.0;42.0;28952053.3333;40.2;80823733.3333;
40.5;26413173.3333;42.3;27984320.0;40.5;80577440.0;
40.8;44315680.0;42.6;53479253.3333;40.8;73938560.0;
41.1;45232373.3333;42.9;53515253.3333;41.1;72270986.6667;
41.4;3901493.33333;43.2;26971200.0;41.4;56444213.3333;
41.7;10401440.0;43.5;28916053.3333;41.7;63942880.0;
42.0;43297760.0;43.8;54663626.6667;42.0;72249813.3333;
42.3;43040533.3333;44.1;52914240.0;42.3;71024853.3333;
42.6;24943893.3333;44.4;26510240.0;42.6;78423146.6667;
42.9;25004106.6667;44.7;30382933.3333;42.9;78519360.0;
43.2;44389173.3333;45.0;31768000.0;43.2;71360373.3333;
43.5;43899200.0;45.3;0.0;43.5;72815253.3333;
43.8;25223573.3333;45.6;0.0;43.8;79887200.0;
44.1;26427786.6667;45.9;11895573.3333;44.1;79342026.6667;
44.4;45247626.6667;46.2;54220106.6667;44.4;71757866.6667;
44.7;43910986.6667;46.5;49300053.3333;44.7;74293920.0;
45.0;5626666.66667;46.8;27173866.6667;45.0;37394666.6667;
45.3;0.0;47.1;34202613.3333;45.3;0.0;
45.6;0.0;47.4;54330933.3333;45.6;0.0;
45.9;40000106.6667;47.7;47888586.6667;45.9;51895680.0;
46.2;25798186.6667;48.0;26256960.0;46.2;80018293.3333;
46.5;31448853.3333;48.3;36748266.6667;46.5;80748906.6667;
46.8;43894186.6667;48.6;54593600.0;46.8;71068053.3333;
47.1;39543946.6667;48.9;45904906.6667;47.1;73746560.0;
47.4;25703520.0;49.2;26165120.0;47.4;80034453.3333;
47.7;31277386.6667;49.5;39235680.0;47.7;79165973.3333;
48.0;45156000.0;49.8;2241546.66667;48.0;71412960.0;
48.3;37997013.3333;50.1;0.0;48.3;74745280.0;
48.6;25571093.3333;50.4;0.0;48.6;80164693.3333;
48.9;31026720.0;50.7;27962933.3333;48.9;76931626.6667;
49.2;44608213.3333;51.0;54789280.0;49.2;70773333.3333;
49.5;36354080.0;51.3;41204746.6667;49.5;75589760.0;
49.8;8946773.33333;51.6;26336586.6667;49.8;11188320.0;
50.1;0.0;51.9;44271573.3333;50.1;0.0;
50.4;0.0;52.2;54741066.6667;50.4;0.0;
50.7;34226400.0;52.5;39284320.0;50.7;62189333.3333;
51.0;26712480.0;52.8;26059093.3333;51.0;81501760.0;
51.3;35417760.0;53.1;46626560.0;51.3;76622506.6667;
51.6;46389226.6667;53.4;54815893.3333;51.6;72725813.3333;
51.9;33982293.3333;53.7;37105386.6667;51.9;78253866.6667;
52.2;23691466.6667;54.0;26621280.0;52.2;78432533.3333;
52.5;35266133.3333;54.3;48496586.6667;52.5;74550453.3333;
52.8;45207040.0;54.6;55003733.3333;52.8;71266133.3333;
53.1;31178560.0;54.9;30018613.3333;53.1;77805120.0;
53.4;25807573.3333;55.2;0.0;53.4;80623466.6667;
53.7;37681120.0;55.5;120640.0;53.7;74786506.6667;
54.0;46384000.0;55.8;55607360.0;54.0;73005280.0;
54.3;2369386.66667;56.1;33741866.6667;54.3;50865973.3333;
54.6;20173706.6667;56.4;27839893.3333;54.6;75177440.0;
54.9;38607626.6667;56.7;50665493.3333;54.9;68626240.0;
55.2;0.0;57.0;55238240.0;55.2;0.0;
55.5;12930506.6667;57.3;32407413.3333;55.5;13051146.6667;
55.8;25494080.0;57.6;28078773.3333;55.8;81101440.0;
56.1;40096320.0;57.9;52335253.3333;56.1;73838186.6667;
56.4;45983893.3333;58.2;55421706.6667;56.4;73823786.6667;
56.7;28956426.6667;58.5;30296106.6667;56.7;79621920.0;
57.0;25979040.0;58.8;28056960.0;57.0;81217280.0;
57.3;41225706.6667;59.1;54765280.0;57.3;73633120.0;
57.6;43196960.0;59.4;55523146.6667;57.6;71275733.3333;
57.9;25315626.6667;59.7;28083573.3333;57.9;77650880.0;
58.2;24413120.0;60.0;28713386.6667;58.2;79834826.6667;
58.5;44302133.3333;60.3;0.0;58.5;74598240.0;
58.8;14448000.0;60.6;14735520.0;58.8;42504960.0;
59.1;23237920.0;60.9;28896640.0;59.1;78003200.0;
59.4;25062133.3333;61.2;31049173.3333;59.4;80585280.0;
59.7;45269866.6667;61.5;56032106.6667;59.7;73353440.0;
60.0;13478080.0;61.8;51975946.6667;60.0;42191466.6667;
60.3;0.0;62.1;29941600.0;60.3;0.0;
60.6;0.0;62.4;31266240.0;60.6;14735520.0;
60.9;0.0;62.7;56304800.0;60.9;28896640.0;
61.2;0.0;;;61.2;31049173.3333;
61.5;0.0;;;61.5;56032106.6667;
61.8;0.0;;;61.8;51975946.6667;
62.1;0.0;;;62.1;29941600.0;
62.4;0.0;;;62.4;31266240.0;
62.7;0.0;;;62.7;56304800.0;
63.0;0.0;;;63.0;0.0;


==> csv/VegasBbrrttnew.csv <==
0;0;1;1;
0.1;12.6460430433;0.1;10.4839705132;
0.2;12.3390035752;0.2;12.7961292601;
0.3;11.8399325837;0.3;10.5756270713;
0.4;8.33609210911;0.4;8.87234197987;
0.5;6.24843819501;0.5;8.20128345657;
0.6;5.35570873934;0.6;7.24743513981;
0.7;4.94824671278;0.7;6.76013518632;
0.8;3.66945477093;0.8;5.14410790943;
0.9;3.01307994266;0.9;4.11629751325;
1.0;2.84796458459;1.0;3.65719000498;
1.1;3.2379980019;1.1;4.50477728973;
1.2;3.69186807695;1.2;4.87559318542;
1.3;3.98857551709;1.3;5.93977961047;
1.4;3.49002652587;1.4;5.64871272262;
1.5;3.78385979926;1.5;4.82509374619;
1.6;4.3873267881;1.6;5.84834884195;
1.7;2.93283890455;1.7;3.79228404188;
1.8;3.39291773235;1.8;4.82917723255;
1.9;3.8581942067;1.9;5.26432693005;
2.0;3.63920444069;2.0;5.06537006452;
2.1;3.94559963844;2.1;5.7543188661;
2.2;3.43512802673;2.2;4.90320722262;
2.3;4.6589169567;2.3;6.03493876841;
2.4;3.56958438134;2.4;5.11134358553;
2.5;3.73816066318;2.5;5.5433253652;
2.6;4.01871794402;2.6;5.28452160594;
2.7;3.82147428575;2.7;5.37261496419;
2.8;3.30834054843;2.8;5.04477982669;
2.9;3.40879211823;2.9;5.36498977143;
3.0;3.63810764295;3.0;4.97912078775;
3.1;4.5441851426;3.1;7.27695226669;
3.2;4.25015693873;3.2;5.91875525082;
3.3;3.98056756551;3.3;5.60495683125;
3.4;3.54723209411;3.4;5.00535813107;
3.5;3.30233895016;3.5;4.41791261396;
3.6;3.25239128746;3.6;4.31607641391;
3.7;3.91389846802;3.7;5.08279224922;
3.8;3.52523998282;3.8;4.69459409583;
3.9;4.22864968556;3.9;5.37742781885;
4.6;3.06021210051;4.6;4.20350581408;
4.7;3.65292993664;4.7;5.00851693238;
4.8;3.55746678798;4.8;4.81543058082;
4.9;3.41735919708;4.9;4.48074615259;
5.0;4.1214260188;5.0;5.78705999586;
5.1;4.1111497666;5.1;5.03823161125;
5.2;3.21827785156;5.2;4.67862827437;
5.3;3.77599658253;5.3;5.14455323809;
5.4;3.99048058028;5.4;5.33747443786;
5.5;4.26555284994;5.5;5.83965858717;
5.6;4.06674089886;5.6;5.84655088537;
5.7;3.33621025085;5.7;4.18666031984;
5.8;3.60658153003;5.8;5.29767350948;
5.9;3.26259930929;5.9;4.76977663133;
6.0;3.47409775779;6.0;5.06382855502;
6.1;3.50788950054;6.1;4.58957324518;
6.2;3.68595571025;6.2;5.20453067741;
6.3;3.45708107895;6.3;5.32383203506;
6.4;3.68212319754;6.4;5.16370499488;
6.5;3.97905307947;6.5;5.95781538222;
6.6;3.34001058414;6.6;4.2198583728;
6.7;3.18679535132;6.7;4.77348362003;
6.8;4.10269213394;6.8;5.6784998986;
6.9;3.30379205592;6.9;4.99912854787;
7.0;3.34639867147;7.0;4.62508818199;
7.1;3.42137548659;7.1;4.72585285935;
7.2;3.4848565147;7.2;4.77373820764;
7.3;3.80692621125;7.3;4.79143637198;
7.4;3.28954139558;7.4;4.52172662329;
7.5;3.3510645942;7.5;4.47537202751;
7.6;3.85627621099;7.6;5.18636850967;
7.7;3.4768046165;7.7;4.52271732715;
7.8;3.6523718583;7.8;5.83426768963;
7.9;4.24980526128;7.9;5.5058975609;
8.0;3.48219707094;8.0;5.07842634142;
8.1;3.16335583612;8.1;4.34330056925;
8.2;3.76752412544;8.2;4.93250976909;
8.3;4.09738459108;8.3;4.98464672836;
8.4;2.89205570667;8.4;3.37989225328;
8.5;3.37831253229;8.5;5.29065728188;
8.6;3.67827656903;8.6;5.52730513091;
8.7;3.63450234639;8.7;4.80980584116;
8.8;3.57577990537;8.8;5.11539683622;
8.9;2.82301469283;8.9;4.46767137762;
9.6;3.02568078041;9.6;3.53778963504;
9.7;3.27439107019;9.7;4.57688657249;
9.8;3.5783868087;9.8;5.10239849488;
9.9;3.65756705955;9.9;5.73586001255;
10.0;4.06848116124;10.0;5.31860064435;
10.1;2.0800101757;10.1;1.84262666887;
10.2;1.96569664044;10.2;1.76497310041;
10.3;3.74273277036;10.3;4.44897967325;
10.4;3.90905433231;10.4;5.38666017594;
10.5;3.68724401715;10.5;5.32199207105;
10.6;5.21108105019;10.6;7.29220685825;
10.7;3.73877705754;10.7;5.72388934106;
10.8;4.01158653088;10.8;5.75214056742;
10.9;4.13963153798;10.9;6.05876215043;
11.0;4.56522183541;11.0;5.9669488742;
11.1;4.0154230027;11.1;5.62846118754;
11.2;4.03736712458;11.2;5.44292656417;
11.3;4.04295947171;11.3;5.0870680809;
11.4;4.28475851423;11.4;6.49107764749;
11.5;4.57681756776;11.5;5.43817583021;
11.6;3.85338660934;11.6;5.62076205793;
11.7;4.02460335555;11.7;5.38418710846;
11.8;3.37624021514;11.8;4.65587377548;
11.9;3.89092607904;11.9;5.33317526182;
12.0;3.97577364583;12.0;5.12901053709;
12.1;3.47207708562;12.1;5.10136455509;
12.2;3.8139850432;12.2;5.14803330104;
12.3;3.60692817878;12.3;5.14532989926;
12.4;3.96641039904;12.4;5.56718097644;
12.5;4.36796030952;12.5;5.41342629327;
12.6;3.675676122;12.6;5.06825663827;
12.7;3.90294405419;12.7;5.19853931362;
12.8;3.35491219523;12.8;4.3437906674;
12.9;3.49792329276;12.9;5.00970567976;
13.0;4.15154983257;13.0;5.67418921228;
13.1;3.43141080082;13.1;4.94634514988;
13.2;4.21514230616;13.2;5.60744778141;
13.3;4.72046613155;13.3;6.83899049635;
13.4;3.88966122474;13.4;5.89996178945;
13.5;3.93580148001;13.5;5.49033353495;
13.6;3.66054174726;13.6;5.57456634663;
13.7;4.39192368605;13.7;6.43967962884;
13.8;3.65922848384;13.8;5.7182896812;
13.9;2.94981151819;13.9;4.22775439727;
14.6;3.3639729023;14.6;4.57021497911;
14.7;3.57404656725;14.7;5.20429660365;
14.8;3.86860891042;14.8;6.27009241205;
14.9;3.2683813347;14.9;4.77665161418;
15.0;3.44145777237;15.0;5.09496309139;
15.1;3.68820051673;15.1;5.34128448338;
15.2;3.91469252138;15.2;5.10007573157;
15.3;4.55881818562;15.3;6.14309310913;
15.4;3.53042245498;15.4;5.11436867264;
15.5;4.05643218901;15.5;5.97473799464;
15.6;3.52548178575;15.6;5.21208036064;
15.7;3.69328496324;15.7;4.88395115425;
15.8;3.00406437698;15.8;4.55905694877;
15.9;3.21003070152;15.9;4.60854758564;
16.0;3.72799332632;16.0;5.02505407229;
16.1;4.27369915304;16.1;4.36366179894;
16.2;3.5953945197;16.2;4.66687434188;
16.3;3.71900718776;16.3;5.30541392992;
16.4;2.9896625223;16.4;4.13364352602;
16.5;3.30300387214;16.5;4.67661354277;
16.6;4.09550536169;16.6;5.67827054432;
16.7;4.53838314673;16.7;6.2165059239;
16.8;3.774666906;16.8;5.27144603009;
16.9;3.961710064;16.9;4.93318006533;
17.0;3.80935704354;17.0;5.22565323374;
17.1;3.87889258663;17.1;5.28389098598;
17.2;3.65162057575;17.2;5.01451144616;
17.3;3.6371279655;17.3;5.1810254856;
17.4;3.93455401416;17.4;5.39246098749;
17.5;3.43082551647;17.5;5.04388528712;
17.6;3.16806970068;17.6;4.4726791053;
17.7;4.32859193832;17.7;5.60173163047;
17.8;3.33317739521;17.8;4.66926892598;
17.9;3.25353713263;17.9;4.23908233643;
18.0;3.19324856374;18.0;5.16842920846;
18.1;4.21539942424;18.1;5.98249903747;
18.2;3.46098500903;18.2;4.78145645724;
18.3;3.38614362204;18.3;4.83444593485;
18.4;3.61225390084;18.4;5.63102376227;
18.5;3.44257784116;18.5;5.26400293623;
18.6;3.33851832522;18.6;4.82122247869;
18.7;3.14513639786;18.7;4.03514452148;
18.8;3.77033347065;18.8;5.41687965393;
18.9;4.34624910355;18.9;5.78121686804;
19.0;2.97679172622;19.0;3.51979195232;
19.1;3.46129385712;19.1;5.03228902817;
19.2;3.61143764566;19.2;5.00499061916;
19.3;3.1826593438;19.3;4.40028065541;
19.4;4.46227855153;19.4;6.18419647217;
19.5;4.01421240818;19.5;5.60339565935;
19.6;3.54177171244;19.6;5.69571619448;
19.7;3.10822579656;19.7;4.393802625;
19.8;3.72426445709;19.8;5.34088373184;
19.9;3.97032456017;19.9;5.84553820746;
20.0;3.65610666645;20.0;5.36769628525;
20.1;3.80905149107;20.1;6.1872132281;
20.2;4.10096161523;20.2;5.67631288008;
20.3;3.7107698379;20.3;4.97642159462;
20.4;4.22831677574;20.4;5.94960907359;
20.5;3.79203817372;20.5;5.19587214176;
20.6;3.41468702548;20.6;4.62703832558;
20.7;3.46694837643;20.7;3.93508682566;
20.8;3.982528763;20.8;5.89637245451;
20.9;3.39334241806;20.9;4.54420072061;
21.0;4.56126764709;21.0;6.39862120152;
21.1;3.60822830772;21.1;4.9459178849;
21.2;3.65785487647;21.2;5.53864299661;
21.3;3.87963929842;21.3;5.44811605097;
21.4;4.11301066236;21.4;5.53774587887;
21.5;3.54337144871;21.5;5.53149783734;
21.6;4.07051636001;21.6;5.37252426147;
21.7;4.2357568796;21.7;3.6063508855;
21.8;2.02362239361;21.8;2.05066792971;
21.9;2.3608065059;21.9;2.27353093144;
22.0;3.45350737157;22.0;4.74759854308;
22.1;3.97463556214;22.1;5.76652618165;
22.2;3.35057238315;22.2;4.32212310925;
22.3;3.84443839584;22.3;5.47496308672;
22.4;3.76389930624;22.4;5.16302626708;
22.5;3.89930810014;22.5;4.93165668176;
22.6;3.4542805196;22.6;4.66363213279;
22.7;3.572356533;22.7;5.30083461474;
22.8;4.04111996576;22.8;5.22554048928;
22.9;3.62993677457;22.9;5.22652387619;
23.0;4.56786096393;23.0;5.87578614553;
23.1;4.25858598835;23.1;5.79449894664;
23.2;4.42832512475;23.2;6.48403167725;
23.3;4.21836930652;23.3;5.98669935156;
23.4;4.17300496783;23.4;5.00556363;
23.5;3.73271700928;23.5;5.11117293456;
23.6;3.64093890135;23.6;5.47188343388;
23.7;3.53591701396;23.7;5.13985724676;
23.8;3.77716312131;23.8;5.07708510967;
23.9;3.62394052908;23.9;5.36995172501;
24.0;3.72483502371;24.0;4.68544051761;
24.1;4.43102061591;24.1;6.1494464224;
24.2;3.51208313558;24.2;5.54366215416;
24.3;3.97531555228;24.3;5.60217788539;
24.4;3.54915149141;24.4;4.82735782862;
24.5;4.36753586487;24.5;6.35111609171;
24.6;4.2562258871;24.6;5.33206122262;
24.7;4.42398712039;24.7;6.36146145482;
24.8;3.51661885722;24.8;5.24174284052;
24.9;3.60110205176;24.9;4.93025779724;
25.0;3.92897299751;25.0;5.79692471412;
25.1;3.59495689994;25.1;4.58486125154;
25.2;3.52456536092;25.2;4.74749101657;
25.3;4.33743029611;25.3;5.73488851873;
25.4;3.53122163326;25.4;5.06449213215;
25.5;3.856889153;25.5;5.78136341546;
25.6;3.49120788085;25.6;4.64266237586;
25.7;4.15381465269;25.7;5.41294015796;
25.8;4.11343674281;25.8;4.85592526574;
25.9;3.24021286679;25.9;4.21637710848;
26.0;3.07354650327;26.0;3.74953470368;
26.1;2.82772357187;26.1;3.25897147016;
26.2;3.61071457098;26.2;5.06538092488;
26.3;3.49305058703;26.3;5.13329713241;
26.4;3.35808977669;26.4;4.98293252552;
26.5;3.47724723332;26.5;4.66482168963;
26.6;3.36787304275;26.6;4.31963317415;
26.7;4.6202990845;26.7;6.05439256739;
26.8;3.74859974379;26.8;5.50786654154;
26.9;3.90392749464;26.9;5.33191974346;
27.0;3.66683233352;27.0;4.72549562869;
27.1;3.34412824832;27.1;4.33040453383;
27.2;3.68165852977;27.2;5.4552866065;
27.3;3.95313284614;27.3;5.6362854807;
27.4;3.84782075882;27.4;4.79584341651;
27.5;3.46043420365;27.5;5.02144949777;
27.6;3.40435726453;27.6;4.75815859708;
27.7;3.34786164133;27.7;4.93695101607;
27.8;3.85134286045;27.8;5.56668639183;
27.9;3.69968328775;27.9;4.86947680419;
28.0;4.00166328137;28.0;5.42802160436;
28.1;4.02097399898;28.1;5.15237303063;
28.2;4.09820344713;28.2;5.4005720923;
28.3;4.06574755207;28.3;5.07675427379;
28.4;3.31032052915;28.4;4.45106199809;
28.5;3.36812138557;28.5;4.4260835972;
28.6;4.21234521791;28.6;6.40544943188;
28.7;4.06053447945;28.7;5.48785991883;
28.8;4.01079789852;28.8;5.82909867877;
28.9;3.70600903146;28.9;4.82839345932;
29.0;3.77534402383;29.0;4.71041141412;
29.1;3.36169313501;29.1;4.37968635559;
29.2;4.34628820845;29.2;5.71483373642;
29.3;4.91244658995;29.3;6.52111440465;
29.4;4.60319496709;29.4;6.60700847705;
29.5;3.59537301819;29.5;5.32559095285;
29.6;3.62468752368;29.6;4.87837553024;
29.7;3.75564012183;29.7;4.88153866359;
29.8;4.38316422279;29.8;6.47568166926;
29.9;4.04160623848;29.9;5.30696378171;
30.0;4.04710678174;30.0;5.30610528103;
30.1;4.37079661738;30.1;5.73459144466;
30.2;3.7443770975;30.2;5.39437532425;
30.3;3.51725905689;30.3;4.59163974632;
30.4;3.60369488476;30.4;4.88967737876;
30.5;3.57624414131;30.5;5.20333842696;
30.6;4.41310653147;30.6;6.23924631468;
30.7;4.02520604111;30.7;4.97373819351;
30.8;3.63368796824;30.8;4.57736681092;
30.9;3.63006928388;30.9;5.24978386728;
31.0;4.26738874573;31.0;6.24760540052;
31.1;3.44993642798;31.1;4.79860998626;
31.2;4.19658469651;31.2;5.49612547222;
31.3;3.43081286496;31.3;4.97403897737;
31.4;3.26071971308;31.4;4.00684922934;
31.5;3.70405663171;31.5;5.17150896405;
31.6;4.14159115512;31.6;5.59992100819;
31.7;3.99648600059;31.7;5.64608469114;
31.8;3.96779260518;31.8;5.72820072589;
31.9;3.61071698434;31.9;5.01938093276;
32.0;3.76799688385;32.0;5.23251110745;
32.1;3.75432550749;32.1;4.5578570593;
32.2;3.96338098255;32.2;5.70178883416;
32.3;4.04855417307;32.3;5.53453623594;
32.4;3.64017246956;32.4;4.7632783067;
32.5;3.62564098267;32.5;4.97759686838;
32.6;4.12984994742;32.6;5.60839792316;
32.7;3.75864772022;32.7;5.261490345;
32.8;3.51722492891;32.8;5.05256652832;
32.9;3.94706405425;32.9;5.68694569344;
33.0;3.77593927854;33.0;5.54061705066;
33.1;3.94556091891;33.1;5.60985936059;
33.2;3.50966973182;33.2;4.78044648965;
33.3;3.75863369679;33.3;5.27044634024;
33.4;3.68251857303;33.4;5.10607933512;
33.5;3.51525674516;33.5;4.87455920638;
33.6;3.7400075142;33.6;5.42754073476;
33.7;3.93070526493;33.7;5.73739441492;
33.8;4.69112506875;33.8;5.90042585737;
33.9;4.01306097282;33.9;5.43498336722;
34.0;3.69180273265;34.0;4.98691626957;
34.7;3.28781899441;34.7;4.74312387664;
34.8;3.4533662015;34.8;4.81792081866;
34.9;3.61570543968;34.9;5.43548759905;
35.0;3.29214429098;35.0;4.12284843321;
35.1;3.99459714378;35.1;5.88949918747;
35.2;3.56443992794;35.2;5.23028373718;
35.3;3.76660168826;35.3;5.62381298743;
35.4;4.07695028517;35.4;5.45812098779;
35.5;4.27205051695;35.5;5.67703093252;
35.6;5.24700164795;35.6;6.11143912712;
35.7;3.68756907327;35.7;4.81698478478;
35.8;4.23690009473;35.8;5.69550991058;
35.9;3.24333844792;35.9;4.69941163213;
36.0;4.25989406748;36.0;5.74826722098;
36.1;3.35416474293;36.1;4.9206079896;
36.2;3.84620055364;36.2;5.49919708915;
36.3;3.39853792305;36.3;4.734444822;
36.4;3.68286783879;36.4;5.04039032291;
36.5;4.28299924247;36.5;6.09177496375;
36.6;4.04674200703;36.6;5.89596919524;
36.7;3.82023056348;36.7;5.39880008488;
36.8;3.85112114632;36.8;5.5767568675;
36.9;3.31992881243;36.9;4.79569844902;
37.0;3.77472705487;37.0;5.51922005766;
37.1;3.66984501442;37.1;5.26664418689;
37.2;4.50982564612;37.2;5.90318369578;
37.3;3.9858014243;37.3;4.79791050866;
37.4;3.25268034888;37.4;4.55242447231;
37.5;3.5956827077;37.5;4.77983437332;
37.6;3.70118389391;37.6;5.31685480507;
37.7;3.4347615152;37.7;4.40161918925;
37.8;4.82342895526;37.8;6.36760585279;
37.9;4.12287305317;37.9;6.08148850685;
38.0;4.34565627784;38.0;5.95444440842;
38.1;3.64002402948;38.1;4.71958552023;
38.2;3.38239967823;38.2;4.13399878002;
38.3;3.10500656686;38.3;4.21366884035;
38.4;3.53034128223;38.4;4.49141994599;
38.5;3.38081086662;38.5;4.30414928653;
38.6;4.29692051627;38.6;5.67539249148;
38.7;4.19351519371;38.7;5.45099841224;
38.8;3.62091177986;38.8;4.81951713562;
38.9;3.76965602239;38.9;4.20428923707;
39.8;4.04621244551;39.8;5.73073114668;
39.9;4.26192053992;39.9;5.10758222993;
40.0;3.77935514058;40.0;5.07624009076;
40.1;3.50951731075;40.1;5.02885962432;
40.2;3.86747731849;40.2;5.61938125096;
40.3;3.82318615913;40.3;4.17526329265;
40.4;3.62234880895;40.4;5.02272367477;
40.5;4.16069907704;40.5;5.7260641891;
40.6;4.38610466433;40.6;5.68520056235;
40.7;4.5828841557;40.7;5.35030055132;
40.8;3.2924837102;40.8;4.28017357044;
40.9;3.60659864497;40.9;4.55536662972;
41.0;2.77194083637;41.0;3.42988610268;
41.1;4.44963170194;41.1;5.65795952015;
41.2;4.14509421227;41.2;6.01994991302;
41.3;3.64000408362;41.3;5.09366989136;
41.4;3.85554536715;41.4;4.98752020023;
41.5;4.06413147415;41.5;5.55909540235;
41.6;4.17299505315;41.6;5.88701042948;
41.7;4.63048187462;41.7;5.69255973982;
41.8;3.76866350756;41.8;4.90847769238;
41.9;4.16654624321;41.9;5.71371578589;
42.0;3.4478353313;42.0;4.65245640606;
42.1;3.08208444;42.1;4.2400942074;
42.2;3.17358051438;42.2;4.58649192194;
42.3;3.54706561627;42.3;4.92537220319;
42.4;3.75731446465;42.4;5.06455557687;
42.5;4.19006283219;42.5;5.03876642747;
42.6;3.90137391647;42.6;5.08689085642;
42.7;3.90512988252;42.7;5.33975839615;
42.8;4.09952226702;42.8;5.74232644564;
42.9;3.52148706698;42.9;4.92757289254;
43.0;3.5516002294;43.0;4.39823757518;
43.1;3.88696277984;43.1;5.22947545145;
43.2;3.89106797922;43.2;4.86787641891;
43.3;3.85642413852;43.3;4.82219916124;
43.4;3.37122124855;43.4;4.47528362274;
43.5;3.60653350635;43.5;4.85483556986;
43.6;3.76151276125;43.6;5.00646440109;
43.7;4.15875142829;43.7;5.13261937081;
43.8;3.52265043873;43.8;4.61402748312;
43.9;3.29819088027;43.9;4.6959860712;
44.0;3.72962147071;44.0;4.91258272758;
44.1;3.84964121644;44.1;5.24061173201;
44.2;3.42333492974;44.2;4.30987592329;
44.3;3.88252057527;44.3;5.30882044272;
44.4;3.91241395196;44.4;5.14882354326;
44.5;4.24001582427;44.5;6.05991848728;
44.6;5.13403756278;44.6;6.22175841054;
44.7;3.04138287902;44.7;4.0388867259;
44.8;2.71009052315;44.8;3.74004364014;
44.9;3.32444319736;44.9;5.11433986517;
45.0;3.54503399104;45.0;4.56964629037;
45.1;4.0056951344;45.1;5.46565935725;
45.2;4.33086140951;45.2;5.31059101315;
45.3;3.71716355004;45.3;5.06478935093;
45.4;3.35174954999;45.4;4.19380128846;
45.5;4.28109319465;45.5;5.81666670348;
45.6;3.99160655448;45.6;5.00113765399;
45.7;3.14743530574;45.7;4.61593908923;
45.8;3.45108748095;45.8;5.06035259792;
45.9;3.4879103802;45.9;4.92195797782;
46.0;3.63724800601;46.0;5.36176541468;
46.1;3.30521265666;46.1;4.37094329239;
46.2;3.04685114563;46.2;4.13950645562;
46.3;3.69110533381;46.3;5.1860731581;
46.4;3.77261606159;46.4;4.53053077642;
46.5;3.37684914178;46.5;4.6028594176;
46.6;3.60108936534;46.6;4.97875016989;
46.7;4.31774514062;46.7;5.23943150485;
46.8;3.15551309025;46.8;4.18188086653;
46.9;4.71004572782;46.9;5.43969585782;
47.0;3.846595555;47.0;5.19644353808;
47.1;3.97137737491;47.1;5.16658306122;
47.2;3.85373368111;47.2;5.52252117468;
47.3;3.86932368383;47.3;5.61171073418;
47.4;4.10972286732;47.4;5.54585721758;
47.5;4.2376531137;47.5;5.3250634152;
47.6;3.94869887311;47.6;5.14193716503;
47.7;3.34688214381;47.7;4.92416858673;
47.8;3.81483543273;47.8;4.92406404147;
47.9;3.55749900895;47.9;4.57983062818;
48.0;3.99755707411;48.0;5.92125379122;
48.1;4.13197295129;48.1;5.58574383075;
48.2;3.68402307888;48.2;5.14199400461;
48.3;3.90080657116;48.3;3.29900473014;
48.4;1.81802813871;48.4;1.86065042049;
48.5;3.03920894984;48.5;2.14152275377;
48.6;3.8073455294;48.6;5.40887093057;
48.7;3.91269131711;48.7;5.80727241256;
48.8;4.00806980262;48.8;5.09752397952;
48.9;5.43397678789;48.9;6.81337757387;
49.0;5.34183615526;49.0;7.17877257954;
49.1;4.23774946304;49.1;5.60576728221;
49.2;4.45681385755;49.2;5.87894977667;
49.3;4.5419772466;49.3;6.39225376977;
49.4;4.05911143337;49.4;5.5054002338;
49.5;4.5715710513;49.5;6.68502770937;
49.6;3.73638482485;49.6;5.52719765967;
49.7;3.89710202947;49.7;5.13645877009;
49.8;3.78880951856;49.8;5.24532049894;
49.9;4.54731520057;49.9;5.81205368042;
50.0;3.6704674059;50.0;4.90697224935;
50.1;3.74525735913;50.1;5.22729983697;
50.2;3.34645994944;50.2;4.82805494992;
50.3;4.11714369746;50.3;4.87901883967;
50.4;3.46981106004;50.4;4.53092730962;
50.5;3.88555551634;50.5;4.81609503428;
50.6;4.16030990544;50.6;5.7786786279;
50.7;4.63800813353;50.7;5.58764093062;
50.8;3.64687455394;50.8;4.43910813147;
50.9;4.30344524526;50.9;5.39353429055;
51.0;3.74344704856;51.0;4.90818360839;
51.1;4.44669672238;51.1;6.02484654777;
51.2;4.39464629477;51.2;5.43421573853;
51.3;3.45636873829;51.3;5.31942948051;
51.4;4.11359723566;51.4;5.9553013053;
51.5;3.78060127053;51.5;5.44874129757;
51.6;4.35952894733;51.6;5.85088268403;
51.7;3.94131688614;51.7;5.14333877923;
51.8;3.51705956966;51.8;4.58569757974;
51.9;3.45626549843;51.9;4.64610718003;
52.0;3.50371804482;52.0;4.54241888864;
52.1;3.95278135935;52.1;5.56201881237;
52.2;3.74072058159;52.2;5.02919206525;
52.3;4.44374837965;52.3;5.63319842021;
52.4;3.46891290134;52.4;4.68847907592;
52.5;3.73329625109;52.5;5.21378964186;
52.6;3.63801198128;52.6;5.02749284108;
52.7;3.44195235428;52.7;4.71096379416;
52.8;4.54604269444;52.8;6.56187839997;
52.9;3.53696914988;52.9;4.61114828403;
53.0;3.31917719895;53.0;4.72261646006;
53.1;3.99331791887;53.1;4.91180921856;
53.2;4.16367997116;53.2;5.97176709018;
53.3;3.39957296848;53.3;4.57678383928;
53.4;3.26541108145;53.4;4.37427492975;
53.5;4.31469526697;53.5;5.67450061921;
53.6;3.41128523105;53.6;4.90724073874;
53.7;3.75561140202;53.7;4.38922748231;
53.8;3.34894418716;53.8;4.32502177724;
53.9;4.08144631465;53.9;5.3953010103;
54.0;4.78095871707;54.0;6.45844777425;
54.1;3.9245527596;54.1;5.91065486272;
54.2;3.60630826034;54.2;4.76808547974;
54.3;3.99508873622;54.3;4.90491694592;
54.4;3.8361996035;54.4;5.22199402685;
54.5;3.96332641443;54.5;5.40035514421;
54.6;3.9256879177;54.6;4.81275032307;
54.7;3.76785852576;54.7;5.1863611359;
54.8;3.60624767593;54.8;4.771325053;
54.9;4.11512484228;54.9;5.38398978415;
55.0;3.85013045575;55.0;5.07730667037;
55.1;3.29268750527;55.1;4.15540318335;
55.2;4.30263346763;55.2;5.83307516007;
55.3;3.69028088846;55.3;4.63126932533;
55.4;3.70549778196;55.4;5.08797770799;
55.5;3.93491007519;55.5;4.91077559335;
55.6;4.74593673761;55.6;6.26826922099;
55.7;3.2925837309;55.7;4.69628895555;
55.8;3.622814653;55.8;5.19848137759;
55.9;3.31742514079;55.9;4.65215274266;
56.0;3.89420557365;56.0;5.3992141848;
56.1;4.21767385382;56.1;5.89527708761;
56.2;3.59452000031;56.2;5.19728422165;
56.3;4.18786312404;56.3;5.74523707231;
56.4;4.52724842413;56.4;6.54012149142;
56.5;3.37117024573;56.5;4.80836629868;
56.6;3.75420216764;56.6;5.28089030758;
56.7;3.7931148396;56.7;5.24072152264;
56.8;3.5386069509;56.8;4.80538606644;
56.9;3.31438146532;56.9;4.71998375153;
57.0;4.11135731763;57.0;5.29874695672;
57.1;3.70600891574;57.1;5.28471550699;
57.2;4.94551857313;57.2;5.77443637205;
57.3;3.80901792156;57.3;5.14835119247;
57.4;3.3794653848;57.4;4.32933266483;
57.5;3.86208881863;57.5;5.9117356012;
57.6;3.90061728074;57.6;4.89658174061;
57.7;4.20949244386;57.7;5.32558116507;
57.8;3.63716820012;57.8;5.2569610904;
57.9;3.71729320204;57.9;5.4666539456;
58.0;3.59647403849;58.0;4.8064497801;
58.1;3.81129208733;58.1;5.27709007263;
58.2;3.93175830444;58.2;5.43154807801;
58.3;3.86670709172;58.3;5.95469573109;
58.4;4.03939346934;58.4;5.56258139787;
58.5;4.26946163177;58.5;5.42450839688;
58.6;3.69255738802;58.6;4.80452758163;
58.7;3.82091665151;58.7;5.33766131247;
58.8;3.54724300834;58.8;4.88588389228;
58.9;3.69557691424;58.9;4.83232624126;
59.0;3.84527936988;59.0;4.74726007535;
59.1;3.21517919385;59.1;4.32328744368;
59.2;4.30128909647;59.2;5.3096487281;
59.3;3.96044476088;59.3;5.70783520689;
59.4;3.01684733327;59.4;4.60735592273;
59.5;3.73522799259;59.5;4.98124172813;
59.6;4.09977901941;59.6;5.53557276726;
59.7;4.02141893414;59.7;4.93642848025;
59.8;4.33476039697;59.8;5.57072795167;
59.9;3.9227932965;59.9;5.35901643897;
60.0;3.99018985845;60.0;5.40494106033;


==> csv/VegasBbrrttnew1sec.csv <==
0.0;0.0;0.0;1.0
0.3;12.274993067399999;0.3;11.285242281533334
0.6;6.64674634782;0.6;8.107020192083334
0.9;3.8769271421233333;0.9;5.340180203
1.2;3.2592768878133334;1.2;4.345853493376667
1.5;3.754153947406667;1.5;5.471195359759999
1.8;3.5710278083333336;1.8;4.823270038793333
2.1;3.8143327619433336;2.1;5.361338620223333
2.4;3.887876454923333;2.4;5.349829858853333
2.7;3.8594509643166663;2.7;5.400153978443334
3.0;3.45174676987;3.0;5.129630128623334
3.3;4.258303215613334;3.3;6.266888116253334
3.6;3.3673207772433336;3.6;4.579782386313333
3.9;3.8892627121333327;3.9;5.0516047213
4.6;3.06021210051;4.6;4.20350581408
4.7;3.65292993664;4.7;5.00851693238
4.8;3.55746678798;4.8;4.81543058082
5.1;3.883311660826667;5.1;5.102012586566667
5.4;3.66158500479;5.4;5.053551983439999
5.7;3.8895013332166664;5.7;5.29095659746
6.0;3.44775953237;6.0;5.043759565276666
6.3;3.5503087632466666;6.3;5.039311985883334
6.6;3.66706228705;6.6;5.113792916633333
6.9;3.531093180393333;6.9;5.150370688833334
7.2;3.417543557586667;7.2;4.708226416326667
7.5;3.482510733676667;7.5;4.5961783409266666
7.8;3.66181756193;7.8;5.18111784215
8.1;3.631786056113333;8.1;4.9758748238566675
8.4;3.58565480773;8.4;4.432349583576666
8.7;3.563697149236667;8.7;5.20925608465
9.6;3.1414917928700006;9.6;4.37361928296
9.7;3.27439107019;9.7;4.57688657249
9.8;3.5783868087;9.8;5.10239849488
10.0;3.863024110395;10.0;5.52723032845
10.3;2.596146528833333;10.3;2.685526480843334
10.6;4.2691264665499995;10.6;6.000286368413334
10.9;3.9633317087999997;10.9;5.844930686303333
11.2;4.206003987563334;11.2;5.679445541970001
11.5;4.301511851233333;11.5;5.672107186199999
11.8;3.75141006001;11.8;5.220274313956667
12.1;3.779592270163333;12.1;5.187850118
12.4;3.79577454034;12.4;5.286848058913333
12.7;3.9821934952366664;12.7;5.226740748386667
13.0;3.6681284401866665;13.0;5.009228519813333
13.3;4.122339746176666;13.3;5.79759447588
13.6;3.82866815067;13.6;5.654953890343333
13.9;3.666987896026667;13.9;5.461907902436667
14.6;3.3639729023;14.6;4.57021497911
14.7;3.57404656725;14.7;5.20429660365
14.8;3.86860891042;14.8;6.27009241205
15.1;3.466013207933333;15.1;5.070966396316667
15.4;4.001311053993333;15.4;5.452512504446666
15.7;3.7583996459999995;15.7;5.356923169843333
16.0;3.314029468273333;16.0;4.730886202233333
16.3;3.862700286833333;16.3;4.77865002358
16.6;3.4627239187099996;16.6;4.829509204370001
16.9;4.091586705576667;16.9;5.473710673106666
17.2;3.779956735306667;17.2;5.17468522196
17.5;3.6675024987100002;17.5;5.205790586736667
17.8;3.6099463447366666;17.8;4.91455988725
18.1;3.5540617068700002;18.1;5.130003527453333
18.4;3.4864608439699993;18.4;5.08230871812
18.7;3.30874418808;18.7;4.7067899788
19.0;3.697791433473333;19.0;4.905962824763333
19.3;3.4184636155266666;19.3;4.812520100913333
19.6;4.006087557383332;19.6;5.827769442
19.9;3.6009382712733333;19.9;5.1934081881
20.2;3.855373257583333;20.2;5.743740797810001
20.5;3.9103749291199996;20.5;5.373967603323333
20.8;3.6213880549699997;20.8;4.819499201916667
21.1;3.8542794576233335;21.1;5.296246602343333
21.4;3.883501612416667;21.4;5.508168308816667
21.7;3.9498815627733332;21.7;4.836790994769999
22.0;2.6126454236933334;22.0;3.023932468076667
22.3;3.7232154470433336;22.3;5.18787079254
22.6;3.7058293086600003;22.6;4.9194383605433325
22.9;3.747804424443333;22.9;5.250966326736667
23.2;4.41825735901;23.2;6.05143892314
23.5;4.0413637612099995;23.5;5.367811972039999
23.8;3.651339678873333;23.8;5.22960859677
24.1;3.9265987228999997;24.1;5.40161288834
24.4;3.6788500597566673;24.4;5.32439928939
24.7;4.34924962412;24.7;6.014879589716666
25.0;3.682231302163333;25.0;5.322975117293333
25.3;3.818984185656667;25.3;5.022413595613333
25.6;3.6264395557033335;25.6;5.162839307823333
25.9;3.835821420763333;25.9;4.828414177393333
26.2;3.1706615487066663;26.2;4.024629032906667
26.5;3.4427958656799995;26.5;4.9270171158533325
26.8;3.912257290346666;26.8;5.29396409436
27.1;3.6382960254933336;27.1;4.79593996866
27.4;3.8275373782433335;27.4;5.295805167903333
27.7;3.40421770317;27.7;4.9055197036400005
28.0;3.8508964765233333;28.0;5.2880616001266665
28.3;4.061641666060001;28.3;5.209899798906666
28.6;3.6302623775433336;28.6;5.09419834239
28.9;3.9257804698100003;28.9;5.381784018973334
29.2;3.82777512243;29.2;4.93497716871
29.5;4.3703381917433335;29.5;6.15123794485
29.8;3.9211639561000005;29.8;5.411865287696666
30.1;4.1531698792;30.1;5.4492201691333335
30.4;3.62177701305;30.4;4.9585641497766675
30.7;4.004852237963333;30.7;5.4721076450499995
31.0;3.8437153326166666;31.0;5.35825202624
31.3;3.6924446631500003;31.3;5.089591478616667
31.6;3.70212249997;31.6;4.926093067193333
31.9;3.8583318633699997;31.9;5.46455544993
32.2;3.8285677912966665;32.2;5.164052333636667
32.5;3.7714558750999996;32.5;5.091803803673334
32.8;3.8019075321833333;32.8;5.30748493216
33.1;3.889521417233334;33.1;5.612474034896667
33.4;3.6502740005466667;33.4;5.052324055003333
33.7;3.7286565080966665;33.7;5.346498118686667
34.0;4.131996258073333;34.0;5.440775164720001
34.7;3.28781899441;34.7;4.74312387664
34.8;3.4533662015;34.8;4.81792081866
34.9;3.61570543968;34.9;5.43548759905
35.2;3.6170604542333336;35.2;5.080877119286666
35.5;4.03853416346;35.5;5.586321635913333
35.8;4.390490271983333;35.8;5.541311274159999
36.1;3.6191324194433334;36.1;5.122762280903333
36.4;3.6425354384933333;36.4;5.0913440780200006
36.7;4.049990604326666;36.7;5.795514747956667
37.0;3.6485923378733336;37.0;5.297225124726666
37.2;4.089835330270001;37.2;5.5849139413349995
37.5;3.6113881602933335;37.5;4.71005645143
37.8;3.9864581214566663;37.8;5.362026615703333
38.1;4.036184453496666;38.1;5.585172811833334
38.4;3.339249175773334;38.4;4.279695855453333
38.7;3.9570821922;38.7;5.1435133967499995
39.8;3.812260082586667;39.8;4.918179173123334
39.9;4.26192053992;39.9;5.10758222993
40.0;3.77935514058;40.0;5.07624009076
40.1;3.50951731075;40.1;5.02885962432
40.2;3.86747731849;40.2;5.61938125096
40.5;3.868744681706667;40.5;4.974683718840001
40.8;4.0871575100766675;40.8;5.105224894703333
41.1;3.6093903944266668;41.1;4.547737417516667
41.4;3.880214554346667;41.4;5.367046668203334
41.7;4.289202800639999;41.7;5.712888523883334
42.0;3.79434836069;42.0;5.0915499614433335
42.3;3.2675768568833337;42.3;4.583986110843334
42.6;3.94958373777;42.6;5.06340428692
42.9;3.8420464055066668;42.9;5.336552578109999
43.2;3.77654366282;43.2;4.8318631485133325
43.5;3.611392964473333;43.5;4.717439451280001
43.8;3.8143048760900005;43.8;4.917703751673333
44.1;3.6258178558066665;44.1;4.949726843596667
44.4;3.7394231523233334;44.4;4.922506636423333
44.7;4.138478755356667;44.7;5.440187874573333
45.0;3.1931892371833333;45.0;4.474676598559999
45.3;4.017906697983333;45.3;5.280346573776666
45.6;3.87481643304;45.6;5.003868548643333
45.9;3.3621443889633333;45.9;4.866083221656667
46.2;3.3297706027666667;46.2;4.624071720896667
46.5;3.6135235123933334;46.5;4.7731544507066666
46.8;3.6914491987366667;46.8;4.80002084709
47.1;4.176006219243333;47.1;5.267574152373332
47.4;3.9442600774199996;47.4;5.560029708813333
47.7;3.8444113768733335;47.7;5.1303897223199995
48.0;3.7899638385966665;48.0;5.141716153623333
48.3;3.90560086711;48.3;4.675580855166666
48.6;2.8881942059833334;48.6;3.1370147016100005
48.9;4.45157930254;48.9;5.906057988650001
49.2;4.678799825283334;49.2;6.221163212806668
49.5;4.390886577090001;49.5;6.194227237646667
49.8;3.8074321242933333;49.8;5.302992309566666
50.1;3.9876799885333334;50.1;5.3154419222466665
50.4;3.6444715689800002;50.4;4.746000366403333
50.7;4.22795785177;50.7;5.3941381976
51.0;3.8979222825866664;51.0;4.913608676803334
51.3;4.099237251813332;51.3;5.592830588936667
51.6;4.08457581784;51.6;5.7516417623
51.9;3.638213984743333;51.9;4.791714513
52.2;3.7324066619200003;52.2;5.04454325542
52.5;3.881985844026666;52.5;5.178489045996667
52.8;3.875335676666667;52.8;5.433445011736667
53.1;3.6164880892333335;53.1;4.748524654216667
53.4;3.609554673696666;53.4;4.9742752864033335
53.7;3.8271973000133332;53.7;4.990322946753333
54.0;4.070449739626667;54.0;5.392923520596667
54.3;3.8419832520533332;54.3;5.19455242946
54.6;3.90840464521;54.6;5.14503316471
54.9;3.829743681323334;54.9;5.113891991016667
55.2;3.8151504762166666;55.2;5.0219283379299995
55.5;3.776896248536667;55.5;4.876674208890001
55.8;3.88711170717;55.8;5.387679851376666
56.1;3.80976818942;56.1;5.3155480050233335
56.4;4.10321051616;56.4;5.827547595126667
56.7;3.6394957509899997;56.7;5.109992709633334
57.0;3.654781911283333;57.0;4.9413722582299995
57.3;4.15351513681;57.3;5.402501023836667
57.6;3.7140571613900004;57.6;5.045883335546667
57.9;3.854651282006667;57.9;5.349732067023333
58.2;3.7798414767533335;58.2;5.171695976913333
58.5;4.058520730943333;58.5;5.6472618419466665
58.8;3.6869056826233333;58.8;5.00935759546
59.1;3.5853451593233334;59.1;4.63429125343
59.4;3.75952706354;59.4;5.208279952573334
59.7;3.952141982046667;59.7;5.15108099188
60.0;4.082581183973334;60.0;5.444895150323333


==> csv/VegasBbrthroughput.csv <==
0;0;1;1;2;2;
0;7840.0;0.1;14046480.0;0;7840.0;
0.1;34147760.0;0.2;67761440.0;0.1;48194240.0;
0.2;19601920.0;0.3;68014720.0;0.2;87363360.0;
0.3;11595840.0;0.4;73603200.0;0.3;79610560.0;
0.4;8237120.0;0.5;67602400.0;0.4;81840320.0;
0.5;9684800.0;0.6;64800640.0;0.5;77287200.0;
0.6;11182880.0;0.7;52596160.0;0.6;75983520.0;
0.7;12949280.0;0.8;45154240.0;0.7;65545440.0;
0.8;17111040.0;0.9;41173120.0;0.8;62265280.0;
0.9;23097440.0;1.0;34477280.0;0.9;64270560.0;
1.0;37553280.0;1.1;15446720.0;1.0;72030560.0;
1.1;56373760.0;1.2;13752960.0;1.1;71820480.0;
1.2;54223840.0;1.3;13050720.0;1.2;67976800.0;
1.3;50843520.0;1.4;13854400.0;1.3;63894240.0;
1.4;59508640.0;1.5;13651520.0;1.4;73363040.0;
1.5;55606720.0;1.6;12442720.0;1.5;69258240.0;
1.6;50952160.0;1.7;18211840.0;1.6;63394880.0;
1.7;53644640.0;1.8;14339360.0;1.7;71856480.0;
1.8;59247520.0;1.9;13752960.0;1.8;73586880.0;
1.9;51914880.0;2.0;13984640.0;1.9;65667840.0;
2.0;53340960.0;2.1;12934880.0;2.0;67325600.0;
2.1;58740960.0;2.2;14571040.0;2.1;71675840.0;
2.2;56482400.0;2.3;12681600.0;2.2;71053440.0;
2.3;55968640.0;2.4;14396960.0;2.3;68650240.0;
2.4;55657120.0;2.5;13499680.0;2.4;70054080.0;
2.5;56880960.0;2.6;12421120.0;2.5;70380640.0;
2.6;51661600.0;2.7;12464320.0;2.6;64082720.0;
2.7;55418240.0;2.8;13340000.0;2.7;67882560.0;
2.8;58602880.0;2.9;13535680.0;2.8;71942880.0;
2.9;60500160.0;3.0;14013440.0;2.9;74035840.0;
3.0;59023680.0;3.1;10510080.0;3.0;73037120.0;
3.1;57727840.0;3.2;11856320.0;3.1;68237920.0;
3.2;54825280.0;3.3;11964960.0;3.2;66681600.0;
3.3;51220480.0;3.4;20810720.0;3.3;63185440.0;
3.4;49338240.0;3.5;31812960.0;3.4;70148960.0;
3.5;39775200.0;3.6;35461600.0;3.5;71588160.0;
3.6;35584000.0;3.7;24263680.0;3.6;71045600.0;
3.7;40282400.0;3.8;19391840.0;3.7;64546080.0;
3.8;47028640.0;3.9;16141760.0;3.8;66420480.0;
3.9;44053440.0;4.0;12898880.0;3.9;60195200.0;
4.0;51922720.0;4.1;14136480.0;4.0;64821600.0;
4.1;51900480.0;4.2;14643040.0;4.1;66036960.0;
4.2;51538560.0;4.3;12992480.0;4.2;66181600.0;
4.3;56033440.0;4.4;12544160.0;4.3;69025920.0;
4.4;51958080.0;4.5;15084800.0;4.4;64502240.0;
4.5;54839040.0;4.6;14679040.0;4.5;69923840.0;
4.6;56301120.0;4.7;22410240.0;4.6;70980160.0;
4.7;47969120.0;4.8;21751200.0;4.7;70379360.0;
4.8;46109120.0;4.9;18436320.0;4.8;67860320.0;
4.9;54028800.0;5.0;11841920.0;4.9;72465120.0;
5.0;56243520.0;5.1;13232000.0;5.0;68085440.0;
5.1;50575840.0;5.2;16054720.0;5.1;63807840.0;
5.2;58878400.0;5.3;13970240.0;5.2;74933120.0;
5.3;58574720.0;5.4;14013440.0;5.3;72544960.0;
5.4;49547680.0;5.5;13065120.0;5.4;63561120.0;
5.5;51813440.0;5.6;11610240.0;5.5;64878560.0;
5.6;52320000.0;5.7;16047520.0;5.6;63930240.0;
5.7;54426720.0;5.8;12862240.0;5.7;70474240.0;
5.8;59587840.0;5.9;14281120.0;5.8;72450080.0;
5.9;59298560.0;6.0;15026560.0;5.9;73579680.0;
6.0;56286720.0;6.1;14867520.0;6.0;71313280.0;
6.1;55346240.0;6.2;14006240.0;6.1;70213760.0;
6.2;55331840.0;6.3;14056640.0;6.2;69338080.0;
6.3;57980480.0;6.4;13506880.0;6.3;72037120.0;
6.4;56446400.0;6.5;11950560.0;6.4;69953280.0;
6.5;53225120.0;6.6;16908800.0;6.5;65175680.0;
6.6;53984960.0;6.7;15866240.0;6.6;70893760.0;
6.7;53811520.0;6.8;12500320.0;6.7;69677760.0;
6.8;48686400.0;6.9;15388480.0;6.8;61186720.0;
6.9;54194400.0;7.0;15830240.0;6.9;69582880.0;
7.0;51567360.0;7.1;14607040.0;7.0;67397600.0;
7.1;48759040.0;7.2;14896320.0;7.1;63366080.0;
7.2;53977760.0;7.3;14794880.0;7.2;68874080.0;
7.3;50452800.0;7.4;17907520.0;7.3;65247680.0;
7.4;53767680.0;7.5;15924480.0;7.4;71675200.0;
7.5;52797760.0;7.6;12819040.0;7.5;68722240.0;
7.6;51444320.0;7.7;15533760.0;7.6;64263360.0;
7.7;51451520.0;7.8;12833440.0;7.7;66985280.0;
7.8;58024320.0;7.9;12608960.0;7.8;70857760.0;
7.9;48520160.0;8.0;14136480.0;7.9;61129120.0;
8.0;57886240.0;8.1;16474240.0;8.0;72022720.0;
8.1;59384960.0;8.2;15917280.0;8.1;75859200.0;
8.2;53138080.0;8.3;25522880.0;8.2;69055360.0;
8.3;38197280.0;8.4;21367680.0;8.3;63720160.0;
8.4;48331040.0;8.5;13955200.0;8.4;69698720.0;
8.5;55070720.0;8.6;13311200.0;8.5;69025920.0;
8.6;52218560.0;8.7;14201920.0;8.6;65529760.0;
8.7;54470560.0;8.8;14635840.0;8.7;68672480.0;
8.8;52160960.0;8.9;14165280.0;8.8;66796800.0;
8.9;57778240.0;9.0;12833440.0;8.9;71943520.0;
9.0;54361920.0;9.1;12044800.0;9.0;67195360.0;
9.1;53080480.0;9.2;14158080.0;9.1;65125280.0;
9.2;57959520.0;9.3;16648320.0;9.2;72117600.0;
9.3;49989440.0;9.4;25443040.0;9.3;66637760.0;
9.4;40122720.0;9.5;27375680.0;9.4;65565760.0;
9.5;37531040.0;9.6;24234240.0;9.5;64906720.0;
9.6;41700640.0;9.7;16844000.0;9.6;65934880.0;
9.7;52848800.0;9.8;14006240.0;9.7;69692800.0;
9.8;55200960.0;9.9;14035040.0;9.8;69207200.0;
9.9;55396640.0;10.0;13152160.0;9.9;69431680.0;
10.0;52696960.0;10.1;53969920.0;10.0;65849120.0;
10.1;23595520.0;10.2;54585120.0;10.1;77565440.0;
10.2;22365120.0;10.3;20267520.0;10.2;76950240.0;
10.3;51104000.0;10.4;12594560.0;10.3;71371520.0;
10.4;59443200.0;10.5;13014080.0;10.4;72037760.0;
10.5;57915680.0;10.6;9822240.0;10.5;70929760.0;
10.6;58625120.0;10.7;13419840.0;10.6;68447360.0;
10.7;58053120.0;10.8;11870720.0;10.7;71472960.0;
10.8;55606720.0;10.9;12906080.0;10.8;67477440.0;
10.9;58307040.0;11.0;11212320.0;10.9;71213120.0;
11.0;49736160.0;11.1;12203840.0;11.0;60948480.0;
11.1;57481760.0;11.2;13673120.0;11.1;69685600.0;
11.2;57698400.0;11.3;14744480.0;11.2;71371520.0;
11.3;51219840.0;11.4;11182880.0;11.3;65964320.0;
11.4;56439200.0;11.5;13086720.0;11.4;67622080.0;
11.5;52617120.0;11.6;13137760.0;11.5;65703840.0;
11.6;52399840.0;11.7;12833440.0;11.6;65537600.0;
11.7;54969280.0;11.8;14961760.0;11.7;67802720.0;
11.8;52045120.0;11.9;14165280.0;11.8;67006880.0;
11.9;53217920.0;12.0;22989440.0;11.9;67383200.0;
12.0;47151680.0;12.1;18175200.0;12.0;70141120.0;
12.1;51219840.0;12.2;14780480.0;12.1;69395040.0;
12.2;52313440.0;12.3;12587360.0;12.2;67093920.0;
12.3;57756640.0;12.4;12783040.0;12.3;70344000.0;
12.4;57648000.0;12.5;11480000.0;12.4;70431040.0;
12.5;51119040.0;12.6;15591360.0;12.5;62599040.0;
12.6;54339680.0;12.7;15714400.0;12.6;69931040.0;
12.7;49337600.0;12.8;15707200.0;12.7;65052000.0;
12.8;57445120.0;12.9;14498400.0;12.8;73152320.0;
12.9;56468000.0;13.0;12710400.0;12.9;70966400.0;
13.0;54535360.0;13.1;14766080.0;13.0;67245760.0;
13.1;56851520.0;13.2;12826240.0;13.1;71617600.0;
13.2;53804320.0;13.3;10676320.0;13.2;66630560.0;
13.3;56808960.0;13.4;12580160.0;13.3;67485280.0;
13.4;60152640.0;13.5;12080800.0;13.4;72732800.0;
13.5;53348160.0;13.6;12348480.0;13.5;65428960.0;
13.6;51256480.0;13.7;4929440.0;13.6;63604960.0;
13.7;18313920.0;13.8;13730720.0;13.7;23243360.0;
13.8;58871200.0;13.9;14150880.0;13.8;72601920.0;
13.9;53485600.0;14.0;12696000.0;13.9;67636480.0;
14.0;49178560.0;14.1;14498400.0;14.0;61874560.0;
14.1;51647200.0;14.2;16923200.0;14.1;66145600.0;
14.2;48925280.0;14.3;11385760.0;14.2;65848480.0;
14.3;51328480.0;14.4;19080320.0;14.3;62714240.0;
14.4;51704800.0;14.5;17328960.0;14.4;70785120.0;
14.5;51821280.0;14.6;13904800.0;14.5;69150240.0;
14.6;54166240.0;14.7;13629920.0;14.6;68071040.0;
14.7;54810240.0;14.8;13093920.0;14.7;68440160.0;
14.8;52501280.0;14.9;15439520.0;14.8;65595200.0;
14.9;55924800.0;15.0;14259520.0;14.9;71364320.0;
15.0;53030080.0;15.1;13919200.0;15.0;67289600.0;
15.1;54462720.0;15.2;13680320.0;15.1;68381920.0;
15.2;56815520.0;15.3;11841920.0;15.2;70495840.0;
15.3;56142720.0;15.4;14874720.0;15.3;67984640.0;
15.4;54665600.0;15.5;11856320.0;15.4;69540320.0;
15.5;53695680.0;15.6;14585440.0;15.5;65552000.0;
15.6;54405120.0;15.7;15439520.0;15.6;68990560.0;
15.7;49540480.0;15.8;16691520.0;15.7;64980000.0;
15.8;58400640.0;15.9;16286400.0;15.8;75092160.0;
15.9;54151200.0;16.0;12478720.0;15.9;70437600.0;
16.0;56808320.0;16.1;19645120.0;16.0;69287040.0;
16.1;42468320.0;16.2;15186240.0;16.1;62113440.0;
16.2;55136160.0;16.3;14708480.0;16.2;70322400.0;
16.3;47955360.0;16.4;18211840.0;16.3;62663840.0;
16.4;50713280.0;16.5;15548160.0;16.4;68925120.0;
16.5;57134240.0;16.6;11298720.0;16.5;72682400.0;
16.6;56576640.0;16.7;11718880.0;16.6;67875360.0;
16.7;53471200.0;16.8;14635840.0;16.7;65190080.0;
16.8;55230400.0;16.9;14317120.0;16.8;69866240.0;
16.9;51082400.0;17.0;13419840.0;16.9;65399520.0;
17.0;55990240.0;17.1;14360960.0;17.0;69410080.0;
17.1;50474400.0;17.2;13991840.0;17.1;64835360.0;
17.2;57822080.0;17.3;13093920.0;17.2;71813920.0;
17.3;62215520.0;17.4;12312480.0;17.3;75309440.0;
17.4;57467360.0;17.5;13991840.0;17.4;69779840.0;
17.5;53326560.0;17.6;15982080.0;17.5;67318400.0;
17.6;54752640.0;17.7;14382560.0;17.6;70734720.0;
17.7;48961280.0;17.8;26261120.0;17.7;63343840.0;
17.8;47071840.0;17.9;28070720.0;17.8;73332960.0;
17.9;43228160.0;18.0;15113600.0;17.9;71298880.0;
18.0;57163040.0;18.1;15410720.0;18.0;72276640.0;
18.1;47955360.0;18.2;19536480.0;18.1;63366080.0;
18.2;54021600.0;18.3;14635840.0;18.2;73558080.0;
18.3;58038720.0;18.4;13405440.0;18.3;72674560.0;
18.4;59030240.0;18.5;4466080.0;18.4;72435680.0;
18.5;16330240.0;18.6;0.0;18.5;20796320.0;
18.6;0.0;18.7;5218720.0;18.6;0.0;
18.7;24242080.0;18.8;14541600.0;18.7;29460800.0;
18.8;56504000.0;18.9;15649600.0;18.8;71045600.0;
18.9;49924640.0;19.0;20897120.0;18.9;65574240.0;
19.0;49786560.0;19.1;13955840.0;19.0;70683680.0;
19.1;51943680.0;19.2;15830240.0;19.1;65899520.0;
19.2;54057600.0;19.3;16691520.0;19.2;69887840.0;
19.3;51531360.0;19.4;13079520.0;19.3;68222880.0;
19.4;59081280.0;19.5;11364160.0;19.4;72160800.0;
19.5;62368000.0;19.6;12876640.0;19.5;73732160.0;
19.6;61158560.0;19.7;14722880.0;19.6;74035200.0;
19.7;58726560.0;19.8;13072320.0;19.7;73449440.0;
19.8;56583840.0;19.9;12218240.0;19.8;69656160.0;
19.9;55071360.0;20.0;13788960.0;19.9;67289600.0;
20.0;55801760.0;20.1;12724800.0;20.0;69590720.0;
20.1;57742240.0;20.2;12196640.0;20.1;70467040.0;
20.2;54506560.0;20.3;12906080.0;20.2;66703200.0;
20.3;54969920.0;20.4;11530400.0;20.3;67876000.0;
20.4;53891360.0;20.5;14520000.0;20.4;65421760.0;
20.5;52515680.0;20.6;15671200.0;20.5;67035680.0;
20.6;53478400.0;20.7;16300800.0;20.6;69149600.0;
20.7;51357280.0;20.8;12703200.0;20.7;67658080.0;
20.8;55483680.0;20.9;14114880.0;20.8;68186880.0;
20.9;56988960.0;21.0;11972160.0;20.9;71103840.0;
21.0;54731040.0;21.1;13441440.0;21.0;66703200.0;
21.1;61368640.0;21.2;14411360.0;21.1;74810080.0;
21.2;54918880.0;21.3;13216960.0;21.2;69330240.0;
21.3;49909600.0;21.4;13130560.0;21.3;63126560.0;
21.4;52023520.0;21.5;13535680.0;21.4;65154080.0;
21.5;54223840.0;21.6;12305280.0;21.5;67759520.0;
21.6;51495360.0;21.7;20427200.0;21.6;63800640.0;
21.7;44256320.0;21.8;53247360.0;21.7;64683520.0;
21.8;21497920.0;21.9;45979520.0;21.8;74745280.0;
21.9;29365920.0;22.0;15584160.0;21.9;75345440.0;
22.0;53015040.0;22.1;13521280.0;22.0;68599200.0;
22.1;56576640.0;22.2;16061920.0;22.1;70097920.0;
22.2;53738880.0;22.3;13542880.0;22.2;69800800.0;
22.3;55150560.0;22.4;15823040.0;22.3;68693440.0;
22.4;58654560.0;22.5;13542880.0;22.4;74477600.0;
22.5;58204960.0;22.6;14686880.0;22.5;71747840.0;
22.6;54159040.0;22.7;12811840.0;22.6;68845920.0;
22.7;57532160.0;22.8;13398240.0;22.7;70344000.0;
22.8;48715200.0;22.9;14527200.0;22.8;62113440.0;
22.9;51060800.0;23.0;11726080.0;22.9;65588000.0;
23.0;52609920.0;23.1;12667200.0;23.0;64336000.0;
23.1;58082560.0;23.2;10394240.0;23.1;70749760.0;
23.2;53681280.0;23.3;12457120.0;23.2;64075520.0;
23.3;56258560.0;23.4;12906080.0;23.3;68715680.0;
23.4;50119680.0;23.5;14607040.0;23.4;63025760.0;
23.5;56077280.0;23.6;13521280.0;23.5;70684320.0;
23.6;55896000.0;23.7;15439520.0;23.6;69417280.0;
23.7;52638720.0;23.8;13405440.0;23.7;68078240.0;
23.8;54918880.0;23.9;13883200.0;23.8;68324320.0;
23.9;59284160.0;24.0;14042240.0;23.9;73167360.0;
24.0;52045120.0;24.1;12471520.0;24.0;66087360.0;
24.1;51473120.0;24.2;13152160.0;24.1;63944640.0;
24.2;57373120.0;24.3;12471520.0;24.2;70525280.0;
24.3;54137440.0;24.4;13774560.0;24.3;66608960.0;
24.4;55788000.0;24.5;11371360.0;24.4;69562560.0;
24.5;55360640.0;24.6;13304000.0;24.5;66732000.0;
24.6;50713280.0;24.7;12362880.0;24.6;64017280.0;
24.7;52037920.0;24.8;14143680.0;24.7;64400800.0;
24.8;58053120.0;24.9;14035040.0;24.8;72196800.0;
24.9;58292000.0;25.0;13239200.0;24.9;72327040.0;
25.0;55816800.0;25.1;15678400.0;25.0;69056000.0;
25.1;52986240.0;25.2;14107680.0;25.1;68664640.0;
25.2;56004640.0;25.3;12131840.0;25.2;70112320.0;
25.3;53660320.0;25.4;13644320.0;25.3;65792160.0;
25.4;59044640.0;25.5;12696000.0;25.4;72688960.0;
25.5;53608640.0;25.6;14708480.0;25.5;66304640.0;
25.6;54701600.0;25.7;22272800.0;25.6;69410080.0;
25.7;46688320.0;25.8;36381120.0;25.7;68961120.0;
25.8;32891520.0;25.9;41766720.0;25.8;69272640.0;
25.9;29981120.0;26.0;35816320.0;25.9;71747840.0;
26.0;30089760.0;26.1;29446400.0;26.0;65906080.0;
26.1;46579680.0;26.2;14947360.0;26.1;76026080.0;
26.2;54036000.0;26.3;15960480.0;26.2;68983360.0;
26.3;53587040.0;26.4;18595360.0;26.3;69547520.0;
26.4;53746080.0;26.5;18928480.0;26.4;72341440.0;
26.5;53746080.0;26.6;16756960.0;26.5;72674560.0;
26.6;55606720.0;26.7;18060000.0;26.6;72363680.0;
26.7;48628800.0;26.8;15410720.0;26.7;66688800.0;
26.8;56135520.0;26.9;14607040.0;26.8;71546240.0;
26.9;54665600.0;27.0;16778560.0;26.9;69272640.0;
27.0;54455520.0;27.1;17090080.0;27.0;71234080.0;
27.1;49685120.0;27.2;12696000.0;27.1;66775200.0;
27.2;54484320.0;27.3;13991840.0;27.2;67180320.0;
27.3;58690560.0;27.4;14758880.0;27.3;72682400.0;
27.4;53000640.0;27.5;15598560.0;27.4;67759520.0;
27.5;54042560.0;27.6;15207840.0;27.5;69641120.0;
27.6;60702400.0;27.7;14411360.0;27.6;75910240.0;
27.7;60637600.0;27.8;13275200.0;27.7;75048960.0;
27.8;58241600.0;27.9;14722880.0;27.8;71516800.0;
27.9;55997440.0;28.0;13383840.0;27.9;70720320.0;
28.0;57894080.0;28.1;27195040.0;28.0;71277920.0;
28.1;45045600.0;28.2;32559040.0;28.1;72240640.0;
28.2;34100320.0;28.3;34441280.0;28.2;66659360.0;
28.3;29930720.0;28.4;33391520.0;28.3;64372000.0;
28.4;37610880.0;28.5;20709280.0;28.4;71002400.0;
28.5;46905600.0;28.6;13419840.0;28.5;67614880.0;
28.6;50424000.0;28.7;6898080.0;28.6;63843840.0;
28.7;31574720.0;28.8;11451200.0;28.7;38472800.0;
28.8;54933920.0;28.9;14838720.0;28.8;66385120.0;
28.9;56098880.0;29.0;16257600.0;28.9;70937600.0;
29.0;50604640.0;29.1;17502400.0;29.0;66862240.0;
29.1;54050400.0;29.2;11675680.0;29.1;71552800.0;
29.2;57235680.0;29.3;10104960.0;29.2;68911360.0;
29.3;58524320.0;29.4;13499680.0;29.3;68629280.0;
29.4;55824000.0;29.5;20477600.0;29.4;69323680.0;
29.5;50285920.0;29.6;13152160.0;29.5;70763520.0;
29.6;55121760.0;29.7;14838720.0;29.6;68273920.0;
29.7;54043200.0;29.8;12544160.0;29.7;68881920.0;
29.8;52645920.0;29.9;14375360.0;29.8;65190080.0;
29.9;47875520.0;30.0;13239200.0;29.9;62250880.0;
30.0;53948960.0;30.1;16286400.0;30.0;67188160.0;
30.1;50192320.0;30.2;17734080.0;30.1;66478720.0;
30.2;51502560.0;30.3;24335680.0;30.2;69236640.0;
30.3;47281920.0;30.4;16373440.0;30.3;71617600.0;
30.4;51755840.0;30.5;14339360.0;30.4;68129280.0;
30.5;54941120.0;30.6;10372640.0;30.5;69280480.0;
30.6;54738240.0;30.7;13615520.0;30.6;65110880.0;
30.7;53862560.0;30.8;14592640.0;30.7;67478080.0;
30.8;54072000.0;30.9;13506880.0;30.8;68664640.0;
30.9;55852800.0;31.0;11950560.0;30.9;69359680.0;
31.0;54506560.0;31.1;16272000.0;31.0;66457120.0;
31.1;56106080.0;31.2;14223520.0;31.1;72378080.0;
31.2;52957440.0;31.3;18653600.0;31.2;67180960.0;
31.3;51545760.0;31.4;21187040.0;31.3;70199360.0;
31.4;49258400.0;31.5;14910720.0;31.4;70445440.0;
31.5;52913600.0;31.6;12052000.0;31.5;67824320.0;
31.6;53058880.0;31.7;12544160.0;31.6;65110880.0;
31.7;54318080.0;31.8;13405440.0;31.7;66862240.0;
31.8;53015040.0;31.9;14889120.0;31.8;66420480.0;
31.9;56308960.0;32.0;13362240.0;31.9;71198080.0;
32.0;53695680.0;32.1;15330880.0;32.0;67057920.0;
32.1;51676000.0;32.2;11610240.0;32.1;67006880.0;
32.2;58849600.0;32.3;11661280.0;32.2;70459840.0;
32.3;56092320.0;32.4;14730080.0;32.3;67753600.0;
32.4;53116480.0;32.5;14469600.0;32.4;67846560.0;
32.5;57387520.0;32.6;12660000.0;32.5;71857120.0;
32.6;52704160.0;32.7;13615520.0;32.6;65364160.0;
32.7;51422720.0;32.8;13492480.0;32.7;65038240.0;
32.8;56866560.0;32.9;11567040.0;32.8;70359040.0;
32.9;59088480.0;33.0;13123360.0;32.9;70655520.0;
33.0;55013120.0;33.1;12674400.0;33.0;68136480.0;
33.1;57706240.0;33.2;12580160.0;33.1;70380640.0;
33.2;60775040.0;33.3;12920480.0;33.2;73355200.0;
33.3;57879680.0;33.4;14968960.0;33.3;70800160.0;
33.4;55114560.0;33.5;9930880.0;33.4;70083520.0;
33.5;38581440.0;33.6;0.0;33.5;48512320.0;
33.6;0.0;33.7;2642080.0;33.6;0.0;
33.7;10076160.0;33.8;12558560.0;33.7;12718240.0;
33.8;56670880.0;33.9;14419200.0;33.8;69229440.0;
33.9;54941120.0;34.0;29453600.0;33.9;69360320.0;
34.0;40369440.0;34.1;28128960.0;34.0;69823040.0;
34.1;38269920.0;34.2;25747360.0;34.1;66398880.0;
34.2;45819840.0;34.3;11349760.0;34.2;71567200.0;
34.3;49743360.0;34.4;15707200.0;34.3;61093120.0;
34.4;57771040.0;34.5;14498400.0;34.4;73478240.0;
34.5;61216800.0;34.6;16532480.0;34.5;75715200.0;
34.6;51820640.0;34.7;15092000.0;34.6;68353120.0;
34.7;56547840.0;34.8;15569760.0;34.7;71639840.0;
34.8;58943840.0;34.9;14650240.0;34.8;74513600.0;
34.9;53102080.0;35.0;16402240.0;34.9;67752320.0;
35.0;52486880.0;35.1;12696000.0;35.0;68889120.0;
35.1;58820800.0;35.2;15243840.0;35.1;71516800.0;
35.2;51429920.0;35.3;15070400.0;35.2;66673760.0;
35.3;61238400.0;35.4;14643680.0;35.3;76308800.0;
35.4;56786720.0;35.5;12196640.0;35.4;71430400.0;
35.5;53999360.0;35.6;18342720.0;35.5;66196000.0;
35.6;46703360.0;35.7;28642720.0;35.6;65046080.0;
35.7;41534400.0;35.8;23474400.0;35.7;70177120.0;
35.8;36178240.0;35.9;21374880.0;35.8;59652640.0;
35.9;50872320.0;36.0;13615520.0;35.9;72247200.0;
36.0;51169440.0;36.1;13629920.0;36.0;64784960.0;
36.1;52624320.0;36.2;13499680.0;36.1;66254240.0;
36.2;53355360.0;36.3;15330880.0;36.2;66855040.0;
36.3;55005920.0;36.4;13984640.0;36.3;70336800.0;
36.4;56439200.0;36.5;10836000.0;36.4;70423840.0;
36.5;57257280.0;36.6;11726080.0;36.5;68093280.0;
36.6;56301760.0;36.7;13463680.0;36.6;68027840.0;
36.7;55577920.0;36.8;12891680.0;36.7;69041600.0;
36.8;59790720.0;36.9;17835520.0;36.8;72682400.0;
36.9;54303680.0;37.0;18074400.0;36.9;72139200.0;
37.0;49641920.0;37.1;16851200.0;37.0;67716320.0;
37.1;51408320.0;37.2;11342560.0;37.1;68259520.0;
37.2;51473760.0;37.3;13861600.0;37.2;62816320.0;
37.3;48795040.0;37.4;16720960.0;37.3;62656640.0;
37.4;56591040.0;37.5;14592640.0;37.4;73312000.0;
37.5;56772320.0;37.6;12052000.0;37.5;71364960.0;
37.6;56250720.0;37.7;15888480.0;37.6;68302720.0;
37.7;59008640.0;37.8;10987840.0;37.7;74897120.0;
37.8;52284640.0;37.9;16366240.0;37.8;63272480.0;
37.9;51748640.0;38.0;26963360.0;37.9;68114880.0;
38.0;38726080.0;38.1;33159840.0;38.0;65689440.0;
38.1;33116000.0;38.2;40246400.0;38.1;66275840.0;
38.2;35519200.0;38.3;30387520.0;38.2;75765600.0;
38.3;40057920.0;38.4;20065280.0;38.3;70445440.0;
38.4;45291680.0;38.5;10010720.0;38.4;65356960.0;
38.5;26797120.0;38.6;0.0;38.5;36807840.0;
38.6;0.0;38.7;1324640.0;38.6;0.0;
38.7;4813600.0;38.8;14353760.0;38.7;6138240.0;
38.8;54977120.0;38.9;17712480.0;38.8;69330880.0;
38.9;45791040.0;39.0;14122080.0;38.9;63503520.0;
39.0;54210080.0;39.1;13043520.0;39.0;68332160.0;
39.1;52240800.0;39.2;13506880.0;39.1;65284320.0;
39.2;49757760.0;39.3;15758240.0;39.2;63264640.0;
39.3;56272960.0;39.4;11320960.0;39.3;72031200.0;
39.4;62093120.0;39.5;14462400.0;39.4;73414080.0;
39.5;52356640.0;39.6;14817120.0;39.5;66819040.0;
39.6;52450880.0;39.7;15193440.0;39.6;67268000.0;
39.7;52494080.0;39.8;12406720.0;39.7;67687520.0;
39.8;53232320.0;39.9;13622720.0;39.8;65639040.0;
39.9;49750560.0;40.0;14273920.0;39.9;63373280.0;
40.0;47969760.0;40.1;14484000.0;40.0;62243680.0;
40.1;60890880.0;40.2;12920480.0;40.1;75374880.0;
40.2;55867200.0;40.3;14672480.0;40.2;68787680.0;
40.3;54267680.0;40.4;13999040.0;40.3;68940160.0;
40.4;55252000.0;40.5;11950560.0;40.4;69251040.0;
40.5;55092960.0;40.6;20774720.0;40.5;67043520.0;
40.6;45928480.0;40.7;36953120.0;40.6;66703200.0;
40.7;29243520.0;40.8;51126240.0;40.7;66196640.0;
40.8;24740800.0;40.9;38733920.0;40.8;75867040.0;
40.9;24444320.0;41.0;27469920.0;40.9;63178240.0;
41.0;45428480.0;41.1;12978720.0;41.0;72898400.0;
41.1;56873760.0;41.2;11161920.0;41.1;69852480.0;
41.2;58227200.0;41.3;13137760.0;41.2;69389120.0;
41.3;55932000.0;41.4;16583520.0;41.3;69069760.0;
41.4;56272960.0;41.5;13166560.0;41.4;72856480.0;
41.5;56852160.0;41.6;11675680.0;41.5;70018720.0;
41.6;57452960.0;41.7;12413920.0;41.6;69128640.0;
41.7;46804800.0;41.8;15410720.0;41.7;59218720.0;
41.8;52407040.0;41.9;10242400.0;41.8;67817760.0;
41.9;56743520.0;42.0;16293600.0;41.9;66985920.0;
42.0;55121760.0;42.1;16243200.0;42.0;71415360.0;
42.1;56569440.0;42.2;13890400.0;42.1;72812640.0;
42.2;56909760.0;42.3;16901600.0;42.2;70800160.0;
42.3;52501280.0;42.4;17241920.0;42.3;69402880.0;
42.4;48997920.0;42.5;14599840.0;42.4;66239840.0;
42.5;50438400.0;42.6;12775840.0;42.5;65038240.0;
42.6;53080480.0;42.7;13586720.0;42.6;65856320.0;
42.7;54369120.0;42.8;28121760.0;42.7;67955840.0;
42.8;42751040.0;42.9;27072000.0;42.8;70872800.0;
42.9;42612960.0;43.0;15548160.0;42.9;69684960.0;
43.0;54875680.0;43.1;14216320.0;43.0;70423840.0;
43.1;51126240.0;43.2;13130560.0;43.1;65342560.0;
43.2;50821920.0;43.3;15540960.0;43.2;63952480.0;
43.3;53833120.0;43.4;14563840.0;43.3;69374080.0;
43.4;54528160.0;43.5;13376640.0;43.4;69092000.0;
43.5;57604800.0;43.6;1085760.0;43.5;70981440.0;
43.6;5769120.0;43.7;1208800.0;43.6;6854880.0;
43.7;5523040.0;43.8;14824320.0;43.7;6731840.0;
43.8;53543840.0;43.9;16033120.0;43.8;68368160.0;
43.9;56793920.0;44.0;15215040.0;43.9;72827040.0;
44.0;53283360.0;44.1;14368160.0;44.0;68498400.0;
44.1;53702880.0;44.2;15453920.0;44.1;68071040.0;
44.2;57163040.0;44.3;12631200.0;44.2;72616960.0;
44.3;63243680.0;44.4;13123360.0;44.3;75874880.0;
44.4;55013120.0;44.5;15425120.0;44.4;68136480.0;
44.5;55939840.0;44.6;29301760.0;44.5;71364960.0;
44.6;33724000.0;44.7;42012800.0;44.6;63025760.0;
44.7;24501920.0;44.8;32942560.0;44.7;66514720.0;
44.8;42974880.0;44.9;14143680.0;44.8;75917440.0;
44.9;58502080.0;45.0;14715680.0;44.9;72645760.0;
45.0;53775520.0;45.1;23192320.0;45.0;68491200.0;
45.1;44690880.0;45.2;20535840.0;45.1;67883200.0;
45.2;48766240.0;45.3;20289760.0;45.2;69302080.0;
45.3;46840800.0;45.4;17582240.0;45.3;67130560.0;
45.4;55056320.0;45.5;11089280.0;45.4;72638560.0;
45.5;55324640.0;45.6;12906080.0;45.5;66413920.0;
45.6;55382880.0;45.7;15302080.0;45.6;68288960.0;
45.7;55628320.0;45.8;14932960.0;45.7;70930400.0;
45.8;52631520.0;45.9;17256320.0;45.8;67564480.0;
45.9;55852800.0;46.0;18696800.0;45.9;73109120.0;
46.0;50098080.0;46.1;20470400.0;46.0;68794880.0;
46.1;43402240.0;46.2;17929760.0;46.1;63872640.0;
46.2;53217920.0;46.3;13752960.0;46.2;71147680.0;
46.3;57054400.0;46.4;18668000.0;46.3;70807360.0;
46.4;50727680.0;46.5;16112960.0;46.4;69395680.0;
46.5;53804320.0;46.6;14549440.0;46.5;69917280.0;
46.6;60572800.0;46.7;14093280.0;46.6;75122240.0;
46.7;54644000.0;46.8;15997120.0;46.7;68737280.0;
46.8;59646080.0;46.9;11538240.0;46.8;75643200.0;
46.9;49468480.0;47.0;13586720.0;46.9;61006720.0;
47.0;52255200.0;47.1;13745760.0;47.0;65841920.0;
47.1;56967360.0;47.2;13528480.0;47.1;70713120.0;
47.2;57995520.0;47.3;11342560.0;47.2;71524000.0;
47.3;55657760.0;47.4;11559840.0;47.3;67000320.0;
47.4;59986400.0;47.5;13861600.0;47.4;71546240.0;
47.5;49128160.0;47.6;13861600.0;47.5;62989760.0;
47.6;51763040.0;47.7;14332160.0;47.6;65624640.0;
47.7;60724640.0;47.8;12841280.0;47.7;75056800.0;
47.8;50243360.0;47.9;14658080.0;47.8;63084640.0;
47.9;53992160.0;48.0;12870080.0;47.9;68650240.0;
48.0;55983680.0;48.1;12891680.0;48.0;68853760.0;
48.1;50293760.0;48.2;13253600.0;48.1;63185440.0;
48.2;57235680.0;48.3;23742720.0;48.2;70489280.0;
48.3;42504960.0;48.4;52465280.0;48.3;66247680.0;
48.4;23662240.0;48.5;41050080.0;48.4;76127520.0;
48.5;31610720.0;48.6;14107680.0;48.5;72660800.0;
48.6;62743680.0;48.7;12385120.0;48.6;76851360.0;
48.7;61159200.0;48.8;12898880.0;48.7;73544320.0;
48.8;58813600.0;48.9;10119360.0;48.8;71712480.0;
48.9;55354080.0;49.0;8939360.0;48.9;65473440.0;
49.0;59182720.0;49.1;12066400.0;49.0;68122080.0;
49.1;52964640.0;49.2;11422400.0;49.1;65031040.0;
49.2;51944320.0;49.3;10104960.0;49.2;63366720.0;
49.3;57561600.0;49.4;12305280.0;49.3;67666560.0;
49.4;57221280.0;49.5;10937440.0;49.4;69526560.0;
49.5;50887360.0;49.6;12884480.0;49.5;61824800.0;
49.6;56041280.0;49.7;12717600.0;49.6;68925760.0;
49.7;59421600.0;49.8;13137760.0;49.7;72139200.0;
49.8;58451680.0;49.9;13738560.0;49.8;71589440.0;
49.9;50033280.0;50.0;13868800.0;49.9;63771840.0;
50.0;55961440.0;50.1;14382560.0;50.0;69830240.0;
50.1;49424640.0;50.2;15410720.0;50.1;63807200.0;
50.2;55150560.0;50.3;13984640.0;50.2;70561280.0;
50.3;50670080.0;50.4;15294880.0;50.3;64654720.0;
50.4;54057600.0;50.5;13021920.0;50.4;69352480.0;
50.5;52110560.0;50.6;11552640.0;50.5;65132480.0;
50.6;52885440.0;50.7;13572320.0;50.6;64438080.0;
50.7;48122240.0;50.8;17466400.0;50.7;61694560.0;
50.8;51567360.0;50.9;13478080.0;50.8;69033760.0;
50.9;51604000.0;51.0;14426400.0;50.9;65082080.0;
51.0;56598880.0;51.1;10097760.0;51.0;71025280.0;
51.1;61825440.0;51.2;12413920.0;51.1;71923200.0;
51.2;58191200.0;51.3;13144960.0;51.2;70605120.0;
51.3;59624480.0;51.4;12175040.0;51.3;72769440.0;
51.4;51850080.0;51.5;14223520.0;51.4;64025120.0;
51.5;58712160.0;51.6;20861120.0;51.5;72935680.0;
51.6;48331680.0;51.7;28939840.0;51.6;69192800.0;
51.7;36597760.0;51.8;35780320.0;51.7;65537600.0;
51.8;34563680.0;51.9;28259200.0;51.8;70344000.0;
51.9;45298880.0;52.0;22996640.0;51.9;73558080.0;
52.0;43814560.0;52.1;12066400.0;52.0;66811200.0;
52.1;60695840.0;52.2;13847200.0;52.1;72762240.0;
52.2;59348960.0;52.3;10488480.0;52.2;73196160.0;
52.3;54673440.0;52.4;15931680.0;52.3;65161920.0;
52.4;54368480.0;52.5;13007520.0;52.4;70300160.0;
52.5;59790720.0;52.6;13955840.0;52.5;72798240.0;
52.6;52566720.0;52.7;15823040.0;52.6;66522560.0;
52.7;55961440.0;52.8;10843200.0;52.7;71784480.0;
52.8;54752640.0;52.9;14476800.0;52.8;65595840.0;
52.9;58697760.0;53.0;14571040.0;52.9;73174560.0;
53.0;60341120.0;53.1;13492480.0;53.0;74912160.0;
53.1;55939840.0;53.2;13311200.0;53.1;69432320.0;
53.2;54130240.0;53.3;17097280.0;53.2;67441440.0;
53.3;53797120.0;53.4;15207840.0;53.3;70894400.0;
53.4;59667680.0;53.5;12262080.0;53.4;74875520.0;
53.5;49222400.0;53.6;15700000.0;53.5;61484480.0;
53.6;57221280.0;53.7;15533760.0;53.6;72921280.0;
53.7;44690880.0;53.8;16359040.0;53.7;60224640.0;
53.8;54166240.0;53.9;13506880.0;53.8;70525280.0;
53.9;54905120.0;54.0;10561120.0;53.9;68412000.0;
54.0;52081760.0;54.1;11943360.0;54.0;62642880.0;
54.1;57524960.0;54.2;13637120.0;54.1;69468320.0;
54.2;58538080.0;54.3;12696000.0;54.2;72175200.0;
54.3;54918880.0;54.4;13108960.0;54.3;67614880.0;
54.4;52240800.0;54.5;12739840.0;54.4;65349760.0;
54.5;51625600.0;54.6;12392320.0;54.5;64365440.0;
54.6;55403840.0;54.7;13296800.0;54.6;67796160.0;
54.7;59385600.0;54.8;13731360.0;54.7;72682400.0;
54.8;56555040.0;54.9;11176320.0;54.8;70286400.0;
54.9;65972800.0;55.0;14100480.0;54.9;77149120.0;
55.0;53217920.0;55.1;17241920.0;55.0;67318400.0;
55.1;56663680.0;55.2;12066400.0;55.1;73905600.0;
55.2;52581120.0;55.3;14201920.0;55.2;64647520.0;
55.3;51169440.0;55.4;13876000.0;55.3;65371360.0;
55.4;52009120.0;55.5;14824320.0;55.4;65885120.0;
55.5;52349440.0;55.6;10973440.0;55.5;67173760.0;
55.6;54470560.0;55.7;15540960.0;55.6;65444000.0;
55.7;52450880.0;55.8;12906080.0;55.7;67991840.0;
55.8;55295200.0;55.9;15309280.0;55.8;68201280.0;
55.9;57858080.0;56.0;12804640.0;55.9;73167360.0;
56.0;55512480.0;56.1;11936160.0;56.0;68317120.0;
56.1;56439200.0;56.2;15628000.0;56.1;68375360.0;
56.2;56880960.0;56.3;13180960.0;56.2;72508960.0;
56.3;51661600.0;56.4;12913280.0;56.3;64842560.0;
56.4;50365760.0;56.5;17842720.0;56.4;63279040.0;
56.5;54954880.0;56.6;13398240.0;56.5;72797600.0;
56.6;58574720.0;56.7;14201920.0;56.6;71972960.0;
56.7;57539360.0;56.8;13442080.0;56.7;71741280.0;
56.8;57460160.0;56.9;14795520.0;56.8;70902240.0;
56.9;53688480.0;57.0;15193440.0;56.9;68484000.0;
57.0;52501280.0;57.1;16279200.0;57.0;67694720.0;
57.1;54803040.0;57.2;12768640.0;57.1;71082240.0;
57.2;46782560.0;57.3;15215040.0;57.2;59551200.0;
57.3;48201440.0;57.4;17871520.0;57.3;63416480.0;
57.4;51314080.0;57.5;11480000.0;57.4;69185600.0;
57.5;53920160.0;57.6;15171840.0;57.5;65400160.0;
57.6;50488800.0;57.7;12811840.0;57.6;65660640.0;
57.7;54759840.0;57.8;14411360.0;57.7;67571680.0;
57.8;59356160.0;57.9;13745760.0;57.8;73767520.0;
57.9;54752640.0;58.0;14990560.0;57.9;68498400.0;
58.0;54962080.0;58.1;13355040.0;58.0;69952640.0;
58.1;54585760.0;58.2;13912000.0;58.1;67940800.0;
58.2;54318080.0;58.3;13173760.0;58.2;68230080.0;
58.3;56627040.0;58.4;15150240.0;58.3;69800800.0;
58.4;54926720.0;58.5;22982240.0;58.4;70076960.0;
58.5;40586080.0;58.6;17929760.0;58.5;63568320.0;
58.6;49852000.0;58.7;13188160.0;58.6;67781760.0;
58.7;54086400.0;58.8;14476800.0;58.7;67274560.0;
58.8;53768320.0;58.9;14426400.0;58.8;68245120.0;
58.9;58777600.0;59.0;14223520.0;58.9;73204000.0;
59.0;56142720.0;59.1;18595360.0;59.0;70366240.0;
59.1;47173280.0;59.2;12536960.0;59.1;65768640.0;
59.2;51119040.0;59.3;13521280.0;59.2;63656000.0;
59.3;55013120.0;59.4;15070400.0;59.3;68534400.0;
59.4;60999520.0;59.5;14368160.0;59.4;76069920.0;
59.5;59609440.0;59.6;12167840.0;59.5;73977600.0;
59.6;55490880.0;59.7;13514080.0;59.6;67658720.0;
59.7;50445600.0;59.8;12638400.0;59.7;63959680.0;
59.8;49613120.0;59.9;13405440.0;59.8;62251520.0;
59.9;54014400.0;60.0;13217600.0;59.9;67419840.0;
60.0;56504640.0;;;60.0;69722240.0;


==> csv/VegasBbrthroughput1sec.csv <==
0.0;0.0;0.0;1.0
0.3;17919173.333333332;0.3;49940880.0
0.6;9839253.333333334;0.6;68668746.66666667
0.9;13747733.333333334;0.9;46307840.0
1.2;39008160.0;1.2;21225653.333333332
1.5;54858666.666666664;1.5;13518880.0
1.8;53401173.333333336;1.8;14997973.333333334
2.1;54834453.333333336;2.1;13557493.333333334
2.4;57064000.0;2.4;13883200.0
2.7;54733226.666666664;2.7;12795040.0
3.0;58173760.0;3.0;13629706.666666666
3.3;57192266.666666664;3.3;11443786.666666666
3.6;46777973.333333336;3.6;29361760.0
3.9;40965013.333333336;3.9;19932426.666666668
4.2;49292213.333333336;4.2;13892800.0
4.5;53176693.333333336;4.5;13540480.0
4.8;53036426.666666664;4.8;19613493.333333332
5.1;52127146.666666664;5.1;14503413.333333334
5.4;56009653.333333336;5.4;14679466.666666666
5.7;51227040.0;5.7;13574293.333333334
6.0;57771040.0;6.0;14056640.0
6.3;55654933.333333336;6.3;14310133.333333334
6.6;55884000.0;6.6;14122080.0
6.9;52160960.0;6.9;14585013.333333334
7.2;51506933.333333336;7.2;15111200.0
7.5;52732746.666666664;7.5;16208960.0
7.8;51897866.666666664;7.8;13728746.666666666
8.1;54810240.0;8.1;14406560.0
8.4;50240106.666666664;8.4;20935946.666666668
8.7;51873440.0;8.7;13822773.333333334
9.0;54803253.333333336;9.0;13878186.666666666
9.3;55133973.333333336;9.3;14283733.333333334
9.7;42335960.0;9.7;23474240.0
10.0;54482133.333333336;10.0;13731146.666666666
10.3;32885866.666666668;10.3;42940853.333333336
10.6;56154293.333333336;10.6;11810293.333333334
10.9;57428320.0;10.9;12732213.333333334
11.2;55174986.666666664;11.2;12363093.333333334
11.5;55119146.666666664;11.5;13004693.333333334
11.8;53328746.666666664;11.8;13644320.0
12.1;50804906.666666664;12.1;18443306.666666668
12.4;53763306.666666664;12.4;13383626.666666666
12.7;54368906.666666664;12.7;14261920.0
13.0;54416906.666666664;13.0;14305333.333333334
13.3;55063733.333333336;13.3;12756213.333333334
13.6;56769920.0;13.6;12336480.0
13.9;42813866.666666664;13.9;10937013.333333334
14.2;51437120.0;14.2;14705866.666666666
14.5;50652853.333333336;14.5;15931680.0
14.8;53599253.333333336;14.8;13542880.0
15.1;53818720.0;15.1;14539413.333333334
15.4;55806986.666666664;15.4;13465653.333333334
15.7;54255466.666666664;15.7;13960426.666666666
16.0;54030773.333333336;16.0;15152213.333333334
16.3;51470933.333333336;16.3;16513280.0
16.6;51934293.333333336;16.6;15019573.333333334
16.9;55092746.666666664;16.9;13557280.0
17.2;52515680.0;17.2;13924213.333333334
17.5;59168320.0;17.5;13132746.666666666
17.8;52346826.666666664;17.8;18875253.333333332
18.1;49154346.666666664;18.1;19531680.0
18.4;53338560.0;18.4;15859253.333333334
18.7;25120160.0;18.7;3228266.6666666665
19.0;43556906.666666664;19.0;17029440.0
19.3;51929280.0;19.3;15492533.333333334
19.6;57660213.333333336;19.6;12440106.666666666
19.9;58822986.666666664;19.9;13337813.333333334
20.2;56205120.0;20.2;12903466.666666666
20.5;54455946.666666664;20.5;12985493.333333334
20.8;52450453.333333336;20.8;14891733.333333334
21.1;55734560.0;21.1;13176160.0
21.4;55399040.0;21.4;13586293.333333334
21.7;52580906.666666664;21.7;15422720.0
22.0;31706720.0;22.0;38270346.666666664
22.3;54443520.0;22.3;14375360.0
22.6;57336693.333333336;22.6;14684266.666666666
22.9;53468800.0;22.9;13579093.333333334
23.2;53917760.0;23.2;11595840.0
23.5;53353173.333333336;23.5;13323413.333333334
23.8;54870666.666666664;23.8;14122080.0
24.1;55416053.333333336;24.1;13465653.333333334
24.4;54327893.333333336;24.4;13132746.666666666
24.7;53953973.333333336;24.7;12346080.0
25.0;56127680.0;25.0;13805973.333333334
25.3;54935893.333333336;25.3;13972640.0
25.6;55437866.666666664;25.6;13682933.333333334
25.9;44760480.0;25.9;33473546.666666668
26.2;35550186.666666664;26.2;26736693.333333332
26.5;53789706.666666664;26.5;17828106.666666668
26.8;52660533.333333336;26.8;16742560.0
27.1;55085546.666666664;27.1;16158560.0
27.4;54286666.666666664;27.4;13815573.333333334
27.7;55915200.0;27.7;15072586.666666666
28.0;58292213.333333336;28.0;13793973.333333334
28.3;45680000.0;28.3;31398453.333333332
28.6;38149066.666666664;28.6;22506880.0
28.9;45644213.333333336;28.9;11062666.666666666
29.2;53584640.0;29.2;15145226.666666666
29.5;57194666.666666664;29.5;14694080.0
29.8;53150293.333333336;29.8;13511680.0
30.1;51490133.333333336;30.1;14633653.333333334
30.4;49658933.333333336;30.4;19481066.666666668
30.7;53811733.333333336;30.7;12775840.0
31.0;54595786.666666664;31.0;13350026.666666666
31.3;54523360.0;31.3;16383040.0
31.6;51239253.333333336;31.6;16049920.0
31.9;53464000.0;31.9;13612906.666666666
32.2;53893546.666666664;32.2;13434453.333333334
32.5;56019466.666666664;32.5;13620320.0
32.8;53838133.333333336;32.8;13256000.0
33.1;56989386.666666664;33.1;12454933.333333334
33.4;58786986.666666664;33.4;13489866.666666666
33.7;31232000.0;33.7;4190986.6666666665
34.0;40562720.0;34.0;18810453.333333332
34.3;41486400.0;34.3;21742026.666666668
34.6;56243733.333333336;34.6;15579360.0
34.9;55770773.333333336;34.9;15104000.0
35.2;54803253.333333336;35.2;14780693.333333334
35.5;56485013.333333336;35.5;13970240.0
35.8;47412373.333333336;35.8;23486613.333333332
36.1;46073333.333333336;36.1;16206773.333333334
36.4;53661866.666666664;36.4;14271733.333333334
36.7;56666080.0;36.7;12008586.666666666
37.0;56557440.0;37.0;16267200.0
37.2;50525120.0;37.2;14096880.0
37.5;52286613.333333336;37.5;15058400.0
37.8;57343893.333333336;37.8;12976106.666666666
38.1;47586453.333333336;38.1;25496480.0
38.4;36231040.0;38.4;30233066.666666668
38.7;24029600.0;38.7;3778453.3333333335
39.0;35193920.0;39.0;15396106.666666666
39.3;52069546.666666664;39.3;14102880.0
39.6;56907573.333333336;39.6;13533493.333333334
39.9;52725760.0;39.9;13740960.0
40.2;52870400.0;40.2;13892800.0
40.5;55128960.0;40.5;13540693.333333334
40.8;43421653.333333336;40.8;36284693.333333336
41.1;31537866.666666668;41.1;26394186.666666668
41.4;57010986.666666664;41.4;13627733.333333334
41.7;56859360.0;41.7;12418720.0
42.0;51985120.0;42.0;13982240.0
42.3;56200320.0;42.3;15678400.0
42.6;50645866.666666664;42.6;14872533.333333334
42.9;50066880.0;42.9;22926826.666666668
43.2;49538293.333333336;43.2;14298346.666666666
43.5;53061066.666666664;43.5;14493813.333333334
43.8;22965653.333333332;43.8;5706293.333333333
44.1;54540373.333333336;44.1;15205440.0
44.4;58036533.333333336;44.4;13736160.0
44.7;48225653.333333336;44.7;28913226.666666668
45.0;41992960.0;45.0;20600640.0
45.3;49077546.666666664;45.3;21339306.666666668
45.6;52407253.333333336;45.6;13859200.0
45.9;54547573.333333336;45.9;15830453.333333334
46.2;49784373.333333336;46.2;19032320.0
46.5;53666666.666666664;46.5;16177973.333333334
46.8;56340373.333333336;46.8;14879946.666666666
47.1;53789920.0;47.1;12956906.666666666
47.4;56873546.666666664;47.4;12143626.666666666
47.7;53625866.666666664;47.7;14018453.333333334
48.0;54986720.0;48.0;13456480.0
48.3;54504373.333333336;48.3;16629333.333333334
48.6;32592640.0;48.6;35874346.666666664
48.9;60905493.333333336;48.9;11801120.0
49.2;55833813.333333336;49.2;10809386.666666666
49.5;55575733.333333336;49.5;11115893.333333334
49.8;55450080.0;49.8;12913280.0
50.1;54815466.666666664;50.1;13996640.0
50.4;51748426.666666664;50.4;14896746.666666666
50.7;53017866.666666664;50.7;12715626.666666666
51.0;50431200.0;51.0;15123626.666666666
51.3;58871840.0;51.3;11885546.666666666
51.6;56728906.666666664;51.6;15753226.666666666
51.9;39831040.0;51.9;30993120.0
52.2;49936426.666666664;52.2;16303413.333333334
52.5;56130293.333333336;52.5;13142560.0
52.8;56106293.333333336;52.8;13540693.333333334
53.1;57930506.666666664;53.1;14180106.666666666
53.4;54622400.0;53.4;15205440.0
53.7;55370453.333333336;53.7;14498613.333333334
54.0;51254080.0;54.0;13475680.0
54.3;56048266.666666664;54.3;12758826.666666666
54.6;52928426.666666664;54.6;12747040.0
54.9;57114826.666666664;54.9;12734826.666666666
55.2;58618133.333333336;55.2;14469600.0
55.5;51919893.333333336;55.5;14300746.666666666
55.8;53090293.333333336;55.8;13140160.0
56.1;56221920.0;56.1;13350026.666666666
56.4;54993920.0;56.4;13907413.333333334
56.7;54631786.666666664;56.7;15147626.666666666
57.0;56229333.333333336;57.0;14477013.333333334
57.3;51362293.333333336;57.3;14754293.333333334
57.6;51145226.666666664;57.6;14841120.0
57.9;54868266.666666664;57.9;13656320.0
58.2;54766826.666666664;58.2;14085866.666666666
58.5;55290613.333333336;58.5;17102080.0
58.8;48174826.666666664;58.8;15198240.0
59.1;56229546.666666664;59.1;15748426.666666666
59.4;51101813.333333336;59.4;13709546.666666666
59.7;58699946.666666664;59.7;13350026.666666666
60.0;51357706.666666664;60.0;13087146.666666666


==> csv/Vegasrtt.csv <==
0;0;
0.1;3.96893421809;
0.2;2.55089924659;
0.3;1.91577833298;
0.4;1.66680251851;
0.5;1.59447909864;
0.6;1.66113376617;
0.7;1.65096871993;
0.8;1.60262628567;
0.9;1.65916270897;
1.0;1.66087593537;
1.1;1.58024858112;
1.2;1.6202713762;
1.3;1.6041331821;
1.4;1.6831527365;
1.5;1.59145795811;
1.6;1.61704906197;
1.7;1.56870063829;
1.8;1.61605201116;
1.9;1.62363969363;
2.0;1.61067820386;
2.1;1.61499921986;
2.2;1.6391409768;
2.3;1.61166110281;
2.4;1.6647364412;
2.5;1.62572297991;
2.6;1.65681924649;
2.7;1.66391751852;
2.8;1.64534460823;
2.9;1.64181419781;
3.0;1.59831017068;
3.1;1.61752004302;
3.2;1.63138425478;
3.3;1.64181336589;
3.4;1.62705112906;
3.5;1.60956248052;
3.6;1.60469575362;
3.7;1.63608621069;
3.8;1.59302240686;
3.9;1.66739805325;
4.0;1.59996595138;
4.1;1.61873755916;
4.2;1.84340025546;
4.3;1.93156121851;
4.4;1.81402904647;
4.5;1.6343239815;
4.6;1.66316181421;
4.7;1.66478604078;
4.8;1.65594172204;
4.9;1.66003648625;
5.0;1.63169287465;
5.1;1.69582800432;
5.2;1.63555145264;
5.3;1.6834069483;
5.4;1.60837040267;
5.5;1.58992835454;
5.6;1.64181749586;
5.7;1.62796447613;
5.8;1.59600903006;
5.9;1.55212384898;
6.0;1.56710175581;
6.1;1.56560871336;
6.2;1.78855692847;
6.3;1.66200830581;
6.4;1.64793755697;
6.5;1.59768760204;
6.6;1.61808436034;
6.7;1.54131819299;
6.8;1.55938930393;
6.9;1.59688612049;
7.0;1.5172602722;
7.1;1.47021025942;
7.2;1.4311580097;
7.3;1.47907525901;
7.4;1.49152308335;
7.5;1.47856390753;
7.6;1.48914716183;
7.7;1.46308210161;
7.8;1.46555756078;
7.9;1.40685405371;
8.0;1.46429923273;
8.1;1.49042874772;
8.2;1.46420545216;
8.3;1.49355635923;
8.4;1.49677999271;
8.5;1.50719689734;
8.6;1.47445801577;
8.7;1.50348447984;
8.8;1.46020293995;
8.9;1.49385344903;
9.0;1.5228916617;
9.1;1.49685258319;
9.2;1.5508097987;
9.3;1.47608439128;
9.4;1.51715596517;
9.5;1.48589432645;
9.6;1.4773387658;
9.7;1.50250013058;
9.8;1.52286517075;
9.9;1.55065536499;
10.0;1.56324250357;
10.1;1.52763665891;
10.2;1.432846792;
10.3;1.52479369065;
10.4;1.49263531329;
10.5;1.51825249195;
10.6;1.46419048309;
10.7;1.4637953006;
10.8;1.44081663441;
10.9;1.54933134715;
11.0;1.5019876201;
11.1;1.62206157561;
11.2;1.50994544334;
11.3;1.57425497885;
11.4;1.58725705063;
11.5;1.52770487848;
11.6;1.51541497972;
11.7;1.47388053663;
11.8;1.53258352569;
11.9;1.52785101055;
12.0;1.58330053091;
12.1;1.52082677268;
12.2;1.50742170946;
12.3;1.53644012682;
12.4;1.54328750352;
12.5;1.55585033949;
12.6;1.46680826332;
12.7;1.50654997144;
12.8;1.55556416083;
12.9;1.47513765277;
13.0;1.41494362443;
13.1;1.45004599927;
13.2;1.47766897664;
13.3;1.45213323481;
13.4;1.42609039483;
13.5;1.43381610061;
13.6;1.47226350061;
13.7;1.4187061858;
13.8;1.45822327311;
13.9;1.4601553449;
14.0;1.4367360103;
14.1;1.38704077212;
14.2;1.44887802213;
14.3;1.40140337103;
14.4;1.4271565846;
14.5;1.48187081019;
14.6;1.40447344099;
14.7;1.38950205985;
14.8;1.47655824336;
14.9;1.48038510923;
15.0;1.62108446422;
15.1;1.63381998656;
15.2;1.60840219922;
15.3;1.48078983213;
15.4;1.50602906942;
15.5;1.4888200649;
15.6;1.40556051761;
15.7;1.38486303934;
15.8;1.4200093556;
15.9;1.41611844301;
16.0;1.43044335502;
16.1;1.42455379865;
16.2;1.41249364511;
16.3;1.39665323145;
16.4;1.42477217473;
16.5;1.42458627915;
16.6;1.40472548349;
16.7;1.45348430385;
16.8;1.49198560154;
16.9;1.59014254501;
17.0;1.66227511871;
17.1;1.61466650341;
17.2;1.56159507496;
17.3;1.50720879089;
17.4;1.6858340558;
17.5;1.61749321026;
17.6;1.6028959243;
17.7;1.68005582449;
17.8;1.49405743443;
17.9;1.48076029385;
18.0;1.51605179856;
18.1;1.57982008798;
18.2;1.53583226745;
18.3;1.57448665516;
18.4;1.52924946376;
18.5;1.53788699899;
18.6;1.58100102537;
18.7;1.50443789779;
18.8;1.4947899227;
18.9;1.53919783506;
19.0;1.55759238182;
19.1;1.47350273985;
19.2;1.54045240475;
19.3;1.70864359192;
19.4;1.50313517627;
19.5;1.48627852316;
19.6;1.46435981705;
19.7;1.37804683886;
19.8;1.42752630471;
19.9;1.42136233592;
20.0;1.37390179581;
20.1;1.37113721183;
20.2;1.40199388777;
20.3;1.36367985279;
20.4;1.36109997082;
20.5;1.41044347984;
20.6;1.39707468805;
20.7;1.33102794863;
20.8;1.3903173907;
20.9;1.38023287751;
21.0;1.559637163;
21.1;1.36851554825;
21.2;1.37434930218;
21.3;1.41701102257;
21.4;1.38467939004;
21.5;1.32068806449;
21.6;1.39400678522;
21.7;1.35573188027;
21.8;1.37741280639;
21.9;1.41661564509;
22.0;1.40957271352;
22.1;1.42764313821;
22.2;1.33015662432;
22.3;1.39992354346;
22.4;1.39921052115;
22.5;1.42143856395;
22.6;1.42804826244;
22.7;1.37749962185;
22.8;1.3951977094;
22.9;1.36672428676;
23.0;1.34180460362;
23.1;1.34260155434;
23.2;1.27198431227;
23.3;1.37480433116;
23.4;1.32667581448;
23.5;1.40466954973;
23.6;1.39243340906;
23.7;1.4818612267;
23.8;1.42612280669;
23.9;1.53804229478;
24.0;1.66743740122;
24.1;1.45928537523;
24.2;1.37373237383;
24.3;1.33435996537;
24.4;1.3945000146;
24.5;1.40140544284;
24.6;1.42684598123;
24.7;1.28255451427;
24.8;1.31207963695;
24.9;1.36175733624;
25.0;1.30382162152;
25.1;1.30592557517;
25.2;1.38431233029;
25.3;1.38481880756;
25.4;1.35542125237;
25.5;1.47996517207;
25.6;1.34207087861;
25.7;1.29110985492;
25.8;1.32609854688;
25.9;1.38871709286;
26.0;1.31138733455;
26.1;1.40949020609;
26.2;1.35671818393;
26.3;1.3587474823;
26.4;1.30958298603;
26.5;1.4045037419;
26.6;1.29916932848;
26.7;1.40762329102;
26.8;1.37844838594;
26.9;1.3367921807;
27.0;1.36362644563;
27.1;1.3658055445;
27.2;1.38738768441;
27.3;1.35575158255;
27.4;1.48718781266;
27.5;1.46100521088;
27.6;1.51978827071;
27.7;1.47784398701;
27.8;1.44261784024;
27.9;1.38085509;
28.0;1.4399829365;
28.1;1.37303967074;
28.2;1.51837272132;
28.3;1.55518358986;
28.4;1.53385480245;
28.5;1.60979047234;
28.6;1.49228500597;
28.7;1.41067215891;
28.8;1.44915725246;
28.9;1.43517241066;
29.0;1.43453495651;
29.1;1.46677277305;
29.2;1.49321556091;
29.3;1.38014942021;
29.4;1.33596168705;
29.5;1.3571773055;
29.6;1.39351152792;
29.7;1.40513692583;
29.8;1.39372870767;
29.9;1.35836632628;
30.0;1.40345602325;
30.1;1.37355110862;
30.2;1.4619256208;
30.3;1.47647406223;
30.4;1.38572242362;
30.5;1.4638184123;
30.6;1.36203467846;
30.7;1.5251678828;
30.8;1.58304594905;
30.9;1.66110300647;
31.0;1.58376693726;
31.1;1.39972653692;
31.2;1.40356883574;
31.3;1.35391882096;
31.4;1.38844523514;
31.5;1.38216992323;
31.6;1.37821700838;
31.7;1.4119384053;
31.8;1.37522168781;
31.9;1.36637416753;
32.0;1.34145782655;
32.1;1.25619504579;
32.2;1.35490584508;
32.3;1.40263717299;
32.4;1.39533415349;
32.5;1.44368312398;
32.6;1.42855235509;
32.7;1.40487137487;
32.8;1.35432394211;
32.9;1.67796906737;
33.0;1.54253505768;
33.1;1.39580572272;
33.2;1.32863783423;
33.3;1.39817972293;
33.4;1.4147284356;
33.5;1.34594754858;
33.6;1.4617217363;
33.7;1.37026693629;
33.8;1.31243841989;
33.9;1.40087367498;
34.0;1.360232663;
34.1;1.31838583533;
34.2;1.33730625284;
34.3;1.36778983602;
34.4;1.37398640315;
34.5;1.35235013909;
34.6;1.48774683475;
34.7;1.38546922113;
34.8;1.37400627136;
34.9;1.33645263585;
35.0;1.38562438132;
35.1;1.42829495092;
35.2;1.38693821581;
35.3;1.39691244881;
35.4;1.42862234905;
35.5;1.35209317693;
35.6;1.38170398467;
35.7;1.38224737985;
35.8;1.37039635079;
35.9;1.4157760434;
36.0;1.39230638742;
36.1;1.36843867272;
36.2;1.33433482226;
36.3;1.42369727175;
36.4;1.35923254079;
36.5;1.37753048162;
36.6;1.40603610447;
36.7;1.41348053769;
36.8;1.41720890258;
36.9;1.36877111642;
37.0;1.39044992851;
37.1;1.38838943981;
37.2;1.41656679266;
37.3;1.40558287155;
37.4;1.41713835976;
37.5;1.38450264931;
37.6;1.39588685263;
37.7;1.3683373761;
37.8;1.38306323393;
37.9;1.39176031077;
38.0;1.40950267698;
38.1;1.36086118152;
38.2;1.39942197573;
38.3;1.44103368123;
38.4;1.41189789631;
38.5;1.32713590349;
38.6;1.41204946181;
38.7;1.45029883853;
38.8;1.40831066154;
38.9;1.37954729575;
39.0;1.39810785901;
39.1;1.35436322954;
39.2;1.3771387883;
39.3;1.3961373714;
39.4;1.341209077;
39.5;1.40516232636;
39.6;1.42948572026;
39.7;1.42346802404;
39.8;1.37417538221;
39.9;1.38114895341;
40.0;1.36584253872;
40.1;1.40484987971;
40.2;1.36656591878;
40.3;1.34702523549;
40.4;1.43576107142;
40.5;1.42818107838;
40.6;1.40274667192;
40.7;1.36718831279;
40.8;1.3793482925;
40.9;1.39378501983;
41.0;1.37063913178;
41.1;1.40010475353;
41.2;1.35662681178;
41.3;1.36701508266;
41.4;1.40952058585;
41.5;1.40648418003;
41.6;1.41452579963;
41.7;1.41543908553;
41.8;1.40742871953;
41.9;1.38136973748;
42.0;1.40107748751;
42.1;1.34666667265;
42.2;1.37583992698;
42.3;1.38906030094;
42.4;1.39863110153;
42.5;1.40044469943;
42.6;1.40343707032;
42.7;1.43098410438;
42.8;1.36151285229;
42.9;1.38886862023;
43.0;1.36773767527;
43.1;1.34790155309;
43.2;1.36373955526;
43.3;1.3986341881;
43.4;1.43233327305;
43.5;1.40095569871;
43.6;1.39737129211;
43.7;1.37744060142;
43.8;1.44421693051;
43.9;1.33680600172;
44.0;1.37937494687;
44.1;1.41142642859;
44.2;1.38459403134;
44.3;1.39273088531;
44.4;1.4831069057;
44.5;1.42102582114;
44.6;1.39511463254;
44.7;1.38713348479;
44.8;1.3590458712;
44.9;1.35891936546;
45.0;1.32786733864;
45.1;1.39480690623;
45.2;1.4615728614;
45.3;1.41058144746;
45.4;1.42412619157;
45.5;1.38057852691;
45.6;1.40030252422;
45.7;1.43866318499;
45.8;1.39867188688;
45.9;1.41713604237;
46.0;1.36677707945;
46.1;1.37086414996;
46.2;1.35466581333;
46.3;1.43149495125;
46.4;1.38309921127;
46.5;1.38502929643;
46.6;1.48768053797;
46.7;1.39854471368;
46.8;1.40926539898;
46.9;1.41969849082;
47.0;1.37458064339;
47.1;1.37009383729;
47.2;1.43103718017;
47.3;1.35578699639;
47.4;1.43229176184;
47.5;1.48189208087;
47.6;1.43507767839;
47.7;1.35766053052;
47.8;1.43758662335;
47.9;1.48070533321;
48.0;1.58760840433;
48.1;1.56601315978;
48.2;1.53133722657;
48.3;1.58307382039;
48.4;1.5239700859;
48.5;1.55508444176;
48.6;1.48805117203;
48.7;1.61708267041;
48.8;1.53032265141;
48.9;1.5324652195;
49.0;1.57033363519;
49.1;1.53956355819;
49.2;1.57822221518;
49.3;1.52751785552;
49.4;1.62664111357;
49.5;1.58449081378;
49.6;1.54783414758;
49.7;1.50345620655;
49.8;1.4485627218;
49.9;1.5066525875;
50.0;1.54199629474;
50.1;1.56096790148;
50.2;1.5699493474;
50.3;1.60108672248;
50.4;1.49008186384;
50.5;1.6078007074;
50.6;1.6311535054;
50.7;1.63024458392;
50.8;1.54089200787;
50.9;1.55260907598;
51.0;1.54206567182;
51.1;1.49855225585;
51.2;1.5706878969;
51.3;1.58949540212;
51.4;1.49601245749;
51.5;1.55484456957;
51.6;1.52007030074;
51.7;1.50556050375;
51.8;1.57246440649;
51.9;1.55516704881;
52.0;1.59600723621;
52.1;1.52537153988;
52.2;1.58979433664;
52.3;1.54353117014;
52.4;1.53887422779;
52.5;1.578018472;
52.6;1.59592276452;
52.7;1.53978556803;
52.8;1.45057291766;
52.9;1.5867580067;
53.0;1.62575190718;
53.1;1.43915027767;
53.2;1.53093948597;
53.3;1.53235862592;
53.4;1.54995029757;
53.5;1.53645292505;
53.6;1.54670596828;
53.7;1.57048936524;
53.8;1.51816500893;
53.9;1.5212184978;
54.0;1.55604727128;
54.1;1.51111243607;
54.2;1.54218673706;
54.3;1.48595014267;
54.4;1.56165813578;
54.5;1.54225426431;
54.6;1.49693103195;
54.7;1.53839977738;
54.8;1.42674206355;
54.9;1.46071649179;
55.0;1.38524111281;
55.1;1.45847907012;
55.2;1.46166930038;
55.3;1.49219606552;
55.4;1.48842627542;
55.5;1.46003989946;
55.6;1.51843463673;
55.7;1.46510111575;
55.8;1.46527670644;
55.9;1.45108871211;
56.0;1.48368965496;
56.1;1.49481401503;
56.2;1.51907106873;
56.3;1.54410787376;
56.4;1.53383463621;
56.5;1.50647259399;
56.6;1.63774236419;
56.7;1.66906794986;
56.8;1.66969658226;
56.9;1.5484626938;
57.0;1.58035755157;
57.1;1.53691940058;
57.2;1.51684841552;
57.3;1.5725412152;
57.4;1.64642831781;
57.5;1.65283679962;
57.6;1.52027468349;
57.7;1.51996205493;
57.8;1.50497088175;
57.9;1.67003009893;
58.0;1.50878924244;
58.1;1.61273787622;
58.2;1.46709885567;
58.3;1.46234035492;
58.4;1.52583061894;
58.5;1.48461493978;
58.6;1.55873298645;
58.7;1.48230961391;
58.8;1.46852724651;
58.9;1.56145376318;
59.0;1.58314542337;
59.1;1.62442028522;
59.2;1.58341900333;
59.3;1.56840335491;
59.4;1.5200791438;
59.5;1.51872776804;
59.6;1.57327858018;
59.7;1.54524244321;
59.8;1.75604432128;
59.9;1.63425032685;
60.0;1.65055161816;


==> csv/bbrbbrrtt.csv <==
0;0;1;1;
0.1;13.2604874286;0.1;13.2760678307;
0.2;16.920674522;0.2;14.9822235107;
0.3;5.98130176205;0.3;6.49232098034;
0.4;4.06220937387;0.4;4.21467322982;
0.5;4.01484893144;0.5;4.35321404645;
0.6;4.0272907087;0.6;4.35985207251;
0.7;3.0452823112;0.7;3.23041545701;
0.8;4.22678301411;0.8;4.44471563612;
0.9;3.3341227351;0.9;3.76540515089;
1.0;3.6471563227;1.0;4.14026407499;
1.1;4.296713687;1.1;4.65501830129;
1.2;3.74660184306;1.2;3.81754433236;
1.3;5.25240409069;1.3;5.79380022513;
1.4;3.03629383896;1.4;3.81377620013;
1.5;3.96651674987;1.5;4.08944517079;
1.6;4.34790269749;1.6;5.00055966456;
1.7;4.12978640028;1.7;4.18139276956;
1.8;3.51122966627;1.8;3.751758648;
1.9;4.24265861511;1.9;4.72818220282;
2.0;3.09199507874;2.0;3.56105148018;
2.1;3.47631916087;2.1;3.55349782029;
2.2;3.74644551958;2.2;4.03148864552;
2.3;3.71565923586;2.3;3.85716290978;
2.4;4.08323905753;2.4;4.2961448072;
2.5;3.81292091621;2.5;3.90286219187;
2.6;3.67418016706;2.6;3.82743562971;
2.7;4.01811904096;2.7;4.19030750499;
3.0;3.84535275254;3.0;3.89106109225;
3.1;4.21282872558;3.1;4.07454048295;
3.2;3.87301978966;3.2;4.1402215543;
3.3;4.22381392177;3.3;4.31977020451;
3.4;3.76385635054;3.4;3.46715109689;
3.5;4.2225016749;3.5;4.02297540144;
3.6;4.47095201371;3.6;4.10667426295;
3.7;4.05030336577;3.7;3.7032343586;
3.8;4.02653979523;3.8;3.76994934308;
3.9;4.02221763343;3.9;3.63479464887;
4.0;4.46637956108;4.0;4.14470654384;
4.1;4.160626904;4.1;3.97704232414;
4.2;4.18715278308;4.2;3.91915239439;
4.3;4.21083932635;4.3;3.7154563268;
4.4;5.1137481417;4.4;4.97605934949;
4.5;4.34359777189;4.5;3.60672666419;
4.6;4.46129451364;4.6;4.35691281974;
4.7;3.84896547841;4.7;3.52203986224;
4.8;4.77819773886;4.8;4.58839474892;
4.9;4.11893807205;4.9;3.88061766531;
5.0;3.63134519727;5.0;3.47877542178;
5.1;3.44671478754;5.1;3.37018992731;
5.2;3.93748436219;5.2;4.45204111015;
5.3;4.25930157724;5.3;4.72538213472;
5.4;4.73060295453;5.4;4.24203019083;
5.5;4.14920632781;5.5;3.83282021472;
5.6;4.15837860619;5.6;3.74204173233;
5.7;4.37906810216;5.7;3.83721807468;
5.8;4.01870050329;5.8;3.87396318157;
5.9;4.59892589953;5.9;3.84424657238;
6.0;4.06907631619;6.0;3.67308616638;
6.1;4.70939700124;6.1;4.21080090641;
6.2;4.79234011848;6.2;4.61663899722;
6.3;3.67153004596;6.3;3.88650835296;
6.4;3.65676396135;6.4;3.98522129765;
6.5;4.37473913409;6.5;3.75990296753;
6.6;3.59463822352;6.6;3.41068940356;
6.7;4.52697725706;6.7;4.26305820739;
6.8;3.35482745289;6.8;3.41814823365;
6.9;3.66114145555;6.9;3.95855136301;
7.0;3.71333469044;7.0;3.81990216205;
7.1;4.16094637834;7.1;4.06742881943;
7.2;4.2215011206;7.2;4.32614737929;
7.3;3.55525883761;7.3;3.89052428037;
7.4;4.04349005366;7.4;4.22502662431;
7.5;3.44120408152;7.5;3.70004079113;
7.6;3.69399337358;7.6;3.95510013287;
7.7;3.56808064147;7.7;3.72544127593;
7.8;3.70718782598;7.8;3.99687487176;
7.9;4.06945821566;7.9;4.4088205142;
8.0;4.11058528514;8.0;4.70753149553;
8.1;3.42773426475;8.1;3.84345705428;
8.2;3.98787745723;8.2;4.34399824876;
8.3;3.72327730327;8.3;3.63938241428;
8.4;5.4103291553;8.4;5.09700068721;
8.5;3.83102010798;8.5;4.37224403886;
8.6;4.10916198114;8.6;4.45620076997;
8.7;3.76398364703;8.7;3.79913019878;
8.8;4.2994140107;8.8;4.86029746632;
8.9;3.38914254132;8.9;3.81483018926;
9.0;3.54099004282;9.0;3.68759842867;
9.1;4.18772790339;9.1;4.7504508749;
9.2;3.59010847309;9.2;4.2789470954;
9.3;4.18597027875;9.3;4.66075049801;
9.4;3.67806987329;9.4;4.21097837848;
9.5;3.27833232984;9.5;3.89021846849;
9.6;3.95304601897;9.6;4.45385075095;
9.7;4.0620023554;9.7;4.40275832398;
9.8;4.03984648282;9.8;4.16640873396;
9.9;4.16168390986;9.9;3.88774686231;
10.0;4.13821220398;10.0;4.15867379626;
10.1;3.4718658384;10.1;3.81532814803;
10.2;5.25637178232;10.2;4.81560239118;
10.3;4.11128284585;10.3;4.59240778848;
10.4;4.2746427196;10.4;4.56959551031;
10.5;4.10846823213;10.5;4.06092600106;
10.6;3.90057035328;10.6;3.81187959151;
10.7;4.85018742712;10.7;4.58096606391;
10.8;4.18591293795;10.8;3.88992649235;
10.9;4.18050395535;10.9;3.82077623401;
11.0;3.91222823481;11.0;3.98980523204;
11.1;3.88462013668;11.1;4.09680775234;
11.2;4.48204599478;11.2;4.02641446336;
11.3;4.15410330391;11.3;4.08102610172;
11.4;3.92103488809;11.4;3.2512611813;
11.5;4.28672494559;11.5;3.80462901248;
11.6;4.65735014494;11.6;3.70121002197;
11.7;4.66533615476;11.7;4.69713353932;
11.8;4.42762184143;11.8;4.98750624449;
11.9;4.37626704364;11.9;4.7093753157;
12.0;3.45577390154;12.0;3.66333710779;
12.1;4.32906536698;12.1;4.49440901793;
12.2;3.75950719103;12.2;3.53608717466;
12.3;3.81763755007;12.3;3.51707044854;
12.4;3.9994382239;12.4;3.87951264898;
12.5;3.61009790928;12.5;3.08608867713;
12.6;4.37544665924;12.6;4.15471196175;
12.7;3.60290110851;12.7;3.63788604736;
12.8;3.97448765667;12.8;3.64868582031;
12.9;4.52592840025;12.9;4.29021197257;
13.0;4.51140149126;13.0;4.38350536784;
13.1;4.61898767031;13.1;3.93697060645;
13.2;3.70133274682;13.2;3.29934900457;
13.3;4.2444000569;13.3;3.75974642766;
13.4;3.61018640449;13.4;3.36112545035;
13.5;4.61927862728;13.5;4.12205169941;
13.6;3.59402560248;13.6;3.38512859987;
13.7;3.99718418413;13.7;3.48276414989;
13.8;4.15829786651;13.8;3.86837285436;
13.9;4.13094022695;13.9;3.86998130054;
14.0;4.12919802248;14.0;3.87522691413;
14.1;3.57080417904;14.1;3.48597619592;
14.2;4.24130568429;14.2;4.017217954;
14.3;3.94050237295;14.3;3.90590207521;
14.4;4.34265489364;14.4;4.50196825428;
14.5;3.94768772011;14.5;4.08997064755;
14.6;3.97239546148;14.6;4.04193933974;
14.7;4.00672832911;14.7;4.31858190969;
14.8;3.86720393698;14.8;4.46697076162;
14.9;3.89917939901;14.9;4.01167331203;
15.0;3.70429356893;15.0;3.56008058571;
15.1;4.58518471614;15.1;4.42612872404;
15.2;4.30629452605;15.2;3.84500567898;
15.3;5.57086621112;15.3;4.95608775846;
15.4;4.46486657428;15.4;4.06043110667;
15.5;4.52645013207;15.5;4.16882022931;
15.6;4.74339260339;15.6;4.4174065461;
15.7;3.55858526542;15.7;3.28009778803;
15.8;3.63497746328;15.8;3.53338168218;
15.9;4.81113839277;15.9;4.52641054248;
16.0;4.33961258751;16.0;3.88933727576;
16.1;3.56142239624;16.1;3.60302527746;
16.2;3.64384279623;16.2;3.70489675446;
16.3;3.80990217472;16.3;3.73810000674;
16.4;4.0404999361;16.4;4.09738222758;
16.5;4.146632467;16.5;3.83470872205;
16.6;4.90981141726;16.6;4.84031399354;
16.7;5.04596405719;16.7;4.73832008534;
16.8;3.99923866445;16.8;3.63990789402;
16.9;3.9340109065;16.9;3.7521975381;
17.0;3.99685026724;17.0;3.72403384718;
17.1;4.28923908571;17.1;3.98386978522;
17.2;4.18637443233;17.2;3.75349026222;
17.3;4.46159194776;17.3;4.12111282349;
17.4;4.43111039848;17.4;4.1880546472;
17.5;4.1644150211;17.5;3.7407099835;
17.6;4.16066924632;17.6;4.16436772438;
17.7;3.9402479166;17.7;3.55456248823;
17.8;3.4553269488;17.8;3.93526801646;
17.9;3.71189673992;17.9;3.46133914696;
18.0;3.91774566196;18.0;3.62328663925;
18.1;3.8454666629;18.1;3.51836320126;
18.2;3.82939027381;18.2;3.59351021903;
18.3;4.4896436601;18.3;3.8741293129;
18.4;4.39641504231;18.4;4.24000383155;
18.5;3.66098576404;18.5;3.43212343398;
18.6;3.6826657806;18.6;3.74165613052;
18.7;4.00978767709;18.7;3.98543494904;
18.8;4.1930984695;18.8;4.05415036212;
18.9;3.66846406964;18.9;3.81874490058;
19.0;4.12197541265;19.0;3.91646017108;
19.1;4.20073966759;19.1;4.2393939947;
19.2;4.18352644998;19.2;3.90390070473;
19.3;4.35249356256;19.3;4.09909298545;
19.4;4.20395293079;19.4;3.6482101395;
19.5;4.6025438229;19.5;3.98815344579;
19.6;4.00936310751;19.6;4.20542475594;
19.7;3.59611094225;19.7;3.67717006627;
19.8;3.82427667317;19.8;3.99483745671;
19.9;4.25405608875;19.9;4.45203951427;
20.0;3.58836898387;20.0;3.90717011393;
20.1;4.0658165074;20.1;4.45899677773;
20.2;3.56143353933;20.2;4.01367864747;
20.3;3.4558460826;20.3;3.7802952528;
20.4;3.96748600584;20.4;4.37493609567;
20.5;4.27963244204;20.5;4.40812698782;
20.6;3.10175418854;20.6;3.56595110647;
20.7;3.82349086784;20.7;4.06428166499;
20.8;4.12914619683;20.8;4.10837699205;
20.9;4.04870790594;20.9;4.39135292869;
21.0;4.00475467124;21.0;4.20736978421;
21.1;3.8255751133;21.1;3.87777934889;
21.2;3.44623242571;21.2;3.88919876282;
21.3;3.4192622393;21.3;3.58926154113;
21.4;3.43856345052;21.4;3.58903336238;
21.5;4.27644699812;21.5;4.06155289251;
21.6;4.15379443067;21.6;4.16928337466;
21.7;4.12268028027;21.7;4.17705242698;
21.8;3.85684991369;21.8;4.02801300024;
21.9;3.74066357565;21.9;3.91522059131;
22.0;3.77067346223;22.0;3.97368554146;
22.1;3.43332883608;22.1;3.86585813269;
22.2;4.53767409691;22.2;4.49407779104;
22.3;3.98093989106;22.3;4.04617126952;
22.4;3.76404072605;22.4;4.23130977388;
22.5;3.72359643575;22.5;4.05354975333;
22.6;3.53147902272;22.6;3.79777433884;
22.7;3.67281857659;22.7;4.0296643011;
22.8;4.05291066025;22.8;4.45329579147;
22.9;3.96769909771;22.9;3.93941449714;
23.0;3.48850376698;23.0;3.84371316255;
23.1;3.56791161074;23.1;4.03059248956;
23.2;4.21649874473;23.2;4.43578716637;
23.3;4.73357949938;23.3;5.23491776907;
23.4;4.30119326038;23.4;4.20362527291;
23.5;3.23505284954;23.5;3.52580503586;
23.6;3.5381475625;23.6;3.51542530797;
23.7;3.98602375405;23.7;3.79757824058;
23.8;4.4793398292;23.8;4.47991194315;
23.9;4.17022112057;23.9;3.9540941065;
24.0;4.10178311188;24.0;3.70171490838;
24.1;4.87914251134;24.1;4.31137705502;
24.2;4.44582184368;24.2;4.1419685661;
24.3;4.07785922289;24.3;3.72950049008;
24.4;4.23507150171;24.4;3.82738433233;
24.5;4.18556588037;24.5;4.0001373163;
24.6;4.30592348057;24.6;3.94348844269;
24.7;3.80125314417;24.7;3.65784855708;
24.8;3.61486834087;24.8;3.61134653742;
24.9;4.68878732049;24.9;4.67280278335;
25.0;4.42195004521;25.0;4.54307945681;
25.1;3.91778145128;25.1;3.88068266404;
25.2;3.89433851336;25.2;3.69921852561;
25.3;4.52035783042;25.3;4.21123132638;
25.4;4.35775578624;25.4;4.23850588603;
25.5;4.1777072634;25.5;3.87840581363;
25.6;3.77276093174;25.6;3.60830864274;
25.7;3.66858852671;25.7;3.67816289266;
25.8;4.31053020828;25.8;4.11268075307;
25.9;3.60762039009;25.9;3.37531644365;
26.0;4.21258886773;26.0;4.15309720069;
26.1;3.75019522274;26.1;3.40744735157;
26.2;4.97435879063;26.2;4.37236003739;
26.3;3.59509646438;26.3;3.04773420775;
26.4;3.87005259593;26.4;3.39823898779;
26.5;5.55575930554;26.5;4.85326363662;
26.6;3.64517739841;26.6;3.94700050354;
26.7;3.71946403366;26.7;4.0032897758;
26.8;3.29506258632;26.8;3.56844977329;
26.9;3.64465503902;26.9;3.62748898428;
27.0;3.47238813925;27.0;3.8652625688;
27.1;3.56725103715;27.1;4.18782927269;
27.2;4.55288738012;27.2;4.57016744557;
27.3;4.06346056196;27.3;3.94482354084;
27.4;3.51370960833;27.4;3.91360969827;
27.5;3.53290463052;27.5;4.00784137757;
27.6;3.9032199166;27.6;4.27937159064;
27.7;3.89158937353;27.7;3.95250259922;
27.8;3.7232082184;27.8;4.22304008264;
27.9;3.7055930426;27.9;4.01153538954;
28.0;3.4143121055;28.0;3.64925032077;
28.1;3.70930180405;28.1;4.12353428688;
28.2;4.38174671597;28.2;4.5469000059;
28.3;3.49617349929;28.3;4.02018506089;
28.4;4.25613627714;28.4;4.78367039757;
28.5;3.86747993341;28.5;4.36237380413;
28.6;4.01963710785;28.6;4.45598469505;
28.7;3.29908243445;28.7;3.85746528853;
28.8;4.13304720169;28.8;4.25819221687;
28.9;4.25227315802;28.9;4.60316407634;
29.0;3.65909749428;29.0;3.88471827979;
29.1;3.95718056137;29.1;4.25062492547;
29.2;3.38895981376;29.2;3.55674578175;
29.3;3.8655415366;29.3;4.09454076078;
29.4;3.55638097031;29.4;3.40794819837;
29.5;4.69263043024;29.5;4.32383848561;
29.6;3.87484776346;29.6;3.8788248921;
29.7;4.11612636692;29.7;4.23493129866;
29.8;3.82119640151;29.8;3.693931243;
29.9;3.88592260855;29.9;3.73339835014;
30.0;3.74277555837;30.0;4.01021639506;
30.1;4.10850957972;30.1;4.2348852252;
30.2;4.67817187309;30.2;4.18881761948;
30.3;4.22927237846;30.3;3.71118557234;
30.4;4.05134832537;30.4;3.48646400948;
30.5;3.92836548504;30.5;3.62742424011;
30.6;3.79091501236;30.6;3.78066430921;
30.7;3.86390513536;30.7;3.67567457002;
30.8;4.27661979822;30.8;3.99216695836;
30.9;3.9813003824;30.9;3.72638921628;
31.0;3.97850028516;31.0;3.76333927084;
31.1;4.02566098046;31.1;3.69620323181;
31.2;4.24358906684;31.2;3.9913084522;
31.3;4.93061424482;31.3;4.39470767975;
31.4;4.08728936544;31.4;3.68813791219;
31.5;4.79521216527;31.5;4.29206316163;
31.6;3.87690761897;31.6;3.42651659792;
31.7;4.00655986341;31.7;3.89988775607;
31.8;3.81458791097;31.8;3.51508689481;
31.9;3.82413227521;31.9;3.72998553551;
32.0;3.72297518101;32.0;3.57422472417;
32.1;3.89023766373;32.1;3.63779871651;
32.2;3.39848635948;32.2;3.34441599421;
32.3;3.5859644413;32.3;3.71545304855;
32.4;4.00628717404;32.4;3.9121446434;
32.5;3.83896914133;32.5;3.90967881748;
32.6;4.53303673206;32.6;4.14394276052;
32.7;3.89892934413;32.7;3.68725415823;
32.8;4.29732458932;32.8;4.19985641867;
32.9;4.49642401475;32.9;4.5435728517;
33.0;3.70534687196;33.0;3.66710714392;
33.1;3.94098468907;33.1;3.75251322985;
33.2;4.43631190926;33.2;4.26222163545;
33.3;4.05776278178;33.3;3.67792641244;
33.4;3.48573856884;33.4;3.45700184504;
33.5;4.16365030565;33.5;4.58751601734;
33.6;3.56012314893;33.6;3.9091043258;
33.7;3.92718028202;33.7;3.99963208187;
33.8;3.67260837819;33.8;3.49100695716;
33.9;4.94516862405;33.9;4.68409061432;
34.0;4.04558066399;34.0;4.33193019886;
34.1;3.94058227539;34.1;3.9573068102;
34.2;4.44039631215;34.2;4.79210026657;
34.3;4.37013900678;34.3;3.77634655346;
34.4;3.50137594584;34.4;3.55522590276;
34.5;4.07046873327;34.5;4.29351789406;
34.6;3.84686333793;34.6;3.52171831911;
34.7;4.4958455222;34.7;4.25947476656;
34.8;4.95225127025;34.8;4.74972212875;
34.9;3.6592385808;34.9;3.50118496201;
35.0;4.20853247245;35.0;3.87139820758;
35.1;3.91616294132;35.1;3.76810782995;
35.2;4.50550402448;35.2;4.62755210259;
35.3;4.77878332739;35.3;4.11754846573;
35.4;4.05832748303;35.4;3.98728364631;
35.5;3.73678552739;35.5;3.39571313362;
35.6;4.57040513879;35.6;4.27482248862;
35.7;4.22048888751;35.7;4.05779751864;
35.8;4.51462315318;35.8;4.26128602797;
35.9;4.48805955971;35.9;4.44573756085;
36.0;3.69473153367;36.0;3.80410843117;
36.1;4.36614053634;36.1;4.1971206665;
36.2;5.57448372008;36.2;5.38210418281;
36.3;3.96149761706;36.3;3.50701434057;
36.4;4.24066938535;36.4;3.86936870622;
36.5;4.12377167721;36.5;3.75549541497;
36.6;4.05379001377;36.6;3.67281032585;
36.7;4.22228399173;36.7;4.13989570906;
36.8;4.36089904024;36.8;4.14950661845;
36.9;4.70281294834;36.9;4.08101876577;
37.0;4.41177989387;37.0;4.07516110328;
37.1;3.6864189808;37.1;3.57833862305;
37.2;4.13524573392;37.2;3.62640917301;
37.3;4.19401281727;37.3;3.89346531459;
37.4;4.47461486521;37.4;4.5675694103;
37.5;3.60077354989;37.5;3.22322765093;
37.6;4.48427612399;37.6;4.15271897859;
37.7;4.49096806844;37.7;4.39117021031;
37.8;4.65280827277;37.8;3.99387746617;
37.9;4.84242317265;37.9;4.25847472659;
38.0;4.20633550921;38.0;4.14729273164;
38.1;3.93440374514;38.1;3.86365581961;
38.2;3.48382425863;38.2;3.35900470464;
38.3;3.96333074873;38.3;4.02541045683;
38.4;3.65491824992;38.4;3.77963688559;
38.5;3.47351957563;38.5;3.57103786586;
38.6;3.82759984659;38.6;3.60376078908;
38.7;4.23760670225;38.7;3.67620552287;
38.8;4.60864587497;38.8;4.11343000021;
38.9;3.3058732219;38.9;3.50949499342;
39.0;4.50057130519;39.0;4.34107969928;
39.1;4.48878259685;39.1;4.00545126126;
39.2;4.54864683739;39.2;4.19909893712;
39.3;3.97408234922;39.3;3.8256368986;
39.4;3.85009892782;39.4;3.21726698093;
39.5;4.63201924946;39.5;4.31747855367;
39.6;3.46594818389;39.6;3.25867437547;
39.7;4.39092666983;39.7;4.44505418219;
39.8;3.31436956166;39.8;3.83074886828;
39.9;4.17273338527;39.9;4.33309053637;
40.0;3.8677851359;40.0;3.68957832211;
40.1;3.63040389903;40.1;3.41090116095;
40.2;4.08740817886;40.2;3.8795385532;
40.3;4.13254197822;40.3;3.84247519753;
40.4;4.80258772054;40.4;4.50201994843;
40.5;3.56790050864;40.5;3.05553366629;
40.6;3.46130476261;40.6;3.19742374733;
40.7;3.47641313433;40.7;3.37394441877;
40.8;4.07022221883;40.8;4.13689491855;
40.9;4.51078995835;40.9;4.14020281572;
41.0;4.95532607533;41.0;4.49669921158;
41.1;3.52805026687;41.1;3.29688674245;
41.2;4.11100033909;41.2;3.92677165844;
41.3;3.97932932573;41.3;3.80062618139;
41.4;3.84236313831;41.4;3.7074242419;
41.5;4.34078176816;41.5;3.96890266269;
41.6;4.2297380126;41.6;3.79366576672;
41.7;3.44720192274;41.7;3.25105656152;
41.8;4.4843206803;41.8;4.21508401632;
41.9;4.92235381537;41.9;4.85342300978;
42.0;4.45769878856;42.0;4.39114137129;
42.1;3.68641037823;42.1;3.51015626127;
42.2;3.9450955489;42.2;4.04614101757;
42.3;3.69493717695;42.3;3.72332498568;
42.4;3.93809201766;42.4;3.74394163863;
42.5;3.72113136763;42.5;3.72597091218;
42.6;4.01920270009;42.6;4.2959232568;
42.7;3.52790437896;42.7;3.66252783829;
42.8;3.75680559;42.8;3.8855126429;
42.9;4.11235069742;42.9;4.11249392944;
43.0;4.02068939938;43.0;4.20785684879;
43.1;3.74719150906;43.1;4.22958966457;
43.2;3.54178499731;43.2;3.65191220621;
43.3;3.56310009956;43.3;3.95051950819;
43.4;3.96572638162;43.4;4.68368671654;
43.5;3.50969948181;43.5;3.98500719849;
43.6;4.20668479559;43.6;4.16958221341;
43.7;4.433168863;43.7;4.0772837191;
43.8;4.66301188123;43.8;4.25722508906;
43.9;4.2334640582;43.9;4.29902042783;
44.0;4.1790282327;44.0;4.27924403707;
44.1;3.74845068464;44.1;3.73930560405;
44.2;4.29204895562;44.2;4.39595997557;
44.3;3.91931015512;44.3;3.96944654399;
44.4;3.71605983834;44.4;3.9402298811;
44.5;4.16067691698;44.5;4.42536005717;
44.6;4.00281382037;44.6;3.850562035;
44.7;3.95469363572;44.7;3.79418064566;
44.8;3.75044833087;44.8;3.51796290454;
44.9;4.0520091555;44.9;3.72631766579;
45.0;4.48175523339;45.0;4.05642928847;
45.1;3.91849821821;45.1;3.58558578725;
45.2;4.51042770681;45.2;4.20434090399;
45.3;4.04439888917;45.3;4.11838874584;
45.4;3.6850756195;45.4;3.61362656394;
45.5;4.26137298346;45.5;4.09578348135;
45.6;3.46813397865;45.6;3.45005287844;
45.7;3.60439940927;45.7;3.32213674273;
45.8;3.65015640346;45.8;3.4940137389;
45.9;3.7057441094;45.9;3.36090849821;
46.0;3.93493571625;46.0;4.18486952144;
46.1;4.19784665491;46.1;4.02736663818;
46.2;3.69627105779;46.2;3.41110256897;
46.3;3.65250621998;46.3;3.83944170816;
46.4;4.06617022849;46.4;4.28179192216;
46.5;3.6356871107;46.5;3.35546757313;
46.6;3.84109688886;46.6;3.46099433079;
46.7;3.66270657882;46.7;3.80229712719;
46.8;3.87345079113;46.8;3.8844383869;
46.9;4.09151132013;46.9;4.25468228799;
47.0;4.53761834365;47.0;4.16439011593;
47.1;4.06901810051;47.1;4.05168249494;
47.2;3.70231574895;47.2;3.70676517487;
47.3;3.83703664845;47.3;3.33573248075;
47.4;3.670814322;47.4;3.61246260527;
47.5;3.15040392233;47.5;3.39248027708;
47.6;3.73147323379;47.6;3.94488900316;
47.7;3.56003046036;47.7;3.54364428217;
47.8;3.75362305806;47.8;4.01638193828;
47.9;3.67661351743;47.9;3.73217372075;
48.0;3.71290189622;48.0;3.68073390938;
48.1;3.54934926841;48.1;3.44741115203;
48.2;4.30434870433;48.2;3.54174909921;
48.3;5.18740609635;48.3;3.69041587303;
48.4;4.8792163531;48.4;4.60459910282;
48.5;4.14814469377;48.5;4.34530015085;
48.6;3.6982583122;48.6;3.82767456124;
48.7;3.46595411143;48.7;3.72879967761;
48.8;4.36505431035;48.8;4.27304719811;
48.9;4.04076576233;48.9;4.16825862413;
49.0;4.26014013458;49.0;4.07357704945;
49.1;3.4534468013;49.1;3.33252789285;
49.2;3.73270441208;49.2;3.49202610198;
49.3;3.59543022019;49.3;3.46552954413;
49.4;3.7630611742;49.4;3.6914762461;
49.5;3.60956815916;49.5;3.77299584134;
49.6;3.70481643048;49.6;3.73281041781;
49.7;3.71045365053;49.7;3.90625727996;
49.8;4.45267940179;49.8;4.67439038413;
49.9;3.41044623276;49.9;3.77542985959;
50.0;4.36223928745;50.0;4.17265921925;
50.1;3.44052340815;50.1;3.79743077661;
50.2;4.09986881109;50.2;4.12460249297;
50.3;4.61517061506;50.3;4.9341224855;
50.4;3.56360903957;50.4;3.91873079746;
50.5;4.23288184243;50.5;4.69541876283;
50.6;3.47710768382;50.6;3.69559218552;
50.7;4.0734249448;50.7;4.25254007431;
50.8;3.86192798615;50.8;4.45489704329;
50.9;4.37950706482;50.9;4.92935405352;
51.0;3.61731067394;51.0;4.13761951111;
51.1;4.30949103265;51.1;4.86598756204;
51.2;4.25423323775;51.2;4.39595881804;
51.3;3.84427386628;51.3;3.66802201083;
51.4;3.63871801731;51.4;3.94473918042;
51.5;3.41753258425;51.5;4.1104472698;
51.6;4.00973750699;51.6;3.98525555929;
51.7;4.20368830363;51.7;4.193142236;
51.8;3.26510967237;51.8;3.27476076906;
51.9;3.76708832013;51.9;3.87745777159;
52.0;3.94177586777;52.0;4.46085404542;
52.1;3.70623668035;52.1;4.18639606273;
52.2;3.94287705421;52.2;4.14627242733;
52.3;3.62511428006;52.3;4.11354656978;
52.4;3.68344450796;52.4;3.92734553363;
52.5;3.39792747247;52.5;3.74017773992;
52.6;4.30404739892;52.6;4.49718240154;
52.7;4.22597710603;52.7;4.50921741625;
52.8;4.10613545611;52.8;4.22470474785;
52.9;3.58990781447;52.9;4.19184018488;
53.0;4.57437886488;53.0;4.87556704383;
53.1;3.21425960562;53.1;3.71089970193;
53.2;3.16617437588;53.2;3.72611500366;
53.3;4.12807717991;53.3;4.11734139478;
53.4;4.34125274237;53.4;4.15441261201;
53.5;3.86198415052;53.5;4.08741340532;
53.6;3.38168680315;53.6;3.86813174443;
53.7;3.33562371326;53.7;3.56219910287;
53.8;3.45526440605;53.8;3.4849507821;
53.9;4.18481826782;53.9;4.24509723087;
54.0;3.64413999376;54.0;3.72132797359;
54.1;3.92396997961;54.1;4.10088248875;
54.2;4.04138565063;54.2;3.90066228433;
54.3;3.20103048612;54.3;3.72607560805;
54.4;4.34916035659;54.4;4.43049609836;
54.5;3.65799495152;54.5;4.08208202308;
54.6;4.25690337072;54.6;4.26031246247;
54.7;3.49252973284;54.7;3.79357470406;
54.8;4.17578220367;54.8;4.29159689715;
54.9;3.81747833112;54.9;4.24730368843;
55.0;3.60200802485;55.0;4.12331182178;
55.1;3.98417514005;55.1;4.32626942554;
55.2;4.09704780579;55.2;4.65418272512;
55.3;2.95321850837;55.3;3.27531617097;
55.4;3.42555335074;55.4;3.7113314867;
55.5;4.17543285423;55.5;4.51646398763;
55.6;3.79576360373;55.6;4.17525881813;
55.7;3.78857366741;55.7;4.31591543284;
55.8;3.89037381357;55.8;4.27728712559;
55.9;4.14960976415;55.9;4.60113588806;
56.0;3.59332267149;56.0;3.99951387819;
56.1;3.61277221085;56.1;3.92241211035;
56.2;5.45591545105;56.2;5.32614976861;
56.3;3.16386563437;56.3;3.51869152282;
56.4;4.29952222537;56.4;4.5449579717;
56.5;3.03780115568;56.5;3.69964841241;
56.6;3.71317479802;56.6;4.32572080128;
56.7;3.47038484969;56.7;3.87470299584;
56.8;3.35731970079;56.8;3.90817256684;
56.9;4.43304286284;56.9;5.5161097371;
57.0;5.03207807956;57.0;5.02796462886;
57.1;4.07300927982;57.1;4.13209015561;
57.2;3.565291089;57.2;3.39825855669;
57.3;4.41932563598;57.3;4.27572841574;
57.4;4.0717654758;57.4;3.9978501023;
57.5;4.79183878217;57.5;4.88546620245;
57.6;3.56465619761;57.6;3.84878127947;
57.7;4.34561085895;57.7;4.66177834684;
57.8;3.83184637342;57.8;4.41636479631;
57.9;4.56214537386;57.9;4.81788788313;
58.0;4.01287191496;58.0;4.35427430325;
58.1;4.01845621684;58.1;4.75999733882;
58.2;3.62438814981;58.2;3.64825396503;
58.3;3.84028069675;58.3;4.27390061892;
58.4;3.93024392015;58.4;4.26818511065;
58.5;3.59879809318;58.5;3.95336553275;
58.6;3.89369682029;58.6;4.25169710974;
58.7;3.44796838432;58.7;3.93372984493;
58.8;3.91472949356;58.8;4.27793694948;
58.9;3.43701170712;58.9;3.86440517544;
59.0;4.30980238895;59.0;4.43389070078;
59.1;4.58404131695;59.1;4.44778388944;
59.2;4.52305832688;59.2;4.17647015957;
59.3;3.24555218513;59.3;3.57332570212;
59.4;3.67013504888;59.4;3.79101281921;
59.5;3.53802611671;59.5;3.8892856011;
59.6;3.74921944182;59.6;3.93415853311;
59.7;3.75318724262;59.7;3.5846887316;
59.8;4.29435803535;59.8;4.11565173162;
59.9;4.88391913377;59.9;4.26819941381;
60.0;3.35426944675;60.0;3.16641456202;


==> csv/bbrbbrrtt1sec.csv <==
0.0;0.0;0.0;1.0
0.3;12.054154570883334;0.3;11.58353744058
0.6;4.03478300467;0.6;4.309246449593333
0.9;3.535396020136666;0.9;3.8135120813400003
1.2;3.89682395092;1.2;4.204275569546667
1.5;4.085071559839999;1.5;4.56567386535
1.8;3.9963062546800003;1.8;4.311237027373333
2.1;3.6036576182399997;2.1;3.9475771677633333
2.4;3.8484479376566667;2.4;4.0615987874999995
2.7;3.835073374743333;2.7;3.9735351088566673
3.0;3.84535275254;3.0;3.89106109225
3.3;4.103220812336666;3.3;4.17817741392
3.6;4.152436679716666;3.6;3.8656002537600003
3.9;4.033020264809999;3.9;3.702659450183333
4.2;4.271386416053334;4.2;4.013633754123333
4.5;4.556061746646667;4.5;4.099414113493332
4.8;4.362819243636667;4.8;4.1557824769666665
5.1;3.73233268562;5.1;3.5765276714666663
5.4;4.30912963132;5.4;4.4731511452333335
5.7;4.228884345386667;5.7;3.8040266739099997
6.0;4.2289009063366665;6.0;3.79709864011
6.3;4.391089055226668;6.3;4.237982752196667
6.6;3.8753804396533336;6.6;3.718604556246666
6.9;3.8476487218333335;6.9;3.879919268016667
7.2;4.0319273964599995;7.2;4.07115945359
7.5;3.6799843242633337;7.5;3.93853056527
7.8;3.656420613676667;7.8;3.89247209352
8.1;3.8692592551833336;8.1;4.31993635467
8.4;4.373827971933333;8.4;4.36012711675
8.7;3.9013885787166664;8.7;4.209191669203333
9.0;3.7431821982799995;9.0;4.12090869475
9.3;3.9879355517433335;9.3;4.5633828227699995
9.7;3.742862644375;9.7;4.239451480475
10.0;4.11324753222;10.0;4.070943130843333
10.3;4.279840155523334;10.3;4.407779442563332
10.6;4.094560435003333;10.6;4.147467034293333
10.9;4.405534773473334;10.9;4.097222930090001
11.2;4.0929647887566665;11.2;4.0376758159133335
11.5;4.120621045863333;11.5;3.712305431833333
11.8;4.583436047043333;11.8;4.46194993526
12.1;4.053702104053333;12.1;4.289040480473333
12.4;3.8588609883333334;12.4;3.64422342406
12.7;3.8628152256766666;12.7;3.6262288954133335
13.0;4.33727251606;13.0;4.10746772024
13.3;4.18824015801;13.3;3.665355346226667
13.6;3.9411635447499997;13.6;3.62276858321
13.9;4.09547409253;13.9;3.740372768263333
14.2;3.980435961936667;14.2;3.7928070213500007
14.5;4.0769483288999995;14.5;4.165946992346667
14.8;3.9487759091899997;14.8;4.27583067035
15.1;4.062885894693333;15.1;3.99929420726
15.4;4.780675770483334;15.4;4.287174848036666
15.7;4.276142666959999;15.7;3.9554415211466663
16.0;4.261909481186667;16.0;3.9830431668066666
16.3;3.67172245573;16.3;3.6820073462200003
16.6;4.36564794012;16.6;4.25746831439
16.9;4.326404542713333;16.9;4.043475172486667
17.2;4.157487928426667;17.2;3.82046463154
17.5;4.35237245578;17.5;4.016625818063333
17.8;3.8520813705733334;17.8;3.884732743023333
18.1;3.8250363549266666;18.1;3.53432966249
18.4;4.238482992073333;18.4;3.902547787826667
18.7;3.7844797405766664;18.7;3.71973817118
19.0;3.9945126505966666;19.0;3.9297851445933336
19.3;4.245586560043333;19.3;4.0807958949600005
19.6;4.271953287066666;19.6;3.94726278041
19.9;3.891481234723333;19.9;4.041349012416666
20.2;3.738539676866667;20.2;4.12661517971
20.5;3.9009881768266665;20.5;4.187786112096667
20.8;3.6847970844033333;20.8;3.91286992117
21.1;3.9596792301600003;21.1;4.158834020596666
21.4;3.4346860385099998;21.4;3.6891645554433334
21.7;4.184307236353333;21.7;4.13596289805
22.0;3.7893956505233337;22.0;3.97230637767
22.3;3.98398094135;22.3;4.1353690644166665
22.6;3.6730387281733337;22.6;4.027544622016666
22.9;3.8978094448500005;22.9;4.140791529903333
23.2;3.757638040816667;23.2;4.103364272826666
23.5;4.089941869766666;23.5;4.32144935928
23.8;4.001170381916666;23.8;3.930971830566667
24.1;4.383715581263334;24.1;3.9890620233000003
24.4;4.25291752276;24.4;3.8996177961700003
24.7;4.097580835036667;24.7;3.867158105356667
25.0;4.241868568856667;25.0;4.27574292586
25.3;4.110825931686667;25.3;3.9303775053433334
25.6;4.102741327126667;25.6;3.9084067808
25.9;3.862246375026667;25.9;3.722053363126667
26.2;4.312380960366667;26.2;3.9776348632166667
26.5;4.3403027886166665;26.5;3.7664122773866673
26.8;3.5532346727966666;26.8;3.8395800175433332
27.1;3.56143140514;27.1;3.8935269419233336
27.4;4.043352516803334;27.4;4.142866894893333
27.7;3.7759046402166665;27.7;4.079905189143333
28.0;3.614371122166667;28.0;3.9612752643166664
28.3;3.86240733977;28.3;4.230206451223334
28.6;4.047751106133334;28.6;4.53400963225
28.9;3.894800931386667;28.9;4.239607193913333
29.2;3.6684126231366663;29.2;3.8973629956699996
29.5;4.038184312383334;29.5;3.9421091482533335
29.8;3.937390177296667;29.8;3.9358958112533333
30.1;3.9124025822133333;30.1;3.9928333234666664
30.4;4.31959752564;30.4;3.7954890671
30.7;3.8610618775866663;30.7;3.694587706446667
31.0;4.078806821926666;31.0;3.8272984818266664
31.3;4.39995476404;31.3;4.027406454586667
31.6;4.253136383226667;31.6;3.802239223913334
31.9;3.88176001653;31.9;3.7149867287966667
32.2;3.6705664014066666;32.2;3.518813144963333
32.5;3.8104069188899996;32.5;3.845758836476667
32.8;4.2430968885033336;32.8;4.010351112473333
33.1;4.047585191926666;33.1;3.987731075156667
33.4;3.9932710866266667;33.4;3.7990499643100004
33.7;3.883651245533333;33.7;4.165417475003333
34.0;4.221119222076667;34.0;4.16900925678
34.3;4.25037253144;34.3;4.1752512100766666
34.6;3.80623600568;34.6;3.7901540386433332
34.9;4.369111791083333;34.9;4.170127285773334
35.2;4.210066479416667;35.2;4.08901938004
35.5;4.19129877927;35.5;3.8335150818866666
35.8;4.435172393159999;35.8;4.1979686784100005
36.1;4.182977209906666;36.1;4.148988886173333
36.4;4.592216907496667;36.4;4.252829076533334
36.7;4.133281894236666;36.7;3.85606714996
37.0;4.491830627483334;37.0;4.101895495833333
37.2;3.91083235736;37.2;3.6023738980299997
37.5;4.089800410790001;37.5;3.8947541252733338
37.8;4.542684155066667;37.8;4.17925555169
38.1;4.327720809;38.1;4.08980775928
38.4;3.7006910857599995;38.4;3.7213506823533335
38.7;3.8462420414899996;38.7;3.6170013926033335
39.0;4.138363467353334;39.0;3.9880015643033335
39.3;4.3371705944866665;39.3;4.0100623656600005
39.6;3.9826887870566665;39.6;3.59780663669
39.9;3.9593432055866664;39.9;4.202964528946667
40.2;3.8618657379299997;40.2;3.660006012086667
40.5;4.167676735800001;40.5;3.8000096040833333
40.8;3.6693133719233337;40.8;3.5694210282166665
41.1;4.33138876685;41.1;3.9779295899166662
41.4;3.9775642677100005;41.4;3.811607360576667
41.7;4.0059072345;41.7;3.6712083303100003
42.0;4.62145776141;42.0;4.486549465796667
42.3;3.775481034693333;42.3;3.7598740881733335
42.6;3.8928086951266665;42.6;3.921945269203333
42.9;3.7990202221266665;42.9;3.886844803543333
43.2;3.76988863525;43.2;4.029786239856667
43.5;3.67950865433;43.5;4.206404474406667
43.8;4.434288513273333;43.8;4.168030340523334
44.1;4.053647658513333;44.1;4.10585668965
44.4;3.97580631636;44.4;4.101878800220001
44.7;4.039394791023333;44.7;4.023367579276666
45.0;4.094737573253334;45.0;3.766903286266667
45.3;4.1577749380633335;45.3;3.969438479026666
45.6;3.804860860536667;45.6;3.719820974576667
45.9;3.6534333073766665;45.9;3.39235299328
46.2;3.94301780965;46.2;3.8744462428633333
46.5;3.7847878530566668;46.5;3.825567067816666
46.8;3.79241808627;46.8;3.7159099482933335
47.1;4.2327159214300005;47.1;4.15691829962
47.4;3.7367222398;47.4;3.5516534202966668
47.7;3.48063587216;47.7;3.6270045208033337
48.0;3.71437949057;48.0;3.8097631894699995
48.3;4.347034689696667;48.3;3.5598587080899997
48.6;4.24187311969;48.6;4.259191271636667
48.9;3.95725806137;48.9;4.056701833283333
49.2;3.8154304493200004;49.2;3.632710348093333
49.5;3.6560198511833337;49.5;3.6433338771900003
49.8;3.9559831609333336;49.8;4.1044860273
50.1;3.7377363094533336;50.1;3.9151732851500003
50.4;4.092882821906667;50.4;4.325818591976667
50.7;3.9278048236833336;50.7;4.214517007553334
51.0;3.952915241636667;51.0;4.50729020264
51.3;4.135999378893334;51.3;4.309989463636668
51.6;3.68866270285;51.6;4.0134806698366665
51.9;3.745295432043333;51.9;3.78178692555
52.2;3.863629867443333;52.2;4.264507511826667
52.5;3.5688287534966663;52.5;3.92702328111
52.8;4.212053320353333;52.8;4.410368188546667
53.1;3.7928487616566664;53.1;4.2594356435466665
53.4;3.8785014327200003;53.4;3.99928967015
53.7;3.526431555643333;53.7;3.8392480842066665
54.0;3.761407555876666;54.0;3.8171253288533333
54.3;3.722128705453333;54.3;3.9092067937099997
54.6;4.08801955961;54.6;4.2576301946366675
54.9;3.8285967558766667;54.9;4.110825096546667
55.2;3.894410323563333;55.2;4.367921324146667
55.5;3.5180682377799997;55.5;3.834370548433333
55.8;3.824903694903334;55.8;4.256153792186667
56.1;3.7852348821633335;56.1;4.174353958866667
56.4;4.30643443693;56.4;4.4632664210433335
56.7;3.407120267796666;56.7;3.96669073651
57.0;4.274146881063333;57.0;4.817415644266667
57.3;4.019208668266667;57.3;3.93535904268
57.6;4.142753485193333;57.6;4.244032528073333
57.9;4.246534202076666;57.9;4.632010342093333
58.2;3.8852387605366663;58.2;4.254175202366667
58.5;3.789774236693333;58.5;4.165150420773334
58.8;3.7521315660566668;58.8;4.154454634716667
59.1;4.110285137673333;59.1;4.24869325522
59.4;3.8129151869633335;59.4;3.8469362269666667
59.7;3.68014426705;59.7;3.80271095527
60.0;4.177515538623333;60.0;3.85008856915


==> csv/bbrbbrthroughput.csv <==
0;0;1;1;2;2;
0;7840.0;0.1;13706160.0;0;7840.0;
0.1;31035120.0;0.2;71786400.0;0.1;44741280.0;
0.2;13622720.0;0.3;42989920.0;0.2;85409120.0;
0.3;27028160.0;0.4;48664800.0;0.3;70018080.0;
0.4;20049600.0;0.5;52226400.0;0.4;68714400.0;
0.5;19890560.0;0.6;50880160.0;0.5;72116960.0;
0.6;19934400.0;0.7;54759840.0;0.6;70814560.0;
0.7;23046400.0;0.8;45776640.0;0.7;77806240.0;
0.8;20303520.0;0.9;51647200.0;0.8;66080160.0;
0.9;22525440.0;1.0;48310080.0;0.9;74172640.0;
1.0;22300960.0;1.1;54361920.0;1.0;70611040.0;
1.1;17965120.0;1.2;53956160.0;1.1;72327040.0;
1.2;19600640.0;1.3;51090240.0;1.2;73556800.0;
1.3;16119520.0;1.4;56750720.0;1.3;67209760.0;
1.4;19868960.0;1.5;53695680.0;1.4;76619680.0;
1.5;20187040.0;1.6;48454720.0;1.5;73882720.0;
1.6;19101280.0;1.7;50698880.0;1.6;67556000.0;
1.7;19680480.0;1.8;51082400.0;1.7;70379360.0;
1.8;21837600.0;1.9;46601920.0;1.8;72920000.0;
1.9;19275360.0;2.0;51314080.0;1.9;65877280.0;
2.0;26731040.0;2.1;53854720.0;2.0;78045120.0;
2.1;24950240.0;2.2;47050880.0;2.1;78804960.0;
2.2;23452160.0;2.3;47789120.0;2.2;70503040.0;
2.3;22735520.0;2.4;46486080.0;2.3;70524640.0;
2.4;21649760.0;2.5;46529280.0;2.4;68135840.0;
2.5;24342240.0;2.6;48490720.0;2.5;70871520.0;
2.6;27715360.0;2.7;44386560.0;2.6;76206080.0;
2.7;27411680.0;2.8;39703200.0;2.7;71798240.0;
2.8;32558400.0;2.9;34759360.0;2.8;72261600.0;
2.9;31451040.0;3.0;32688640.0;2.9;66210400.0;
3.0;43930400.0;3.1;25761120.0;3.0;76619040.0;
3.1;45704000.0;3.2;25181920.0;3.1;71465120.0;
3.2;50980960.0;3.3;22004480.0;3.2;76162880.0;
3.3;45559360.0;3.4;22235520.0;3.3;67563840.0;
3.4;49779360.0;3.5;19348000.0;3.4;72014880.0;
3.5;51401120.0;3.6;18544320.0;3.5;70749120.0;
3.6;46420640.0;3.7;20166080.0;3.6;64964960.0;
3.7;49924640.0;3.8;20223680.0;3.7;70090720.0;
3.8;49873600.0;3.9;20541760.0;3.8;70097280.0;
3.9;52073920.0;4.0;21844800.0;3.9;72615680.0;
4.0;44791680.0;4.1;20556800.0;4.0;66636480.0;
4.1;48527360.0;4.2;20433120.0;4.1;69084160.0;
4.2;47520800.0;4.3;19984800.0;4.2;67953920.0;
4.3;48664800.0;4.4;17545600.0;4.3;68649600.0;
4.4;44075680.0;4.5;21301600.0;4.4;61621280.0;
4.5;51610560.0;4.6;20708640.0;4.5;72912160.0;
4.6;45103200.0;4.7;21345440.0;4.6;65811840.0;
4.7;50011040.0;4.8;18920640.0;4.7;71356480.0;
4.8;46739360.0;4.9;20064000.0;4.8;65660000.0;
4.9;47991360.0;5.0;21208000.0;4.9;68055360.0;
5.0;54166240.0;5.1;21794400.0;5.0;75374240.0;
5.1;50547040.0;5.2;25493440.0;5.1;72341440.0;
5.2;46898400.0;5.3;19369600.0;5.2;72391840.0;
5.3;43612320.0;5.4;20375520.0;5.3;62981920.0;
5.4;46029920.0;5.5;21092160.0;5.4;66405440.0;
5.5;51060800.0;5.6;20136640.0;5.5;72152960.0;
5.6;47803520.0;5.7;19810720.0;5.6;67940160.0;
5.7;47281920.0;5.8;20382720.0;5.7;67092640.0;
5.8;49656320.0;5.9;19079680.0;5.8;70039040.0;
5.9;47151680.0;6.0;19123520.0;5.9;66231360.0;
6.0;53905760.0;6.1;19050880.0;6.0;73029280.0;
6.1;51625600.0;6.2;18688960.0;6.1;70676480.0;
6.2;51850080.0;6.3;20701440.0;6.2;70539040.0;
6.3;48918080.0;6.4;18529920.0;6.3;69619520.0;
6.4;50814720.0;6.5;17943520.0;6.4;69344640.0;
6.5;53840320.0;6.6;22359200.0;6.5;71783840.0;
6.6;50090880.0;6.7;19745920.0;6.6;72450080.0;
6.7;48621600.0;6.8;23980320.0;6.7;68367520.0;
6.8;49938400.0;6.9;22742720.0;6.8;73918720.0;
6.9;42200640.0;7.0;30893440.0;6.9;64943360.0;
7.0;39942080.0;7.1;37328800.0;7.0;70835520.0;
7.1;30386880.0;7.2;43894400.0;7.1;67715680.0;
7.2;24537920.0;7.3;49301600.0;7.2;68432320.0;
7.3;22156320.0;7.4;48172640.0;7.3;71457920.0;
7.4;21200800.0;7.5;49012320.0;7.4;69373440.0;
7.5;23691040.0;7.6;50177920.0;7.5;72703360.0;
7.6;23575200.0;7.7;51336320.0;7.6;73753120.0;
7.7;20839520.0;7.8;47448800.0;7.7;72175840.0;
7.8;21157600.0;7.9;47094080.0;7.8;68606400.0;
7.9;19499840.0;8.0;43098560.0;7.9;66593920.0;
8.0;19007680.0;8.1;50431200.0;8.0;62106240.0;
8.1;22373600.0;8.2;43395040.0;8.1;72804800.0;
8.2;21533920.0;8.3;49859200.0;8.2;64928960.0;
8.3;23177280.0;8.4;47014880.0;8.3;73036480.0;
8.4;20651040.0;8.5;47347360.0;8.4;67665920.0;
8.5;22525440.0;8.6;46051520.0;8.5;69872800.0;
8.6;22416800.0;8.7;52653120.0;8.6;68468320.0;
8.7;23516960.0;8.8;45885280.0;8.7;76170080.0;
8.8;19391200.0;8.9;47673280.0;8.8;65276480.0;
8.9;22018880.0;9.0;48194240.0;8.9;69692160.0;
9.0;21924640.0;9.1;49591520.0;9.0;70118880.0;
9.1;19861760.0;9.2;49874240.0;9.1;69453280.0;
9.2;20064640.0;9.3;48484160.0;9.2;69938880.0;
9.3;18037760.0;9.4;52523520.0;9.3;66521920.0;
9.4;22677920.0;9.5;51372320.0;9.4;75201440.0;
9.5;22359200.0;9.6;32892160.0;9.5;73731520.0;
9.6;12572960.0;9.7;36395520.0;9.6;45465120.0;
9.7;17285120.0;9.8;42512160.0;9.7;53680640.0;
9.8;26796480.0;9.9;45566560.0;9.8;69308640.0;
9.9;22366400.0;10.0;45610400.0;9.9;67932960.0;
10.0;20317920.0;10.1;47948160.0;10.0;65928320.0;
10.1;22511040.0;10.2;39551360.0;10.1;70459200.0;
10.2;24371680.0;10.3;34469440.0;10.2;63923040.0;
10.3;36127200.0;10.4;22721120.0;10.3;70596640.0;
10.4;44582240.0;10.5;20259680.0;10.4;67303360.0;
10.5;46297600.0;10.6;21562720.0;10.5;66557280.0;
10.6;51878880.0;10.7;16980800.0;10.6;73441600.0;
10.7;46609120.0;10.8;19094080.0;10.7;63589920.0;
10.8;48802240.0;10.9;20954720.0;10.8;67896320.0;
10.9;50706080.0;11.0;24609920.0;10.9;71660800.0;
11.0;44053440.0;11.1;26087040.0;11.0;68663360.0;
11.1;47101280.0;11.2;19847360.0;11.1;73188320.0;
11.2;45421920.0;11.3;19883360.0;11.2;65269280.0;
11.3;53297760.0;11.4;22641280.0;11.3;73181120.0;
11.4;51683200.0;11.5;55788000.0;11.4;74324480.0;
11.5;11154080.0;11.6;55042560.0;11.5;66942080.0;
11.6;16040320.0;11.7;38103680.0;11.6;71082880.0;
11.7;29996160.0;11.8;31226560.0;11.7;68099840.0;
11.8;35453760.0;11.9;25001280.0;11.8;66680320.0;
11.9;40057920.0;12.0;26159040.0;11.9;65059200.0;
12.0;50198880.0;12.1;20252480.0;12.0;76357920.0;
12.1;47513600.0;12.2;23024800.0;12.1;67766080.0;
12.2;54918880.0;12.3;23053600.0;12.2;77943680.0;
12.3;52428640.0;12.4;19904960.0;12.3;75482240.0;
12.4;50640640.0;12.5;21338240.0;12.4;70545600.0;
12.5;52276800.0;12.6;20549600.0;12.5;73615040.0;
12.6;49374240.0;12.7;22648480.0;12.6;69923840.0;
12.7;52841600.0;12.8;20990720.0;12.7;75490080.0;
12.8;52979040.0;12.9;17849280.0;12.8;73969760.0;
12.9;51263680.0;13.0;15106400.0;12.9;69112960.0;
13.0;53450240.0;13.1;16039680.0;13.0;68556640.0;
13.1;51748640.0;13.2;19897760.0;13.1;67788320.0;
13.2;49757760.0;13.3;20028640.0;13.2;69655520.0;
13.3;54659040.0;13.4;22272160.0;13.3;74687680.0;
13.4;54064800.0;13.5;19774720.0;13.4;76336960.0;
13.5;45580960.0;13.6;22206720.0;13.5;65355680.0;
13.6;53702880.0;13.7;21468480.0;13.6;75909600.0;
13.7;51495360.0;13.8;20607200.0;13.7;72963840.0;
13.8;50409600.0;13.9;19868960.0;13.8;71016800.0;
13.9;51039200.0;14.0;19521440.0;13.9;70908160.0;
14.0;45320480.0;14.1;21128160.0;14.0;64841920.0;
14.1;51068000.0;14.2;19565280.0;14.1;72196160.0;
14.2;50590880.0;14.3;22380800.0;14.2;70156160.0;
14.3;48187040.0;14.4;24183200.0;14.3;70567840.0;
14.4;43662720.0;14.5;22192320.0;14.4;67845920.0;
14.5;46623520.0;14.6;27418880.0;14.5;68815840.0;
14.6;51661600.0;14.7;16018080.0;14.6;79080480.0;
14.7;50467200.0;14.8;9938080.0;14.7;66485280.0;
14.8;59276960.0;14.9;15533120.0;14.8;69215040.0;
14.9;53941760.0;15.0;21099360.0;14.9;69474880.0;
15.0;48534560.0;15.1;18688960.0;15.0;69633920.0;
15.1;51668800.0;15.2;20202080.0;15.1;70357760.0;
15.2;48491360.0;15.3;15895040.0;15.2;68693440.0;
15.3;45385920.0;15.4;18421280.0;15.3;61280960.0;
15.4;48715840.0;15.5;20100640.0;15.4;67137120.0;
15.5;48534560.0;15.6;18544320.0;15.5;68635200.0;
15.6;51719840.0;15.7;20983520.0;15.6;70264160.0;
15.7;53029440.0;15.8;20910880.0;15.7;74012960.0;
15.8;52327200.0;15.9;18385280.0;15.8;73238080.0;
15.9;50728320.0;16.0;20295680.0;15.9;69113600.0;
16.0;44509600.0;16.1;24964640.0;16.0;64805280.0;
16.1;50315360.0;16.2;21635360.0;16.1;75280000.0;
16.2;48701440.0;16.3;22561440.0;16.2;70336800.0;
16.3;49055520.0;16.4;22554240.0;16.3;71616960.0;
16.4;47231520.0;16.5;21772800.0;16.4;69785760.0;
16.5;47245920.0;16.6;18638560.0;16.5;69018720.0;
16.6;46225600.0;16.7;17777280.0;16.6;64864160.0;
16.7;45472960.0;16.8;19738720.0;16.7;63250240.0;
16.8;49425280.0;16.9;21924640.0;16.8;69164000.0;
16.9;48172640.0;17.0;21041760.0;16.9;70097280.0;
17.0;51632800.0;17.1;19977600.0;17.0;72674560.0;
17.1;47680480.0;17.2;20143840.0;17.1;67658080.0;
17.2;51524160.0;17.3;18522720.0;17.2;71668000.0;
17.3;48961920.0;17.4;20368320.0;17.3;67484640.0;
17.4;46862400.0;17.5;21425280.0;17.4;67230720.0;
17.5;51155040.0;17.6;19442240.0;17.5;72580320.0;
17.6;51944320.0;17.7;21461280.0;17.6;71386560.0;
17.7;46363040.0;17.8;26492160.0;17.7;67824320.0;
17.8;48708000.0;17.9;29040000.0;17.8;75200160.0;
17.9;45986080.0;18.0;21215200.0;17.9;75026080.0;
18.0;44473600.0;18.1;21251840.0;18.0;65688800.0;
18.1;55382880.0;18.2;21048960.0;18.1;76634720.0;
18.2;49518880.0;18.3;20607200.0;18.2;70567840.0;
18.3;46855200.0;18.4;21302240.0;18.3;67462400.0;
18.4;44444800.0;18.5;21808800.0;18.4;65747040.0;
18.5;50336960.0;18.6;23111840.0;18.5;72145760.0;
18.6;45429120.0;18.7;22098720.0;18.6;68540960.0;
18.7;49642560.0;18.8;26325920.0;18.7;71741280.0;
18.8;45791040.0;18.9;23814080.0;18.8;72116960.0;
18.9;50185120.0;19.0;20860480.0;18.9;73999200.0;
19.0;51574560.0;19.1;22011680.0;19.0;72435040.0;
19.1;49678560.0;19.2;19804160.0;19.1;71690240.0;
19.2;47651680.0;19.3;20289120.0;19.2;67455840.0;
19.3;47420000.0;19.4;21048960.0;19.3;67709120.0;
19.4;48961920.0;19.5;15489920.0;19.4;70010880.0;
19.5;38046080.0;19.6;0.0;19.5;53536000.0;
19.6;0.0;19.7;27455520.0;19.6;0.0;
19.7;25168160.0;19.8;42070400.0;19.7;52623680.0;
19.8;28092320.0;19.9;39348480.0;19.8;70162720.0;
19.9;27295840.0;20.0;46971040.0;19.9;66644320.0;
20.0;24733600.0;20.1;49077760.0;20.0;71704640.0;
20.1;20035840.0;20.2;48657600.0;20.1;69113600.0;
20.2;21077760.0;20.3;51495360.0;20.2;69735360.0;
20.3;20665440.0;20.4;46760960.0;20.3;72160800.0;
20.4;22040480.0;20.5;48882080.0;20.4;68801440.0;
20.5;20440960.0;20.6;53340960.0;20.5;69323040.0;
20.6;24168800.0;20.7;47557440.0;20.6;77509760.0;
20.7;26079840.0;20.8;46131360.0;20.7;73637280.0;
20.8;21758400.0;20.9;51596800.0;20.8;67889760.0;
20.9;21961280.0;21.0;45168640.0;20.9;73558080.0;
21.0;21302240.0;21.1;49497280.0;21.0;66470880.0;
21.1;23090240.0;21.2;46609120.0;21.1;72587520.0;
21.2;23937120.0;21.3;50221120.0;21.2;70546240.0;
21.3;23575200.0;21.4;47868320.0;21.3;73796320.0;
21.4;25681280.0;21.5;39442720.0;21.4;73549600.0;
21.5;29257920.0;21.6;43069120.0;21.5;68700640.0;
21.6;28953600.0;21.7;43525280.0;21.6;72022720.0;
21.7;25971200.0;21.8;41867520.0;21.7;69496480.0;
21.8;28236960.0;21.9;44748480.0;21.8;70104480.0;
21.9;31233760.0;22.0;40861600.0;21.9;75982240.0;
22.0;25732320.0;22.1;40824960.0;22.0;66593920.0;
22.1;29677440.0;22.2;48860480.0;22.1;70502400.0;
22.2;25573280.0;22.3;47072480.0;22.2;74433760.0;
22.3;19920000.0;22.4;51155040.0;22.3;66992480.0;
22.4;21070560.0;22.5;50105280.0;22.4;72225600.0;
22.5;20361120.0;22.6;50149120.0;22.5;70466400.0;
22.6;21259040.0;22.7;50887360.0;22.6;71408160.0;
22.7;22091520.0;22.8;39985920.0;22.7;72978880.0;
22.8;22590880.0;22.9;46753760.0;22.8;62576800.0;
22.9;22264960.0;23.0;48802240.0;22.9;69018720.0;
23.0;25051680.0;23.1;42801440.0;23.0;73853920.0;
23.1;31494240.0;23.2;37198560.0;23.1;74295680.0;
23.2;33007360.0;23.3;30445120.0;23.2;70205920.0;
23.3;35714880.0;23.4;30032160.0;23.3;66160000.0;
23.4;36257440.0;23.5;31240960.0;23.4;66289600.0;
23.5;45161440.0;23.6;24602720.0;23.5;76402400.0;
23.6;49540480.0;23.7;21794400.0;23.6;74143200.0;
23.7;47607840.0;23.8;20687040.0;23.7;69402240.0;
23.8;45147040.0;23.9;19861760.0;23.8;65834080.0;
23.9;50322560.0;24.0;21149760.0;23.9;70184320.0;
24.0;52696320.0;24.1;18479520.0;24.0;73846080.0;
24.1;50163520.0;24.2;19904960.0;24.1;68643040.0;
24.2;49764960.0;24.3;21113760.0;24.2;69669920.0;
24.3;55852800.0;24.4;20759680.0;24.3;76966560.0;
24.4;52458080.0;24.5;19977600.0;24.4;73217760.0;
24.5;49367040.0;24.6;20571200.0;24.5;69344640.0;
24.6;51017600.0;24.7;21765600.0;24.6;71588800.0;
24.7;49816000.0;24.8;24088960.0;24.7;71581600.0;
24.8;49540480.0;24.9;19260960.0;24.8;73629440.0;
24.9;44090080.0;25.0;18355840.0;24.9;63351040.0;
25.0;49164160.0;25.1;19847360.0;25.0;67520000.0;
25.1;51814080.0;25.2;21780000.0;25.1;71661440.0;
25.2;52841600.0;25.3;18442880.0;25.2;74621600.0;
25.3;50206720.0;25.4;19065280.0;25.3;68649600.0;
25.4;51654400.0;25.5;21041760.0;25.4;70719680.0;
25.5;45270080.0;25.6;21598720.0;25.5;66311840.0;
25.6;52609920.0;25.7;21569920.0;25.6;74208640.0;
25.7;48143840.0;25.8;22250560.0;25.7;69713760.0;
25.8;47644480.0;25.9;23958720.0;25.8;69895040.0;
25.9;53007840.0;26.0;22264960.0;25.9;76966560.0;
26.0;47477600.0;26.1;21077760.0;26.0;69742560.0;
26.1;54253280.0;26.2;18920640.0;26.1;75331040.0;
26.2;47680480.0;26.3;41671840.0;26.2;66601120.0;
26.3;31045920.0;26.4;61484480.0;26.3;72717760.0;
26.4;12080800.0;26.5;55238240.0;26.4;73565280.0;
26.5;17726880.0;26.6;51748640.0;26.5;72965120.0;
26.6;22467840.0;26.7;53066080.0;26.6;74216480.0;
26.7;21505120.0;26.8;50358560.0;26.7;74571200.0;
26.8;22293760.0;26.9;51270880.0;26.8;72652320.0;
26.9;23683840.0;27.0;51437120.0;26.9;74954720.0;
27.0;22626880.0;27.1;46037120.0;27.0;74064000.0;
27.1;22011680.0;27.2;44452000.0;27.1;68048800.0;
27.2;23647840.0;27.3;45298880.0;27.2;68099840.0;
27.3;21982880.0;27.4;55180000.0;27.3;67281760.0;
27.4;21483520.0;27.5;47484800.0;27.4;76663520.0;
27.5;22076480.0;27.6;47122880.0;27.5;69561280.0;
27.6;21461280.0;27.7;51162240.0;27.6;68584160.0;
27.7;21309440.0;27.8;52139360.0;27.7;72471680.0;
27.8;20600000.0;27.9;49591520.0;27.8;72739360.0;
27.9;22264960.0;28.0;48867680.0;27.9;71856480.0;
28.0;22518240.0;28.1;49917440.0;28.0;71385920.0;
28.1;20933120.0;28.2;52183200.0;28.1;70850560.0;
28.2;16069120.0;28.3;54948320.0;28.2;68252320.0;
28.3;17813280.0;28.4;53992800.0;28.3;72761600.0;
28.4;15004960.0;28.5;59392800.0;28.4;68997760.0;
28.5;16220960.0;28.6;50293760.0;28.5;75613760.0;
28.6;18790400.0;28.7;48165440.0;28.6;69084160.0;
28.7;22641280.0;28.8;42468320.0;28.7;70806720.0;
28.8;27035360.0;28.9;37553280.0;28.8;69503680.0;
28.9;28113920.0;29.0;41056640.0;28.9;65667200.0;
29.0;31233760.0;29.1;36235840.0;29.0;72290400.0;
29.1;34085920.0;29.2;31660480.0;29.1;70321760.0;
29.2;42793600.0;29.3;28367200.0;29.2;74454080.0;
29.3;44864320.0;29.4;22698880.0;29.3;73231520.0;
29.4;55013120.0;29.5;18674560.0;29.4;77712000.0;
29.5;44849920.0;29.6;22047680.0;29.5;63524480.0;
29.6;46232800.0;29.7;21707360.0;29.6;68280480.0;
29.7;46609120.0;29.8;21931840.0;29.7;68316480.0;
29.8;52182560.0;29.9;16090720.0;29.8;74114400.0;
29.9;57235680.0;30.0;10437440.0;29.9;73326400.0;
30.0;56453600.0;30.1;12703200.0;30.0;66891040.0;
30.1;55223200.0;30.2;18652960.0;30.1;67926400.0;
30.2;46978240.0;30.3;20730240.0;30.2;65631200.0;
30.3;50554240.0;30.4;21700160.0;30.3;71284480.0;
30.4;49251200.0;30.5;22402400.0;30.4;70951360.0;
30.5;49641920.0;30.6;26919520.0;30.5;72044320.0;
30.6;46963840.0;30.7;22996000.0;30.6;73883360.0;
30.7;53268320.0;30.8;19572480.0;30.7;76264320.0;
30.8;48122240.0;30.9;20628800.0;30.8;67694720.0;
30.9;50488800.0;31.0;21903040.0;30.9;71117600.0;
31.0;47752480.0;31.1;20940320.0;31.0;69655520.0;
31.1;52711360.0;31.2;20324480.0;31.1;73651680.0;
31.2;57792640.0;31.3;18378080.0;31.2;78117120.0;
31.3;50655680.0;31.4;21424640.0;31.3;69033760.0;
31.4;54433280.0;31.5;18529920.0;31.4;75857920.0;
31.5;53406400.0;31.6;21302240.0;31.5;71936320.0;
31.6;50923360.0;31.7;21338240.0;31.6;72225600.0;
31.7;46753760.0;31.8;20853280.0;31.7;68092000.0;
31.8;49033920.0;31.9;21338240.0;31.8;69887200.0;
31.9;51429920.0;32.0;21743360.0;31.9;72768160.0;
32.0;48071200.0;32.1;24240800.0;32.0;69814560.0;
32.1;48071200.0;32.2;24704160.0;32.1;72312000.0;
32.2;50431200.0;32.3;28367200.0;32.2;75135360.0;
32.3;47890560.0;32.4;21722400.0;32.3;76257760.0;
32.4;43004320.0;32.5;22684480.0;32.4;64726720.0;
32.5;45349280.0;32.6;19796320.0;32.5;68033760.0;
32.6;45580960.0;32.7;23003200.0;32.6;65377280.0;
32.7;45320480.0;32.8;27541920.0;32.7;68323680.0;
32.8;39116800.0;32.9;21077760.0;32.8;66658720.0;
32.9;43887200.0;33.0;23104640.0;32.9;64964960.0;
33.0;49518880.0;33.1;21605920.0;33.0;72623520.0;
33.1;50264320.0;33.2;19890560.0;33.1;71870240.0;
33.2;50488800.0;33.3;20454720.0;33.2;70379360.0;
33.3;50488800.0;33.4;24240800.0;33.3;70943520.0;
33.4;50524800.0;33.5;28367200.0;33.4;74765600.0;
33.5;44625440.0;33.6;23668800.0;33.5;72992640.0;
33.6;48751200.0;33.7;21881440.0;33.6;72420000.0;
33.7;48751840.0;33.8;23878880.0;33.7;70633280.0;
33.8;47861120.0;33.9;26839680.0;33.8;71740000.0;
33.9;36061760.0;34.0;30032160.0;33.9;62901440.0;
34.0;37647520.0;34.1;29829280.0;34.0;67679680.0;
34.1;38812480.0;34.2;22120320.0;34.1;68641760.0;
34.2;40912000.0;34.3;20491360.0;34.2;63032320.0;
34.3;51770240.0;34.4;22691680.0;34.3;72261600.0;
34.4;52160960.0;34.5;21359840.0;34.4;74852640.0;
34.5;50829120.0;34.6;20303520.0;34.5;72188960.0;
34.6;48397120.0;34.7;19514240.0;34.6;68700640.0;
34.7;47361760.0;34.8;18414080.0;34.7;66876000.0;
34.8;46232800.0;34.9;22640640.0;34.8;64646880.0;
34.9;49113120.0;35.0;20889280.0;34.9;71753760.0;
35.0;48918080.0;35.1;19984800.0;35.0;69807360.0;
35.1;52342240.0;35.2;18812000.0;35.1;72327040.0;
35.2;50857920.0;35.3;19268160.0;35.2;69669920.0;
35.3;49026720.0;35.4;20600000.0;35.3;68294880.0;
35.4;46789760.0;35.5;23024800.0;35.4;67389760.0;
35.5;51104000.0;35.6;18920640.0;35.5;74128800.0;
35.6;45060000.0;35.7;22366400.0;35.6;63980640.0;
35.7;43395040.0;35.8;18855840.0;35.7;65761440.0;
35.8;46355840.0;35.9;20621600.0;35.8;65211680.0;
35.9;44596640.0;36.0;21331040.0;35.9;65218240.0;
36.0;52645920.0;36.1;19268160.0;36.0;73976960.0;
36.1;52371040.0;36.2;16018080.0;36.1;71639200.0;
36.2;47789120.0;36.3;19738720.0;36.2;63807200.0;
36.3;53948960.0;36.4;20440320.0;36.3;73687680.0;
36.4;51045760.0;36.5;20744640.0;36.4;71486080.0;
36.5;52385440.0;36.6;21620320.0;36.5;73130080.0;
36.6;51031360.0;36.7;20831680.0;36.6;72651680.0;
36.7;51408320.0;36.8;19245920.0;36.7;72240000.0;
36.8;49547680.0;36.9;18594720.0;36.8;68793600.0;
36.9;50829120.0;37.0;19397760.0;36.9;69423840.0;
37.0;50184480.0;37.1;19355200.0;37.0;69582240.0;
37.1;50344160.0;37.2;21106560.0;37.1;69699360.0;
37.2;50698880.0;37.3;21381440.0;37.2;71805440.0;
37.3;49431840.0;37.4;18348640.0;37.3;70813280.0;
37.4;47738080.0;37.5;22793120.0;37.4;66086720.0;
37.5;51878880.0;37.6;19499200.0;37.5;74672000.0;
37.6;48982880.0;37.7;18153600.0;37.6;68482080.0;
37.7;48983520.0;37.8;18558720.0;37.7;67137120.0;
37.8;51401120.0;37.9;18529920.0;37.8;69959840.0;
37.9;55107360.0;38.0;19933760.0;37.9;73637280.0;
38.0;45146400.0;38.1;23987520.0;38.0;65080160.0;
38.1;47325120.0;38.2;25775520.0;38.1;71312640.0;
38.2;46188960.0;38.3;25978400.0;38.2;71964480.0;
38.3;45269440.0;38.4;22836320.0;38.3;71247840.0;
38.4;46840160.0;38.5;22771520.0;38.4;69676480.0;
38.5;48346080.0;38.6;19832960.0;38.5;71117600.0;
38.6;52306240.0;38.7;20846080.0;38.6;72139200.0;
38.7;50568640.0;38.8;20997920.0;38.7;71414720.0;
38.8;47766880.0;38.9;24638720.0;38.8;68764800.0;
38.9;47933120.0;39.0;19058080.0;38.9;72571840.0;
39.0;47615040.0;39.1;20411520.0;39.0;66673120.0;
39.1;46565280.0;39.2;21063360.0;39.1;66976800.0;
39.2;46015520.0;39.3;23516960.0;39.2;67078880.0;
39.3;45356480.0;39.4;22503200.0;39.3;68873440.0;
39.4;48744000.0;39.5;19622880.0;39.4;71247200.0;
39.5;48737440.0;39.6;23516960.0;39.5;68360320.0;
39.6;48606560.0;39.7;13535680.0;39.6;72123520.0;
39.7;22142560.0;39.8;24834400.0;39.7;35678240.0;
39.8;43495840.0;39.9;28663680.0;39.8;68330240.0;
39.9;42323680.0;40.0;23770240.0;39.9;70987360.0;
40.0;46594080.0;40.1;24805600.0;40.0;70364320.0;
40.1;47557440.0;40.2;20693600.0;40.1;72363040.0;
40.2;50691040.0;40.3;20353280.0;40.2;71384640.0;
40.3;52341600.0;40.4;18370240.0;40.3;72694880.0;
40.4;51545760.0;40.5;22315360.0;40.4;69916000.0;
40.5;50249920.0;40.6;23205440.0;40.5;72565280.0;
40.6;53253920.0;40.7;24248000.0;40.6;76459360.0;
40.7;52522880.0;40.8;19644480.0;40.7;76770880.0;
40.8;48766240.0;40.9;19839520.0;40.8;68410720.0;
40.9;51219840.0;41.0;18500480.0;40.9;71059360.0;
41.0;48041760.0;41.1;21765600.0;41.0;66542240.0;
41.1;51415520.0;41.2;20636000.0;41.1;73181120.0;
41.2;51191040.0;41.3;21171360.0;41.2;71827040.0;
41.3;53174080.0;41.4;22394560.0;41.3;74345440.0;
41.4;54875040.0;41.5;18558720.0;41.4;77269600.0;
41.5;47557440.0;41.6;19840160.0;41.5;66116160.0;
41.6;47275360.0;41.7;21910240.0;41.6;67115520.0;
41.7;49757760.0;41.8;20853280.0;41.7;71668000.0;
41.8;44017440.0;41.9;20006400.0;41.8;64870720.0;
41.9;43887200.0;42.0;25479040.0;41.9;63893600.0;
42.0;40774560.0;42.1;33441280.0;42.0;66253600.0;
42.1;39702560.0;42.2;37958400.0;42.1;73143840.0;
42.2;34396800.0;42.3;33072160.0;42.2;72355200.0;
42.3;41432960.0;42.4;38204480.0;42.3;74505120.0;
42.4;31312960.0;42.5;47477600.0;42.4;69517440.0;
42.5;23162240.0;42.6;44459200.0;42.5;70639840.0;
42.6;21569920.0;42.7;48433120.0;42.6;66029120.0;
42.7;23357920.0;42.8;49598720.0;42.7;71791040.0;
42.8;19528640.0;42.9;50611840.0;42.8;69127360.0;
42.9;19586240.0;43.0;49156960.0;42.9;70198080.0;
43.0;21077760.0;43.1;43778560.0;43.0;70234720.0;
43.1;22300960.0;43.2;53239520.0;43.1;66079520.0;
43.2;20795040.0;43.3;48910880.0;43.2;74034560.0;
43.3;21033920.0;43.4;46746560.0;43.3;69944800.0;
43.4;19528640.0;43.5;50372960.0;43.4;66275200.0;
43.5;18268800.0;43.6;44567840.0;43.5;68641760.0;
43.6;21041760.0;43.7;43445440.0;43.6;65609600.0;
43.7;29655840.0;43.8;42215040.0;43.7;73101280.0;
43.8;27368480.0;43.9;40325600.0;43.8;69583520.0;
43.9;29242880.0;44.0;37198560.0;43.9;69568480.0;
44.0;30401280.0;44.1;41331520.0;44.0;67599840.0;
44.1;35699840.0;44.2;35721440.0;44.1;77031360.0;
44.2;33477280.0;44.3;39855040.0;44.2;69198720.0;
44.3;32710240.0;44.4;31501440.0;44.3;72565280.0;
44.4;40752320.0;44.5;23625600.0;44.4;72253760.0;
44.5;41534400.0;44.6;22568640.0;44.5;65160000.0;
44.6;46789760.0;44.7;21678560.0;44.6;69358400.0;
44.7;49337600.0;44.8;22308160.0;44.7;71016160.0;
44.8;49772160.0;44.9;21128160.0;44.8;72080320.0;
44.9;52457440.0;45.0;19557440.0;44.9;73585600.0;
45.0;50430560.0;45.1;21156960.0;45.0;69988000.0;
45.1;51603360.0;45.2;19955360.0;45.1;72760320.0;
45.2;47622240.0;45.3;21692960.0;45.2;67577600.0;
45.3;45855840.0;45.4;22619680.0;45.3;67548800.0;
45.4;51647200.0;45.5;20614400.0;45.4;74266880.0;
45.5;43908800.0;45.6;21359840.0;45.5;64523200.0;
45.6;48823840.0;45.7;22647840.0;45.6;70183680.0;
45.7;55562880.0;45.8;22126880.0;45.7;78210720.0;
45.8;56286720.0;45.9;27200960.0;45.8;78413600.0;
45.9;47715840.0;46.0;25739520.0;45.9;74916800.0;
46.0;43684320.0;46.1;22655680.0;46.0;69423840.0;
46.1;43358400.0;46.2;23017600.0;46.1;66014080.0;
46.2;48114400.0;46.3;21591520.0;46.2;71132000.0;
46.3;48078400.0;46.4;19347360.0;46.3;69669920.0;
46.4;49316000.0;46.5;25536640.0;46.4;68663360.0;
46.5;46101920.0;46.6;25398560.0;46.5;71638560.0;
46.6;47802880.0;46.7;29286720.0;46.6;73201440.0;
46.7;42352480.0;46.8;28352800.0;46.7;71639200.0;
46.8;39377280.0;46.9;25971200.0;46.8;67730080.0;
46.9;45472320.0;47.0;19825120.0;46.9;71443520.0;
47.0;45964480.0;47.1;20838880.0;47.0;65789600.0;
47.1;44857120.0;47.2;22185120.0;47.1;65696000.0;
47.2;52892000.0;47.3;22916160.0;47.2;75077120.0;
47.3;49692320.0;47.4;31284160.0;47.3;72608480.0;
47.4;39268640.0;47.5;31617280.0;47.4;70552800.0;
47.5;40151520.0;47.6;27534720.0;47.5;71768800.0;
47.6;41643040.0;47.7;23625600.0;47.6;69177760.0;
47.7;47781280.0;47.8;22395200.0;47.7;71406880.0;
47.8;47151680.0;47.9;22785920.0;47.8;69546880.0;
47.9;48100000.0;48.0;23393920.0;47.9;70885920.0;
48.0;45827040.0;48.1;29807680.0;48.0;69220960.0;
48.1;41092640.0;48.2;63771840.0;48.1;70900320.0;
48.2;10965600.0;48.3;59928160.0;48.2;74737440.0;
48.3;11696640.0;48.4;41701280.0;48.3;71624800.0;
48.4;25363200.0;48.5;47955360.0;48.4;67064480.0;
48.5;23748640.0;48.6;46044320.0;48.5;71704000.0;
48.6;21388640.0;48.7;46319200.0;48.6;67432960.0;
48.7;24124960.0;48.8;36713600.0;48.7;70444160.0;
48.8;34252160.0;48.9;36510720.0;48.8;70965760.0;
48.9;37031680.0;49.0;29098240.0;48.9;73542400.0;
49.0;42135200.0;49.1;29771040.0;49.0;71233440.0;
49.1;45501120.0;49.2;39550720.0;49.1;75272160.0;
49.2;32854880.0;49.3;41411360.0;49.2;72405600.0;
49.3;32869280.0;49.4;40694720.0;49.3;74280640.0;
49.4;31428800.0;49.5;15367520.0;49.4;72123520.0;
49.5;12536960.0;49.6;0.0;49.5;27904480.0;
49.6;0.0;49.7;18617600.0;49.6;0.0;
49.7;7411840.0;49.8;45067200.0;49.7;26029440.0;
49.8;20049600.0;49.9;51350080.0;49.8;65116800.0;
49.9;24761760.0;50.0;42931680.0;49.9;76111840.0;
50.0;21548320.0;50.1;48809440.0;50.0;64480000.0;
50.1;24291200.0;50.2;45957920.0;50.1;73100640.0;
50.2;20687040.0;50.3;49700160.0;50.2;66644960.0;
50.3;18877440.0;50.4;53340960.0;50.3;68577600.0;
50.4;21613120.0;50.5;48310080.0;50.4;74954080.0;
50.5;18486080.0;50.6;56388160.0;50.5;66796160.0;
50.6;18659520.0;50.7;51654400.0;50.6;75047680.0;
50.7;15656160.0;50.8;55447680.0;50.7;67310560.0;
50.8;16503040.0;50.9;49258400.0;50.8;71950720.0;
50.9;15916640.0;51.0;48367680.0;50.9;65175040.0;
51.0;22611840.0;51.1;41273920.0;51.0;70979520.0;
51.1;26962720.0;51.2;44090080.0;51.1;68236640.0;
51.2;25261760.0;51.3;48867680.0;51.2;69351840.0;
51.3;24595520.0;51.4;50901760.0;51.3;73463200.0;
51.4;21591520.0;51.5;49439040.0;51.4;72493280.0;
51.5;21815360.0;51.6;51640000.0;51.5;71254400.0;
51.6;21113760.0;51.7;44111680.0;51.6;72753760.0;
51.7;20143840.0;51.8;43648320.0;51.7;64255520.0;
51.8;30241600.0;51.9;52515680.0;51.8;73889920.0;
51.9;21844800.0;52.0;44024640.0;51.9;74360480.0;
52.0;19289760.0;52.1;46355840.0;52.0;63314400.0;
52.1;20129440.0;52.2;48042400.0;52.1;66485280.0;
52.2;22329760.0;52.3;46283200.0;52.2;70372160.0;
52.3;21996640.0;52.4;48013600.0;52.3;68279840.0;
52.4;23372320.0;52.5;52088960.0;52.4;71385920.0;
52.5;19594080.0;52.6;48497920.0;52.5;71683040.0;
52.6;20230240.0;52.7;49649120.0;52.6;68728160.0;
52.7;20143840.0;52.8;48071200.0;52.7;69792960.0;
52.8;22199520.0;52.9;48411520.0;52.8;70270720.0;
52.9;21070560.0;53.0;49830400.0;52.9;69482080.0;
53.0;19658880.0;53.1;53130880.0;53.0;69489280.0;
53.1;22126880.0;53.2;46044320.0;53.1;75257760.0;
53.2;25080480.0;53.3;39696000.0;53.2;71124800.0;
53.3;30922240.0;53.4;46399040.0;53.3;70618240.0;
53.4;22177920.0;53.5;49497280.0;53.4;68576960.0;
53.5;19094080.0;53.6;48570560.0;53.5;68591360.0;
53.6;21099360.0;53.7;51089600.0;53.6;69669920.0;
53.7;22452800.0;53.8;50105280.0;53.7;73542400.0;
53.8;24103360.0;53.9;44328960.0;53.8;74208640.0;
53.9;22438400.0;54.0;44133280.0;53.9;66767360.0;
54.0;21743360.0;54.1;45906880.0;54.0;65876640.0;
54.1;22525440.0;54.2;44719680.0;54.1;68432320.0;
54.2;22308160.0;54.3;55049120.0;54.2;67027840.0;
54.3;23878880.0;54.4;46550880.0;54.3;78928000.0;
54.4;20158240.0;54.5;45291680.0;54.4;66709120.0;
54.5;22018880.0;54.6;43279200.0;54.5;67310560.0;
54.6;21331040.0;54.7;49041120.0;54.6;64610240.0;
54.7;22923360.0;54.8;49852000.0;54.7;71964480.0;
54.8;19065280.0;54.9;48375520.0;54.8;68917280.0;
54.9;20353920.0;55.0;53218560.0;54.9;68729440.0;
55.0;21461920.0;55.1;53044480.0;55.0;74680480.0;
55.1;16857760.0;55.2;48245280.0;55.1;69902240.0;
55.2;15772000.0;55.3;53956160.0;55.2;64017280.0;
55.3;19933760.0;55.4;53428000.0;55.3;73889920.0;
55.4;21128160.0;55.5;47036480.0;55.4;74556160.0;
55.5;18696160.0;55.6;56410400.0;55.5;65732640.0;
55.6;16401600.0;55.7;56373760.0;55.6;72812000.0;
55.7;16408800.0;55.8;50322560.0;55.7;72782560.0;
55.8;16336800.0;55.9;52755200.0;55.8;66659360.0;
55.9;19630080.0;56.0;53217920.0;55.9;72385280.0;
56.0;21605920.0;56.1;51321280.0;56.0;74823840.0;
56.1;18971040.0;56.2;44654880.0;56.1;70292320.0;
56.2;16344000.0;56.3;52856000.0;56.2;60998880.0;
56.3;21092160.0;56.4;49917440.0;56.3;73948160.0;
56.4;19159520.0;56.5;53326560.0;56.4;69076960.0;
56.5;23545760.0;56.6;50814720.0;56.5;76872320.0;
56.6;20679200.0;56.7;37227360.0;56.6;71493920.0;
56.7;33730560.0;56.8;11414560.0;56.7;70957920.0;
56.8;62099680.0;56.9;19174560.0;56.8;73514240.0;
56.9;49960640.0;57.0;26354720.0;56.9;69135200.0;
57.0;43083520.0;57.1;29604800.0;57.0;69438240.0;
57.1;40455840.0;57.2;36930240.0;57.1;70060640.0;
57.2;40310560.0;57.3;37756160.0;57.2;77240800.0;
57.3;28932000.0;57.4;45689600.0;57.3;66688160.0;
57.4;23958720.0;57.5;45733440.0;57.4;69648320.0;
57.5;16618880.0;57.6;56858720.0;57.5;62352320.0;
57.6;18363040.0;57.7;50431200.0;57.6;75221760.0;
57.7;15648960.0;57.8;54195040.0;57.7;66080160.0;
57.8;16654880.0;57.9;50901760.0;57.8;70849920.0;
57.9;14802080.0;58.0;52986240.0;57.9;65703840.0;
58.0;16524640.0;58.1;54151840.0;58.0;69510880.0;
58.1;14946720.0;58.2;58379040.0;58.1;69098560.0;
58.2;17863680.0;58.3;55621120.0;58.2;76242720.0;
58.3;16626080.0;58.4;54593600.0;58.3;72247200.0;
58.4;16119520.0;58.5;53630880.0;58.4;70713120.0;
58.5;17560000.0;58.6;53203520.0;58.5;71190880.0;
58.6;16604480.0;58.7;54571360.0;58.6;69808000.0;
58.7;17747840.0;58.8;55157760.0;58.7;72319200.0;
58.8;16546240.0;58.9;46645120.0;58.8;71704000.0;
58.9;23083040.0;59.0;37039520.0;58.9;69728160.0;
59.0;34187360.0;59.1;34534880.0;59.0;71226880.0;
59.1;32167680.0;59.2;36445920.0;59.1;66702560.0;
59.2;28345600.0;59.3;42004960.0;59.2;64791520.0;
59.3;32095040.0;59.4;35432160.0;59.3;74100000.0;
59.4;39956480.0;59.5;20622240.0;59.4;75388640.0;
59.5;27564160.0;59.6;0.0;59.5;48186400.0;
59.6;0.0;59.7;246080.0;59.6;0.0;
59.7;246080.0;59.8;19550240.0;59.7;492160.0;
59.8;51777440.0;59.9;17770080.0;59.8;71327680.0;
59.9;48846080.0;60.0;24269600.0;59.9;66616160.0;
60.0;52384800.0;;;60.0;76654400.0;


==> csv/bbrbbrthroughput1sec.csv <==
0.0;0.0;0.0;1.0
0.3;17923460.0;0.3;44286820.0
0.6;19958186.666666668;0.6;52622133.333333336
0.9;21958453.333333332;0.9;48577973.333333336
1.2;19955573.333333332;1.2;53136106.666666664
1.5;18725173.333333332;1.5;52967040.0
1.8;20206453.333333332;1.8;49461066.666666664
2.1;23652213.333333332;2.1;50739893.333333336
2.4;22612480.0;2.4;46934826.666666664
2.7;26489760.0;2.7;44193493.333333336
3.0;35979946.666666664;3.0;31069706.666666668
3.3;47414773.333333336;3.3;23140640.0
3.6;49200373.333333336;3.6;19352800.0
3.9;50624053.333333336;3.9;20870080.0
4.2;46946613.333333336;4.2;20324906.666666668
4.5;48117013.333333336;4.5;19851946.666666668
4.8;47284533.333333336;4.8;20110026.666666668
5.1;50901546.666666664;5.1;22831946.666666668
5.4;45513546.666666664;5.4;20279093.333333332
5.7;48715413.333333336;5.7;20110026.666666668
6.0;50237920.0;6.0;19084693.333333332
6.3;50797920.0;6.3;19306773.333333332
6.6;51581973.333333336;6.6;20016213.333333332
6.9;46920213.333333336;6.9;25872160.0
7.2;31622293.333333332;7.2;43508266.666666664
7.5;22349386.666666668;7.5;49120960.0
7.8;21857440.0;7.8;48626400.0
8.1;20293706.666666668;8.1;45641600.0
8.4;21787413.333333332;8.4;48073813.333333336
8.7;22819733.333333332;8.7;48196640.0
9.0;21111573.333333332;9.0;48486346.666666664
9.3;19321386.666666668;9.3;50293973.333333336
9.7;18723800.0;9.7;40793040.0
10.0;23160266.666666668;10.0;46375040.0
10.3;27669973.333333332;10.3;32247306.666666668
10.6;47586240.0;10.6;19601066.666666668
10.9;48705813.333333336;10.9;21552906.666666668
11.2;45525546.666666664;11.2;21939253.333333332
11.5;38711680.0;11.5;44490613.333333336
11.8;27163413.333333332;11.8;31443840.0
12.1;45923466.666666664;12.1;23145440.0
12.4;52662720.0;12.4;21432266.666666668
12.7;51497546.666666664;12.7;21396266.666666668
13.0;52564320.0;13.0;16331786.666666666
13.3;52055146.666666664;13.3;20732853.333333332
13.6;51116213.333333336;13.6;21149973.333333332
13.9;50981386.666666664;13.9;19999200.0
14.2;48993120.0;14.2;21024746.666666668
14.5;46157760.0;14.5;24598133.333333332
14.8;53801920.0;14.8;13829760.0
15.1;51381706.666666664;15.1;19996800.0
15.4;47531040.0;15.4;18138986.666666668
15.7;51094613.333333336;15.7;20146240.0
16.0;49188373.333333336;16.0;21215200.0
16.3;49357440.0;16.3;22250346.666666668
16.6;46901013.333333336;16.6;19396213.333333332
16.9;47690293.333333336;16.9;20901706.666666668
17.2;50279146.666666664;17.2;19548053.333333332
17.5;48993120.0;17.5;20411946.666666668
17.8;49005120.0;17.8;25664480.0
18.1;48614186.666666664;18.1;21172000.0
18.4;46939626.666666664;18.4;21239413.333333332
18.7;48469546.666666664;18.7;23845493.333333332
19.0;49183573.333333336;19.0;22228746.666666668
19.3;48250080.0;19.3;20380746.666666668
19.6;29002666.666666668;19.6;14315146.666666666
19.9;26852106.666666668;19.9;42796640.0
20.2;21949066.666666668;20.2;49743573.333333336
20.5;21048960.0;20.5;49661333.333333336
20.8;24002346.666666668;20.8;48428533.333333336
21.1;22117920.0;21.1;47091680.0
21.4;24397866.666666668;21.4;45844053.333333336
21.7;28060906.666666668;21.7;42820640.0
22.0;28401013.333333332;22.0;42145013.333333336
22.3;25056906.666666668;22.3;49029333.333333336
22.6;20896906.666666668;22.6;50380586.666666664
22.9;22315786.666666668;22.9;45180640.0
23.2;29851093.333333332;23.2;36815040.0
23.5;39044586.666666664;23.5;28625280.0
23.8;47431786.666666664;23.8;20781066.666666668
24.1;51060800.0;24.1;19844746.666666668
24.4;52691946.666666664;24.4;20617013.333333332
24.7;50066880.0;24.7;22141920.0
25.0;47598240.0;25.0;19154720.0
25.3;51620800.0;25.3;19762720.0
25.6;49844800.0;25.6;21403466.666666668
25.9;49598720.0;25.9;22824746.666666668
26.2;49803786.666666664;26.2;27223413.333333332
26.5;20284533.333333332;26.5;56157120.0
26.8;22088906.666666668;26.8;51565173.333333336
27.1;22774133.333333332;27.1;47308746.666666664
27.4;22371413.333333332;27.4;49321226.666666664
27.7;21615733.333333332;27.7;50141493.333333336
28.0;21794400.0;28.0;49458880.0
28.3;18271840.0;28.3;53708106.666666664
28.6;16672106.666666666;28.6;52617333.333333336
28.9;25930186.666666668;28.9;40359413.333333336
29.2;36037760.0;29.2;32087840.0
29.5;48242453.333333336;29.5;21140373.333333332
29.8;48341493.333333336;29.8;19909973.333333332
30.1;56304160.0;30.1;13931200.0
30.4;48927893.333333336;30.4;21610933.333333332
30.7;49958026.666666664;30.7;23162666.666666668
31.0;48787840.0;31.0;21157386.666666668
31.3;53719893.333333336;31.3;20042400.0
31.6;52921013.333333336;31.6;20390133.333333332
31.9;49072533.333333336;31.9;21311626.666666668
32.2;48857866.666666664;32.2;25770720.0
32.5;45414720.0;32.5;21401066.666666668
32.8;43339413.333333336;32.8;23874293.333333332
33.1;47890133.333333336;33.1;21533706.666666668
33.4;50500800.0;33.4;24354240.0
33.7;47376160.0;33.7;23143040.0
34.0;40523466.666666664;34.0;28900373.333333332
34.3;43831573.333333336;34.3;21767786.666666668
34.6;50462400.0;34.6;20392533.333333332
34.9;47569226.666666664;34.9;20648000.0
35.2;50706080.0;35.2;19354986.666666668
35.5;48973493.333333336;35.5;20848480.0
35.8;44936960.0;35.8;20614613.333333332
36.1;49871200.0;36.1;18872426.666666668
36.4;50927946.666666664;36.4;20307893.333333332
36.7;51608373.333333336;36.7;20565973.333333332
37.0;50187093.333333336;37.0;19115893.333333332
37.2;50521520.0;37.2;21244000.0
37.5;49682933.333333336;37.5;20213653.333333332
37.8;49789173.333333336;37.8;18414080.0
38.1;49192960.0;38.1;23232266.666666668
38.4;46099520.0;38.4;23862080.0
38.7;50406986.666666664;38.7;20558986.666666668
39.0;47771680.0;39.0;21369440.0
39.3;45979093.333333336;39.3;22361173.333333332
39.6;48696000.0;39.6;18891840.0
39.9;35987360.0;39.9;25756106.666666668
40.2;48280853.333333336;40.2;21950826.666666668
40.5;51379093.333333336;40.5;21297013.333333332
40.8;51514346.666666664;40.8;21244000.0
41.1;50225706.666666664;41.1;20300693.333333332
41.4;53080053.333333336;41.4;20708213.333333332
41.7;48196853.333333336;41.7;20867893.333333332
42.0;42893066.666666664;42.0;26308906.666666668
42.3;38510773.333333336;42.3;36411680.0
42.6;25348373.333333332;42.6;46789973.333333336
42.9;20824266.666666668;42.9;49789173.333333336
43.2;21391253.333333332;43.2;48642986.666666664
43.5;19610453.333333332;43.5;47229120.0
43.8;26022026.666666668;43.8;41995360.0
44.1;31781333.333333332;44.1;38083840.0
44.4;35646613.333333336;44.4;31660693.333333332
44.7;45887253.333333336;44.7;22185120.0
45.0;50886720.0;45.0;20614186.666666668
45.3;48360480.0;45.3;21422666.666666668
45.6;48126613.333333336;45.6;21540693.333333332
45.9;53188480.0;45.9;25022453.333333332
46.2;45052373.333333336;46.2;22421600.0
46.5;47832106.666666664;46.5;23427520.0
46.8;43177546.666666664;46.8;27870240.0
47.1;45431306.666666664;47.1;20949706.666666668
47.4;47284320.0;47.4;28605866.666666668
47.7;43191946.666666664;47.7;24518506.666666668
48.0;47026240.0;48.0;25329173.333333332
48.3;21251626.666666668;48.3;55133760.0
48.6;23500160.0;48.6;46772960.0
48.9;31802933.333333332;48.9;34107520.0
49.2;40163733.333333336;49.2;36911040.0
49.5;25611680.0;49.5;18687413.333333332
49.8;9153813.333333334;49.8;38344960.0
50.1;23533760.0;50.1;45899680.0
50.4;20392533.333333332;50.4;50450400.0
50.7;17600586.666666668;50.7;54496746.666666664
51.0;18343840.0;51.0;46300000.0
51.3;25606666.666666668;51.3;47953173.333333336
51.6;21506880.0;51.6;48396906.666666664
51.9;24076746.666666668;51.9;46729546.666666664
52.2;20582986.666666668;52.2;46893813.333333336
52.5;21654346.666666668;52.5;49533493.333333336
52.8;20857866.666666668;52.8;48710613.333333336
53.1;20952106.666666668;53.1;49668533.333333336
53.4;26060213.333333332;53.4;45197440.0
53.7;20882080.0;53.7;49921813.333333336
54.0;22761706.666666668;54.0;44789706.666666664
54.3;22904160.0;54.3;48773226.666666664
54.6;21169386.666666668;54.6;45870666.666666664
54.9;20780853.333333332;54.9;50482026.666666664
55.2;18030560.0;55.2;51748640.0
55.5;19919360.0;55.5;52291626.666666664
55.8;16382400.0;55.8;53150506.666666664
56.1;20069013.333333332;56.1;49731360.0
56.4;18865226.666666668;56.4;52033333.333333336
56.7;25985173.333333332;56.7;33152213.333333332
57.0;51714613.333333336;57.0;25044693.333333332
57.3;36566133.333333336;57.3;40125333.333333336
57.6;19646880.0;57.6;51007786.666666664
57.9;15701973.333333334;57.9;52694346.666666664
58.2;16445013.333333334;58.2;56050666.666666664
58.5;16768533.333333334;58.5;53809333.333333336
58.8;16966186.666666668;58.8;52124746.666666664
59.1;29812693.333333332;59.1;36006773.333333336
59.4;33465706.666666668;59.4;32686453.333333332
59.7;9270080.0;59.7;6598773.333333333
60.0;51002773.333333336;60.0;21019840.0


==> csv/cubiccubicrtt1sec.csv <==
0.0;0.0;0.0;1.0
0.3;11.422506771996666;0.3;13.034078099603333
0.6;24.798768523033335;0.6;24.265183131433332
0.9;38.72488474936667;0.9;40.31203214093333
1.2;51.69125908823333;1.2;50.26686801546666
1.5;64.2413786643;1.5;65.2344764838
1.8;82.12963179186667;1.8;82.06437992056667
2.1;94.53363444826665;2.1;94.80459995986666
2.4;107.90903973133334;2.4;106.3526852145
2.7;128.20400823266667;2.7;126.65339137133333
3.0;150.5292786166667;3.0;150.17499536966668
3.3;159.35767204033334;3.3;159.21999058766667
3.6;168.06338455033332;3.6;168.63055731966668
3.9;180.129585786;3.9;178.898939725
4.2;199.24638949766666;4.2;198.862704449
4.5;222.255396794;4.5;220.9373174043333
4.8;213.159960192;4.8;215.15536283133335
5.1;245.28697907966668;5.1;246.47566804633334
5.4;263.5531343546666;5.4;262.9974285006667
5.7;275.23211144333334;5.7;275.19742932233333
6.0;289.43405798566664;6.0;289.1273093603333
6.3;319.91553744000004;6.3;319.19542713566665
6.6;333.744858748;6.6;333.07400306166664
6.9;336.53930009233335;6.9;336.791988881
7.2;351.550684872;7.2;349.63437793366666
7.5;367.88261454366665;7.5;367.890820688
7.8;383.26547407699996;7.8;382.8928600176667
8.1;396.96669123966666;8.1;395.48783792066666
8.4;396.47143811999996;8.4;397.6427603946667
8.7;424.199185746;8.7;423.2045041786667
9.0;434.8974484913333;9.0;432.66401382466665
9.3;433.0621199106667;9.3;431.92732512199996
9.7;461.2522965485;9.7;460.82449097849997
10.0;481.7203828236666;10.0;479.96506453033334
10.3;479.76250946;10.3;479.9747544126667
10.6;475.6921824363333;10.6;476.544347273
10.9;483.16731779566663;10.9;481.82467257966664
11.2;496.6976201003333;11.2;495.2541700676666
11.5;497.45714104099994;11.5;495.28816503066673
11.8;501.84361788166666;11.8;501.5581129296666
12.1;508.9488643893333;12.1;503.73462532166667
12.4;515.4146254536666;12.4;509.99193342899997
12.7;530.0859801836667;12.7;525.7706297023333
13.0;517.2651207026666;13.0;510.48082663066674
13.3;517.5437010616666;13.3;515.8200508236667
13.6;524.2720720626667;13.6;519.3527698363333
13.9;538.989430459;13.9;537.167828689
14.2;553.2684504046666;14.2;547.1689625089999
14.5;551.9740845596667;14.5;549.3930759663333
14.8;562.9540805383333;14.8;563.9840025406667
15.1;557.701439109;15.1;551.0515991453334
15.4;550.1710095293333;15.4;545.310686013
15.7;546.25701332;15.7;541.510890584
16.0;563.652596787;16.0;565.7586466503334
16.3;553.0175657240001;16.3;547.5076604686666
16.6;555.4119053640001;16.6;554.3895202363334
16.9;565.850701523;16.9;550.8079677423334
17.2;572.7133353823333;17.2;576.304265801
17.5;539.3671648163332;17.5;542.9687636093332
17.8;545.0922309596666;17.8;547.8281637223333
18.1;538.4551242073334;18.1;552.0638496103334
18.4;579.364985737;18.4;575.2493664373333
18.7;568.9140089373333;18.7;577.2999777573333
19.0;571.5176215790001;19.0;567.7770596853333
19.3;566.6015968783333;19.3;568.562515697
19.6;562.6690603035;19.6;562.323974017
19.9;571.584738526;19.9;568.1155982426666
20.2;545.481958368;20.2;542.0760718253333
20.5;545.351614619;20.5;547.5300283183334
20.9;544.5927564813334;20.9;549.2446106413335
21.1;557.3417093779999;21.1;558.1900010219999
21.5;567.2713744096667;21.5;564.6907538063333
21.7;565.6783063055;21.7;558.314775201
22.1;563.037833532;22.1;563.8225138493334
22.3;551.678998353;22.3;553.725924623
22.6;587.9362073113333;22.6;592.6533223386667
22.9;540.2320566243334;22.9;529.7678984216667
23.2;544.9533261683333;23.2;546.32593544
23.5;571.9235646416668;23.5;583.977894757
23.8;558.9874491446667;23.8;568.5871595116666
24.1;574.8297583946668;24.1;581.6318502620001
24.4;585.7451796056666;24.4;585.5558911573333
24.7;567.915119599;24.7;558.932757916
25.0;538.463466368;25.0;541.2337456813334
25.3;577.9522516276667;25.3;554.9976652816666
25.6;558.1541306616667;25.6;583.366697313
25.9;579.4993603706666;25.9;561.6294865263334
26.2;557.5593060083334;26.2;570.8582607926667
26.5;547.6580918153333;26.5;546.4631041603333
26.8;532.9407972806666;26.8;526.31293717
27.1;555.5313560053334;27.1;560.9159809546667
27.4;563.1408834473333;27.4;557.830418827
27.7;549.51349235;27.7;566.8333437626667
28.0;559.0873448386666;28.0;560.3772904746667
28.3;549.6863527356667;28.3;567.924897542
28.6;571.7293307996666;28.6;565.3308569073333
28.9;584.545075605;28.9;588.6348028173334
29.2;577.9678749613335;29.2;553.4825290843334
29.5;546.997181214;29.5;567.6163757793335
29.8;562.293160841;29.8;533.46613609
30.1;536.4113294003333;30.1;573.5609697803334
30.4;584.7398888609999;30.4;583.2281198233333
30.7;549.0937552016667;30.7;544.845892231
31.0;544.642764444;31.0;540.3215372776666
31.3;550.0859968646668;31.3;552.8974569336666
31.6;570.0808217853333;31.6;567.407384609
31.9;545.6924247166667;31.9;565.0200790373334
32.2;564.1941129476667;32.2;561.6780818526667
32.5;572.5008823106667;32.5;583.031408313
32.8;573.3779644833334;32.8;584.1218487843333
33.1;593.8069107340001;33.1;602.4083103043332
33.4;592.5373897976666;33.4;564.4794094476666
33.7;562.1878630703333;33.7;565.5251191346666
34.0;567.6701746843333;34.0;553.383359159
34.4;543.9404183273333;34.4;559.991598209
34.6;559.3792656015;34.6;573.2343044449999
34.9;570.6222590296667;34.9;586.4622646403333
35.2;591.140599759;35.2;596.9145814973334
35.5;592.123532427;35.5;582.579723757
35.8;585.4218354833333;35.8;578.5887104456666
36.1;584.0257662013333;36.1;585.261523462
36.4;574.6644451966666;36.4;551.0440432343333
36.8;555.894106382;36.8;543.4462911583333
37.0;566.079811242;37.0;583.068884056
37.2;583.1734812785;37.2;600.9831132745
37.5;597.7087346133334;37.5;585.685227332
37.8;586.5317213606667;37.8;574.4430790413334
38.1;559.6684922654999;38.1;579.402125349
38.4;578.8480391896666;38.4;585.1702408103333
38.7;574.773041635;38.7;560.7284139505
39.0;560.571306179;39.0;555.7316695043334
39.3;555.8603689516667;39.3;563.1262457103334
39.6;566.3664926016667;39.6;549.3819260323334
39.9;537.302402651;39.9;569.713648098
40.2;551.909924641;40.2;553.1839154206667
40.5;570.2711567165;40.5;564.9195856535
40.8;573.7931608183334;40.8;594.3369963303334
41.1;594.9419906293333;41.1;576.550564099
41.4;547.6827214276667;41.4;549.6998861846668
41.7;562.6572548295001;41.7;562.069986722
42.0;573.85155658;42.0;584.2894171916666
42.3;577.5240141466667;42.3;560.4970271526666
42.6;560.493627387;42.6;574.2011052773333
42.9;576.1964372504999;42.9;538.5988718179999
43.2;564.674347135;43.2;569.9629924503333
43.5;574.686103013;43.5;572.7530116165001
43.8;559.4092887386666;43.8;565.377467459
44.1;586.236944291;44.1;551.311465999
44.4;541.6276383096666;44.4;549.9313164213333
44.7;565.9808351985;44.7;567.129044412
45.0;571.157988381;45.0;534.6228108629999
46.2;456.252992153;46.2;605.092639765
46.4;596.503206094;46.4;593.903174598
46.5;604.200072208;46.5;592.742919922
46.6;595.410344077;46.6;585.612968036
46.7;592.53893462;46.7;519.535561403
46.8;584.668719491;46.8;545.319706202
47.1;547.2534821613334;47.1;581.260250319
47.4;574.4421480733333;47.4;588.6051541903333
47.7;580.8714421906667;47.7;583.7703679329999
48.0;593.5889231946667;48.0;590.329706551
48.3;586.884433492;48.3;571.2572685266666
48.6;554.4053978236667;48.6;565.6887935256667
48.9;573.8968723233334;48.9;587.7415346393333
49.2;570.0786156610001;49.2;580.836475622
49.5;587.8068436699999;49.5;587.8296279496667
49.8;571.7722753883332;49.8;581.4089933326667
50.1;580.6570388376666;50.1;578.1007814806667
50.4;574.9525139863332;50.4;563.9794974946667
50.7;567.8165706079999;50.7;581.4173287656668
51.0;580.6400604826666;51.0;569.2229100826667
51.3;573.5839517453334;51.3;573.519822959
51.7;573.6265099450001;51.7;585.8004564146667
51.9;582.2027042535001;51.9;584.5545143775
52.3;586.0618319376667;52.3;583.5703247896666
52.5;581.201118855;52.5;582.90021201
52.9;578.7174888543333;52.9;578.9302014256666
53.1;578.9045646975001;53.1;586.47772936
53.5;585.3322311346667;53.5;593.8194099473334
53.7;594.5262744805;53.7;586.506091602
54.1;589.0339941483334;54.1;595.3724432183334
54.3;592.7217169775;54.3;598.8503940095
54.6;576.2077127956667;54.6;587.382983807
54.9;592.8308795906668;54.9;592.655156154
55.2;562.9792594303334;55.2;579.3150590659999
55.5;586.9211905433333;55.5;593.2484999056666
55.8;579.0676045453333;55.8;581.8653876046666
56.1;598.321709628;56.1;595.4350042453334
56.4;589.5127761226667;56.4;584.2879374456667
56.7;587.962506318;56.7;590.2051540486667
57.0;585.001741574;57.0;586.1975250273334
57.3;595.5482177753332;57.3;569.9706538730001
57.6;535.5502296263334;57.6;549.9786967453333
57.9;564.826930234;57.9;566.074360698
58.3;558.4752801706667;58.3;579.734495602
58.5;582.7524985714999;58.5;591.0983104415
58.8;583.2373331093333;58.8;576.911309961
59.1;570.5316186179999;59.1;558.6087933823334
59.5;568.5554760543333;59.5;586.7618104036666
59.7;589.3744445714999;59.7;582.227562242
60.1;588.621075423;60.1;593.73404616


==> csv/cubiccubicthroughput.csv <==
0;0;1;1;2;2;
0;7840.0;0.1;13988240.0;0;7840.0;
0.1;31889200.0;0.2;30945120.0;0.1;45877440.0;
0.2;56288000.0;0.3;29989600.0;0.2;87233120.0;
0.3;56649920.0;0.4;31842400.0;0.3;86639520.0;
0.4;56671520.0;0.5;31943840.0;0.4;88513920.0;
0.5;53667520.0;0.6;34434080.0;0.5;85611360.0;
0.6;54594240.0;0.7;26580480.0;0.6;89028320.0;
0.7;58387520.0;0.8;30423520.0;0.7;84968000.0;
0.8;53964000.0;0.9;30112640.0;0.8;84387520.0;
0.9;53168160.0;1.0;30250080.0;0.9;83280800.0;
1.0;59132960.0;1.1;29960800.0;1.0;89383040.0;
1.1;57902560.0;1.2;32638880.0;1.1;87863360.0;
1.2;52690400.0;1.3;34152000.0;1.2;85329280.0;
1.3;55788640.0;1.4;26884160.0;1.3;89940640.0;
1.4;65944640.0;1.5;31495520.0;1.4;92828800.0;
1.5;55064800.0;1.6;33333920.0;1.5;86560320.0;
1.6;55318080.0;1.7;28056960.0;1.6;88652000.0;
1.7;53030720.0;1.8;31205600.0;1.7;81087680.0;
1.8;55672800.0;1.9;32877760.0;1.8;86878400.0;
1.9;55600160.0;2.0;31777600.0;1.9;88477920.0;
2.0;57460800.0;2.1;33369920.0;2.0;89238400.0;
2.1;58249440.0;2.2;34622560.0;2.1;91619360.0;
2.2;56469280.0;2.3;27238880.0;2.2;91091840.0;
2.3;57598240.0;2.4;32595680.0;2.3;84837120.0;
2.4;56693760.0;2.5;34470080.0;2.4;89289440.0;
2.5;50924000.0;2.6;30076640.0;2.5;85394080.0;
2.6;53284000.0;2.7;29193120.0;2.6;83360640.0;
2.7;56548480.0;2.8;31494880.0;2.7;85741600.0;
2.8;47601280.0;2.9;29736320.0;2.8;79096160.0;
2.9;53768960.0;3.0;26058880.0;2.9;83505280.0;
3.0;54984960.0;3.1;30640800.0;3.0;81043840.0;
3.1;50077120.0;3.2;29700320.0;3.1;80717920.0;
3.2;58619200.0;3.3;32892160.0;3.2;88319520.0;
3.3;49722400.0;3.4;32646080.0;3.3;82614560.0;
3.4;55680000.0;3.5;27593600.0;3.4;88326080.0;
3.5;59516480.0;3.6;33927520.0;3.5;87110080.0;
3.6;49469120.0;3.7;30235680.0;3.6;83396640.0;
3.7;60211520.0;3.8;34043360.0;3.7;90447200.0;
3.8;52654400.0;3.9;29294560.0;3.8;86697760.0;
3.9;61753440.0;4.0;36678240.0;3.9;91048000.0;
4.0;50446240.0;4.1;25718560.0;4.0;87124480.0;
4.1;54833120.0;4.2;31553120.0;4.1;80551680.0;
4.2;47579680.0;4.3;26073280.0;4.2;79132800.0;
4.3;57250720.0;4.4;34347040.0;4.3;83324000.0;
4.4;52386080.0;4.5;29656480.0;4.4;86733120.0;
4.5;53689120.0;4.6;27441760.0;4.5;83345600.0;
4.6;62781600.0;4.7;41267360.0;4.6;90223360.0;
4.7;43055360.0;4.8;25740800.0;4.7;84322720.0;
4.8;55419520.0;4.9;29410400.0;4.8;81160320.0;
4.9;51285920.0;5.0;25038560.0;4.9;80696320.0;
5.0;59603520.0;5.1;29497440.0;5.0;84642080.0;
5.1;58524960.0;5.2;37937440.0;5.1;88022400.0;
5.2;44857760.0;5.3;24162240.0;5.2;82795200.0;
5.3;54174080.0;5.4;28788000.0;5.3;78336320.0;
5.4;56157760.0;5.5;37785600.0;5.4;84945760.0;
5.5;46291040.0;5.6;27897280.0;5.5;84076640.0;
5.6;56512480.0;5.7;28274240.0;5.6;84409760.0;
5.7;58778240.0;5.8;34412480.0;5.7;87052480.0;
5.8;48745280.0;5.9;27405120.0;5.8;83157760.0;
5.9;51944320.0;6.0;17416000.0;5.9;79349440.0;
6.0;42049440.0;6.1;0.0;6.0;59465440.0;
6.1;0.0;6.2;0.0;6.1;0.0;
6.2;0.0;6.3;18277280.0;6.2;0.0;
6.3;43019360.0;6.4;36605600.0;6.3;61296640.0;
6.4;40557920.0;6.5;22613120.0;6.4;77163520.0;
6.5;62194560.0;6.6;32580640.0;6.5;84807680.0;
6.6;50692320.0;6.7;29113280.0;6.6;83272960.0;
6.7;50562080.0;6.8;33348320.0;6.7;79675360.0;
6.8;52465920.0;6.9;27477760.0;6.8;85814240.0;
6.9;55549760.0;7.0;26543840.0;6.9;83027520.0;
7.0;53464640.0;7.1;38082080.0;7.0;80008480.0;
7.1;45929120.0;7.2;21440320.0;7.1;84011200.0;
7.2;58379680.0;7.3;34224000.0;7.2;79820000.0;
7.3;50105920.0;7.4;23300960.0;7.3;84329920.0;
7.4;55209440.0;7.5;38567040.0;7.4;78510400.0;
7.5;44292960.0;7.6;22997280.0;7.5;82860000.0;
7.6;60631680.0;7.7;31726560.0;7.6;83628960.0;
7.7;49700800.0;7.8;23807520.0;7.7;81427360.0;
7.8;53059520.0;7.9;38422400.0;7.8;76867040.0;
7.9;45262880.0;8.0;24929920.0;7.9;83685280.0;
8.0;59922240.0;8.1;33000800.0;8.0;84852160.0;
8.1;50844160.0;8.2;27346880.0;8.1;83844960.0;
8.2;61977280.0;8.3;39594560.0;8.2;89324160.0;
8.3;43482080.0;8.4;21361120.0;8.3;83076640.0;
8.4;60587840.0;8.5;32493600.0;8.4;81948960.0;
8.5;48751840.0;8.6;24075200.0;8.5;81245440.0;
8.6;52045760.0;8.7;37438080.0;8.6;76120960.0;
8.7;45053440.0;8.8;25986240.0;8.7;82491520.0;
8.8;61405920.0;8.9;33702400.0;8.8;87392160.0;
8.9;56837760.0;9.0;28990240.0;8.9;90540160.0;
9.0;54015040.0;9.1;29511840.0;9.0;83005280.0;
9.1;53371040.0;9.2;43069760.0;9.1;82882880.0;
9.2;43164000.0;9.3;17553440.0;9.2;86233760.0;
9.3;67146240.0;9.4;33782240.0;9.3;84699680.0;
9.4;49519520.0;9.5;24937120.0;9.4;83301760.0;
9.5;56860000.0;9.6;35179520.0;9.5;81797120.0;
9.6;46493920.0;9.7;32081920.0;9.6;81673440.0;
9.7;49802240.0;9.8;23807520.0;9.7;81884160.0;
9.8;63215520.0;9.9;33905280.0;9.8;87023040.0;
9.9;44654880.0;10.0;25631520.0;9.9;78560160.0;
10.0;58076000.0;10.1;38835360.0;10.0;83707520.0;
10.1;43461120.0;10.2;31191200.0;10.1;82296480.0;
10.2;55672800.0;10.3;25696960.0;10.2;86864000.0;
10.3;59430080.0;10.4;37430880.0;10.3;85127040.0;
10.4;49787200.0;10.5;28816800.0;10.4;87218080.0;
10.5;57229120.0;10.6;42063840.0;10.5;86045920.0;
10.6;43012160.0;10.7;27007200.0;10.6;85076000.0;
10.7;54854720.0;10.8;29939200.0;10.7;81861920.0;
10.8;57403200.0;10.9;37307840.0;10.8;87342400.0;
10.9;47898400.0;11.0;20897760.0;10.9;85206240.0;
11.0;42744480.0;11.1;0.0;11.0;63642240.0;
11.1;0.0;11.2;4082560.0;11.1;0.0;
11.2;12204480.0;11.3;30547200.0;11.2;16287040.0;
11.3;56947040.0;11.4;39682240.0;11.3;87494240.0;
11.4;48766880.0;11.5;31980480.0;11.4;88449120.0;
11.5;59307040.0;11.6;37995680.0;11.5;91287520.0;
11.6;36548000.0;11.7;33456960.0;11.6;74543680.0;
11.7;47427840.0;11.8;30185280.0;11.7;80884800.0;
11.8;57793920.0;11.9;38835360.0;11.8;87979200.0;
11.9;50649120.0;12.0;35882400.0;11.9;89484480.0;
12.0;45683680.0;12.1;34521120.0;12.0;81566080.0;
12.1;50454080.0;12.2;38154720.0;12.1;84975200.0;
12.2;43511520.0;12.3;33095040.0;12.2;81666240.0;
12.3;48853920.0;12.4;35455040.0;12.3;81948960.0;
12.4;48181120.0;12.5;43576960.0;12.4;83636160.0;
12.5;38936800.0;12.6;32378400.0;12.5;82513760.0;
12.6;58836480.0;12.7;38002880.0;12.6;91214880.0;
12.7;44459840.0;12.8;40008160.0;12.7;82462720.0;
12.8;46429120.0;12.9;32733120.0;12.8;86437280.0;
12.9;56237600.0;13.0;47420640.0;12.9;88970720.0;
13.0;38959040.0;13.1;31155200.0;13.0;86379680.0;
13.1;57185920.0;13.2;38915200.0;13.1;88341120.0;
13.2;45336160.0;13.3;41969600.0;13.2;84251360.0;
13.3;42664640.0;13.4;41195360.0;13.3;84634240.0;
13.4;46805440.0;13.5;42259520.0;13.4;88000800.0;
13.5;46349280.0;13.6;35954400.0;13.5;88608800.0;
13.6;49302880.0;13.7;41723520.0;13.6;85257280.0;
13.7;38118720.0;13.8;33326720.0;13.7;79842240.0;
13.8;54920160.0;13.9;45313920.0;13.8;88246880.0;
13.9;36598400.0;14.0;37170400.0;13.9;81912320.0;
14.0;45183680.0;14.1;37662560.0;14.0;82354080.0;
14.1;51532000.0;14.2;41760160.0;14.1;89194560.0;
14.2;45430400.0;14.3;34614720.0;14.2;87190560.0;
14.3;47499840.0;14.4;40464320.0;14.3;82114560.0;
14.4;45553440.0;14.5;44764160.0;14.4;86017760.0;
14.5;35737120.0;14.6;40963680.0;14.5;80501280.0;
14.6;47500480.0;14.7;46588160.0;14.6;88464160.0;
14.7;34948480.0;14.8;31517120.0;14.7;81536640.0;
14.8;54941760.0;14.9;55332480.0;14.8;86458880.0;
14.9;34296640.0;15.0;27861280.0;14.9;89629120.0;
15.0;63316960.0;15.1;55419520.0;15.0;91178240.0;
15.1;31712800.0;15.2;34636960.0;15.1;87132320.0;
15.2;54963360.0;15.3;51647840.0;15.2;89600320.0;
15.3;34897440.0;15.4;38560480.0;15.3;86545280.0;
15.4;52379520.0;15.5;53073920.0;15.4;90940000.0;
15.5;34622560.0;15.6;41730720.0;15.5;87696480.0;
15.6;53211360.0;15.7;38343200.0;15.6;94942080.0;
15.7;46921280.0;15.8;45632640.0;15.7;85264480.0;
15.8;39154080.0;15.9;41274560.0;15.8;84786720.0;
15.9;43460480.0;16.0;46023360.0;15.9;84735040.0;
16.0;45292320.0;16.1;50294400.0;16.0;91315680.0;
16.1;34745600.0;16.2;13579520.0;16.1;85040000.0;
16.2;77744000.0;16.3;72112320.0;16.2;91323520.0;
16.3;24683840.0;16.4;48151680.0;16.3;96796160.0;
16.4;39059840.0;16.5;43635200.0;16.4;87211520.0;
16.5;42114880.0;16.6;46124800.0;16.5;85750080.0;
16.6;48759680.0;16.7;44452640.0;16.6;94884480.0;
16.7;39088640.0;16.8;33363360.0;16.7;83541280.0;
16.8;56693760.0;16.9;60218720.0;16.8;90057120.0;
16.9;34152000.0;17.0;31758560.0;16.9;94370720.0;
17.0;52314080.0;17.1;50953440.0;17.0;84072640.0;
17.1;32081920.0;17.2;46609120.0;17.1;83035360.0;
17.2;47332960.0;17.3;37771840.0;17.2;93942080.0;
17.3;47341440.0;17.4;41281760.0;17.3;85113280.0;
17.4;49497920.0;17.5;83187840.0;17.4;90779680.0;
17.5;11733920.0;17.6;12834080.0;17.5;94921760.0;
17.6;77353280.0;17.7;44090720.0;17.6;90187360.0;
17.7;34383680.0;17.8;58112640.0;17.7;78474400.0;
17.8;32907200.0;17.9;36786880.0;17.8;91019840.0;
17.9;58423520.0;18.0;38320960.0;17.9;95210400.0;
18.0;45921920.0;18.1;67559200.0;18.0;84242880.0;
18.1;25958080.0;18.2;17792320.0;18.1;93517280.0;
18.2;75492640.0;18.3;48897120.0;18.2;93284960.0;
18.3;34941280.0;18.4;57916960.0;18.3;83838400.0;
18.4;22990080.0;18.5;34933440.0;18.4;80907040.0;
18.5;56483040.0;18.6;39783680.0;18.5;91416480.0;
18.6;42635840.0;18.7;31443840.0;18.6;82419520.0;
18.7;57517760.0;18.8;46616320.0;18.7;88961600.0;
18.8;46355840.0;18.9;65676960.0;18.8;92972160.0;
18.9;17510240.0;19.0;9591200.0;18.9;83187200.0;
19.0;79619040.0;19.1;69042880.0;19.0;89210240.0;
19.1;25088960.0;19.2;38447200.0;19.1;94131840.0;
19.2;47522080.0;19.3;34680160.0;19.2;85969280.0;
19.3;52422720.0;19.4;60920960.0;19.3;87102880.0;
19.4;35729920.0;19.5;49505760.0;19.4;96650880.0;
19.5;36996960.0;19.6;39963680.0;19.5;86502720.0;
19.6;46645120.0;19.7;41013440.0;19.6;86608800.0;
19.7;48049600.0;19.8;43402880.0;19.7;89063040.0;
19.8;44228160.0;19.9;34195200.0;19.8;87631040.0;
19.9;54434560.0;20.0;55542560.0;19.9;88629760.0;
20.0;36656640.0;20.1;53320640.0;20.0;92199200.0;
20.1;40783040.0;20.2;42512800.0;20.1;94103680.0;
20.2;42389760.0;20.3;42975520.0;20.2;84902560.0;
20.3;47492640.0;20.4;14006880.0;20.3;90468160.0;
20.4;71366880.0;20.5;62434080.0;20.4;85373760.0;
20.5;33761280.0;20.6;49609120.0;20.5;96195360.0;
20.6;34267840.0;20.7;34130400.0;20.6;83876960.0;
20.7;56375040.0;20.8;62267200.0;20.7;90505440.0;
20.8;35360800.0;20.9;47586880.0;20.8;97628000.0;
20.9;35758720.0;21.0;29121120.0;20.9;83345600.0;
21.0;55369120.0;21.1;4314240.0;21.0;84490240.0;
21.1;17228160.0;21.2;0.0;21.1;21542400.0;
21.2;0.0;21.3;20594080.0;21.2;0.0;
21.3;20601280.0;21.4;48267520.0;21.3;41195360.0;
21.4;48984160.0;21.5;45249120.0;21.4;97251680.0;
21.5;37503520.0;21.6;31401280.0;21.5;82752640.0;
21.6;57786720.0;21.7;59849600.0;21.6;89188000.0;
21.7;32342400.0;21.8;40683520.0;21.7;92192000.0;
21.8;41889760.0;21.9;40167200.0;21.8;82573280.0;
21.9;49954080.0;22.0;54145280.0;21.9;90121280.0;
22.0;43128000.0;22.1;37626560.0;22.0;97273280.0;
22.1;38965600.0;22.2;24596800.0;22.1;76592160.0;
22.2;52016960.0;22.3;56707520.0;22.2;76613760.0;
22.3;35809120.0;22.4;50786560.0;22.3;92516640.0;
22.4;45183680.0;22.5;36851680.0;22.4;95970240.0;
22.5;44191520.0;22.6;50200160.0;22.5;81043200.0;
22.6;41926400.0;22.7;46153600.0;22.6;92126560.0;
22.7;41137120.0;22.8;19059360.0;22.7;87290720.0;
22.8;69318400.0;22.9;66798720.0;22.8;88377760.0;
22.9;26181920.0;23.0;50258400.0;22.9;92980640.0;
23.0;44807360.0;23.1;35273760.0;23.0;95065760.0;
23.1;42468960.0;23.2;60848320.0;23.1;77742720.0;
23.2;31451680.0;23.3;38415200.0;23.2;92300000.0;
23.3;50475040.0;23.4;14650880.0;23.3;88890240.0;
23.4;69014080.0;23.5;65474080.0;23.4;83664960.0;
23.5;25414880.0;23.6;49128800.0;23.5;90888960.0;
23.6;46262240.0;23.7;39117440.0;23.6;95391040.0;
23.7;40311840.0;23.8;48071840.0;23.7;79429280.0;
23.8;37894240.0;23.9;47912800.0;23.8;85966080.0;
23.9;44821760.0;24.0;16438880.0;23.9;92734560.0;
24.0;66900160.0;24.1;42396960.0;24.0;83339040.0;
24.1;43345280.0;24.2;66958400.0;24.1;85742240.0;
24.2;27297120.0;24.3;45285120.0;24.2;94255520.0;
24.3;36207680.0;24.4;35078080.0;24.3;81492800.0;
24.4;56475840.0;24.5;53856000.0;24.4;91553920.0;
24.5;38010080.0;24.6;27000000.0;24.5;91866080.0;
24.6;58886880.0;24.7;35377760.0;24.6;85886880.0;
24.7;49715200.0;24.8;85468000.0;24.7;85092960.0;
24.8;4792000.0;24.9;32436640.0;24.8;90260000.0;
24.9;59553120.0;25.0;26486240.0;24.9;91989760.0;
25.0;60320160.0;25.1;53212000.0;25.0;86806400.0;
25.1;38915200.0;25.2;33659840.0;25.1;92127200.0;
25.2;49418720.0;25.3;61232480.0;25.2;83078560.0;
25.3;25704800.0;25.4;48955360.0;25.3;86937280.0;
25.4;40753600.0;25.5;39949920.0;25.4;89708960.0;
25.5;45436960.0;25.6;22193600.0;25.5;85386880.0;
25.6;65104960.0;25.7;55159040.0;25.6;87298560.0;
25.7;36294720.0;25.8;32856160.0;25.7;91453760.0;
25.8;49490720.0;25.9;84628320.0;25.8;82346880.0;
25.9;3004000.0;26.0;38980000.0;25.9;87632320.0;
26.0;55216640.0;26.1;28541920.0;26.0;94196640.0;
26.1;56353440.0;26.2;15099840.0;26.1;84895360.0;
26.2;74950080.0;26.3;72821760.0;26.2;90049920.0;
26.3;17843360.0;26.4;32320800.0;26.3;90665120.0;
26.4;51850720.0;26.5;70454560.0;26.4;84171520.0;
26.5;23134720.0;26.6;45480800.0;26.5;93589280.0;
26.6;50880800.0;26.7;19652960.0;26.6;96361600.0;
26.7;69318400.0;26.8;41072320.0;26.7;88971360.0;
26.8;52690400.0;26.9;52625600.0;26.8;93762720.0;
26.9;35426240.0;27.0;42671840.0;26.9;88051840.0;
27.0;36388960.0;27.1;58669600.0;27.0;79060800.0;
27.1;29750720.0;27.2;65046720.0;27.1;88420320.0;
27.2;29793920.0;27.3;17966400.0;27.2;94840640.0;
27.3;68992480.0;27.4;19414080.0;27.3;86958880.0;
27.4;68666560.0;27.5;79893920.0;27.4;88080640.0;
27.5;10068960.0;27.6;31430080.0;27.5;89962880.0;
27.6;60472000.0;27.7;64250880.0;27.6;91902080.0;
27.7;21911520.0;27.8;53581120.0;27.7;86162400.0;
27.8;36772480.0;27.9;11270560.0;27.8;90353600.0;
27.9;78142560.0;28.0;34622560.0;27.9;89413120.0;
28.0;52538560.0;28.1;55991520.0;28.0;87161120.0;
28.1;35795360.0;28.2;47558080.0;28.1;91786880.0;
28.2;41006880.0;28.3;69636480.0;28.2;88564960.0;
28.3;18979520.0;28.4;51670080.0;28.3;88616000.0;
28.4;33392160.0;28.5;4820800.0;28.4;85062240.0;
28.5;83354080.0;28.6;37836640.0;28.5;88174880.0;
28.6;49411520.0;28.7;44619520.0;28.6;87248160.0;
28.7;30909120.0;28.8;50207360.0;28.7;75528640.0;
28.8;40652160.0;28.9;64359520.0;28.8;90859520.0;
28.9;23308160.0;29.0;56563520.0;28.9;87667680.0;
29.0;32798560.0;29.1;9938720.0;29.0;89362080.0;
29.1;78873600.0;29.2;31777600.0;29.1;88812320.0;
29.2;58409120.0;29.3;71099200.0;29.2;90186720.0;
29.3;16388480.0;29.4;34586560.0;29.3;87487680.0;
29.4;56462080.0;29.5;67023200.0;29.4;91048640.0;
29.5;20876160.0;29.6;55238880.0;29.5;87899360.0;
29.6;35216160.0;29.7;7549920.0;29.6;90455040.0;
29.7;86329280.0;29.8;30467360.0;29.7;93879200.0;
29.8;57468000.0;29.9;42932960.0;29.8;87935360.0;
29.9;43171840.0;30.0;64620000.0;29.9;86104800.0;
30.0;22309440.0;30.1;64873280.0;30.0;86929440.0;
30.1;20861760.0;30.2;51488800.0;30.1;85735040.0;
30.2;34890240.0;30.3;9366720.0;30.2;86379040.0;
30.3;77266240.0;30.4;25885440.0;30.3;86632960.0;
30.4;57924160.0;30.5;34477920.0;30.4;83809600.0;
30.5;44004320.0;30.6;72618880.0;30.5;78482240.0;
30.6;18262880.0;30.7;64843840.0;30.6;90881760.0;
30.7;31364640.0;30.8;54030080.0;30.7;96208480.0;
30.8;36128480.0;30.9;26117120.0;30.8;90158560.0;
30.9;59806400.0;31.0;18777280.0;30.9;85923520.0;
31.0;71801440.0;31.1;0.0;31.0;90578720.0;
31.1;0.0;31.2;0.0;31.1;0.0;
31.2;0.0;31.3;0.0;31.2;0.0;
31.3;22353280.0;31.4;71251040.0;31.3;22353280.0;
31.4;23243360.0;31.5;37271840.0;31.4;94494400.0;
31.5;48702080.0;31.6;13898240.0;31.5;85973920.0;
31.6;74588160.0;31.7;35085920.0;31.6;88486400.0;
31.7;51315360.0;31.8;55832480.0;31.7;86401280.0;
31.8;36106880.0;31.9;53146560.0;31.8;91939360.0;
31.9;32711520.0;32.0;65170400.0;31.9;85858080.0;
32.0;24683840.0;32.1;36258720.0;32.0;89854240.0;
32.1;48955360.0;32.2;16663360.0;32.1;85214080.0;
32.2;75435040.0;32.3;40514720.0;32.2;92098400.0;
32.3;38459040.0;32.4;49418080.0;32.3;78973760.0;
32.4;35780320.0;32.5;57692480.0;32.4;85198400.0;
32.5;38473440.0;32.6;60168320.0;32.5;96165920.0;
32.6;29222560.0;32.7;41643680.0;32.6;89390880.0;
32.7;42157440.0;32.8;11639680.0;32.7;83801120.0;
32.8;79141280.0;32.9;43880640.0;32.8;90780960.0;
32.9;33688640.0;33.0;43366880.0;32.9;77569280.0;
33.0;32834560.0;33.1;53602720.0;33.0;76201440.0;
33.1;35071520.0;33.2;56751360.0;33.1;88674240.0;
33.2;32834560.0;33.3;48368960.0;33.2;89585920.0;
33.3;39233280.0;33.4;15816480.0;33.3;87602240.0;
33.4;77454720.0;33.5;43461120.0;33.4;93271200.0;
33.5;40587360.0;33.6;70375360.0;33.5;84048480.0;
33.6;18436960.0;33.7;31372480.0;33.6;88812320.0;
33.7;62933440.0;33.8;66379200.0;33.7;94305920.0;
33.8;25154400.0;33.9;48057440.0;33.8;91533600.0;
33.9;33210880.0;34.0;5276960.0;33.9;81268320.0;
34.0;85250720.0;34.1;39320320.0;34.0;90527680.0;
34.1;41853760.0;34.2;53494080.0;34.1;81174080.0;
34.2;34984480.0;34.3;51155680.0;34.2;88478560.0;
34.3;46182400.0;34.4;72626080.0;34.3;97338080.0;
34.4;19797600.0;34.5;37851040.0;34.4;92423680.0;
34.5;47145760.0;34.6;13297440.0;34.5;84996800.0;
34.6;78656320.0;34.7;40167200.0;34.6;91953760.0;
34.7;45328320.0;34.8;49440320.0;34.7;85495520.0;
34.8;24480960.0;34.9;68283040.0;34.8;73921280.0;
34.9;21223680.0;35.0;52987520.0;34.9;89506720.0;
35.0;39921760.0;35.1;27564800.0;35.0;92909280.0;
35.1;49338880.0;35.2;24321920.0;35.1;76903680.0;
35.2;65814400.0;35.3;35244960.0;35.2;90136320.0;
35.3;50880800.0;35.4;50663520.0;35.3;86125760.0;
35.4;29164320.0;35.5;49063360.0;35.4;79827840.0;
35.5;39131840.0;35.6;69745120.0;35.5;88195200.0;
35.6;25074560.0;35.7;31017760.0;35.6;94819680.0;
35.7;47522080.0;35.8;31198400.0;35.7;78539840.0;
35.8;62172960.0;35.9;30481760.0;35.8;93371360.0;
35.9;57337760.0;36.0;50613120.0;35.9;87819520.0;
36.0;28766400.0;36.1;40876640.0;36.0;79379520.0;
36.1;49708000.0;36.2;77975680.0;36.1;90584640.0;
36.2;16315840.0;36.3;30318080.0;36.2;94291520.0;
36.3;51003840.0;36.4;16156800.0;36.3;81321920.0;
36.4;75044320.0;36.5;48948160.0;36.4;91201120.0;
36.5;40370080.0;36.6;46240640.0;36.5;89318240.0;
36.6;41419840.0;36.7;52791840.0;36.6;87660480.0;
36.7;44423840.0;36.8;77556160.0;36.7;97215680.0;
36.8;17597280.0;36.9;34462880.0;36.8;95153440.0;
36.9;45509600.0;37.0;27282720.0;36.9;79972480.0;
37.0;59806400.0;37.1;31205600.0;37.0;87089120.0;
37.1;54731680.0;37.2;39221440.0;37.1;85937280.0;
37.2;36366720.0;37.3;39008800.0;37.2;75588160.0;
37.3;44365600.0;37.4;79416160.0;37.3;83374400.0;
37.4;15135840.0;37.5;35773120.0;37.4;94552000.0;
37.5;41035680.0;37.6;28375680.0;37.5;76808800.0;
37.6;56331840.0;37.7;37032960.0;37.6;84707520.0;
37.7;51380160.0;37.8;37785600.0;37.7;88413120.0;
37.8;49287840.0;37.9;55571360.0;37.8;87073440.0;
37.9;36222080.0;38.0;69158720.0;37.9;91793440.0;
38.0;28056960.0;38.1;40283040.0;38.0;97215680.0;
38.1;41607680.0;38.2;24447520.0;38.1;81890720.0;
38.2;57185920.0;38.3;37540160.0;38.2;81633440.0;
38.3;49607200.0;38.4;39667840.0;38.3;87147360.0;
38.4;47340800.0;38.5;42056000.0;38.4;87008640.0;
38.5;45060000.0;38.6;81928000.0;38.5;87116000.0;
38.6;15266080.0;38.7;36048000.0;38.6;97194080.0;
38.7;45596000.0;38.8;20594080.0;38.7;81644000.0;
38.8;69564480.0;38.9;43113600.0;38.8;90158560.0;
38.9;46725600.0;39.0;42527200.0;38.9;89839200.0;
39.0;43591360.0;39.1;38837920.0;39.0;86118560.0;
39.1;41448640.0;39.2;80321280.0;39.1;80286560.0;
39.2;16417280.0;39.3;42845280.0;39.2;96738560.0;
39.3;46906240.0;39.4;22084960.0;39.3;89751520.0;
39.4;65691360.0;39.5;43576960.0;39.4;87776320.0;
39.5;49071200.0;39.6;39790880.0;39.5;92648160.0;
39.6;45741280.0;39.7;43561920.0;39.6;85532160.0;
39.7;47535840.0;39.8;73987360.0;39.7;91097760.0;
39.8;23120320.0;39.9;40457120.0;39.8;97107680.0;
39.9;48506400.0;40.0;24763680.0;39.9;88963520.0;
40.0;55202880.0;40.1;44771360.0;40.0;79966560.0;
40.1;42635840.0;40.2;49251840.0;40.1;87407200.0;
40.2;41288960.0;40.3;48585600.0;40.2;90540800.0;
40.3;48940320.0;40.4;69860960.0;40.3;97525920.0;
40.4;26240160.0;40.5;29982400.0;40.4;96101120.0;
40.5;48021440.0;40.6;29128320.0;40.5;78003840.0;
40.6;56563520.0;40.7;46855840.0;40.6;85691840.0;
40.7;45183680.0;40.8;40557920.0;40.7;92039520.0;
40.8;36851680.0;40.9;70215680.0;40.8;77409600.0;
40.9;21122240.0;41.0;44503680.0;40.9;91337920.0;
41.0;50345440.0;41.1;31425440.0;41.0;94849120.0;
41.1;48057440.0;41.2;9113440.0;41.1;79482880.0;
41.2;0.0;41.3;8273760.0;41.2;9113440.0;
41.3;7325440.0;41.4;33544000.0;41.3;15599200.0;
41.4;54282720.0;41.5;48484800.0;41.4;87826720.0;
41.5;48730880.0;41.6;80328480.0;41.5;97215680.0;
41.6;13536320.0;41.7;30858080.0;41.6;93864800.0;
41.7;47804160.0;41.8;36736480.0;41.7;78662240.0;
41.8;49737440.0;41.9;30488960.0;41.8;86473920.0;
41.9;61839840.0;42.0;38892960.0;41.9;92328800.0;
42.0;40956480.0;42.1;69014080.0;42.0;79849440.0;
42.1;23373600.0;42.2;57041280.0;42.1;92387680.0;
42.2;37923680.0;42.3;27499360.0;42.2;94964960.0;
42.3;60819520.0;42.4;39344480.0;42.3;88318880.0;
42.4;39190080.0;42.5;16149600.0;42.4;78534560.0;
42.5;71700000.0;42.6;57489600.0;42.5;87849600.0;
42.6;31813600.0;42.7;85113280.0;42.6;89303200.0;
42.7;12110240.0;42.8;43251040.0;42.7;97223520.0;
42.8;51524800.0;42.9;26247360.0;42.8;94775840.0;
42.9;53522880.0;43.0;43497120.0;42.9;79770240.0;
43.0;36671040.0;43.1;22512320.0;43.0;80168160.0;
43.1;65807200.0;43.2;44206560.0;43.1;88319520.0;
43.2;44944800.0;43.3;75123520.0;43.2;89151360.0;
43.3;22034560.0;43.4;54217920.0;43.3;97158080.0;
43.4;39979360.0;43.5;36326080.0;43.4;94197280.0;
43.5;49896480.0;43.6;30105440.0;43.5;86222560.0;
43.6;50424640.0;43.7;26978400.0;43.6;80530080.0;
43.7;56483680.0;43.8;38133120.0;43.7;83462080.0;
43.8;50352000.0;43.9;97014080.0;43.8;88485120.0;
43.9;0.0;44.0;35636320.0;43.9;97014080.0;
44.0;56802400.0;44.1;33196480.0;44.0;92438720.0;
44.1;44184960.0;44.2;20868960.0;44.1;77381440.0;
44.2;65988480.0;44.3;44677120.0;44.2;86857440.0;
44.3;49454720.0;44.4;50178560.0;44.3;94131840.0;
44.4;42418560.0;44.5;50873600.0;44.4;92597120.0;
44.5;46675200.0;44.6;77034560.0;44.5;97548800.0;
44.6;13825600.0;44.7;33500160.0;44.6;90860160.0;
44.7;49736800.0;44.8;16120160.0;44.7;83236960.0;
44.8;67841280.0;44.9;39428960.0;44.8;83961440.0;
44.9;44923200.0;45.0;46704000.0;44.9;84352160.0;
45.0;39580800.0;45.1;80863840.0;45.0;86284800.0;
45.1;16315840.0;45.2;44206560.0;45.1;97179680.0;
45.2;42027840.0;45.3;24024800.0;45.2;86234400.0;
45.3;61072800.0;45.4;29938560.0;45.3;85097600.0;
45.4;58640160.0;45.5;42569760.0;45.4;88578720.0;
45.5;46876800.0;45.6;48389280.0;45.5;89446560.0;
45.6;49337600.0;45.7;69433600.0;45.6;97726880.0;
45.7;27898080.0;45.8;53240800.0;45.7;97331680.0;
45.8;37112000.0;45.9;28592320.0;45.8;90352800.0;
45.9;50113120.0;46.0;26869760.0;45.9;78705440.0;
46.0;54036640.0;46.1;38313760.0;46.0;80906400.0;
46.1;44336800.0;46.2;17155520.0;46.1;82650560.0;
46.2;19681760.0;46.3;29874400.0;46.2;36837280.0;
46.3;0.0;46.4;52458720.0;46.3;29874400.0;
46.4;34086560.0;46.5;28339040.0;46.4;86545280.0;
46.5;48267520.0;46.6;27275520.0;46.5;76606560.0;
46.6;54985600.0;46.7;42497760.0;46.6;82261120.0;
46.7;48180480.0;46.8;68912640.0;46.7;90678240.0;
46.8;25407680.0;46.9;39689440.0;46.8;94320320.0;
46.9;55477120.0;47.0;54174720.0;46.9;95166560.0;
47.0;36287520.0;47.1;34448480.0;47.0;90462240.0;
47.1;43844640.0;47.2;25960000.0;47.1;78293120.0;
47.2;55998720.0;47.3;39016640.0;47.2;81958720.0;
47.3;44423840.0;47.4;57185920.0;47.3;83440480.0;
47.4;32335200.0;47.5;44177120.0;47.4;89521120.0;
47.5;48440960.0;47.6;52060800.0;47.5;92618080.0;
47.6;37879840.0;47.7;41478080.0;47.6;89940640.0;
47.7;41391040.0;47.8;27420160.0;47.7;82869120.0;
47.8;53899200.0;47.9;36337920.0;47.8;81319360.0;
47.9;45075040.0;48.0;59994240.0;47.9;81412960.0;
48.0;30192480.0;48.1;42577600.0;48.0;90186720.0;
48.1;52009760.0;48.2;45743840.0;48.1;94587360.0;
48.2;37851040.0;48.3;36106880.0;48.2;83594880.0;
48.3;48933760.0;48.4;12377920.0;48.3;85040640.0;
48.4;73936320.0;48.5;71026560.0;48.4;86314240.0;
48.5;19168000.0;48.6;43453920.0;48.5;90194560.0;
48.6;52509760.0;48.7;52828480.0;48.6;95963680.0;
48.7;37641600.0;48.8;41774560.0;48.7;90470080.0;
48.8;41774560.0;48.9;35085920.0;48.8;83549120.0;
48.9;50533280.0;49.0;23598080.0;48.9;85619200.0;
49.0;55456160.0;49.1;64678240.0;49.0;79054240.0;
49.1;20825760.0;49.2;40051360.0;49.1;85504000.0;
49.2;52501920.0;49.3;56672160.0;49.2;92553280.0;
49.3;34441920.0;49.4;38965600.0;49.3;91114080.0;
49.4;49606560.0;49.5;35911200.0;49.4;88572160.0;
49.5;42136480.0;49.6;26124320.0;49.5;78047680.0;
49.6;56911040.0;49.7;58670240.0;49.6;83035360.0;
49.7;29244160.0;49.8;65937440.0;49.7;87914400.0;
49.8;28737600.0;49.9;35942560.0;49.8;94675040.0;
49.9;57591040.0;50.0;41658720.0;49.9;93533600.0;
50.0;47131360.0;50.1;32668320.0;50.0;88790080.0;
50.1;52755840.0;50.2;35085920.0;50.1;85424160.0;
50.2;42730080.0;50.3;36540800.0;50.2;77816000.0;
50.3;51865120.0;50.4;82963360.0;50.3;88405920.0;
50.4;13406080.0;50.5;35324800.0;50.4;96369440.0;
50.5;58025600.0;50.6;32081920.0;50.5;93350400.0;
50.6;58619200.0;50.7;39241120.0;50.6;90701120.0;
50.7;41854400.0;50.8;35816960.0;50.7;81095520.0;
50.8;44279200.0;50.9;46197440.0;50.8;80096160.0;
50.9;41810560.0;51.0;69810560.0;50.9;88008000.0;
51.0;26320000.0;51.1;43941440.0;51.0;96130560.0;
51.1;47848000.0;51.2;21875520.0;51.1;91789440.0;
51.2;57374400.0;51.3;1911040.0;51.2;79249920.0;
51.3;2989600.0;51.4;29316800.0;51.3;4900640.0;
51.4;49650400.0;51.5;47818560.0;51.4;78967200.0;
51.5;38386400.0;51.6;70320320.0;51.5;86204960.0;
51.6;25994080.0;51.7;43808000.0;51.6;96314400.0;
51.7;41803360.0;51.8;29866560.0;51.7;85611360.0;
51.8;55767040.0;51.9;40956480.0;51.8;85633600.0;
51.9;49201440.0;52.0;29142720.0;51.9;90157920.0;
52.0;47948800.0;52.1;45545600.0;52.0;77091520.0;
52.1;36555200.0;52.2;61753440.0;52.1;82100800.0;
52.2;35447840.0;52.3;54731680.0;52.2;97201280.0;
52.3;31777600.0;52.4;29627680.0;52.3;86509280.0;
52.4;61840480.0;52.5;39989120.0;52.4;91468160.0;
52.5;45488000.0;52.6;30836480.0;52.5;85477120.0;
52.6;49100000.0;52.7;46190240.0;52.6;79936480.0;
52.7;41173760.0;52.8;66987200.0;52.7;87364000.0;
52.8;30192480.0;52.9;51944960.0;52.8;97179680.0;
52.9;41926400.0;53.0;30518400.0;52.9;93871360.0;
53.0;53696960.0;53.1;40167200.0;53.0;84215360.0;
53.1;43967680.0;53.2;26486240.0;53.1;84134880.0;
53.2;50888000.0;53.3;47529280.0;53.2;77374240.0;
53.3;42874720.0;53.4;72727520.0;53.3;90404000.0;
53.4;24430560.0;53.5;45712480.0;53.4;97158080.0;
53.5;43359680.0;53.6;25429280.0;53.5;89072160.0;
53.6;56208160.0;53.7;40652160.0;53.6;81637440.0;
53.7;40644960.0;53.8;30474560.0;53.7;81297120.0;
53.8;51886720.0;53.9;43847200.0;53.8;82361280.0;
53.9;38089920.0;54.0;66567040.0;53.9;81937120.0;
54.0;30706240.0;54.1;52372320.0;54.0;97273280.0;
54.1;39009440.0;54.2;26015680.0;54.1;91381760.0;
54.2;54428000.0;54.3;41086720.0;54.2;80443680.0;
54.3;44431040.0;54.4;30127040.0;54.3;85517760.0;
54.4;47999840.0;54.5;43033760.0;54.4;78126880.0;
54.5;39168480.0;54.6;64830080.0;54.5;82202240.0;
54.6;31336480.0;54.7;51445600.0;54.6;96166560.0;
54.7;38415840.0;54.8;29275520.0;54.7;89861440.0;
54.8;53653120.0;54.9;41173760.0;54.8;82928640.0;
54.9;45944160.0;55.0;30119840.0;54.9;87117920.0;
55.0;48506400.0;55.1;45321120.0;55.0;78626240.0;
55.1;43627360.0;55.2;61717440.0;55.1;88948480.0;
55.2;33146080.0;55.3;54695680.0;55.2;94863520.0;
55.3;36381760.0;55.4;28447680.0;55.3;91077440.0;
55.4;54007840.0;55.5;43745760.0;55.4;82455520.0;
55.5;42158080.0;55.6;27543200.0;55.5;85903840.0;
55.6;49563360.0;55.7;36337920.0;55.6;77106560.0;
55.7;42816480.0;55.8;60023680.0;55.7;79154400.0;
55.8;30865920.0;55.9;61949120.0;55.8;90889600.0;
55.9;30988960.0;56.0;8186720.0;55.9;92938080.0;
56.0;28737600.0;56.1;42146240.0;56.0;36924320.0;
56.1;45097280.0;56.2;29475840.0;56.1;87243520.0;
56.2;47080320.0;56.3;33826080.0;56.2;76556160.0;
56.3;49620960.0;56.4;75188960.0;56.3;83447040.0;
56.4;20818560.0;56.5;53001920.0;56.4;96007520.0;
56.5;40688800.0;56.6;27955520.0;56.5;93690720.0;
56.6;55187840.0;56.7;41781760.0;56.6;83143360.0;
56.7;43960480.0;56.8;30221280.0;56.7;85742240.0;
56.8;49780640.0;56.9;28027520.0;56.8;80001920.0;
56.9;48375520.0;57.0;63852960.0;56.9;76403040.0;
57.0;27782080.0;57.1;66212960.0;57.0;91635040.0;
57.1;28926080.0;57.2;30380320.0;57.1;95139040.0;
57.2;54384160.0;57.3;40661920.0;57.2;84764480.0;
57.3;45950720.0;57.4;10329440.0;57.3;86612640.0;
57.4;78772160.0;57.5;62600320.0;57.4;89101600.0;
57.5;30720640.0;57.6;76542400.0;57.5;93320960.0;
57.6;20253760.0;57.7;48217120.0;57.6;96796160.0;
57.7;41492480.0;57.8;30699040.0;57.7;89709600.0;
57.8;56150560.0;57.9;34485120.0;57.8;86849600.0;
57.9;51467200.0;58.0;19565920.0;57.9;85952320.0;
58.0;69716320.0;58.1;56331840.0;58.0;89282240.0;
58.1;30134880.0;58.2;84150560.0;58.1;86466720.0;
58.2;12928320.0;58.3;44112320.0;58.2;97078880.0;
58.3;43743200.0;58.4;27477760.0;58.3;87855520.0;
58.4;54015040.0;58.5;28267040.0;58.4;81492800.0;
58.5;56613920.0;58.6;26153120.0;58.5;84880960.0;
58.6;58858080.0;58.7;47942240.0;58.6;85011200.0;
58.7;30178080.0;58.8;79727680.0;58.7;78120320.0;
58.8;14745120.0;58.9;49151040.0;58.8;94472800.0;
58.9;44033120.0;59.0;30136800.0;58.9;93184160.0;
59.0;59661120.0;59.1;20058080.0;59.0;89797920.0;
59.1;67891680.0;59.2;46160800.0;59.1;87949760.0;
59.2;41716320.0;59.3;39197920.0;59.2;87877120.0;
59.3;44756960.0;59.4;95117440.0;59.3;83954880.0;
59.4;1918240.0;59.5;37047360.0;59.4;97035680.0;
59.5;48752480.0;59.6;24635360.0;59.5;85799840.0;
59.6;57149280.0;59.7;18255680.0;59.6;81784640.0;
59.7;65329440.0;59.8;44054720.0;59.7;83585120.0;
59.8;43417920.0;59.9;45618240.0;59.8;87472640.0;
59.9;43056000.0;60.0;97050080.0;59.9;88674240.0;
60.0;0.0;60.1;32364000.0;60.0;97050080.0;
60.1;49208640.0;;;60.1;81572640.0;


==> csv/cubiccubicthroughput1sec.csv <==
0.0;0.0;0.0;1.0
0.3;36208740.0;0.3;26691340.0
0.6;54977760.0;0.6;30986133.333333332
0.9;55173226.666666664;0.9;30262080.0
1.2;56575306.666666664;1.2;32250560.0
1.5;58932693.333333336;1.5;30571200.0
1.8;54673866.666666664;1.8;30713440.0
2.1;57103466.666666664;2.1;33256693.333333332
2.4;56920426.666666664;2.4;31434880.0
2.7;53585493.333333336;2.7;30254880.0
3.0;52118400.0;3.0;28812000.0
3.3;52806240.0;3.3;31746186.666666668
3.6;54888533.333333336;3.6;30585600.0
3.9;58206453.333333336;3.9;33338720.0
4.2;50953013.333333336;4.2;27781653.333333332
4.5;54441973.333333336;4.5;30481760.0
4.8;53752160.0;4.8;32139520.0
5.1;56471466.666666664;5.1;30824480.0
5.4;51729866.666666664;5.4;30245280.0
5.7;53860586.666666664;5.7;30194666.666666668
6.0;47579680.0;6.0;14940373.333333334
6.3;14339786.666666666;6.3;18294293.333333332
6.6;51148266.666666664;6.6;28102346.666666668
6.9;52859253.333333336;6.9;29123306.666666668
7.2;52591146.666666664;7.2;31248800.0
7.5;49869440.0;7.5;28288426.666666668
7.8;54464000.0;7.8;31318826.666666668
8.1;52009760.0;8.1;28425866.666666668
8.4;55349066.666666664;8.4;31149760.0
8.7;48617013.333333336;8.7;29166506.666666668
9.0;57419573.333333336;9.0;30734826.666666668
9.3;54560426.666666664;9.3;31468480.0
9.7;50668920.0;9.7;29001520.0
10.0;55315466.666666664;10.0;32790720.0
10.3;52854666.666666664;10.3;31439680.0
10.6;50009493.333333336;10.6;32629280.0
10.9;53385440.0;10.9;29381600.0
11.2;18316320.0;11.2;11543253.333333334
11.5;55006986.666666664;11.5;36552800.0
11.8;47256586.666666664;11.8;34159200.0
12.1;48928960.0;12.1;36186080.0
12.4;46848853.333333336;12.4;37375680.0
12.7;47411040.0;12.7;36796480.0
13.0;47208586.666666664;13.0;37102986.666666664
13.3;48395573.333333336;13.3;40693386.666666664
13.6;47485866.666666664;13.6;39979146.666666664
13.9;43212426.666666664;13.9;38603680.0
14.2;47382026.666666664;14.2;38012480.0
14.5;42930133.333333336;14.5;42064053.333333336
14.8;45796906.666666664;14.8;44479253.333333336
15.1;43108800.0;15.1;39305920.0
15.4;47413440.0;15.4;47760746.666666664
15.7;44918400.0;15.7;41902186.666666664
16.0;42635626.666666664;16.0;45864106.666666664
16.3;45724480.0;16.3;44614506.666666664
16.6;43311466.666666664;16.6;44737546.666666664
16.9;43311466.666666664;16.9;41780213.333333336
17.2;43909653.333333336;17.2;45111466.666666664
17.5;36191093.333333336;17.5;45767893.333333336
17.8;48214720.0;17.8;46330080.0
18.1;43434506.666666664;18.1;41224160.0
18.4;44474666.666666664;18.4;47249173.333333336
18.7;52212213.333333336;18.7;39281280.0
19.0;47828373.333333336;19.0;48103680.0
19.3;41677920.0;19.3;44682773.333333336
19.6;39790666.666666664;19.6;43494293.333333336
19.9;48904106.666666664;19.9;44380213.333333336
20.2;39943146.666666664;20.2;46269653.333333336
20.5;50873600.0;20.5;42016693.333333336
20.8;42001226.666666664;20.8;47994826.666666664
21.1;36118666.666666664;21.1;11145120.0
21.4;23195146.666666668;21.4;38036906.666666664
21.7;42544213.333333336;21.7;43978133.333333336
22.0;44990613.333333336;22.0;43979680.0
22.3;42263893.333333336;22.3;44030293.333333336
22.6;43767200.0;22.6;44401813.333333336
22.9;45545813.333333336;22.9;45372160.0
23.2;39576000.0;23.2;44845760.0
23.5;48301333.333333336;23.5;43084586.666666664
23.8;41489440.0;23.8;45034026.666666664
24.1;51689066.666666664;24.1;41931413.333333336
24.4;39993546.666666664;24.4;44739733.333333336
24.7;48870720.0;24.7;49281920.0
25.0;41555093.333333336;25.0;37378293.333333336
25.3;38012906.666666664;25.3;47949226.666666664
25.6;50431840.0;25.6;39100853.333333336
25.9;29596480.0;25.9;52154826.666666664
26.2;62173386.666666664;26.2;38821173.333333336
26.5;30942933.333333332;26.5;49418720.0
26.8;57629866.666666664;26.8;37783626.666666664
27.1;33855306.666666664;27.1;55462720.0
27.4;55817653.333333336;27.4;39091466.666666664
27.7;30817493.333333332;27.7;49754026.666666664
28.0;55817866.666666664;28.0;33961546.666666664
28.3;31927253.333333332;28.3;56288213.333333336
28.6;55385920.0;28.6;29092320.0
28.9;31623146.666666668;28.9;57043466.666666664
29.2;56693760.0;29.2;37605173.333333336
29.5;31242240.0;29.5;52282880.0
29.8;59671146.666666664;29.8;26983413.333333332
30.1;28781013.333333332;30.1;60327360.0
30.4;56693546.666666664;30.4;23243360.0
30.7;31210613.333333332;30.7;63830933.333333336
31.0;55912106.666666664;31.0;14964800.0
31.3;7451093.333333333;31.3;23750346.666666668
31.6;48844533.333333336;31.6;28752000.0
31.9;40044586.666666664;31.9;58049813.333333336
32.2;49691413.333333336;32.2;31145600.0
32.5;37570933.333333336;32.5;55759626.666666664
32.8;50173760.0;32.8;32388000.0
33.1;33864906.666666664;33.1;51240320.0
33.4;49840853.333333336;33.4;35882186.666666664
33.7;40652586.666666664;33.7;56042346.666666664
34.0;47872000.0;34.0;30884906.666666668
34.3;41006880.0;34.3;59091946.666666664
34.6;48533226.666666664;34.6;30438560.0
34.9;30344320.0;34.9;56903626.666666664
35.2;51691680.0;35.2;29043893.333333332
35.5;39725653.333333336;35.5;56490666.666666664
35.8;44923200.0;35.8;30899306.666666668
36.1;45270720.0;36.1;56488480.0
36.4;47454666.666666664;36.4;31807680.0
36.7;42071253.333333336;36.7;58862880.0
37.0;40971093.333333336;37.0;30983733.333333332
37.2;45549200.0;37.2;39115120.0
37.5;33512373.333333332;37.5;47854986.666666664
37.8;52333280.0;37.8;43463306.666666664
38.1;35295573.333333336;38.1;44629760.0
38.4;51377973.333333336;38.4;39754666.666666664
38.7;35307360.0;38.7;46190026.666666664
39.0;53293813.333333336;39.0;41492906.666666664
39.3;34924053.333333336;39.3;48417173.333333336
39.6;53501280.0;39.6;42309920.0
39.9;39720853.333333336;39.9;46402720.0
40.2;46375893.333333336;40.2;47536266.666666664
40.5;41067306.666666664;40.5;42990560.0
40.8;46199626.666666664;40.8;52543146.666666664
41.1;39841706.666666664;41.1;28347520.0
41.4;20536053.333333332;41.4;30100853.333333332
41.7;36690453.333333336;41.7;49307680.0
42.0;50844586.666666664;42.0;46132000.0
42.3;40705600.0;42.3;41295040.0
42.6;47567893.333333336;42.6;52917493.333333336
42.9;39052640.0;42.9;37665173.333333336
43.2;49141013.333333336;43.2;47280800.0
43.5;37303466.666666664;43.5;40216480.0
43.8;52420106.666666664;43.8;54041866.666666664
44.1;33662453.333333336;44.1;29900586.666666668
44.4;52620586.666666664;44.4;48576426.666666664
44.7;36745866.666666664;44.7;42218293.333333336
45.0;50781760.0;45.0;55665600.0
45.3;39805493.333333336;45.3;32723306.666666668
45.6;51618186.666666664;45.6;53464213.333333336
45.9;38374400.0;45.9;36234293.333333336
46.2;39351733.333333336;46.2;28447893.333333332
46.5;27451360.0;46.5;36024426.666666664
46.8;42857920.0;46.8;50366613.333333336
47.1;45203093.333333336;47.1;38194400.0
47.4;44252586.666666664;47.4;46793226.666666664
47.7;42570613.333333336;47.7;40319680.0
48.0;43055573.333333336;48.0;46303253.333333336
48.3;46264853.333333336;48.3;31409546.666666668
48.6;48538026.666666664;48.6;55769653.333333336
48.9;43316480.0;48.9;33486186.666666668
49.2;42927946.666666664;49.2;53800586.666666664
49.5;42061653.333333336;49.5;33667040.0
49.8;38297600.0;49.8;53516746.666666664
50.1;52492746.666666664;50.1;36470986.666666664
50.4;36000426.666666664;50.4;51609653.333333336
50.7;52833066.666666664;50.7;35713333.333333336
51.0;37469920.0;51.0;53316480.0
51.3;36070666.666666664;51.3;17701120.0
51.6;38010293.333333336;51.6;53982293.333333336
51.9;48923946.666666664;51.9;33321920.0
52.2;39983946.666666664;52.2;54010240.0
52.5;46368693.333333336;52.5;33484426.666666668
52.8;40155413.333333336;52.8;55040800.0
53.1;46530346.666666664;53.1;32390613.333333332
53.4;39397760.0;53.4;55323093.333333336
53.7;46737600.0;53.7;32185333.333333332
54.0;40227626.666666664;54.0;54262186.666666664
54.3;45956160.0;54.3;32409813.333333332
54.6;39501600.0;54.6;53103146.666666664
54.9;46004373.333333336;54.9;33523040.0
55.2;41759946.666666664;55.2;53911413.333333336
55.5;44182560.0;55.5;33245546.666666668
55.8;41081920.0;55.8;52770240.0
56.1;34941280.0;56.1;26602933.333333332
56.4;39173280.0;56.4;54005653.333333336
56.7;46612373.333333336;56.7;33319520.0
57.0;41979413.333333336;57.0;52697813.333333336
57.3;43086986.666666664;57.3;27123893.333333332
57.6;43248853.333333336;57.6;62453280.0
57.9;49703413.333333336;57.9;28250026.666666668
58.2;37593173.333333336;58.2;61531573.333333336
58.5;51457386.666666664;58.5;27299306.666666668
58.8;34593760.0;58.8;58940320.0
59.1;57195306.666666664;59.1;32118560.0
59.4;29463840.0;59.4;57120906.666666664
59.7;57077066.666666664;59.7;28981920.0
60.0;28824640.0;60.0;58344106.666666664


==> csv/cubiccuibicrtt.csv <==
0;0;1;1;
0.1;9.06297797529;0.1;9.72467365831;
0.2;10.5782111681;0.2;12.8607850208;
0.3;14.6263311726;0.3;16.5167756197;
0.4;20.5793455784;0.4;20.4032162825;
0.5;26.0941787038;0.5;25.4938298083;
0.6;27.7227812869;0.6;26.8985033035;
0.7;33.6340581704;0.7;34.1010363393;
0.8;39.5123514723;0.8;42.8758824913;
0.9;43.0282446054;0.9;43.9591775922;
1.0;46.2313053154;1.0;46.7688500881;
1.1;51.4795150942;1.1;48.3135863354;
1.2;57.3629568551;1.2;55.7181676229;
1.3;59.6017853141;1.3;61.4515528621;
1.4;59.5750058233;1.4;59.9588767902;
1.5;73.5473448555;1.5;74.2929997991;
1.6;72.1230477169;1.6;73.6919772827;
1.7;87.6025637346;1.7;85.3847195602;
1.8;86.6632839241;1.8;87.1164429188;
1.9;93.0781697775;1.9;91.677309299;
2.0;94.19378674;2.0;94.9163917734;
2.1;96.3289468273;2.1;97.8200988072;
2.2;99.781703949;2.2;98.0229359265;
2.3;109.323237905;2.3;107.401867424;
2.4;114.62217734;2.4;113.633252293;
2.5;124.325560374;2.5;122.170630163;
2.6;127.815059253;2.6;125.939921225;
2.7;132.471405071;2.7;131.849622726;
2.8;145.694155333;2.8;145.129400441;
2.9;152.154302023;2.9;150.271532752;
3.0;153.739378494;3.0;155.124052916;
3.1;162.15990628;3.1;161.538648374;
3.2;157.783410379;3.2;158.614314836;
3.3;158.129699462;3.3;157.507008553;
3.4;163.556695609;3.4;164.626530823;
3.5;164.78514728;3.5;165.160237394;
3.6;175.848310762;3.6;176.104903742;
3.7;179.527340045;3.7;179.394133949;
3.8;178.33219363;3.8;176.250585651;
3.9;182.529223683;3.9;181.052099575;
4.0;189.092532502;4.0;186.739512093;
4.1;197.47192642;4.1;197.104207019;
4.2;211.174709571;4.2;212.744394235;
4.3;222.757608221;4.3;221.302486481;
4.4;221.641282294;4.4;219.677911194;
4.5;222.367299867;4.5;221.831554538;
4.6;186.748472582;4.6;192.730535895;
4.7;220.321056794;4.7;221.497883957;
4.8;232.4103512;4.8;231.237668642;
4.9;247.058324737;4.9;247.849053047;
5.0;251.028125265;5.0;248.880526849;
5.1;237.774487237;5.1;242.697424243;
5.2;252.926629491;5.2;252.759653169;
5.3;263.910367404;5.3;263.678506017;
5.4;273.822406169;5.4;272.554126316;
5.5;275.416995702;5.5;275.941401166;
5.6;274.507074222;5.6;273.795639767;
5.7;275.772264406;5.7;275.855247034;
5.8;278.596702726;5.8;276.900189263;
5.9;289.780086149;5.9;291.559517093;
6.0;299.925385082;6.0;298.922221725;
6.1;314.715794361;6.1;312.828787736;
6.2;319.663904708;6.2;320.618823088;
6.3;325.366913251;6.3;324.138670583;
6.4;332.119997294;6.4;331.765711308;
6.5;336.124337389;6.5;335.935446875;
6.6;332.990241561;6.6;331.520851002;
6.7;334.882832364;6.7;334.31760542;
6.8;334.065344634;6.8;333.678751679;
6.9;340.669723279;6.9;342.379609544;
7.0;346.777264984;7.0;344.144410426;
7.1;351.015004664;7.1;349.852304359;
7.2;356.859784968;7.2;354.906419016;
7.3;362.553654295;7.3;363.113229493;
7.4;367.026414893;7.4;367.902969449;
7.5;374.067774443;7.5;372.656263122;
7.6;376.462714641;7.6;376.843930677;
7.7;382.130431706;7.7;382.388589702;
7.8;391.203275884;7.8;389.446059674;
7.9;394.384400411;7.9;393.813439242;
8.0;397.005395267;8.0;394.784235436;
8.1;399.510278041;8.1;397.865839084;
8.2;396.149834267;8.2;395.315556459;
8.3;397.537354289;8.3;398.441651864;
8.4;395.727125804;8.4;399.171072861;
8.5;413.547116125;8.5;412.336451534;
8.6;423.951828551;8.6;421.786286745;
8.7;435.098612562;8.7;435.490774257;
8.8;438.850998197;8.8;435.105752034;
8.9;434.551242459;8.9;433.080741337;
9.0;431.290104818;9.0;429.805548103;
9.1;427.178614238;9.1;426.375877002;
9.2;433.077404115;9.2;430.39567758;
9.3;438.930341379;9.3;439.010420784;
9.4;452.487035074;9.4;452.918441168;
9.5;459.238258568;9.5;458.042006879;
9.6;463.281237093;9.6;463.712498065;
9.7;470.002655459;9.7;468.625017802;
9.8;475.758924296;9.8;472.374287774;
9.9;484.638274263;9.9;484.497081666;
10.0;484.763949912;10.0;483.023824151;
10.1;482.454782559;10.1;481.19643619;
10.2;484.986457017;10.2;486.822048432;
10.3;471.846288804;10.3;471.905778616;
10.4;477.771428846;10.4;480.132394928;
10.5;474.196259677;10.5;473.800026755;
10.6;475.108858786;10.6;475.700620136;
10.7;482.648389229;10.7;481.787284683;
10.8;484.464908813;10.8;482.575045223;
10.9;482.388655345;10.9;481.111687833;
11.0;494.439401902;11.0;490.974684338;
11.1;497.224285126;11.1;496.421576291;
11.2;498.429173273;11.2;498.366249574;
11.3;501.691022574;11.3;500.551293481;
11.4;503.931128651;11.4;502.858137408;
11.5;486.749271898;11.5;482.455064203;
11.6;500.48494339;11.6;499.207511733;
11.7;507.445663214;11.7;507.589727056;
11.8;497.600247041;11.8;497.8771;
11.9;503.968903753;11.9;503.628534429;
12.0;511.523859224;12.0;496.286976228;
12.1;511.353830191;12.1;511.288365308;
12.2;510.892277365;12.2;509.024666202;
12.3;515.312699075;12.3;504.875756206;
12.4;520.038899921;12.4;516.075377879;
12.5;533.193794015;12.5;533.408953235;
12.6;527.818591135;12.6;514.279940936;
12.7;529.245555401;12.7;529.622994936;
12.8;525.713845919;12.8;517.398270258;
12.9;519.719394637;12.9;509.913898974;
13.0;506.362121552;13.0;504.13031066;
13.1;517.936661947;13.1;519.776531694;
13.2;511.641984263;13.2;508.141705195;
13.3;523.052456975;13.3;519.541915582;
13.4;519.079806391;13.4;512.522030246;
13.5;525.575708259;13.5;515.598221829;
13.6;528.160701538;13.6;529.938057434;
13.7;532.680508567;13.7;525.703568559;
13.8;539.551550882;13.8;541.06599031;
13.9;544.736231928;13.9;544.733927198;
14.0;553.265935037;14.0;545.374545009;
14.1;559.928537112;14.1;560.996473982;
14.2;546.610879065;14.2;535.135868536;
14.3;559.352238973;14.3;552.827713518;
14.4;536.025807566;14.4;535.298886278;
14.5;560.54420714;14.5;560.052628103;
14.6;551.890912329;14.6;551.263731119;
14.7;563.814296955;14.7;567.608755773;
14.8;573.157032331;14.8;573.07952073;
14.9;560.953768817;14.9;539.748296565;
15.0;560.650080141;15.0;556.771439795;
15.1;551.500468369;15.1;556.635061076;
15.2;557.54237622;15.2;554.676897866;
15.3;552.468398109;15.3;550.255169471;
15.4;540.502254259;15.4;530.999990702;
15.5;526.006891105;15.5;530.748660104;
15.6;550.615330537;15.6;538.349318054;
15.7;562.148818318;15.7;555.434693594;
15.8;561.331490055;15.8;561.465665237;
15.9;569.90369542;15.9;568.766554741;
16.0;559.722604886;16.0;567.043719973;
16.1;581.904495409;16.1;580.497182514;
16.2;517.888489067;16.2;507.991385531;
16.3;559.259712696;16.3;554.034413361;
16.4;570.868105105;16.4;571.109987441;
16.5;528.006581275;16.5;524.013583551;
16.6;567.361029712;16.6;568.044989717;
16.7;566.073003848;16.7;567.491636885;
16.8;559.916775089;16.8;518.172171381;
16.9;571.562325632;16.9;566.760094961;
17.0;575.591929481;17.0;578.15232118;
17.1;562.656376655;17.1;566.436980372;
17.2;579.891700011;17.2;584.323495851;
17.3;565.566043426;17.3;572.68968347;
17.4;573.455225877;17.4;572.372046623;
17.5;479.080225146;17.5;483.844560735;
17.6;571.297843245;17.6;567.520760653;
17.7;570.028490725;17.7;580.701243447;
17.8;493.950358909;17.8;495.262487067;
17.9;576.208461415;17.9;564.54805324;
18.0;574.516548889;18.0;569.01359331;
18.1;464.640362318;18.1;522.629902281;
18.2;573.977167323;18.3;567.447627783;
18.3;572.897400175;18.4;571.150574154;
18.4;591.220389713;18.5;587.149897375;
18.5;587.297179964;18.6;570.616367837;
18.6;581.902005456;18.7;574.787939768;
18.7;537.542841392;18.8;586.495625667;
18.8;590.141916275;18.9;583.272061788;
18.9;582.071083563;19.0;540.371559153;
19.0;542.339864899;19.1;579.687558115;
19.1;580.91639511;19.2;579.739530603;
19.2;572.018312181;19.3;560.577023137;
19.3;546.870083344;19.4;565.370993351;
19.5;565.170829818;19.5;568.928933216;
19.6;560.167290789;19.6;555.719014818;
19.7;571.352808816;19.7;572.985465328;
19.8;567.911105537;19.8;572.47139647;
19.9;575.490301225;19.9;558.88993293;
20.0;503.737020836;20.0;502.129964339;
20.1;565.618596391;20.1;556.823004847;
20.2;567.090257877;20.2;567.27524629;
20.3;571.397499093;20.3;574.771127482;
20.4;507.75948494;20.4;523.120808507;
20.5;556.897859824;20.5;544.698148966;
20.6;572.053665402;20.6;576.970826945;
20.7;493.309472266;20.7;502.615948408;
20.9;568.415131776;20.9;568.147056571;
21.0;560.149062957;21.0;548.834441459;
21.1;554.534355799;21.1;567.545560585;
21.2;572.078324397;21.2;576.488613566;
21.3;548.933543182;21.3;536.616457475;
21.5;580.80225565;21.5;580.967190378;
21.6;561.967164445;21.6;556.645473173;
21.7;569.389448166;21.7;559.984077229;
21.8;568.27206559;21.8;571.722834031;
21.9;542.164769735;21.9;543.708375728;
22.1;578.676665271;22.1;576.036331789;
22.2;595.83522178;22.2;588.026918349;
22.3;507.522774926;22.3;519.424930897;
22.4;579.273348505;22.4;577.695148332;
22.5;589.531826204;22.5;591.957140325;
22.6;595.003447225;22.6;608.307678359;
22.7;590.441819762;22.7;590.7363928;
22.8;530.015225106;22.8;500.933663876;
22.9;500.239125005;22.9;497.633638589;
23.0;576.065358908;23.0;575.483155251;
23.1;575.394391289;23.1;575.608301709;
23.2;483.400228308;23.2;487.88634936;
23.3;575.84521528;23.3;573.968518697;
23.4;580.624653844;23.4;597.771363599;
23.5;559.300824801;23.5;580.193801975;
23.6;579.380954466;23.6;580.006329219;
23.7;582.566334229;23.7;581.868231297;
23.8;515.015058739;23.8;543.886918019;
23.9;582.387272134;23.9;583.84604454;
24.0;584.192476727;24.0;586.379514123;
24.1;557.909526323;24.1;574.669992123;
24.2;587.680564986;24.2;588.196313381;
24.3;589.022715886;24.3;590.070396904;
24.4;580.532257945;24.4;578.400963187;
24.5;575.105688402;24.5;539.636313915;
24.6;572.148742919;24.6;564.759066282;
24.7;556.490927476;24.7;572.402893551;
24.8;492.852187382;24.8;492.282510961;
24.9;571.872263485;24.9;571.716015276;
25.0;550.665948237;25.0;559.702710807;
25.1;575.344950812;25.2;577.3132131;
25.2;580.892144476;25.3;532.770572743;
25.3;577.619659595;25.4;554.909210002;
25.4;522.560199102;25.5;585.488704786;
25.5;585.106288831;25.6;573.404266053;
25.6;566.795904052;25.7;591.2071211;
25.7;578.023667336;25.8;592.498905988;
25.8;589.622549336;25.9;547.03328739;
25.9;570.85186444;26.0;545.356266201;
26.0;550.224496259;26.1;580.73496348;
26.1;581.682162691;26.2;561.596579495;
26.2;540.771259075;26.3;570.243239403;
26.3;577.646027113;26.4;576.25760925;
26.4;577.490008102;26.5;543.416618482;
26.5;487.838240231;26.6;519.715084749;
26.6;518.901659383;26.7;531.697742707;
26.7;514.262453123;26.8;500.980890714;
26.8;565.658279336;26.9;546.260178089;
26.9;548.423685502;27.0;568.437180059;
27.0;568.247496072;27.1;565.88351852;
27.1;549.922886442;27.2;548.427244285;
27.2;555.865173754;27.3;587.859690189;
27.3;560.992804441;27.4;588.621847332;
27.4;572.564672147;27.5;497.00971896;
27.5;517.431165469;27.6;569.300391608;
27.6;568.160772324;27.7;573.677014759;
27.7;562.948539257;27.8;557.522624921;
27.8;565.254619718;27.9;559.082859018;
27.9;540.332285563;28.0;572.543164626;
28.0;571.675129235;28.1;549.50584778;
28.1;525.183149746;28.2;578.900267551;
28.2;576.628210949;28.3;557.852106366;
28.3;547.247697512;28.4;567.022318709;
28.4;566.852030984;28.5;522.62790783;
28.5;571.366591454;28.6;579.246072026;
28.6;576.969369961;28.7;594.118590866;
28.7;581.692141356;28.8;597.415656544;
28.8;595.897510317;28.9;588.396107973;
28.9;576.045575142;29.0;580.092643935;
29.0;589.870750904;29.1;537.189360821;
29.1;558.352005089;29.2;584.381639163;
29.2;585.680868891;29.3;538.876587269;
29.3;532.665749391;29.4;574.536816279;
29.4;569.87529546;29.5;562.259223244;
29.5;538.450498791;29.6;566.053087815;
29.6;570.177091055;29.7;470.630421358;
29.7;549.807182491;29.8;566.947720378;
29.8;566.895208977;29.9;562.820266534;
29.9;497.403723853;30.0;574.1751194;
30.0;573.943517624;30.1;568.208594515;
30.1;537.886746724;30.2;578.299195426;
30.2;580.489626953;30.3;554.201039108;
30.3;579.937496311;30.4;594.870933379;
30.4;593.792543319;30.5;600.612386983;
30.5;598.784448056;30.6;528.56204807;
30.6;535.413275162;30.7;559.948784964;
30.7;513.083542387;30.8;546.026843659;
30.8;542.213161211;30.9;554.285621101;
30.9;576.865884365;31.0;507.26308097;
31.0;514.849247756;31.1;559.415909762;
31.1;568.813029217;31.2;539.391537314;
31.2;527.820418863;31.4;559.987184074;
31.3;553.624542514;31.5;559.313649413;
31.4;567.123317719;31.6;569.570152383;
31.5;568.411649327;31.7;565.773150631;
31.6;574.70749831;31.8;566.878850813;
31.7;567.824558258;31.9;552.663000619;
31.8;515.496669983;32.0;567.213932673;
31.9;553.756045909;32.1;575.18330382;
32.0;557.569349634;32.2;551.980178697;
32.1;577.924661595;32.3;585.401532712;
32.2;557.088327614;32.4;547.652534149;
32.3;584.955780705;32.5;585.891401066;
32.4;549.312092995;32.6;577.394779136;
32.5;583.234773232;32.7;585.808044737;
32.6;567.599743336;32.8;569.110502799;
32.7;586.073822445;32.9;592.14794868;
32.8;566.460327669;33.0;591.107094874;
32.9;591.564454952;33.1;600.932612652;
33.0;594.295405425;33.2;603.010462678;
33.1;595.560871825;33.3;603.281855583;
33.2;597.104769569;33.4;554.815099157;
33.3;601.993989741;33.5;592.177942395;
33.4;578.513410083;33.6;546.445186791;
33.5;588.987891217;33.7;564.082694054;
33.6;530.41618105;33.8;554.834078967;
33.7;567.159516944;33.9;577.658584383;
33.8;548.368318365;34.0;528.348880155;
33.9;575.116146803;34.1;582.470378948;
34.0;579.526058885;34.2;549.330818374;
34.1;581.89299977;34.4;577.042915755;
34.2;484.765893976;34.5;566.064253013;
34.4;565.162361236;34.6;536.867625859;
34.5;569.138132095;34.7;569.910335026;
34.6;549.620399108;34.8;576.558273864;
34.7;568.999487729;34.9;562.504740195;
34.8;589.192781834;35.0;593.927949033;
34.9;553.674507526;35.1;602.954104693;
35.0;587.76768446;35.2;582.238986459;
35.1;596.800640935;35.3;604.918853657;
35.2;588.853473882;35.4;603.585904376;
35.3;600.085880259;35.5;568.316142376;
35.4;601.401404007;35.6;583.940782045;
35.5;574.883313015;35.7;595.48224685;
35.6;579.724907875;35.8;557.321498269;
35.7;594.098504343;35.9;592.559494497;
35.8;582.442094232;36.0;585.885138571;
35.9;594.794331527;36.1;582.788273867;
36.0;583.05145308;36.2;585.956680469;
36.1;574.231513997;36.3;587.03961605;
36.2;582.899727992;36.4;539.483493025;
36.3;586.190889664;36.5;582.525283341;
36.4;554.902717934;36.6;531.123353337;
36.5;580.305216605;36.8;560.328445937;
36.6;529.148925803;36.9;567.427192036;
36.8;558.228176738;37.0;502.583235502;
36.9;566.539807004;37.1;578.686561102;
37.0;565.61981548;37.2;587.45120701;
37.1;578.124642843;37.3;592.984412846;
37.2;588.222319714;37.4;608.981813703;
37.3;579.690383031;37.5;608.269432077;
37.4;604.340321139;37.6;601.775204882;
37.5;609.09549967;37.7;547.011045037;
37.6;611.662665139;37.8;600.025452417;
37.7;548.971096467;37.9;542.040019932;
37.8;598.961402476;38.1;581.263764775;
37.9;540.372442206;38.2;580.277305023;
38.1;578.964542325;38.3;578.526945675;
38.2;580.179075489;38.4;583.280587322;
38.3;573.825034527;38.5;578.232524296;
38.4;582.540007553;38.7;593.997610813;
38.5;557.253446334;38.8;539.956942472;
38.7;592.292636936;38.9;581.499885429;
38.8;527.025780088;39.0;573.819303307;
38.9;582.714159757;39.1;588.099677727;
39.0;571.973978692;39.2;505.276027479;
39.1;584.609991659;39.3;577.843937327;
39.2;501.530092496;39.4;543.319985048;
39.3;581.4410227;39.5;568.214814756;
39.4;551.598196165;39.6;575.810104463;
39.5;573.388768094;39.7;514.360563379;
39.6;574.112513546;39.9;557.975110255;
39.7;518.523198986;40.0;555.279106595;
39.9;556.081606316;40.1;584.148189601;
40.0;552.560517092;40.2;521.225524911;
40.1;581.414087002;40.4;560.946974261;
40.2;521.755169829;40.5;577.37924709;
40.4;563.274564566;40.6;560.798930295;
40.5;577.267748867;40.7;569.040241012;
40.6;567.048547038;40.8;582.81497237;
40.7;570.266657609;40.9;613.997899569;
40.8;584.064277808;41.0;586.198117052;
40.9;602.989554405;41.1;595.040619152;
41.0;585.254244506;41.2;553.215371645;
41.1;596.582172977;41.3;581.3957015;
41.2;542.863111342;41.4;521.25792858;
41.3;581.106554511;41.6;559.379024165;
41.4;519.07849843;41.7;568.462705809;
41.6;557.233251844;41.8;554.145889404;
41.7;568.081257815;41.9;569.99408404;
41.8;569.273946341;42.0;581.65560495;
41.9;571.974534919;42.1;586.414650083;
42.0;580.30618848;42.2;584.797996542;
42.1;572.014534473;42.3;574.764067928;
42.2;584.619538204;42.4;579.298909377;
42.3;575.937969763;42.5;527.428104153;
42.4;589.912020642;42.6;570.085896535;
42.5;524.979197509;42.8;575.562795003;
42.6;566.58966401;42.9;576.954624294;
42.8;573.849242027;43.0;579.701350644;
42.9;578.543632474;43.1;497.496392992;
43.0;580.383598804;43.2;562.678679614;
43.1;555.086429518;43.4;580.859351514;
43.2;558.553013083;43.5;566.350946223;
43.4;578.932813744;43.6;572.519564238;
43.5;570.439392282;43.7;572.986458995;
43.6;572.208345584;43.8;528.549452217;
43.7;572.425832096;44.0;580.332349087;
43.8;533.593688536;44.1;587.250601073;
44.0;583.096439942;44.2;542.360136207;
44.1;589.37744864;44.3;560.262795791;
44.2;537.500560382;44.4;517.97988998;
44.3;572.323637091;44.6;569.450090329;
44.4;515.058717456;44.7;562.363968955;
44.6;566.930357291;44.8;563.591135515;
44.7;565.031313106;44.9;570.666953309;
44.8;560.315335597;45.0;575.224559586;
44.9;576.072805806;46.2;431.838181284;
45.0;577.08582374;46.4;596.805691719;
46.2;456.252992153;46.5;605.092639765;
46.4;596.503206094;46.6;593.903174598;
46.5;604.200072208;46.7;592.742919922;
46.6;595.410344077;46.8;585.612968036;
46.7;592.53893462;46.9;519.535561403;
46.8;584.668719491;47.0;545.319706202;
46.9;519.802071327;47.1;578.800108816;
47.0;543.62623106;47.2;579.787165707;
47.1;578.332144097;47.3;585.193476434;
47.2;576.534487307;47.4;584.277165973;
47.3;585.250748362;47.5;599.774616957;
47.4;561.541208551;47.6;581.763679641;
47.5;594.969724908;47.7;564.911578908;
47.6;577.266936144;47.8;593.19851834;
47.7;570.37766552;47.9;593.201006551;
47.8;594.000118687;48.0;584.10203289;
47.9;591.236258755;48.1;593.157434464;
48.0;595.530392142;48.2;593.729652299;
48.1;584.164290717;48.3;594.008911954;
48.2;590.252062253;48.4;537.465241628;
48.3;586.236947506;48.5;582.297651998;
48.4;544.718537371;48.6;542.93284334;
48.5;582.051936876;48.7;579.041083654;
48.6;536.445719224;48.8;575.092453583;
48.7;577.177913634;48.9;579.119662919;
48.8;569.830374351;49.0;595.376717763;
48.9;574.682328985;49.1;588.728223236;
49.0;576.30476823;49.2;576.013697045;
49.1;566.778855762;49.3;576.500264081;
49.2;567.152222991;49.4;589.99546574;
49.3;585.549126615;49.5;589.901030631;
49.4;583.403875593;49.6;593.123937041;
49.5;594.467528802;49.7;580.463916177;
49.6;592.717067723;49.8;578.620916605;
49.7;568.900911593;49.9;581.552518739;
49.8;553.698846849;50.0;584.053544654;
49.9;585.228007287;50.1;580.555980077;
50.0;583.801925182;50.2;579.261573156;
50.1;572.941184044;50.3;574.484791209;
50.2;580.070746642;50.4;571.355244693;
50.3;570.50075664;50.5;577.116669201;
50.4;574.286038677;50.6;543.46657859;
50.5;574.965087847;50.7;581.133801528;
50.6;547.785009306;50.8;580.149626072;
50.7;580.699614671;50.9;582.968558697;
50.8;577.992315822;51.0;585.080325603;
50.9;578.138655708;51.1;568.358213154;
51.0;585.789209918;51.2;554.230191491;
51.1;571.573345222;51.3;581.935646633;
51.2;567.383948805;51.4;576.342908911;
51.3;581.794561209;51.5;562.280913333;
51.4;581.001371795;51.7;578.392840201;
51.5;557.429690159;51.8;592.212231433;
51.7;582.448467881;51.9;586.79629761;
51.8;580.328218825;52.0;591.5996707;
51.9;584.077189682;52.1;577.509358055;
52.0;591.38744668;52.3;593.023511801;
52.1;572.748269141;52.4;568.791515827;
52.3;594.049779992;52.5;588.895946741;
52.4;576.488570627;52.6;590.223190898;
52.5;585.913667083;52.7;575.577233122;
52.6;589.587477804;52.9;569.357034601;
52.7;571.273406088;53.0;582.129567277;
52.9;575.291582671;53.1;585.304002399;
53.0;575.705125315;53.2;588.071428405;
53.1;582.10400408;53.3;584.884030315;
53.2;588.321785284;53.5;589.588981096;
53.3;581.245047586;53.6;595.56325347;
53.5;586.429860534;53.7;596.305995276;
53.6;593.661168616;53.8;593.048690545;
53.7;595.391380345;53.9;579.963492659;
53.8;592.273100313;54.1;595.424659853;
53.9;582.381257885;54.2;598.345354422;
54.1;592.447624247;54.3;592.34731538;
54.2;595.668187737;54.4;599.507490794;
54.3;589.775246218;54.5;598.193297225;
54.4;597.582215651;54.6;569.797488359;
54.5;596.49443302;54.7;598.303365211;
54.6;534.546489716;54.8;594.048097851;
54.7;599.837393923;54.9;590.045865844;
54.8;592.575093456;55.0;598.192541286;
54.9;586.080151393;55.1;589.727061332;
55.0;596.872924031;55.2;564.921891689;
55.1;586.379734858;55.3;586.621362655;
55.2;505.685119402;55.4;586.401922854;
55.3;586.401319504;55.5;589.802239804;
55.4;585.770319322;55.6;589.812359939;
55.5;588.591932804;55.7;600.130899974;
55.6;587.218752907;55.8;539.867268668;
55.7;600.063439149;55.9;602.344698376;
55.8;549.92062158;56.0;603.38419577;
55.9;599.643281528;56.1;597.539679518;
56.0;602.833817745;56.2;594.295794001;
56.1;592.488029611;56.3;594.469539217;
56.2;593.636641803;56.4;577.537032866;
56.3;589.486918018;56.5;582.96255668;
56.4;585.414768547;56.6;592.364222791;
56.5;582.976392905;56.7;588.352612421;
56.6;591.347735188;56.8;588.834897508;
56.7;589.563390861;56.9;593.427952217;
56.8;591.899618044;57.0;571.433455856;
56.9;594.088826069;57.1;589.492069914;
57.0;569.016780609;57.2;597.667049312;
57.1;593.083567307;57.3;595.173453528;
57.2;598.169425329;57.4;549.70613122;
57.3;595.39166069;57.5;565.032376871;
57.4;535.967166729;57.6;521.234263073;
57.5;565.838498995;57.7;563.13823626;
57.6;504.845023155;57.8;565.563590903;
57.7;565.516451001;57.9;562.464995818;
57.8;565.200320412;58.0;574.436966498;
57.9;563.764019289;58.1;561.321119778;
58.0;565.913327188;58.3;574.404764634;
58.1;541.301484783;58.4;582.465186411;
58.3;568.211028541;58.5;582.333535761;
58.4;582.99097231;58.6;585.896033229;
58.5;582.514024833;58.7;596.300587654;
58.6;582.414006598;58.8;550.713181496;
58.7;594.03817815;58.9;591.913380521;
58.8;573.25981458;59.0;588.107367866;
58.9;589.381574727;59.1;532.855099219;
59.0;587.991973771;59.2;577.235661685;
59.1;534.221307356;59.3;565.735619243;
59.2;579.909889838;59.5;574.761399516;
59.3;550.653016978;59.6;584.11826714;
59.5;575.103521347;59.7;601.405764555;
59.6;584.823749104;59.8;584.064584762;
59.7;593.925140039;59.9;580.390539722;
59.8;590.355333529;60.1;593.73404616;
59.9;584.540429389;;;
60.1;590.967463351;;;


==> csv/cubicvegasrttnew.csv <==
0;0;1;1;
0.1;7.76045227051;0.1;9.88129667334;
0.2;11.388899879;0.2;12.8979196099;
0.3;14.0782236256;0.3;16.1982168586;
0.4;15.1513175905;0.4;19.5500120386;
0.5;15.7835140575;0.5;23.5398267878;
0.6;21.2618890503;0.6;26.408288537;
0.7;24.6454890893;0.7;24.3280019079;
0.8;27.5813709032;0.8;32.3336654239;
0.9;31.7029081455;0.9;38.1873250008;
1.0;42.9830844119;1.0;50.8375883102;
1.1;45.5803734225;1.1;50.4716237386;
1.2;53.7718429382;1.2;48.5836714506;
1.3;54.4028659899;1.3;48.6488640308;
1.4;63.0500160964;1.4;75.06275177;
1.5;63.0712972654;1.5;71.5970098972;
1.6;69.0565008129;1.6;85.9993994236;
1.7;73.8261080206;1.7;67.5771534443;
1.8;73.3671565788;1.8;84.9013805389;
1.9;85.1721618282;1.9;91.7965173721;
2.0;91.712517655;2.0;107.222636541;
2.1;91.4061969181;2.1;89.1410112381;
2.2;97.6440712757;2.2;94.7645306587;
2.3;105.120472433;2.4;119.114398956;
2.4;107.008695252;2.5;109.344363213;
2.5;114.654468439;2.6;122.54957358;
2.6;113.935990913;2.7;138.990600904;
2.7;121.775739189;2.8;132.127761841;
2.8;127.628530204;2.9;130.747000376;
2.9;132.34451314;3.0;151.162147522;
3.0;135.976528473;3.1;143.721818924;
3.1;149.856499543;3.2;148.49336942;
3.2;152.043679919;3.3;145.744502544;
3.3;149.763605579;3.4;150.986254215;
3.4;155.626265181;3.5;164.243459702;
3.5;163.724096723;3.6;155.333757401;
3.6;167.905877778;3.7;169.236063957;
3.7;170.10931202;3.8;179.675459862;
3.8;173.425597153;3.9;217.208862305;
3.9;169.923175817;4.0;169.362783432;
4.0;175.540986091;4.1;202.358086904;
4.1;184.82672618;4.2;230.203509331;
4.2;190.170882246;4.3;195.717096329;
4.3;199.885811185;4.4;187.067866325;
4.4;200.343535523;4.6;241.194963455;
4.5;201.729323274;4.8;219.732809067;
4.6;205.253496394;5.0;241.557598114;
4.7;204.478882097;5.1;270.890951157;
4.8;213.860642992;5.3;247.128486633;
4.9;227.178358225;5.4;244.817972183;
5.0;237.063034996;5.5;252.304434776;
5.1;234.381484353;5.6;260.013461113;
5.2;238.018811695;5.7;304.689884186;
5.3;246.29588337;5.8;268.848001957;
5.4;253.4255686;5.9;268.281817436;
5.5;256.89581944;6.1;271.451532841;
5.6;265.337265747;6.2;287.373900414;
5.7;272.708908244;6.3;319.644927979;
5.8;273.798189575;6.4;285.088956356;
5.9;271.749105591;6.5;278.430223465;
6.0;274.992140184;6.6;325.138807297;
6.1;270.179863481;6.7;296.460270882;
6.2;285.439822985;6.8;285.144746304;
6.3;261.959427722;6.9;292.595863342;
6.4;290.776838513;7.0;289.898574352;
6.5;277.707286179;7.1;311.746180058;
6.6;295.143324518;7.2;296.236991882;
6.7;279.782288258;7.3;309.589326382;
6.8;300.231809104;7.4;294.413805008;
6.9;280.047760359;7.5;295.468568802;
7.0;301.190943764;7.6;295.136809349;
7.1;284.542379549;7.7;298.288702965;
7.2;306.922846607;7.8;293.447494507;
7.3;279.936623669;7.9;303.281486034;
7.4;300.902608075;8.0;292.151927948;
7.5;279.261852725;8.1;308.44950676;
7.6;303.617754704;8.2;309.665024281;
7.7;273.976787674;8.3;298.26104641;
7.8;297.858055049;8.4;295.093894005;
7.9;279.434353723;8.5;283.947050571;
8.0;304.049931583;8.6;297.450006008;
8.1;279.855273351;8.7;295.703291893;
8.2;296.499552682;8.8;288.571596146;
8.3;280.902844846;8.9;296.35900259;
8.4;297.020634523;9.0;294.647991657;
8.5;280.159473419;9.1;295.024633408;
8.6;299.085600504;9.2;295.516490936;
8.7;280.053430796;9.3;290.233969688;
8.8;299.203179569;9.4;307.590913773;
8.9;272.448592493;9.5;299.095392227;
9.0;298.786318696;9.7;246.314048767;
9.1;277.205060198;9.9;303.130984306;
9.2;297.847068548;10.0;308.654122882;
9.3;276.001720296;10.1;295.811891556;
9.4;298.460125157;10.3;283.738106489;
9.5;278.879779397;10.4;289.947032928;
9.6;295.808186814;10.6;303.61559391;
9.7;276.827900983;10.7;305.50301075;
9.8;299.842272359;10.9;303.409780775;
9.9;283.43425127;11.1;307.93941021;
10.0;306.30949215;11.2;311.611324549;
10.1;281.218262985;11.4;300.708889961;
10.2;299.696544214;11.5;280.336260796;
10.3;276.930424529;11.7;302.821993828;
10.4;296.12291298;11.8;304.680135515;
10.5;280.901112543;12.0;294.42346096;
10.6;305.801977924;12.1;305.945217609;
10.7;288.600580037;12.2;334.118127823;
10.8;304.725686141;12.3;314.038515091;
10.9;287.148978745;12.4;297.78188467;
11.0;306.93350484;12.5;310.567617416;
11.1;296.191798033;12.6;295.724034309;
11.2;310.943907862;12.7;304.05664444;
11.3;298.9007402;12.8;308.439850807;
11.4;307.431806981;12.9;312.986969948;
11.5;282.615991739;13.0;288.96471858;
11.6;295.651079292;13.1;297.36495018;
11.7;279.120872612;13.2;292.448997498;
11.8;306.244784998;13.3;301.072518031;
11.9;285.357767794;13.4;299.558997154;
12.0;304.444314853;13.5;301.233410835;
12.1;280.312953593;13.6;314.770907164;
12.2;305.7625431;13.7;306.638002396;
12.3;287.830071916;13.8;305.01806736;
12.4;301.491532696;13.9;277.673880259;
12.5;291.649328834;14.0;284.955978394;
12.6;310.457341373;14.1;304.751992226;
12.7;295.565010875;14.2;299.88348484;
12.8;309.415106788;14.3;363.909006119;
12.9;290.544493302;14.4;293.526053429;
13.0;299.608625226;14.5;293.045679728;
13.1;279.363816762;14.6;299.96752739;
13.2;294.519183436;14.7;304.025530815;
13.3;274.753317461;14.8;309.199174245;
13.4;299.840908389;14.9;298.182606697;
13.5;288.326777185;15.0;288.734912872;
13.6;306.247780058;15.1;309.576829274;
13.7;292.450101937;15.2;297.316431999;
13.8;301.42982765;15.3;299.106359482;
13.9;280.823196855;15.4;304.391588484;
14.0;297.576684655;15.5;307.183146477;
14.1;285.563397474;15.6;292.147994041;
14.2;307.242345032;15.7;293.113589287;
14.3;291.555747158;15.8;310.455640157;
14.4;299.28887231;15.9;314.185023308;
14.5;279.842338929;16.0;302.903950214;
14.6;304.301107152;16.1;297.283331553;
14.7;291.49630429;16.2;290.454506874;
14.8;310.863939265;16.3;303.939302762;
14.9;280.062021892;16.4;325.143019358;
15.0;307.631356648;16.5;312.771916389;
15.1;287.449454782;16.6;301.087200642;
15.2;311.915421914;16.7;270.868480206;
15.3;282.416265799;16.8;291.445970535;
15.4;302.97147209;16.9;297.079026699;
15.5;284.600009405;17.0;300.855994225;
15.6;304.617199224;17.1;297.355055809;
15.7;282.610697516;17.2;292.275746663;
15.8;301.166157807;17.3;287.790298462;
15.9;284.39667683;17.4;285.353422165;
16.0;302.757305819;17.5;299.973169963;
16.1;281.815523039;17.6;306.348264217;
16.2;298.755347998;17.7;305.146574974;
16.3;283.861336621;17.8;301.364779472;
16.4;311.614978692;17.9;312.588751316;
16.5;296.29805169;18.0;299.97253418;
16.6;311.505140268;18.1;326.243003209;
16.7;287.36300607;18.2;288.119316101;
16.8;305.727642009;18.4;290.444552898;
16.9;284.124360614;18.5;300.285816193;
17.0;311.159281256;18.7;308.506965637;
17.1;276.746025478;18.8;301.697075367;
17.2;297.699146212;18.9;304.983973503;
17.3;273.411532152;19.0;302.850306034;
17.4;298.146589185;19.1;304.793715477;
17.5;281.184285879;19.2;303.323030472;
17.6;307.354325038;19.3;295.237958431;
17.7;289.327937716;19.4;291.15074873;
17.8;307.158165815;19.5;297.010421753;
17.9;289.351001202;19.6;293.182730675;
18.0;308.93300514;19.7;305.100023746;
18.1;283.628893796;19.8;291.662216187;
18.2;296.46319168;19.9;304.337978363;
18.3;275.322849425;20.0;290.371775627;
18.4;295.09327193;20.2;314.822626114;
18.5;273.057724353;20.3;311.062037945;
18.6;298.329611522;20.4;309.659004211;
18.7;278.983746489;20.5;312.587881088;
18.8;303.172169352;20.6;298.244476318;
18.9;285.410897123;20.7;263.866007328;
19.0;304.235578082;20.8;295.053958893;
19.1;279.528913982;20.9;306.113640467;
19.2;305.442019822;21.0;302.616357803;
19.3;274.677773286;21.1;292.438924313;
19.4;298.008921819;21.2;301.384449005;
19.5;278.782957742;21.3;297.801852226;
19.6;303.627261396;21.4;288.468003273;
19.7;280.874501388;21.5;311.063230038;
19.8;295.628266465;21.6;307.96178182;
19.9;275.474978828;21.7;316.38109684;
20.0;298.478110095;21.8;301.546275616;
20.1;277.60290292;21.9;292.897144953;
20.2;307.547004938;22.0;301.875591278;
20.3;291.501905512;22.1;287.774682045;
20.4;309.54228938;22.2;308.410644531;
20.5;278.954511317;22.3;298.615455627;
20.6;295.715492444;22.4;297.071456909;
20.7;277.114248463;22.5;292.471607526;
20.8;303.759867685;22.6;297.373056412;
20.9;287.216551915;22.7;301.43404007;
21.0;305.324582158;22.8;287.214199702;
21.1;289.706840669;22.9;321.810722351;
21.2;303.817334487;23.0;322.320063909;
21.3;275.14660685;23.1;308.66754055;
21.4;298.614168612;23.2;319.045941035;
21.5;286.618554323;23.3;307.059526443;
21.6;310.503572714;23.4;318.224804742;
21.7;296.634284743;23.5;300.403118134;
21.8;304.392928344;23.6;309.765656789;
21.9;288.12958948;23.7;282.411853472;
22.0;304.237914775;23.8;345.798015594;
22.1;275.158912531;23.9;303.264677525;
22.2;302.824670025;24.0;294.832189878;
22.3;284.568478421;24.1;368.521928787;
22.4;311.840433915;24.2;318.830331167;
22.5;288.405961928;24.3;298.887014389;
22.6;308.220070963;24.4;351.349830627;
22.7;281.062702999;24.5;303.996264935;
22.8;301.596762424;24.6;309.30685997;
22.9;284.459135536;24.7;253.276348114;
23.0;308.839582589;24.8;297.475278378;
23.1;291.240668595;24.9;299.411972364;
23.2;311.269994465;25.0;298.847556114;
23.3;284.987311536;25.1;299.80224371;
23.4;305.026591126;25.2;300.700505575;
23.5;278.119422442;25.3;291.979074478;
23.6;305.856541364;25.4;294.04348135;
23.7;288.111603392;25.5;302.522818247;
23.8;306.393078904;25.6;295.160531998;
23.9;283.294940616;25.7;309.083461761;
24.0;304.666952038;25.8;292.51853625;
24.1;284.872134294;25.9;309.400558472;
24.2;308.364284562;26.0;303.608417511;
24.3;285.911070148;26.1;313.93904686;
24.4;309.056162834;26.2;302.119493484;
24.5;286.991325767;26.3;305.672705173;
24.6;302.504740561;26.4;303.134024143;
24.7;291.35124716;26.5;293.659925461;
24.8;305.552453539;26.6;308.744827906;
24.9;292.217562648;26.7;290.106475353;
25.0;310.811054248;26.8;297.34313488;
25.1;291.734140534;26.9;282.170653343;
25.2;306.991815957;27.0;293.057978153;
25.3;280.97334435;27.1;298.510432243;
25.4;303.479599771;27.2;319.015343984;
25.5;277.989662722;27.3;317.077457905;
25.6;302.192524076;27.4;304.184913635;
25.7;279.090146839;27.5;288.245820999;
25.8;303.506506307;27.6;318.839728832;
25.9;290.684592537;27.7;310.001015663;
26.0;312.457967278;27.8;315.830667814;
26.1;297.318399041;27.9;276.947319508;
26.2;308.769058555;28.0;298.212528229;
26.3;291.778082934;28.1;293.886482716;
26.4;305.877998897;28.2;320.417324702;
26.5;284.92168439;28.3;291.108965874;
26.6;304.130314777;28.4;314.442276955;
26.7;282.9062117;28.5;309.301805496;
26.8;307.62945811;28.6;288.797974586;
26.9;291.246742345;28.7;280.916154385;
27.0;306.20995909;28.8;287.016093731;
27.1;285.240998789;28.9;310.113191605;
27.2;308.584248513;29.0;297.009885311;
27.3;298.782553446;29.1;314.401328564;
27.4;317.84127342;29.2;304.550528526;
27.5;298.268121552;29.3;311.435818672;
27.6;305.433152165;29.4;294.77751255;
27.7;289.10093543;29.5;291.785955429;
27.8;305.371678605;29.6;301.110029221;
27.9;292.304522772;29.7;303.958368301;
28.0;313.280151088;29.8;305.344462395;
28.1;295.944325565;29.9;290.754973888;
28.2;300.353487007;30.0;305.441188812;
28.3;278.831453004;30.1;314.069986343;
28.4;295.776044127;30.2;306.915163994;
28.5;270.876066283;30.3;309.355258942;
28.6;294.375691744;30.4;308.775424957;
28.7;273.571480213;30.5;300.279557705;
28.8;290.724402116;30.6;316.430211067;
28.9;277.912639115;30.7;306.440114975;
29.0;306.211905323;30.8;298.195004463;
29.1;292.596167209;30.9;288.398206234;
29.2;308.394363695;31.0;304.618120193;
29.3;287.392552357;31.1;310.045051575;
29.4;295.785905826;31.2;299.890697002;
29.5;279.196488452;31.3;304.058074951;
29.6;306.924130568;31.4;304.3602705;
29.7;291.896482309;31.5;308.372656504;
29.8;315.084148833;31.6;298.948407173;
29.9;288.759838602;31.7;316.121160984;
30.0;310.397216457;31.8;287.38284111;
30.1;291.599937569;31.9;301.852464676;
30.2;315.867622487;32.0;298.972666264;
30.3;286.729837986;32.1;296.332061291;
30.4;304.271047606;32.2;290.665030479;
30.5;279.579363117;32.3;292.854487896;
30.6;298.516718615;32.4;301.254224777;
30.7;280.639191876;32.5;297.655105591;
30.8;306.127933148;32.6;310.609281063;
30.9;290.109698365;32.7;331.743299961;
31.0;308.088100458;32.8;321.433067322;
31.1;286.75700001;32.9;302.63197422;
31.2;309.605480542;33.0;278.667747974;
31.3;293.984833265;33.1;283.417463303;
31.4;312.669498434;33.2;295.923769474;
31.5;295.225583147;33.3;288.281261921;
31.6;277.166947631;33.4;306.691884995;
31.7;295.557586905;33.5;310.914373398;
31.8;277.975891157;33.6;304.942250252;
31.9;301.31887481;33.7;297.394514084;
32.0;279.359886947;33.8;298.732995987;
32.1;299.011658903;34.0;309.569478035;
32.2;270.909850623;34.1;295.568287373;
32.3;296.541892249;34.2;309.607207775;
32.4;282.839111151;34.3;297.39010334;
32.5;308.477505965;34.4;303.583443165;
32.6;298.700205217;34.5;319.297254086;
32.7;316.965263281;34.6;305.832028389;
32.8;289.523091786;34.7;296.440005302;
32.9;305.371281084;34.8;322.450780869;
33.0;281.010206293;34.9;303.924441338;
33.1;295.598316333;35.0;311.203539371;
33.2;281.648574433;35.1;304.34346199;
33.3;300.00119926;35.2;318.692922592;
33.4;279.792278351;35.3;328.75674963;
33.5;295.571918305;35.4;293.057441711;
33.6;284.048267331;35.5;292.432069778;
33.7;303.605459492;35.6;294.270515442;
33.8;286.503737367;35.7;320.212650299;
33.9;300.633861329;35.8;298.958659172;
34.0;284.553857106;35.9;310.605227947;
34.1;306.188044425;36.0;321.057987213;
34.2;288.322190224;36.1;304.303884506;
34.3;301.535161579;36.2;285.135984421;
34.4;280.914038925;36.3;293.902277946;
34.5;301.678855784;36.4;317.317008972;
34.6;288.824558606;36.5;291.381299496;
34.7;310.156941581;36.6;298.430800438;
34.8;296.922406854;36.7;307.537913322;
34.9;312.873714478;36.8;311.69629097;
35.0;294.614443917;36.9;330.020725727;
35.1;311.395298668;37.0;299.614429474;
35.2;278.366204256;37.1;321.06667757;
35.3;308.140597917;37.2;299.473106861;
35.4;284.904407752;37.3;310.433308283;
35.5;304.233323006;37.4;269.056975842;
35.6;275.324516195;37.5;293.887197971;
35.7;305.198431772;37.6;304.607391357;
35.8;289.939916835;37.7;291.339993477;
35.9;311.794005196;37.8;293.349027634;
36.0;291.747988602;37.9;283.42217207;
36.1;309.945220289;38.0;295.360505581;
36.2;290.119516191;38.1;299.435436726;
36.3;300.7080935;38.2;309.579730034;
36.4;279.129312202;38.3;299.134552479;
36.5;301.997413057;38.4;303.470492363;
36.6;281.436759263;38.5;304.616093636;
36.7;308.359113708;38.6;315.762996674;
36.8;291.965405479;38.7;315.561374029;
36.9;309.481104215;38.8;296.116471291;
37.0;292.800512215;38.9;298.905611038;
37.1;308.881364461;39.0;307.21728007;
37.2;284.574178209;39.1;289.654254913;
37.3;302.976311065;39.2;308.831989765;
37.4;281.299276092;39.3;311.198949814;
37.5;298.052183313;39.4;308.276335398;
37.6;279.261861481;39.5;291.653990746;
37.7;297.341357745;39.6;296.51594162;
37.8;278.686628932;39.7;297.417700291;
37.9;293.796507328;39.8;316.178023815;
38.0;275.30985112;39.9;305.971622467;
38.1;300.99094267;40.0;325.028753281;
38.2;288.242429877;40.1;290.639519691;
38.3;306.579444195;40.2;291.885018349;
38.4;283.235432271;40.3;312.279462814;
38.5;306.530798483;40.4;298.095822334;
38.6;287.567139637;40.5;308.810591698;
38.7;310.318968621;40.6;312.209248543;
38.8;286.038736659;40.7;328.548812866;
38.9;302.355306939;40.8;301.602482796;
39.0;280.386769358;40.9;293.291687965;
39.1;303.019444737;41.0;286.325597763;
39.2;293.028099457;41.1;281.788150469;
39.3;311.784097478;41.3;315.547990799;
39.4;289.074177263;41.4;306.532859802;
39.5;299.434276153;41.5;328.444063663;
39.6;283.692667895;41.6;303.449034691;
39.7;310.46027621;41.7;307.082255681;
39.8;296.426724998;41.8;281.678617001;
39.9;311.788720992;42.0;295.728969574;
40.0;294.074531396;42.1;286.668578784;
40.1;302.3165546;42.3;309.388955434;
40.2;280.744675965;42.4;308.372378349;
40.3;299.101706461;42.5;339.732050896;
40.4;287.637430042;42.6;306.905388832;
40.5;317.135504828;42.7;333.343839645;
40.6;291.91729606;42.8;299.756586552;
40.7;312.768294487;42.9;348.463058472;
40.8;287.492610851;43.0;306.741666794;
40.9;299.783884507;43.1;303.436517715;
41.0;273.096466208;43.2;340.291976929;
41.1;290.865344115;43.3;301.456491152;
41.2;269.979184706;43.4;292.270541191;
41.3;302.084467485;43.6;306.350529194;
41.4;290.374099084;43.7;289.774656296;
41.5;310.159007523;43.9;299.499313037;
41.6;285.908017648;44.0;301.851987839;
41.7;304.278311121;44.2;292.654126883;
41.8;277.169741239;44.3;291.73707962;
41.9;297.408242684;44.5;315.296202898;
42.0;274.479604472;44.6;260.702967644;
42.1;280.563541236;44.8;286.160469055;
42.2;278.98578167;44.9;349.421977997;
42.3;298.285382187;45.1;328.701734543;
42.4;286.172435611;45.2;320.49703598;
42.5;310.567349542;45.3;348.015069962;
42.6;283.974990916;45.4;294.471542041;
42.7;303.723649528;45.5;337.630212307;
42.8;282.210678275;45.6;303.276062012;
42.9;308.739806779;45.7;309.081633886;
43.0;288.756489219;45.8;285.134673119;
43.1;306.783435282;45.9;338.108062744;
43.2;288.171157709;46.0;286.277453105;
43.3;302.822904468;46.1;298.068702221;
43.4;279.37967728;46.3;294.819865908;
43.5;301.27419098;46.4;298.666477203;
43.6;285.925633457;46.6;296.679139137;
43.7;302.831598663;46.7;290.03494978;
43.8;286.619248552;46.8;297.090888023;
43.9;301.435989932;46.9;303.548157215;
44.0;283.124188988;47.0;315.612733364;
44.1;296.478718565;47.2;305.423657099;
44.2;276.197673654;47.3;297.761583328;
44.3;294.901717793;47.5;301.580826441;
44.4;275.208117995;47.6;309.756994247;
44.5;308.559151278;47.7;340.875864029;
44.6;296.308373571;47.8;308.68212382;
44.7;311.620877647;47.9;301.717758179;
44.8;291.929712162;48.0;330.034971237;
44.9;308.527715032;48.1;313.948214054;
45.0;293.980539313;48.2;306.876540184;
45.1;317.208050652;48.3;348.108053207;
45.2;294.604631649;48.4;272.824724515;
45.3;302.099783146;48.5;296.943247318;
45.4;282.974844491;48.7;307.486009598;
45.5;298.307261397;48.8;287.117242813;
45.6;281.208333747;49.0;314.616998037;
45.7;301.123661153;49.1;299.921989441;
45.8;284.675924534;49.3;288.232127825;
45.9;302.703780476;49.4;295.7264781;
46.0;279.745193334;49.6;309.518507549;
46.1;300.437189839;49.7;299.74492391;
46.2;269.675261834;49.9;276.8738951;
46.3;295.818849416;50.0;314.342339834;
46.4;279.373170722;50.2;294.73288854;
46.5;300.348437696;50.3;298.480033875;
46.6;276.498494275;50.5;289.956847827;
46.7;298.238599335;50.6;297.396858533;
46.8;282.967961616;50.8;311.538974444;
46.9;309.864936115;50.9;301.755150159;
47.0;299.410066416;51.1;291.811561584;
47.1;313.522282467;51.2;297.399322192;
47.2;289.64135258;51.4;308.005094528;
47.3;296.311405502;51.5;308.620293935;
47.4;280.15513664;51.7;299.617489179;
47.5;304.997506366;51.8;297.332763672;
47.6;282.275216138;52.0;304.31881547;
47.7;300.983070409;52.1;301.111340523;
47.8;286.494792417;52.3;281.016498804;
47.9;306.33431878;52.4;297.449302673;
48.0;294.754045741;52.6;298.608481884;
48.1;311.830955783;52.7;295.626878738;
48.2;300.851234892;52.9;309.767603874;
48.3;314.447661271;53.0;308.564901352;
48.4;289.897719461;53.2;298.332350595;
48.5;302.577264742;53.3;299.721929762;
48.6;282.066112683;53.5;301.311659813;
48.7;306.940571339;53.6;301.9115448;
48.8;284.739077503;53.7;343.061208725;
48.9;307.630530398;53.8;317.642480135;
49.0;291.574806694;53.9;310.543441772;
49.1;308.32116851;54.0;313.100099564;
49.2;280.938634179;54.1;312.824398279;
49.3;294.933946509;54.2;297.289967537;
49.4;277.870865053;54.3;346.504926682;
49.5;302.071374148;54.4;295.711278915;
49.6;285.372071119;54.5;313.557100296;
49.7;308.170617968;54.6;372.931957245;
49.8;290.721854291;54.7;319.535228941;
49.9;311.073207138;54.8;285.74848175;
50.0;291.630945498;54.9;298.309922218;
50.1;306.845640043;55.0;291.217592027;
50.2;280.258782498;55.1;309.764504433;
50.3;301.796847064;55.2;299.084424973;
50.4;275.401105454;55.3;287.3919487;
50.5;304.288939504;55.4;288.665175438;
50.6;281.841641429;55.6;303.115606308;
50.7;310.476870544;55.7;297.931528091;
50.8;282.614488707;55.8;294.6164608;
50.9;313.283512134;55.9;297.278165817;
51.0;290.367592249;56.0;294.534981251;
51.1;303.610086441;56.1;294.817566872;
51.2;283.428980542;56.2;293.936634064;
51.3;298.899203658;56.3;309.372365475;
51.4;276.908624519;56.4;363.541841507;
51.5;300.810471605;56.5;298.536211252;
51.6;277.445066274;56.6;307.176685333;
51.7;303.787502304;56.7;297.916054726;
51.8;282.519957773;56.8;296.478414536;
51.9;308.179614064;56.9;307.148957253;
52.0;289.497260168;57.0;369.335889816;
52.1;301.712946322;57.1;296.153497696;
52.2;281.939741088;57.2;290.297603607;
52.3;294.976223276;57.3;304.326057434;
52.4;279.282349807;57.4;318.791359663;
52.5;299.863569332;57.5;303.58055234;
52.6;279.798861431;57.6;315.789699554;
52.7;302.679904073;57.7;305.928945541;
52.8;280.458890051;57.8;296.928501129;
52.9;308.315360299;57.9;322.957277298;
53.0;283.519573258;58.0;281.694740057;
53.1;301.188011239;58.1;299.959206581;
53.2;286.581079587;58.2;272.121429443;
53.3;301.619337826;58.3;300.072693825;
53.4;285.224827515;58.4;309.116303921;
53.5;306.803190036;58.5;312.456989288;
53.6;287.404886378;58.6;308.639258146;
53.7;307.75591275;58.7;321.758773592;
53.8;289.006909026;58.8;317.053365707;
53.9;307.977416724;58.9;308.332741261;
54.0;287.961835398;59.0;288.184261322;
54.1;312.477343809;59.1;307.321548462;
54.2;291.788193352;59.2;302.510589361;
54.3;306.847424442;59.3;306.946587563;
54.4;292.089771671;59.4;306.937599182;
54.5;308.918243552;59.5;312.123507261;
54.6;286.380323958;59.6;300.314640999;
54.7;307.010470709;59.7;302.763044834;
54.8;289.795177857;59.8;299.883127213;
54.9;306.615752172;59.9;308.852881193;
55.0;294.562957058;60.0;289.804424558;
55.1;317.817574275;60.1;284.277975559;
55.2;290.242971344;;;
55.3;304.998217476;;;
55.4;291.297335524;;;
55.5;306.88646398;;;
55.6;289.394356113;;;
55.7;308.359746239;;;
55.8;286.51803093;;;
55.9;302.916537792;;;
56.0;283.436097919;;;
56.1;304.193310517;;;
56.2;281.943663245;;;
56.3;308.801123341;;;
56.4;286.64113484;;;
56.5;311.754799814;;;
56.6;288.019142996;;;
56.7;307.094472759;;;
56.8;284.68926908;;;
56.9;303.544260461;;;
57.0;283.948789203;;;
57.1;300.640853246;;;
57.2;288.089093658;;;
57.3;307.151362766;;;
57.4;300.259556594;;;
57.5;316.091527586;;;
57.6;298.366233603;;;
57.7;313.08100771;;;
57.8;281.986839764;;;
57.9;307.094980534;;;
58.0;279.775752876;;;
58.1;300.72536729;;;
58.2;276.975587427;;;
58.3;301.344646822;;;
58.4;290.719347118;;;
58.5;311.88484916;;;
58.6;293.734235646;;;
58.7;312.271649219;;;
58.8;290.548898321;;;
58.9;314.510222112;;;
59.0;292.056895937;;;
59.1;313.174622824;;;
59.2;300.390682741;;;
59.3;321.083876903;;;
59.4;302.422906358;;;
59.5;313.673019066;;;
59.6;293.121756856;;;
59.7;309.816326878;;;
59.8;294.770546403;;;
59.9;311.62572751;;;
60.0;288.837670312;;;
60.1;302.563674748;;;


==> csv/cubicvegasrttnew1sec.csv <==
0.0;0.0;0.0;1.0
0.3;11.075858591703332;0.3;12.992477713946665
0.6;17.39890689943333;0.6;23.166042454466666
0.9;27.976589379333333;0.9;31.616330777533335
1.2;47.44510025753333;1.2;49.9642944998
1.5;60.17472645056667;1.5;65.10287523266668
1.8;72.08325513743334;1.8;79.49264446893334
2.1;89.43029213376667;2.1;96.05338838373335
2.4;101.38227185435;2.4;106.93946480734999
2.7;111.866384868;2.7;123.62817923233332
3.0;127.24959417766667;3.0;138.01230324633335
3.3;145.958902645;3.3;145.98656362933335
3.6;156.37132249433333;3.6;156.85449043933335
3.9;170.480262317;3.9;188.70679537466665
4.2;176.76362936266665;4.2;200.64145988899998
4.6;196.800076318;4.6;207.993308703
4.8;201.729323274;4.8;219.732809067
5.1;204.86618924549998;5.1;256.2242746355
5.4;220.5195006085;5.4;245.973229408
5.7;236.48777701466665;5.7;272.33592669166666
6.1;252.20575713666668;6.1;269.52711741133334
6.3;269.02308699549997;6.3;303.50941419649996
6.6;273.51314511666664;6.6;296.21932903933333
6.9;272.526371396;6.9;291.4002935093333
7.2;287.8758164033333;7.2;299.2939154306667
7.5;286.687285907;7.5;299.82390006400004
7.8;297.55205664;7.8;295.624335607
8.1;286.70036148966665;8.1;301.29430691400006
8.4;291.8175324756666;8.4;301.0066548986667
8.7;287.7798528856667;8.7;292.36678282400004
9.0;291.47434401699996;9.0;293.19286346433336
9.3;286.4328349063333;9.3;293.5916980106667
9.7;290.14603025266666;9.7;284.33345158900005
10.0;287.526064373;10.0;305.892553594
10.3;287.2309227265;10.3;289.77499902249997
10.6;287.3439831055;10.6;296.78131341899996
10.9;288.335086671;10.9;304.4563957625
11.2;294.87187171;11.2;309.77536737950004
11.5;290.4574035995;11.5;290.5225753785
11.8;286.5266687545;11.8;303.7510646715
12.1;293.3515452335;12.1;300.18433928449997
12.4;293.4917483076667;12.4;315.312842528
12.7;304.68973691166667;12.7;303.44943205500005
13.0;296.31617964;13.0;303.463846445
13.3;293.67224563400003;13.3;296.96215523633333
13.6;290.0383454133333;13.6;305.18777171766664
13.9;298.36138257066665;13.9;296.44331667166665
14.2;299.22389369399997;14.2;296.5304851533333
14.5;299.85607510533333;14.5;316.826913092
14.8;282.87877255300003;14.8;304.39741081666665
15.1;298.138488544;15.1;298.8314496143333
15.4;291.567708814;15.4;300.27145998833333
15.7;296.794142387;15.7;297.48157660166663
16.0;290.2289861323333;16.0;309.181537893
16.3;302.22045023566665;16.3;297.22571372966667
16.6;291.714277774;16.6;313.0007121296667
16.9;299.10105326766666;16.9;286.46449248
17.2;290.60930204833335;17.2;296.82893223233333
17.5;296.10671348533333;17.5;291.03896353
17.8;288.1440692193333;17.8;304.28653955433333
18.1;306.47272355;18.1;312.93476290166666
18.4;296.5453240395;18.4;289.2819344995
18.7;297.641820935;18.7;304.396390915
19.0;282.6189012806667;19.0;303.17711830133334
19.3;295.5617333673333;19.3;301.11823479333333
19.6;295.279034911;19.6;293.781300386
19.9;296.341696872;19.9;300.36673943200003
20.2;285.20806067750004;20.2;302.5972008705
20.5;283.4570274546666;20.5;311.1029744146667
20.8;297.6062148523333;20.8;285.72148084633335
21.1;286.54956903;21.1;300.38964086100003
21.4;293.4730469856667;21.4;295.884768168
21.7;283.992582227;21.7;311.8020362326667
22.0;294.54267265100003;22.0;298.773003949
22.3;293.33290206966666;22.3;298.26692740100003
22.6;292.1965361973334;22.6;295.638706949
22.9;294.0826582473333;22.9;303.4863207076666
23.2;292.52603664966665;23.2;316.677848498
23.5;297.91880392666667;23.5;308.56248310633333
23.8;298.9201441996667;23.8;312.6585086183333
24.1;287.517353659;24.1;322.20626539666665
24.4;302.822155602;24.4;323.02239206100006
24.7;289.03953365300003;24.7;288.85982433966666
25.0;303.78341521633337;25.0;298.578268952
25.3;289.3777750346666;25.3;297.4939412543333
25.6;300.12040788666667;25.6;297.2422771983333
25.9;290.9446756493333;25.9;303.6675188276667
26.2;301.11050584800006;26.2;306.55565261833334
26.5;293.6157711626667;26.5;300.822218259
26.8;302.8603568116667;26.8;298.73147937966667
27.1;293.2331002803333;27.1;291.24635457966673
27.4;294.55392885633336;27.4;313.4259051746667
27.7;291.093748561;27.7;305.69552183133334
28.0;306.18180829133337;28.0;296.99683851699996
28.3;294.1925887403333;28.3;301.80425776399994
28.6;298.22199486233336;28.6;304.18068567899996
28.9;294.23256674133336;28.9;292.6818132403333
29.2;308.402691793;29.2;305.3205808003333
29.5;297.6007363823333;29.5;299.3330955503333
29.8;303.6521174883333;29.8;303.4709533056666
30.1;291.70975519200005;30.1;303.42204968100003
30.4;287.00926738466666;30.4;308.3486159643333
30.7;280.7361738146667;30.7;307.7166279156666
31.0;302.40081207566664;31.0;297.07044362999994
31.3;287.458315545;31.3;304.66460784266667
31.6;304.63492057;31.6;303.893778059
31.9;296.91899754266666;31.9;301.78548892333333
32.2;302.289502693;32.2;295.323252678
32.5;286.24509120266663;32.5;297.254606088
32.8;301.441910657;32.8;321.261882782
33.1;296.78243793900003;33.1;288.23906183233333
33.4;295.02067640399997;33.4;296.96563879666667
33.7;291.61745095733335;33.7;304.41704591133333
34.0;289.18577292500004;34.0;304.151237011
34.3;283.43028467433334;34.3;300.855199496
34.6;308.0476581543333;34.6;309.57090854666666
34.9;291.9681930543333;34.9;307.6050758363333
35.2;292.41603000866667;35.2;311.41330798433336
35.5;286.470821329;35.5;304.74875370633333
35.8;296.91435272933336;35.8;304.4806083043333
36.1;293.0213639183333;36.1;311.989033222
36.4;294.709352096;36.4;298.7850904463333
36.7;298.6346356803333;36.7;299.11667108533334
37.0;306.2944856876667;37.0;313.77714872366664
37.2;293.2534010865;37.2;310.2698922155
37.5;288.1540823176667;37.5;291.12582736533335
37.8;302.310784601;37.8;296.43213748933334
38.1;297.2709083606667;38.1;292.739371459
38.4;293.94493958633336;38.4;304.0615916253333
38.7;293.92042614999997;38.7;311.9801547796667
39.0;303.72099363033334;39.0;300.746454133
39.3;289.61658845533333;39.3;303.228398164
39.6;291.5518008463333;39.6;298.815422588
39.9;282.59766246000004;39.9;306.5224488576667
40.2;298.6042722473333;40.2;302.5177637736667
40.5;292.444456797;40.5;306.39529228199996
40.8;299.571004073;40.8;314.1201814016667
41.1;292.14477118400004;41.1;287.135145399
41.4;300.42913737050003;41.4;311.04042530050003
41.7;297.8624067526667;41.7;312.9917846783333
42.0;304.107722995;42.0;288.70379328750005
42.3;298.195542998;42.3;298.028767109
42.6;289.16127082266667;42.6;318.33660602566664
42.9;307.2736984583334;42.9;327.187828223
43.2;286.79098718866663;43.2;316.82338714599996
43.6;287.6429987686667;43.6;300.0258538456667
43.9;300.2665533035;43.9;294.6369846665
44.2;295.0931643845;44.2;297.253057361
44.5;287.2889919615;44.5;303.516641259
44.8;277.521572854;44.8;273.4317183495
45.1;288.63558192849996;45.1;339.06185627
45.3;298.3698925765;45.3;334.25605297100003
45.6;289.9697729063334;45.6;311.79260545333335
45.9;301.4265770933334;45.9;310.77478991633336
46.3;290.12457981899996;46.3;293.05534041133336
46.6;293.5999122185;46.6;297.67280817
46.8;294.72542360750003;46.8;293.5629189015
47.2;293.679632495;47.2;308.19484922600003
47.5;285.5496957235;47.5;299.67120488449996
47.7;291.8836346365;47.7;325.316429138
48.0;299.9529877933333;48.0;313.478284412
48.3;306.5721016656667;48.3;322.9776024816667
48.7;293.22641976200003;48.7;292.41799381033337
49.0;289.75779757199996;49.0;300.867120425
49.3;292.8997928435;49.3;294.077058633
49.6;291.22448690500005;49.6;302.6224928245
49.9;285.0562258365;49.9;288.309409505
50.2;287.596010069;50.2;304.537614187
50.5;288.4234659855;50.5;294.21844085099997
50.8;290.6032804755;50.8;304.4679164885
51.1;304.63750126549996;51.1;296.7833558715
51.4;301.58181752350004;51.4;302.70220836
51.7;288.233271071;51.7;304.118891557
52.0;293.63636125200003;52.0;300.825789571
52.3;293.738931413;52.3;291.0639196635
52.6;300.5441822605;52.6;298.0288922785
52.9;306.34109533749995;52.9;302.697241306
53.2;302.172690366;53.2;303.4486259735
53.5;292.32168871249996;53.5;300.5167947875
53.7;295.839824421;53.7;322.48637676249996
54.0;302.5088352006667;54.0;313.76200715699997
54.3;284.5811485803333;54.3;318.8730974993333
54.6;298.5380210783333;54.6;327.40011215199996
54.9;297.8086689756667;54.9;301.1978776363333
55.2;296.3004232016667;55.2;300.0221738110001
55.6;287.1772287956667;55.6;293.05757681533333
55.8;296.54567962550004;55.8;296.2739944455
56.1;302.4203969413333;56.1;295.54357131333336
56.4;286.41226957299995;56.4;322.28361368199995
56.7;294.0143467276667;56.7;301.209650437
57.0;293.3989440016667;57.0;324.32108720166667
57.3;292.876303562;57.3;296.92571957900003
57.6;286.31492685666666;57.6;312.72053718566667
57.9;297.1513848076667;57.9;308.6049079893333
58.2;290.42955469466665;58.2;284.591792027
58.5;297.8824517923333;58.5;307.2153290113333
58.8;294.72256938466666;58.8;315.81713248166665
59.1;302.805531977;59.1;301.279517015
59.4;296.908463155;59.4;305.4649253686666
59.7;300.76967940633335;59.7;305.0670643646667
60.0;296.9912956956666;60.0;299.5134776546667


==> csv/fairBbrCubic.csv <==
0.0 ; 7840.000000 ; 0.000000 ; 1.000000
0.1 ; 14284720.000000 ; 30080240.000000 ; 0.887499
0.2 ; 25530720.000000 ; 49946880.000000 ; 0.905268
0.3 ; 48035840.000000 ; 25884800.000000 ; 0.917603
0.4 ; 67645600.000000 ; 10915200.000000 ; 0.657264
0.5 ; 74863040.000000 ; 7737760.000000 ; 0.602266
0.6 ; 80922080.000000 ; 4371840.000000 ; 0.553868
0.7 ; 82710080.000000 ; 4082560.000000 ; 0.549240
0.8 ; 88327360.000000 ; 2670880.000000 ; 0.530211
0.9 ; 88428800.000000 ; 3163040.000000 ; 0.535724
1.0 ; 85482400.000000 ; 2547840.000000 ; 0.529779
1.1 ; 80719200.000000 ; 2301760.000000 ; 0.528492
1.2 ; 87299200.000000 ; 2323360.000000 ; 0.526595
1.3 ; 87147360.000000 ; 1961440.000000 ; 0.522496
1.4 ; 89195840.000000 ; 1708160.000000 ; 0.519144
1.5 ; 86423520.000000 ; 1925440.000000 ; 0.522268
1.6 ; 87407840.000000 ; 1454880.000000 ; 0.516640
1.7 ; 84389440.000000 ; 1469280.000000 ; 0.517405
1.8 ; 87299200.000000 ; 1208800.000000 ; 0.513844
1.9 ; 88833920.000000 ; 1208800.000000 ; 0.513605
2.0 ; 89398720.000000 ; 1447680.000000 ; 0.516189
2.1 ; 85308960.000000 ; 1194400.000000 ; 0.513998
2.2 ; 88233120.000000 ; 731040.000000 ; 0.508285
2.3 ; 88081280.000000 ; 977120.000000 ; 0.511092
2.4 ; 83781440.000000 ; 723840.000000 ; 0.508639
2.5 ; 84642720.000000 ; 984320.000000 ; 0.511628
2.6 ; 90578720.000000 ; 723840.000000 ; 0.507991
2.7 ; 83397920.000000 ; 723840.000000 ; 0.508679
2.8 ; 82847520.000000 ; 608000.000000 ; 0.507338
2.9 ; 83100800.000000 ; 123040.000000 ; 0.501481
3.0 ; 86380320.000000 ; 846880.000000 ; 0.509803
3.1 ; 86430720.000000 ; 369120.000000 ; 0.504271
3.2 ; 81848800.000000 ; 123040.000000 ; 0.501503
3.3 ; 87828000.000000 ; 492160.000000 ; 0.505604
3.4 ; 88110080.000000 ; 246080.000000 ; 0.502793
3.5 ; 88428800.000000 ; 492160.000000 ; 0.505565
3.6 ; 84838400.000000 ; 484960.000000 ; 0.505716
3.7 ; 84128960.000000 ; 484960.000000 ; 0.505764
3.8 ; 83795840.000000 ; 246080.000000 ; 0.502937
3.9 ; 81378240.000000 ; 246080.000000 ; 0.503024
4.0 ; 85453600.000000 ; 369120.000000 ; 0.504319
4.1 ; 88667680.000000 ; 123040.000000 ; 0.501388
4.2 ; 90940640.000000 ; 731040.000000 ; 0.508038
4.3 ; 88341760.000000 ; 0.000000 ; 1.000000
4.4 ; 83680000.000000 ; 484960.000000 ; 0.505795
4.5 ; 86922880.000000 ; 0.000000 ; 1.000000
4.6 ; 84121760.000000 ; 492160.000000 ; 0.505850
4.7 ; 86684000.000000 ; 0.000000 ; 1.000000
4.8 ; 87943840.000000 ; 246080.000000 ; 0.502798
4.9 ; 86401920.000000 ; 246080.000000 ; 0.502848
5.0 ; 90122560.000000 ; 0.000000 ; 1.000000
5.1 ; 83100800.000000 ; 492160.000000 ; 0.505922
5.2 ; 84150560.000000 ; 0.000000 ; 1.000000
5.3 ; 84259200.000000 ; 123040.000000 ; 0.501460
5.4 ; 82196320.000000 ; 369120.000000 ; 0.504491
5.5 ; 90245600.000000 ; 0.000000 ; 1.000000
5.6 ; 33812320.000000 ; 0.000000 ; 1.000000
5.7 ; 0.000000 ; 0.000000 ; 1.000000
5.8 ; 71620160.000000 ; 0.000000 ; 1.000000
5.9 ; 84150560.000000 ; 246080.000000 ; 0.502924
6.0 ; 83166240.000000 ; 246080.000000 ; 0.502959
6.1 ; 84954240.000000 ; 0.000000 ; 1.000000
6.2 ; 86199040.000000 ; 123040.000000 ; 0.501427
6.3 ; 85221920.000000 ; 369120.000000 ; 0.504331
6.4 ; 88920960.000000 ; 0.000000 ; 1.000000
6.5 ; 86582560.000000 ; 123040.000000 ; 0.501421
6.6 ; 86300480.000000 ; 369120.000000 ; 0.504277
6.7 ; 81993440.000000 ; 0.000000 ; 1.000000
6.8 ; 77831040.000000 ; 123040.000000 ; 0.501581
6.9 ; 86648000.000000 ; 246080.000000 ; 0.502840
7.0 ; 77592160.000000 ; 123040.000000 ; 0.501586
7.1 ; 86771040.000000 ; 123040.000000 ; 0.501418
7.2 ; 87176160.000000 ; 246080.000000 ; 0.502823
7.3 ; 90455680.000000 ; 123040.000000 ; 0.501360
7.4 ; 83882880.000000 ; 123040.000000 ; 0.501467
7.5 ; 83390720.000000 ; 246080.000000 ; 0.502951
7.6 ; 80140000.000000 ; 123040.000000 ; 0.501535
7.7 ; 86293280.000000 ; 123040.000000 ; 0.501426
7.8 ; 87386240.000000 ; 123040.000000 ; 0.501408
7.9 ; 86257280.000000 ; 246080.000000 ; 0.502853
8.0 ; 80205440.000000 ; 123040.000000 ; 0.501534
8.1 ; 90557120.000000 ; 123040.000000 ; 0.501359
8.2 ; 86547840.000000 ; 123040.000000 ; 0.501422
8.3 ; 89172960.000000 ; 246080.000000 ; 0.502760
8.4 ; 77932480.000000 ; 123040.000000 ; 0.501579
8.5 ; 84237600.000000 ; 123040.000000 ; 0.501461
8.6 ; 84772960.000000 ; 123040.000000 ; 0.501451
8.7 ; 84852800.000000 ; 0.000000 ; 1.000000
8.8 ; 80697600.000000 ; 246080.000000 ; 0.503049
8.9 ; 90904640.000000 ; 123040.000000 ; 0.501354
9.0 ; 85062240.000000 ; 123040.000000 ; 0.501446
9.1 ; 88920960.000000 ; 246080.000000 ; 0.502767
9.2 ; 83202240.000000 ; 123040.000000 ; 0.501479
9.3 ; 81124960.000000 ; 123040.000000 ; 0.501517
9.4 ; 82920160.000000 ; 123040.000000 ; 0.501484
9.5 ; 87965440.000000 ; 246080.000000 ; 0.502797
9.6 ; 81856000.000000 ; 123040.000000 ; 0.501503
9.7 ; 88551840.000000 ; 123040.000000 ; 0.501389
9.8 ; 78395840.000000 ; 123040.000000 ; 0.501569
9.9 ; 89275680.000000 ; 123040.000000 ; 0.501378
10.0 ; 84403840.000000 ; 123040.000000 ; 0.501458
10.1 ; 91881760.000000 ; 123040.000000 ; 0.501339
10.2 ; 84512480.000000 ; 123040.000000 ; 0.501456
10.3 ; 88884960.000000 ; 246080.000000 ; 0.502769
10.4 ; 26153760.000000 ; 0.000000 ; 1.000000
10.5 ; 0.000000 ; 0.000000 ; 1.000000
10.6 ; 0.000000 ; 0.000000 ; 1.000000
10.7 ; 0.000000 ; 0.000000 ; 1.000000
10.8 ; 0.000000 ; 0.000000 ; 1.000000
10.9 ; 41572320.000000 ; 123040.000000 ; 0.502960
11.0 ; 83781440.000000 ; 246080.000000 ; 0.502937
11.1 ; 86250080.000000 ; 0.000000 ; 1.000000
11.2 ; 86568160.000000 ; 246080.000000 ; 0.502843
11.3 ; 86850880.000000 ; 123040.000000 ; 0.501417
11.4 ; 79720480.000000 ; 246080.000000 ; 0.503087
11.5 ; 85440480.000000 ; 246080.000000 ; 0.502880
11.6 ; 78951520.000000 ; 246080.000000 ; 0.503117
11.7 ; 88450400.000000 ; 123040.000000 ; 0.501391
11.8 ; 77961280.000000 ; 246080.000000 ; 0.503156
11.9 ; 85316160.000000 ; 123040.000000 ; 0.501442
12.0 ; 78395840.000000 ; 246080.000000 ; 0.503139
12.1 ; 91426880.000000 ; 246080.000000 ; 0.502692
12.2 ; 81276800.000000 ; 246080.000000 ; 0.503028
12.3 ; 84824000.000000 ; 246080.000000 ; 0.502901
12.4 ; 83694400.000000 ; 246080.000000 ; 0.502940
12.5 ; 89710240.000000 ; 246080.000000 ; 0.502743
12.6 ; 86068800.000000 ; 246080.000000 ; 0.502859
12.7 ; 84020320.000000 ; 246080.000000 ; 0.502929
12.8 ; 78685120.000000 ; 369120.000000 ; 0.504691
12.9 ; 83050400.000000 ; 246080.000000 ; 0.502963
13.0 ; 80444320.000000 ; 369120.000000 ; 0.504588
13.1 ; 87822080.000000 ; 369120.000000 ; 0.504203
13.2 ; 78207360.000000 ; 369120.000000 ; 0.504720
13.3 ; 89753440.000000 ; 123040.000000 ; 0.501371
13.4 ; 83665600.000000 ; 615200.000000 ; 0.507353
13.5 ; 86394720.000000 ; 246080.000000 ; 0.502848
13.6 ; 82261120.000000 ; 492160.000000 ; 0.505983
13.7 ; 88833920.000000 ; 369120.000000 ; 0.504155
13.8 ; 81334400.000000 ; 369120.000000 ; 0.504538
13.9 ; 90477280.000000 ; 492160.000000 ; 0.505439
14.0 ; 87596320.000000 ; 246080.000000 ; 0.502809
14.1 ; 88769120.000000 ; 492160.000000 ; 0.505544
14.2 ; 78713920.000000 ; 492160.000000 ; 0.506252
14.3 ; 83151840.000000 ; 369120.000000 ; 0.504439
14.4 ; 88088480.000000 ; 492160.000000 ; 0.505587
14.5 ; 79316640.000000 ; 369120.000000 ; 0.504654
14.6 ; 85301760.000000 ; 492160.000000 ; 0.505769
14.7 ; 84411040.000000 ; 369120.000000 ; 0.504373
14.8 ; 83542560.000000 ; 492160.000000 ; 0.505891
14.9 ; 80943680.000000 ; 492160.000000 ; 0.506080
15.0 ; 87922240.000000 ; 369120.000000 ; 0.504198
15.1 ; 80473120.000000 ; 615200.000000 ; 0.507644
15.2 ; 86713440.000000 ; 615200.000000 ; 0.507094
15.3 ; 79488800.000000 ; 615200.000000 ; 0.507739
15.4 ; 83159040.000000 ; 123040.000000 ; 0.501480
15.5 ; 79358560.000000 ; 738240.000000 ; 0.509302
15.6 ; 8491040.000000 ; 123040.000000 ; 0.514488
15.7 ; 0.000000 ; 0.000000 ; 1.000000
15.8 ; 0.000000 ; 0.000000 ; 1.000000
15.9 ; 66726720.000000 ; 492160.000000 ; 0.507375
16.0 ; 85540640.000000 ; 615200.000000 ; 0.507192
16.1 ; 82492800.000000 ; 492160.000000 ; 0.505966
16.2 ; 87842400.000000 ; 615200.000000 ; 0.507003
16.3 ; 79727680.000000 ; 615200.000000 ; 0.507716
16.4 ; 87820800.000000 ; 615200.000000 ; 0.507005
16.5 ; 82999360.000000 ; 615200.000000 ; 0.507412
16.6 ; 88392800.000000 ; 615200.000000 ; 0.506960
16.7 ; 84266400.000000 ; 615200.000000 ; 0.507300
16.8 ; 87024320.000000 ; 615200.000000 ; 0.507069
16.9 ; 79242720.000000 ; 615200.000000 ; 0.507763
17.0 ; 88305760.000000 ; 738240.000000 ; 0.508359
17.1 ; 77137280.000000 ; 861280.000000 ; 0.511164
17.2 ; 76976960.000000 ; 738240.000000 ; 0.509590
17.3 ; 89789440.000000 ; 615200.000000 ; 0.506851
17.4 ; 87460160.000000 ; 615200.000000 ; 0.507034
17.5 ; 80630880.000000 ; 738240.000000 ; 0.509155
17.6 ; 90238400.000000 ; 738240.000000 ; 0.508180
17.7 ; 77048960.000000 ; 738240.000000 ; 0.509581
17.8 ; 88299840.000000 ; 861280.000000 ; 0.509753
17.9 ; 80942400.000000 ; 861280.000000 ; 0.510639
18.0 ; 84599520.000000 ; 861280.000000 ; 0.510180
18.1 ; 80827840.000000 ; 738240.000000 ; 0.509133
18.2 ; 87923520.000000 ; 861280.000000 ; 0.509795
18.3 ; 81919520.000000 ; 861280.000000 ; 0.510513
18.4 ; 83050400.000000 ; 369120.000000 ; 0.504444
18.5 ; 83086400.000000 ; 1230400.000000 ; 0.514805
18.6 ; 88074080.000000 ; 492160.000000 ; 0.505588
18.7 ; 85909760.000000 ; 1353440.000000 ; 0.515750
18.8 ; 88233120.000000 ; 369120.000000 ; 0.504183
18.9 ; 82485600.000000 ; 1353440.000000 ; 0.516404
19.0 ; 86517760.000000 ; 492160.000000 ; 0.505688
19.1 ; 82753280.000000 ; 1599520.000000 ; 0.519322
19.2 ; 83260480.000000 ; 1230400.000000 ; 0.514774
19.3 ; 80835040.000000 ; 615200.000000 ; 0.507610
19.4 ; 84005920.000000 ; 369120.000000 ; 0.504394
19.5 ; 74978880.000000 ; 1599520.000000 ; 0.521323
19.6 ; 89103520.000000 ; 1107360.000000 ; 0.512426
19.7 ; 83346880.000000 ; 1107360.000000 ; 0.513284
19.8 ; 86850880.000000 ; 615200.000000 ; 0.507083
19.9 ; 77338880.000000 ; 1599520.000000 ; 0.520673
20.0 ; 89862080.000000 ; 492160.000000 ; 0.505477
20.1 ; 81320000.000000 ; 1722560.000000 ; 0.521173
20.2 ; 85540640.000000 ; 1107360.000000 ; 0.512943
20.3 ; 85373760.000000 ; 1107360.000000 ; 0.512969
20.4 ; 85692480.000000 ; 1230400.000000 ; 0.514355
20.5 ; 39798720.000000 ; 492160.000000 ; 0.512364
20.6 ; 0.000000 ; 0.000000 ; 1.000000
20.7 ; 0.000000 ; 0.000000 ; 1.000000
20.8 ; 0.000000 ; 0.000000 ; 1.000000
20.9 ; 57982400.000000 ; 738240.000000 ; 0.512730
21.0 ; 87958240.000000 ; 1570720.000000 ; 0.517852
21.1 ; 79763680.000000 ; 1462080.000000 ; 0.518324
21.2 ; 84454880.000000 ; 716640.000000 ; 0.508485
21.3 ; 77121600.000000 ; 1693760.000000 ; 0.521952
21.4 ; 84259200.000000 ; 369120.000000 ; 0.504381
21.5 ; 71149600.000000 ; 2171520.000000 ; 0.530492
21.6 ; 83303680.000000 ; 723840.000000 ; 0.508689
21.7 ; 86112000.000000 ; 2410400.000000 ; 0.527970
21.8 ; 86866560.000000 ; 1454880.000000 ; 0.516744
21.9 ; 79835040.000000 ; 1447680.000000 ; 0.518127
22.0 ; 86742240.000000 ; 1469280.000000 ; 0.516934
22.1 ; 79285920.000000 ; 1585120.000000 ; 0.519984
22.2 ; 86258560.000000 ; 1686560.000000 ; 0.519545
22.3 ; 81117120.000000 ; 1462080.000000 ; 0.518018
22.4 ; 88102880.000000 ; 1570720.000000 ; 0.517823
22.5 ; 77708000.000000 ; 1693760.000000 ; 0.521786
22.6 ; 86973920.000000 ; 1469280.000000 ; 0.516889
22.7 ; 79727680.000000 ; 1447680.000000 ; 0.518152
22.8 ; 84346240.000000 ; 846880.000000 ; 0.510040
22.9 ; 71026560.000000 ; 2670880.000000 ; 0.537551
23.0 ; 86604800.000000 ; 1693760.000000 ; 0.519550
23.1 ; 71605760.000000 ; 2294560.000000 ; 0.532011
23.2 ; 84347520.000000 ; 2164320.000000 ; 0.525643
23.3 ; 81268320.000000 ; 1447680.000000 ; 0.517808
23.4 ; 87132960.000000 ; 1570720.000000 ; 0.518021
23.5 ; 76919360.000000 ; 1693760.000000 ; 0.522009
23.6 ; 84382240.000000 ; 0.000000 ; 1.000000
23.7 ; 76984160.000000 ; 0.000000 ; 1.000000
23.8 ; 88573440.000000 ; 477760.000000 ; 0.505394
23.9 ; 84253280.000000 ; 0.000000 ; 1.000000
24.0 ; 88175520.000000 ; 0.000000 ; 1.000000
24.1 ; 77353280.000000 ; 1693760.000000 ; 0.521886
24.2 ; 90100960.000000 ; 2048480.000000 ; 0.522724
24.3 ; 81790560.000000 ; 2185920.000000 ; 0.526707
24.4 ; 85019040.000000 ; 2070080.000000 ; 0.524334
24.5 ; 78924000.000000 ; 2185920.000000 ; 0.527675
24.6 ; 85583840.000000 ; 1961440.000000 ; 0.522906
24.7 ; 80690400.000000 ; 1831200.000000 ; 0.522682
24.8 ; 83644000.000000 ; 2432000.000000 ; 0.529051
24.9 ; 72952000.000000 ; 2200320.000000 ; 0.530134
25.0 ; 86134240.000000 ; 846880.000000 ; 0.509831
25.1 ; 72713120.000000 ; 3380320.000000 ; 0.546388
25.2 ; 89036800.000000 ; 962720.000000 ; 0.510811
25.3 ; 80335680.000000 ; 3271680.000000 ; 0.540658
25.4 ; 83173440.000000 ; 1208800.000000 ; 0.514530
25.5 ; 77461920.000000 ; 3257280.000000 ; 0.541976
25.6 ; 20572480.000000 ; 969920.000000 ; 0.547042
25.7 ; 0.000000 ; 0.000000 ; 1.000000
25.8 ; 0.000000 ; 0.000000 ; 1.000000
25.9 ; 65141600.000000 ; 1563520.000000 ; 0.523988
26.0 ; 80994720.000000 ; 962720.000000 ; 0.511885
26.1 ; 78779360.000000 ; 3988320.000000 ; 0.550497
26.2 ; 84476480.000000 ; 2692480.000000 ; 0.531840
26.3 ; 78590880.000000 ; 2786720.000000 ; 0.535414
26.4 ; 84818080.000000 ; 2656480.000000 ; 0.531289
26.5 ; 79986880.000000 ; 2765120.000000 ; 0.534528
26.6 ; 88298560.000000 ; 2916960.000000 ; 0.532999
26.7 ; 77331680.000000 ; 2519040.000000 ; 0.532540
26.8 ; 85728480.000000 ; 1693760.000000 ; 0.519750
26.9 ; 80212640.000000 ; 4234400.000000 ; 0.552643
27.0 ; 81175360.000000 ; 2685280.000000 ; 0.533044
27.1 ; 81892000.000000 ; 3032800.000000 ; 0.536983
27.2 ; 79032640.000000 ; 2439200.000000 ; 0.530834
27.3 ; 86922880.000000 ; 3278880.000000 ; 0.537668
27.4 ; 86278880.000000 ; 1223200.000000 ; 0.514174
27.5 ; 81906400.000000 ; 4538080.000000 ; 0.555236
27.6 ; 87494880.000000 ; 3155840.000000 ; 0.536022
27.7 ; 70781760.000000 ; 3995520.000000 ; 0.556269
27.8 ; 84729760.000000 ; 1939840.000000 ; 0.522882
27.9 ; 75420640.000000 ; 4444480.000000 ; 0.558725
28.0 ; 87098240.000000 ; 3257280.000000 ; 0.537346
28.1 ; 78314720.000000 ; 3155840.000000 ; 0.540232
28.2 ; 80183840.000000 ; 1816800.000000 ; 0.522646
28.3 ; 81631520.000000 ; 5414400.000000 ; 0.566037
28.4 ; 86251360.000000 ; 2793920.000000 ; 0.532359
28.5 ; 79646560.000000 ; 4357440.000000 ; 0.554546
28.6 ; 83159040.000000 ; 3981120.000000 ; 0.547764
28.7 ; 76795680.000000 ; 3640800.000000 ; 0.547303
28.8 ; 85229120.000000 ; 3727840.000000 ; 0.543656
28.9 ; 77389280.000000 ; 3778240.000000 ; 0.548705
29.0 ; 84729760.000000 ; 3771040.000000 ; 0.544419
29.1 ; 88942560.000000 ; 1947040.000000 ; 0.521880
29.2 ; 76158880.000000 ; 5703680.000000 ; 0.574474
29.3 ; 82695680.000000 ; 4009920.000000 ; 0.548376
29.4 ; 83086400.000000 ; 3865280.000000 ; 0.546421
29.5 ; 83781440.000000 ; 3988320.000000 ; 0.547496
29.6 ; 83665600.000000 ; 4690560.000000 ; 0.555888
29.7 ; 79467200.000000 ; 4929440.000000 ; 0.561793
29.8 ; 85576640.000000 ; 4712160.000000 ; 0.554897
29.9 ; 82724480.000000 ; 3141440.000000 ; 0.537920
30.0 ; 81935840.000000 ; 4205600.000000 ; 0.551193
30.1 ; 74660160.000000 ; 4480480.000000 ; 0.559796
30.2 ; 82138080.000000 ; 2670880.000000 ; 0.532483
30.3 ; 75594080.000000 ; 6760640.000000 ; 0.588724
30.4 ; 81153760.000000 ; 4987040.000000 ; 0.561221
30.5 ; 28100800.000000 ; 1693760.000000 ; 0.560056
30.6 ; 0.000000 ; 0.000000 ; 1.000000
30.7 ; 0.000000 ; 0.000000 ; 1.000000
30.8 ; 0.000000 ; 0.000000 ; 1.000000
30.9 ; 50700160.000000 ; 2909760.000000 ; 0.557203
31.0 ; 85193120.000000 ; 4885600.000000 ; 0.557159
31.1 ; 79054240.000000 ; 5218720.000000 ; 0.565728
31.2 ; 83195040.000000 ; 4943840.000000 ; 0.559216
31.3 ; 76173280.000000 ; 4987040.000000 ; 0.565190
31.4 ; 84367840.000000 ; 2178720.000000 ; 0.525807
31.5 ; 72249760.000000 ; 7361440.000000 ; 0.600842
31.6 ; 81371040.000000 ; 3532160.000000 ; 0.543326
31.7 ; 73900320.000000 ; 9424320.000000 ; 0.625487
31.8 ; 83768320.000000 ; 4335840.000000 ; 0.551622
31.9 ; 73558720.000000 ; 4227200.000000 ; 0.557278
32.0 ; 85678080.000000 ; 2070080.000000 ; 0.524147
32.1 ; 76419360.000000 ; 8765920.000000 ; 0.613218
32.2 ; 79018240.000000 ; 5899360.000000 ; 0.574244
32.3 ; 77613760.000000 ; 5689280.000000 ; 0.572911
32.4 ; 80784640.000000 ; 3271680.000000 ; 0.540432
32.5 ; 65394880.000000 ; 8903360.000000 ; 0.633670
32.6 ; 78685120.000000 ; 5949760.000000 ; 0.575185
32.7 ; 75094720.000000 ; 5457600.000000 ; 0.572294
32.8 ; 81741440.000000 ; 5906560.000000 ; 0.571884
32.9 ; 73790400.000000 ; 6131040.000000 ; 0.582518
33.0 ; 82109280.000000 ; 6659200.000000 ; 0.580572
33.1 ; 80255840.000000 ; 5450400.000000 ; 0.567601
33.2 ; 78149760.000000 ; 6470720.000000 ; 0.582235
33.3 ; 73154880.000000 ; 6022400.000000 ; 0.581770
33.4 ; 83658400.000000 ; 3170240.000000 ; 0.537841
33.5 ; 69347200.000000 ; 8772480.000000 ; 0.624508
33.6 ; 70259520.000000 ; 8316960.000000 ; 0.616739
33.7 ; 85424800.000000 ; 3503360.000000 ; 0.540942
33.8 ; 71143680.000000 ; 10270560.000000 ; 0.641416
33.9 ; 84250720.000000 ; 2417600.000000 ; 0.528672
34.0 ; 69014080.000000 ; 7983840.000000 ; 0.614156
34.1 ; 86879680.000000 ; 3184640.000000 ; 0.536607
34.2 ; 72467040.000000 ; 11154080.000000 ; 0.650357
34.3 ; 87096960.000000 ; 2077280.000000 ; 0.523837
34.4 ; 69506240.000000 ; 12905440.000000 ; 0.679485
34.5 ; 77664800.000000 ; 7911200.000000 ; 0.600817
34.6 ; 78902400.000000 ; 7448480.000000 ; 0.593567
34.7 ; 85692480.000000 ; 3488960.000000 ; 0.540648
34.8 ; 75796960.000000 ; 11421760.000000 ; 0.647343
34.9 ; 80647200.000000 ; 3879680.000000 ; 0.547996
35.0 ; 69035680.000000 ; 11667840.000000 ; 0.664318
35.1 ; 83549760.000000 ; 5928160.000000 ; 0.570598
35.2 ; 73183680.000000 ; 8996960.000000 ; 0.621106
35.3 ; 64967520.000000 ; 7759360.000000 ; 0.617755
35.4 ; 69484640.000000 ; 8989760.000000 ; 0.627248
35.5 ; 85569440.000000 ; 6630400.000000 ; 0.577023
35.6 ; 24756480.000000 ; 5523040.000000 ; 0.712517
35.7 ; 0.000000 ; 0.000000 ; 1.000000
35.8 ; 56346240.000000 ; 4371840.000000 ; 0.577125
35.9 ; 77194240.000000 ; 9040160.000000 ; 0.615525
36.0 ; 73914720.000000 ; 9011360.000000 ; 0.620130
36.1 ; 70086720.000000 ; 9445920.000000 ; 0.632370
36.2 ; 82116480.000000 ; 4256000.000000 ; 0.551690
36.3 ; 65018560.000000 ; 13767360.000000 ; 0.702659
36.4 ; 83296480.000000 ; 4220000.000000 ; 0.550533
36.5 ; 65568320.000000 ; 13896960.000000 ; 0.702835
36.6 ; 85562240.000000 ; 4965440.000000 ; 0.557838
36.7 ; 64113440.000000 ; 13912000.000000 ; 0.707233
36.8 ; 81776160.000000 ; 5204320.000000 ; 0.563384
36.9 ; 71272640.000000 ; 14063840.000000 ; 0.689929
37.0 ; 79583040.000000 ; 4922240.000000 ; 0.561615
37.1 ; 68398880.000000 ; 13854400.000000 ; 0.694570
37.2 ; 78860480.000000 ; 11255520.000000 ; 0.639878
37.3 ; 65422400.000000 ; 12247040.000000 ; 0.680861
37.4 ; 77317280.000000 ; 5218720.000000 ; 0.567191
37.5 ; 70251680.000000 ; 10936800.000000 ; 0.651996
37.6 ; 80177920.000000 ; 8244320.000000 ; 0.601750
37.7 ; 75607200.000000 ; 10951200.000000 ; 0.641867
37.8 ; 84128960.000000 ; 5942560.000000 ; 0.570286
37.9 ; 69014080.000000 ; 16236000.000000 ; 0.722919
38.0 ; 77796320.000000 ; 11545440.000000 ; 0.645208
38.1 ; 69143040.000000 ; 10807200.000000 ; 0.652575
38.2 ; 78518880.000000 ; 9988480.000000 ; 0.625185
38.3 ; 68398880.000000 ; 13629280.000000 ; 0.691652
38.4 ; 82384160.000000 ; 5703680.000000 ; 0.568902
38.5 ; 70012800.000000 ; 17183040.000000 ; 0.731484
38.6 ; 76499200.000000 ; 10068320.000000 ; 0.629372
38.7 ; 65430880.000000 ; 15004960.000000 ; 0.717868
38.8 ; 68161280.000000 ; 11559840.000000 ; 0.664854
38.9 ; 75550880.000000 ; 6926880.000000 ; 0.590921
39.0 ; 62760000.000000 ; 19906240.000000 ; 0.788188
39.1 ; 69165920.000000 ; 15200000.000000 ; 0.709637
39.2 ; 69028480.000000 ; 11103680.000000 ; 0.656799
39.3 ; 80082400.000000 ; 4704960.000000 ; 0.558549
39.4 ; 65568320.000000 ; 15359680.000000 ; 0.722069
39.5 ; 73545600.000000 ; 13578880.000000 ; 0.678546
39.6 ; 63896160.000000 ; 14490560.000000 ; 0.715690
39.7 ; 81305600.000000 ; 6463520.000000 ; 0.578997
39.8 ; 61587200.000000 ; 21677920.000000 ; 0.813185
39.9 ; 80719200.000000 ; 7404640.000000 ; 0.590968
40.0 ; 66914560.000000 ; 19601280.000000 ; 0.769781
40.1 ; 67450560.000000 ; 12485920.000000 ; 0.678979
40.2 ; 63036160.000000 ; 14599200.000000 ; 0.719810
40.3 ; 81740160.000000 ; 7136960.000000 ; 0.586652
40.4 ; 61232480.000000 ; 21295040.000000 ; 0.810250
40.5 ; 4430080.000000 ; 0.000000 ; 1.000000
40.6 ; 0.000000 ; 0.000000 ; 1.000000
40.7 ; 0.000000 ; 0.000000 ; 1.000000
40.8 ; 0.000000 ; 0.000000 ; 1.000000
40.9 ; 3597600.000000 ; 492160.000000 ; 0.634289
41.0 ; 65627200.000000 ; 13398240.000000 ; 0.695988
41.1 ; 83629600.000000 ; 5667680.000000 ; 0.567461
41.2 ; 62072160.000000 ; 19565920.000000 ; 0.786724
41.3 ; 67370720.000000 ; 16112320.000000 ; 0.726220
41.4 ; 64402720.000000 ; 15772000.000000 ; 0.731040
41.5 ; 78634720.000000 ; 9923680.000000 ; 0.624221
41.6 ; 58510560.000000 ; 23798400.000000 ; 0.849000
41.7 ; 81371040.000000 ; 9656000.000000 ; 0.617018
41.8 ; 58612000.000000 ; 22888000.000000 ; 0.838832
41.9 ; 81284000.000000 ; 8519200.000000 ; 0.603669
42.0 ; 54905760.000000 ; 24377600.000000 ; 0.870879
42.1 ; 80907680.000000 ; 9605600.000000 ; 0.617073
42.2 ; 52770240.000000 ; 25087680.000000 ; 0.887770
42.3 ; 63924960.000000 ; 14504960.000000 ; 0.715796
42.4 ; 79973760.000000 ; 10697920.000000 ; 0.631416
42.5 ; 59205600.000000 ; 23227040.000000 ; 0.839985
42.6 ; 61501440.000000 ; 19854560.000000 ; 0.792361
42.7 ; 59740960.000000 ; 21381440.000000 ; 0.817263
42.8 ; 86271680.000000 ; 5225920.000000 ; 0.560354
42.9 ; 60392800.000000 ; 20317920.000000 ; 0.802223
43.0 ; 79235520.000000 ; 8649440.000000 ; 0.607876
43.1 ; 57793920.000000 ; 27780160.000000 ; 0.890460
43.2 ; 77136000.000000 ; 9974080.000000 ; 0.627179
43.3 ; 59756000.000000 ; 28439200.000000 ; 0.888032
43.4 ; 81435840.000000 ; 9235840.000000 ; 0.611972
43.5 ; 57685280.000000 ; 28004640.000000 ; 0.892878
43.6 ; 77461920.000000 ; 10415840.000000 ; 0.632076
43.7 ; 53704160.000000 ; 28062240.000000 ; 0.910461
43.8 ; 75934400.000000 ; 10944000.000000 ; 0.641192
43.9 ; 58315520.000000 ; 28157120.000000 ; 0.891555
44.0 ; 63498240.000000 ; 15851840.000000 ; 0.734997
44.1 ; 82710080.000000 ; 6557760.000000 ; 0.578791
44.2 ; 56592320.000000 ; 29836480.000000 ; 0.912547
44.3 ; 80292480.000000 ; 6934080.000000 ; 0.585721
44.4 ; 85040640.000000 ; 0.000000 ; 1.000000
44.5 ; 87132960.000000 ; 0.000000 ; 1.000000
44.6 ; 79099360.000000 ; 477760.000000 ; 0.506040
44.7 ; 89572800.000000 ; 0.000000 ; 1.000000
44.8 ; 84150560.000000 ; 0.000000 ; 1.000000
44.9 ; 76232800.000000 ; 12934240.000000 ; 0.664920
45.0 ; 60246880.000000 ; 30103520.000000 ; 0.899841
45.1 ; 62737760.000000 ; 25268960.000000 ; 0.846552
45.2 ; 74819840.000000 ; 13275200.000000 ; 0.672014
45.3 ; 64019200.000000 ; 10763360.000000 ; 0.663505
45.4 ; 60198400.000000 ; 13853760.000000 ; 0.718560
45.5 ; 76137280.000000 ; 10191360.000000 ; 0.631499
45.6 ; 15910720.000000 ; 15627360.000000 ; 0.999919
45.7 ; 0.000000 ; 0.000000 ; 1.000000
45.8 ; 0.000000 ; 0.000000 ; 1.000000
45.9 ; 34217440.000000 ; 11414560.000000 ; 0.800184
46.0 ; 79242720.000000 ; 10176960.000000 ; 0.626344
46.1 ; 53718560.000000 ; 31848960.000000 ; 0.938683
46.2 ; 59221280.000000 ; 21512320.000000 ; 0.820908
46.3 ; 53472480.000000 ; 21620960.000000 ; 0.847522
46.4 ; 56961440.000000 ; 21439680.000000 ; 0.829683
46.5 ; 76274720.000000 ; 12572960.000000 ; 0.660477
46.6 ; 56411040.000000 ; 31334560.000000 ; 0.924493
46.7 ; 76839520.000000 ; 11212320.000000 ; 0.642876
46.8 ; 45227520.000000 ; 33859520.000000 ; 0.979757
46.9 ; 75109120.000000 ; 12623360.000000 ; 0.663450
47.0 ; 59002720.000000 ; 30755360.000000 ; 0.909885
47.1 ; 75775360.000000 ; 13434240.000000 ; 0.671888
47.2 ; 46429120.000000 ; 41193440.000000 ; 0.996442
47.3 ; 63295360.000000 ; 26072640.000000 ; 0.852165
47.4 ; 68536320.000000 ; 12956480.000000 ; 0.682522
47.5 ; 80002560.000000 ; 8012640.000000 ; 0.599160
47.6 ; 54189120.000000 ; 28967360.000000 ; 0.915756
47.7 ; 56759840.000000 ; 25732320.000000 ; 0.876062
47.8 ; 73857120.000000 ; 12131200.000000 ; 0.659937
47.9 ; 50106560.000000 ; 38927040.000000 ; 0.984478
48.0 ; 56968640.000000 ; 25123680.000000 ; 0.869203
48.1 ; 47514880.000000 ; 25761120.000000 ; 0.919004
48.2 ; 76564000.000000 ; 14013440.000000 ; 0.677096
48.3 ; 56339040.000000 ; 31608800.000000 ; 0.926725
48.4 ; 78331680.000000 ; 13115520.000000 ; 0.662870
48.5 ; 39355680.000000 ; 38073600.000000 ; 0.999726
48.6 ; 73654240.000000 ; 15402880.000000 ; 0.700362
48.7 ; 46124800.000000 ; 37349760.000000 ; 0.989070
48.8 ; 72076320.000000 ; 16633280.000000 ; 0.719104
48.9 ; 47746560.000000 ; 33642240.000000 ; 0.970844
49.0 ; 74566560.000000 ; 14411360.000000 ; 0.686309
49.1 ; 50967840.000000 ; 35669760.000000 ; 0.969764
49.2 ; 70889120.000000 ; 17690240.000000 ; 0.734919
49.3 ; 47601920.000000 ; 44682400.000000 ; 0.999000
49.4 ; 52060800.000000 ; 33731200.000000 ; 0.956346
49.5 ; 81537280.000000 ; 4263200.000000 ; 0.552143
49.6 ; 60660480.000000 ; 29597600.000000 ; 0.894100
49.7 ; 74357760.000000 ; 20107840.000000 ; 0.751993
49.8 ; 49706720.000000 ; 35721440.000000 ; 0.973899
49.9 ; 52518240.000000 ; 31189920.000000 ; 0.939038
50.0 ; 50641920.000000 ; 28822720.000000 ; 0.929893
50.1 ; 46001760.000000 ; 30530240.000000 ; 0.960737
50.2 ; 65705760.000000 ; 17878080.000000 ; 0.753337
50.3 ; 47999840.000000 ; 29524960.000000 ; 0.946261
50.4 ; 52249280.000000 ; 30509920.000000 ; 0.935452
50.5 ; 34362080.000000 ; 25355360.000000 ; 0.977759
50.6 ; 0.000000 ; 0.000000 ; 1.000000
50.7 ; 0.000000 ; 0.000000 ; 1.000000
50.8 ; 0.000000 ; 0.000000 ; 1.000000
50.9 ; 0.000000 ; 0.000000 ; 1.000000
51.0 ; 28042560.000000 ; 45000480.000000 ; 0.948857
51.1 ; 65242400.000000 ; 16582880.000000 ; 0.738749
51.2 ; 67660640.000000 ; 25045120.000000 ; 0.825552
51.3 ; 37112800.000000 ; 42851200.000000 ; 0.994877
51.4 ; 53327840.000000 ; 23734880.000000 ; 0.871486
51.5 ; 69491840.000000 ; 19666720.000000 ; 0.762021
51.6 ; 42947360.000000 ; 48700160.000000 ; 0.996075
51.7 ; 79973760.000000 ; 6167040.000000 ; 0.576657
51.8 ; 49867680.000000 ; 34280320.000000 ; 0.966825
51.9 ; 57902560.000000 ; 25898560.000000 ; 0.872714
52.0 ; 60002080.000000 ; 30951040.000000 ; 0.907424
52.1 ; 46117600.000000 ; 33614720.000000 ; 0.976001
52.2 ; 49433120.000000 ; 31985760.000000 ; 0.956095
52.3 ; 55551040.000000 ; 31602880.000000 ; 0.929797
52.4 ; 66856960.000000 ; 20260320.000000 ; 0.777551
52.5 ; 49056800.000000 ; 37603040.000000 ; 0.982831
52.6 ; 66958400.000000 ; 17791680.000000 ; 0.748189
52.7 ; 40696000.000000 ; 45500480.000000 ; 0.996903
52.8 ; 44649600.000000 ; 33339200.000000 ; 0.979401
52.9 ; 54702880.000000 ; 27505920.000000 ; 0.901350
53.0 ; 79380160.000000 ; 9532960.000000 ; 0.618385
53.1 ; 35397440.000000 ; 45789760.000000 ; 0.983879
53.2 ; 80958080.000000 ; 6912480.000000 ; 0.584765
53.3 ; 35353600.000000 ; 50748000.000000 ; 0.969023
53.4 ; 74740000.000000 ; 15301440.000000 ; 0.696493
53.5 ; 44887200.000000 ; 45977600.000000 ; 0.999856
53.6 ; 40211040.000000 ; 43387200.000000 ; 0.998559
53.7 ; 66284960.000000 ; 8085280.000000 ; 0.620189
53.8 ; 54927360.000000 ; 30777600.000000 ; 0.926442
53.9 ; 53747360.000000 ; 25507200.000000 ; 0.887339
54.0 ; 65423680.000000 ; 23465920.000000 ; 0.817793
54.1 ; 49889280.000000 ; 35337280.000000 ; 0.971672
54.2 ; 69817760.000000 ; 18457280.000000 ; 0.747095
54.3 ; 38155360.000000 ; 48446880.000000 ; 0.986075
54.4 ; 52922080.000000 ; 32434720.000000 ; 0.945528
54.5 ; 69984000.000000 ; 20774080.000000 ; 0.772803
54.6 ; 37344480.000000 ; 49134080.000000 ; 0.981753
54.7 ; 68334720.000000 ; 20723040.000000 ; 0.777717
54.8 ; 73987360.000000 ; 17357760.000000 ; 0.722366
54.9 ; 51923360.000000 ; 23792480.000000 ; 0.878707
55.0 ; 84860000.000000 ; 0.000000 ; 1.000000
55.1 ; 81566080.000000 ; 0.000000 ; 1.000000
55.2 ; 86278880.000000 ; 484960.000000 ; 0.505621
55.3 ; 82522880.000000 ; 0.000000 ; 1.000000
55.4 ; 86510560.000000 ; 0.000000 ; 1.000000
55.5 ; 41876000.000000 ; 39746400.000000 ; 0.999320
55.6 ; 33261920.000000 ; 30720000.000000 ; 0.998424
55.7 ; 0.000000 ; 0.000000 ; 1.000000
55.8 ; 0.000000 ; 0.000000 ; 1.000000
55.9 ; 3474560.000000 ; 0.000000 ; 1.000000
56.0 ; 75934400.000000 ; 10061120.000000 ; 0.630212
56.1 ; 37417120.000000 ; 51102720.000000 ; 0.976655
56.2 ; 56722560.000000 ; 32008000.000000 ; 0.928004
56.3 ; 70309920.000000 ; 21150400.000000 ; 0.775854
56.4 ; 38777760.000000 ; 49958720.000000 ; 0.984372
56.5 ; 48008320.000000 ; 32992320.000000 ; 0.966776
56.6 ; 43598560.000000 ; 34374560.000000 ; 0.986199
56.7 ; 49208640.000000 ; 35424960.000000 ; 0.974161
56.8 ; 48260320.000000 ; 33477280.000000 ; 0.968326
56.9 ; 70194080.000000 ; 19384640.000000 ; 0.756589
57.0 ; 44011520.000000 ; 49807520.000000 ; 0.996198
57.1 ; 40855040.000000 ; 36307840.000000 ; 0.996539
57.2 ; 49448800.000000 ; 34454400.000000 ; 0.969051
57.3 ; 55608000.000000 ; 30212800.000000 ; 0.919487
57.4 ; 49592160.000000 ; 40527840.000000 ; 0.989985
57.5 ; 67226080.000000 ; 18428480.000000 ; 0.754967
57.6 ; 34818240.000000 ; 51255200.000000 ; 0.964816
57.7 ; 46023360.000000 ; 35402720.000000 ; 0.983272
57.8 ; 75087520.000000 ; 16807360.000000 ; 0.713157
57.9 ; 34260640.000000 ; 53028800.000000 ; 0.955813
58.0 ; 37128480.000000 ; 44820480.000000 ; 0.991267
58.1 ; 53139360.000000 ; 28570080.000000 ; 0.917082
58.2 ; 43830240.000000 ; 44798880.000000 ; 0.999881
58.3 ; 51713280.000000 ; 27729760.000000 ; 0.916472
58.4 ; 75116320.000000 ; 12283040.000000 ; 0.659262
58.5 ; 48188320.000000 ; 39550080.000000 ; 0.990400
58.6 ; 69383200.000000 ; 19493280.000000 ; 0.760397
58.7 ; 30901920.000000 ; 57140160.000000 ; 0.918429
58.8 ; 45010240.000000 ; 38675040.000000 ; 0.994302
58.9 ; 47637920.000000 ; 36177600.000000 ; 0.981647
59.0 ; 43236640.000000 ; 40129920.000000 ; 0.998613
59.1 ; 47283200.000000 ; 39029760.000000 ; 0.990939
59.2 ; 68398880.000000 ; 13738560.000000 ; 0.693070
59.3 ; 38995040.000000 ; 55439200.000000 ; 0.970570
59.4 ; 38198560.000000 ; 38703840.000000 ; 0.999957
59.5 ; 65553920.000000 ; 20875520.000000 ; 0.789128
59.6 ; 36265920.000000 ; 54715360.000000 ; 0.960503
59.7 ; 44083520.000000 ; 40607680.000000 ; 0.998318
59.8 ; 56961440.000000 ; 23995360.000000 ; 0.857768
59.9 ; 73907520.000000 ; 16286400.000000 ; 0.710157
60.0 ; 30988960.000000 ; 60650720.000000 ; 0.905168


==> csv/fairBbrVegas.csv <==
0.0 ; 7840.000000 ; 0.000000 ; 1.000000
0.1 ; 12040560.000000 ; 34915440.000000 ; 0.808198
0.2 ; 8809120.000000 ; 59812960.000000 ; 0.644151
0.3 ; 12920480.000000 ; 55041920.000000 ; 0.722480
0.4 ; 11480000.000000 ; 62425600.000000 ; 0.677883
0.5 ; 10510080.000000 ; 61687360.000000 ; 0.665570
0.6 ; 12435520.000000 ; 58748160.000000 ; 0.702597
0.7 ; 14013440.000000 ; 60398720.000000 ; 0.720164
0.8 ; 10915840.000000 ; 53051680.000000 ; 0.697401
0.9 ; 10792800.000000 ; 60594400.000000 ; 0.672638
1.0 ; 11928960.000000 ; 49569920.000000 ; 0.727476
1.1 ; 14209120.000000 ; 53536640.000000 ; 0.747944
1.2 ; 9272480.000000 ; 56439200.000000 ; 0.659974
1.3 ; 11574240.000000 ; 63142240.000000 ; 0.677345
1.4 ; 11089280.000000 ; 55606720.000000 ; 0.691796
1.5 ; 13470880.000000 ; 54665600.000000 ; 0.732316
1.6 ; 11212320.000000 ; 55700960.000000 ; 0.693456
1.7 ; 11103680.000000 ; 54151840.000000 ; 0.696774
1.8 ; 12674400.000000 ; 57097600.000000 ; 0.711554
1.9 ; 13239200.000000 ; 51589600.000000 ; 0.740769
2.0 ; 11943360.000000 ; 53739520.000000 ; 0.711785
2.1 ; 9873280.000000 ; 56852160.000000 ; 0.668581
2.2 ; 12016000.000000 ; 61434080.000000 ; 0.688385
2.3 ; 12030400.000000 ; 60000800.000000 ; 0.692755
2.4 ; 13268000.000000 ; 54130240.000000 ; 0.731221
2.5 ; 10828800.000000 ; 54854080.000000 ; 0.690006
2.6 ; 11458400.000000 ; 53333760.000000 ; 0.705364
2.7 ; 15273280.000000 ; 50388000.000000 ; 0.777607
2.8 ; 22707360.000000 ; 44133280.000000 ; 0.906821
2.9 ; 23539840.000000 ; 48035200.000000 ; 0.895156
3.0 ; 14694080.000000 ; 54759840.000000 ; 0.750313
3.1 ; 12160640.000000 ; 53840960.000000 ; 0.714899
3.2 ; 11711680.000000 ; 55773600.000000 ; 0.701118
3.3 ; 13514080.000000 ; 54455520.000000 ; 0.733770
3.4 ; 12754240.000000 ; 53153120.000000 ; 0.726889
3.5 ; 13731360.000000 ; 54665600.000000 ; 0.736280
3.6 ; 12139040.000000 ; 60290080.000000 ; 0.693500
3.7 ; 13246400.000000 ; 51314080.000000 ; 0.742016
3.8 ; 16141760.000000 ; 56127680.000000 ; 0.765621
3.9 ; 13029120.000000 ; 57937280.000000 ; 0.714058
4.0 ; 11581440.000000 ; 52725760.000000 ; 0.709544
4.1 ; 11429600.000000 ; 54390720.000000 ; 0.701252
4.2 ; 15410720.000000 ; 49989440.000000 ; 0.781524
4.3 ; 12913280.000000 ; 54369120.000000 ; 0.724828
4.4 ; 11190720.000000 ; 55563520.000000 ; 0.693553
4.5 ; 14064480.000000 ; 55846240.000000 ; 0.736822
4.6 ; 12660000.000000 ; 56185920.000000 ; 0.714436
4.7 ; 11718880.000000 ; 56294560.000000 ; 0.699524
4.8 ; 11067680.000000 ; 57822080.000000 ; 0.684644
4.9 ; 12189440.000000 ; 57640800.000000 ; 0.702420
5.0 ; 14107680.000000 ; 52414240.000000 ; 0.750975
5.1 ; 12790240.000000 ; 59291360.000000 ; 0.706126
5.2 ; 10228000.000000 ; 55541920.000000 ; 0.678109
5.3 ; 11588640.000000 ; 56504640.000000 ; 0.696813
5.4 ; 11436800.000000 ; 56381600.000000 ; 0.694830
5.5 ; 11465600.000000 ; 57799840.000000 ; 0.690857
5.6 ; 6999520.000000 ; 36048000.000000 ; 0.687117
5.7 ; 8309760.000000 ; 42244480.000000 ; 0.689379
5.8 ; 14165920.000000 ; 57633600.000000 ; 0.731789
5.9 ; 12877280.000000 ; 53406400.000000 ; 0.727871
6.0 ; 13984640.000000 ; 55628320.000000 ; 0.736451
6.1 ; 13159360.000000 ; 60058400.000000 ; 0.709072
6.2 ; 13239200.000000 ; 58929440.000000 ; 0.713867
6.3 ; 11183520.000000 ; 54759840.000000 ; 0.696051
6.4 ; 13369440.000000 ; 57177440.000000 ; 0.721702
6.5 ; 13716960.000000 ; 52037920.000000 ; 0.746470
6.6 ; 14556640.000000 ; 58856800.000000 ; 0.733067
6.7 ; 10951840.000000 ; 52638720.000000 ; 0.699424
6.8 ; 14433600.000000 ; 54216640.000000 ; 0.748602
6.9 ; 16395040.000000 ; 56323360.000000 ; 0.768350
7.0 ; 16482080.000000 ; 59117280.000000 ; 0.758694
7.1 ; 12790240.000000 ; 54636800.000000 ; 0.721934
7.2 ; 11335360.000000 ; 51270880.000000 ; 0.710785
7.3 ; 13861600.000000 ; 55462080.000000 ; 0.735235
7.4 ; 12139040.000000 ; 52422080.000000 ; 0.719779
7.5 ; 14592640.000000 ; 51784640.000000 ; 0.761064
7.6 ; 11161920.000000 ; 54166880.000000 ; 0.697672
7.7 ; 19421280.000000 ; 51198880.000000 ; 0.831614
7.8 ; 27622400.000000 ; 50814720.000000 ; 0.919602
7.9 ; 25581120.000000 ; 42077600.000000 ; 0.943888
8.0 ; 23930560.000000 ; 48273440.000000 ; 0.897937
8.1 ; 12631200.000000 ; 56432000.000000 ; 0.713152
8.2 ; 12536960.000000 ; 55462080.000000 ; 0.715057
8.3 ; 10698560.000000 ; 56280160.000000 ; 0.683465
8.4 ; 11559840.000000 ; 53153120.000000 ; 0.707660
8.5 ; 10966240.000000 ; 57257280.000000 ; 0.684749
8.6 ; 13203200.000000 ; 58769760.000000 ; 0.713866
8.7 ; 10705760.000000 ; 53268960.000000 ; 0.693173
8.8 ; 12153440.000000 ; 55237600.000000 ; 0.709862
8.9 ; 12016000.000000 ; 60030240.000000 ; 0.692455
9.0 ; 12167840.000000 ; 58915040.000000 ; 0.698083
9.1 ; 13528480.000000 ; 56815520.000000 ; 0.725336
9.2 ; 12037600.000000 ; 57735040.000000 ; 0.699811
9.3 ; 11082080.000000 ; 62252160.000000 ; 0.672551
9.4 ; 13535680.000000 ; 63525760.000000 ; 0.703820
9.5 ; 10937440.000000 ; 57583200.000000 ; 0.683327
9.6 ; 11661280.000000 ; 57091040.000000 ; 0.696077
9.7 ; 11552640.000000 ; 55947040.000000 ; 0.698048
9.8 ; 15635200.000000 ; 52037920.000000 ; 0.775580
9.9 ; 14317760.000000 ; 57437920.000000 ; 0.734691
10.0 ; 15157440.000000 ; 57517760.000000 ; 0.746414
10.1 ; 46290400.000000 ; 27042560.000000 ; 0.935549
10.2 ; 50170080.000000 ; 23842880.000000 ; 0.887682
10.3 ; 23228320.000000 ; 51053600.000000 ; 0.876948
10.4 ; 6977920.000000 ; 28346240.000000 ; 0.732102
10.5 ; 0.000000 ; 0.000000 ; 1.000000
10.6 ; 1447680.000000 ; 6239680.000000 ; 0.720161
10.7 ; 11777120.000000 ; 57474560.000000 ; 0.696653
10.8 ; 12254880.000000 ; 52971840.000000 ; 0.719594
10.9 ; 13695360.000000 ; 60717440.000000 ; 0.714639
11.0 ; 14158720.000000 ; 55331840.000000 ; 0.740162
11.1 ; 21361120.000000 ; 48498560.000000 ; 0.868886
11.2 ; 13680960.000000 ; 46717760.000000 ; 0.769713
11.3 ; 19116960.000000 ; 51118400.000000 ; 0.828089
11.4 ; 15316480.000000 ; 56214720.000000 ; 0.753635
11.5 ; 14086080.000000 ; 57062240.000000 ; 0.732676
11.6 ; 12037600.000000 ; 60138240.000000 ; 0.692455
11.7 ; 13246400.000000 ; 56041280.000000 ; 0.723861
11.8 ; 11422400.000000 ; 59551840.000000 ; 0.685000
11.9 ; 14672480.000000 ; 50213920.000000 ; 0.769214
12.0 ; 13731360.000000 ; 50344160.000000 ; 0.753864
12.1 ; 13565120.000000 ; 55404480.000000 ; 0.730991
12.2 ; 13499680.000000 ; 57908480.000000 ; 0.721105
12.3 ; 10923040.000000 ; 51755840.000000 ; 0.702050
12.4 ; 10351040.000000 ; 56041280.000000 ; 0.678610
12.5 ; 9967520.000000 ; 57879680.000000 ; 0.667251
12.6 ; 10206400.000000 ; 54716640.000000 ; 0.680260
12.7 ; 10423680.000000 ; 53630880.000000 ; 0.687285
12.8 ; 10466880.000000 ; 52704160.000000 ; 0.691061
12.9 ; 13362240.000000 ; 58581920.000000 ; 0.716815
13.0 ; 11053280.000000 ; 45632000.000000 ; 0.728802
13.1 ; 12290880.000000 ; 49280000.000000 ; 0.734803
13.2 ; 14658080.000000 ; 61043360.000000 ; 0.727035
13.3 ; 12276480.000000 ; 62997600.000000 ; 0.687743
13.4 ; 14230720.000000 ; 54868480.000000 ; 0.743014
13.5 ; 13919840.000000 ; 52704160.000000 ; 0.746891
13.6 ; 13847200.000000 ; 55425440.000000 ; 0.735157
13.7 ; 13188160.000000 ; 57684000.000000 ; 0.717271
13.8 ; 9967520.000000 ; 52255840.000000 ; 0.684048
13.9 ; 11233920.000000 ; 55686560.000000 ; 0.693846
14.0 ; 11328160.000000 ; 56084480.000000 ; 0.694066
14.1 ; 11277760.000000 ; 61644160.000000 ; 0.677024
14.2 ; 12023200.000000 ; 56873760.000000 ; 0.702358
14.3 ; 11784320.000000 ; 52118400.000000 ; 0.715109
14.4 ; 14353760.000000 ; 54072000.000000 ; 0.747982
14.5 ; 16619520.000000 ; 57445120.000000 ; 0.766966
14.6 ; 13492480.000000 ; 54137440.000000 ; 0.734651
14.7 ; 13586720.000000 ; 52964640.000000 ; 0.740686
14.8 ; 17184320.000000 ; 53492800.000000 ; 0.791195
14.9 ; 14831520.000000 ; 51046400.000000 ; 0.767931
15.0 ; 13376640.000000 ; 53044480.000000 ; 0.737100
15.1 ; 15302080.000000 ; 51907680.000000 ; 0.771224
15.2 ; 14303360.000000 ; 54108640.000000 ; 0.747080
15.3 ; 13246400.000000 ; 53225120.000000 ; 0.734359
15.4 ; 18516160.000000 ; 49280000.000000 ; 0.829251
15.5 ; 4473280.000000 ; 19240000.000000 ; 0.720576
15.6 ; 6970720.000000 ; 12711040.000000 ; 0.921605
15.7 ; 18060000.000000 ; 53789920.000000 ; 0.801736
15.8 ; 14556640.000000 ; 54021600.000000 ; 0.751219
15.9 ; 11219520.000000 ; 56975200.000000 ; 0.689568
16.0 ; 13601120.000000 ; 59537440.000000 ; 0.717116
16.1 ; 17300160.000000 ; 56041280.000000 ; 0.781845
16.2 ; 12037600.000000 ; 57771040.000000 ; 0.699697
16.3 ; 12008800.000000 ; 57119840.000000 ; 0.701339
16.4 ; 12016000.000000 ; 51488160.000000 ; 0.721320
16.5 ; 13485280.000000 ; 58118560.000000 ; 0.720177
16.6 ; 11386400.000000 ; 52472480.000000 ; 0.707239
16.7 ; 13442080.000000 ; 60428160.000000 ; 0.711959
16.8 ; 11690080.000000 ; 55035360.000000 ; 0.703241
16.9 ; 12761440.000000 ; 54094240.000000 ; 0.723474
17.0 ; 12638400.000000 ; 59740320.000000 ; 0.702493
17.1 ; 11161920.000000 ; 54376320.000000 ; 0.696972
17.2 ; 14433600.000000 ; 59378400.000000 ; 0.729517
17.3 ; 11103680.000000 ; 51901120.000000 ; 0.704576
17.4 ; 20094080.000000 ; 46703360.000000 ; 0.863044
17.5 ; 15533760.000000 ; 52016320.000000 ; 0.774181
17.6 ; 12406720.000000 ; 56519040.000000 ; 0.709423
17.7 ; 13355040.000000 ; 52841600.000000 ; 0.737563
17.8 ; 12624000.000000 ; 52378240.000000 ; 0.727784
17.9 ; 13072960.000000 ; 55990880.000000 ; 0.721413
18.0 ; 10698560.000000 ; 57576000.000000 ; 0.679615
18.1 ; 13268000.000000 ; 59088480.000000 ; 0.713766
18.2 ; 12631200.000000 ; 57271680.000000 ; 0.710319
18.3 ; 15107040.000000 ; 50286560.000000 ; 0.775550
18.4 ; 21585600.000000 ; 41636480.000000 ; 0.908608
18.5 ; 18842080.000000 ; 44611040.000000 ; 0.858424
18.6 ; 13745760.000000 ; 53724480.000000 ; 0.740137
18.7 ; 13608320.000000 ; 50525440.000000 ; 0.751119
18.8 ; 19051520.000000 ; 62273120.000000 ; 0.779751
18.9 ; 23923360.000000 ; 43764160.000000 ; 0.920877
19.0 ; 31886240.000000 ; 38494400.000000 ; 0.991261
19.1 ; 29294560.000000 ; 40817760.000000 ; 0.973698
19.2 ; 25313440.000000 ; 43807360.000000 ; 0.933194
19.3 ; 16467680.000000 ; 51068000.000000 ; 0.792093
19.4 ; 13702560.000000 ; 57481760.000000 ; 0.725563
19.5 ; 18849280.000000 ; 53768320.000000 ; 0.812197
19.6 ; 16713760.000000 ; 53948960.000000 ; 0.782676
19.7 ; 12500960.000000 ; 55621120.000000 ; 0.713945
19.8 ; 11038880.000000 ; 54057600.000000 ; 0.696031
19.9 ; 12529760.000000 ; 57612000.000000 ; 0.707663
20.0 ; 10568320.000000 ; 60312320.000000 ; 0.670007
20.1 ; 11639680.000000 ; 59812960.000000 ; 0.687501
20.2 ; 13304640.000000 ; 52335680.000000 ; 0.738786
20.3 ; 13275200.000000 ; 53485600.000000 ; 0.733798
20.4 ; 7853600.000000 ; 32559040.000000 ; 0.727948
20.5 ; 0.000000 ; 0.000000 ; 1.000000
20.6 ; 1918240.000000 ; 7810400.000000 ; 0.731629
20.7 ; 9858880.000000 ; 54818080.000000 ; 0.674212
20.8 ; 10228000.000000 ; 57380320.000000 ; 0.672760
20.9 ; 13854400.000000 ; 55396640.000000 ; 0.735373
21.0 ; 16004320.000000 ; 56967360.000000 ; 0.760387
21.1 ; 15186240.000000 ; 55664320.000000 ; 0.753919
21.2 ; 13615520.000000 ; 54774240.000000 ; 0.734110
21.3 ; 34281600.000000 ; 38921120.000000 ; 0.995999
21.4 ; 52175360.000000 ; 22721120.000000 ; 0.866057
21.5 ; 34947840.000000 ; 38892320.000000 ; 0.997155
21.6 ; 13948640.000000 ; 55621120.000000 ; 0.735941
21.7 ; 12790240.000000 ; 56902560.000000 ; 0.713964
21.8 ; 13615520.000000 ; 57170240.000000 ; 0.725374
21.9 ; 11320960.000000 ; 58002720.000000 ; 0.688017
22.0 ; 22605920.000000 ; 47238720.000000 ; 0.889377
22.1 ; 30141440.000000 ; 41853120.000000 ; 0.974219
22.2 ; 33384320.000000 ; 41404160.000000 ; 0.988632
22.3 ; 14071680.000000 ; 53392000.000000 ; 0.746436
22.4 ; 14686880.000000 ; 55983040.000000 ; 0.745452
22.5 ; 11661280.000000 ; 55802400.000000 ; 0.700230
22.6 ; 9504160.000000 ; 58763200.000000 ; 0.657614
22.7 ; 11798720.000000 ; 58792000.000000 ; 0.692916
22.8 ; 11313760.000000 ; 60572800.000000 ; 0.680483
22.9 ; 12645600.000000 ; 53007840.000000 ; 0.725715
23.0 ; 13637120.000000 ; 55339040.000000 ; 0.732320
23.1 ; 11429600.000000 ; 56808960.000000 ; 0.693366
23.2 ; 13383840.000000 ; 54818080.000000 ; 0.730415
23.3 ; 10836000.000000 ; 50590880.000000 ; 0.704794
23.4 ; 10698560.000000 ; 59602880.000000 ; 0.673895
23.5 ; 12544160.000000 ; 56721280.000000 ; 0.710842
23.6 ; 14788320.000000 ; 58205600.000000 ; 0.738664
23.7 ; 9989120.000000 ; 60377120.000000 ; 0.661038
23.8 ; 14346560.000000 ; 55736960.000000 ; 0.741404
23.9 ; 14245120.000000 ; 55179360.000000 ; 0.742030
24.0 ; 14498400.000000 ; 61795360.000000 ; 0.722378
24.1 ; 14230720.000000 ; 55403840.000000 ; 0.740957
24.2 ; 11849120.000000 ; 59558400.000000 ; 0.691375
24.3 ; 11226720.000000 ; 51618400.000000 ; 0.707671
24.4 ; 10959040.000000 ; 57590400.000000 ; 0.683643
24.5 ; 13340640.000000 ; 51538560.000000 ; 0.742593
24.6 ; 10973440.000000 ; 57655200.000000 ; 0.683675
24.7 ; 11849120.000000 ; 58220000.000000 ; 0.695428
24.8 ; 11313760.000000 ; 54636800.000000 ; 0.698558
24.9 ; 13311840.000000 ; 61093760.000000 ; 0.708016
25.0 ; 11777120.000000 ; 55758560.000000 ; 0.702196
25.1 ; 13601120.000000 ; 59276960.000000 ; 0.717975
25.2 ; 12754240.000000 ; 61252800.000000 ; 0.699570
25.3 ; 10944640.000000 ; 60695840.000000 ; 0.674641
25.4 ; 11436800.000000 ; 60095040.000000 ; 0.683660
25.5 ; 10568320.000000 ; 58430080.000000 ; 0.675142
25.6 ; 12783040.000000 ; 53977760.000000 ; 0.724244
25.7 ; 15200640.000000 ; 51965920.000000 ; 0.769456
25.8 ; 15323680.000000 ; 55852800.000000 ; 0.755152
25.9 ; 12811840.000000 ; 56786720.000000 ; 0.714686
26.0 ; 14599840.000000 ; 48223040.000000 ; 0.777336
26.1 ; 15895680.000000 ; 55968640.000000 ; 0.762812
26.2 ; 12747040.000000 ; 58647360.000000 ; 0.707546
26.3 ; 13521280.000000 ; 61172960.000000 ; 0.710738
26.4 ; 10502880.000000 ; 52472480.000000 ; 0.692449
26.5 ; 13268000.000000 ; 57872480.000000 ; 0.717814
26.6 ; 10843200.000000 ; 57517760.000000 ; 0.682049
26.7 ; 15678400.000000 ; 58371840.000000 ; 0.750522
26.8 ; 11342560.000000 ; 50119680.000000 ; 0.715284
26.9 ; 11762720.000000 ; 55295840.000000 ; 0.703514
27.0 ; 13804000.000000 ; 53073280.000000 ; 0.743613
27.1 ; 10828800.000000 ; 49613120.000000 ; 0.708340
27.2 ; 14107680.000000 ; 57141440.000000 ; 0.732706
27.3 ; 15997120.000000 ; 57170240.000000 ; 0.759498
27.4 ; 12631200.000000 ; 52139360.000000 ; 0.728829
27.5 ; 14433600.000000 ; 58813600.000000 ; 0.731472
27.6 ; 11957760.000000 ; 53449600.000000 ; 0.713057
27.7 ; 12522560.000000 ; 47687680.000000 ; 0.745656
27.8 ; 11957760.000000 ; 52212000.000000 ; 0.717609
27.9 ; 12023200.000000 ; 54948320.000000 ; 0.708812
28.0 ; 12312480.000000 ; 56330560.000000 ; 0.708609
28.1 ; 11986560.000000 ; 55896000.000000 ; 0.705016
28.2 ; 15649600.000000 ; 54376320.000000 ; 0.765787
28.3 ; 20571840.000000 ; 45211840.000000 ; 0.876965
28.4 ; 17372160.000000 ; 51052960.000000 ; 0.804966
28.5 ; 14686880.000000 ; 58828000.000000 ; 0.735010
28.6 ; 13608320.000000 ; 56250720.000000 ; 0.728547
28.7 ; 12008800.000000 ; 59848960.000000 ; 0.692886
28.8 ; 12819040.000000 ; 59581280.000000 ; 0.705633
28.9 ; 10372640.000000 ; 59125120.000000 ; 0.670197
29.0 ; 14635840.000000 ; 55186560.000000 ; 0.747779
29.1 ; 12819040.000000 ; 53840320.000000 ; 0.725321
29.2 ; 12276480.000000 ; 52595520.000000 ; 0.721353
29.3 ; 12052000.000000 ; 53558240.000000 ; 0.714181
29.4 ; 11964960.000000 ; 53999360.000000 ; 0.711207
29.5 ; 14889120.000000 ; 58610720.000000 ; 0.738634
29.6 ; 10025120.000000 ; 53572640.000000 ; 0.680800
29.7 ; 13919200.000000 ; 57061600.000000 ; 0.730233
29.8 ; 16807360.000000 ; 54810240.000000 ; 0.780290
29.9 ; 11588640.000000 ; 55223200.000000 ; 0.700999
30.0 ; 22975040.000000 ; 48013600.000000 ; 0.889359
30.1 ; 30872480.000000 ; 43959840.000000 ; 0.970322
30.2 ; 26413600.000000 ; 37300000.000000 ; 0.971633
30.3 ; 29605440.000000 ; 38059840.000000 ; 0.984629
30.4 ; 13535680.000000 ; 53471200.000000 ; 0.737895
30.5 ; 13180960.000000 ; 50966560.000000 ; 0.742407
30.6 ; 14201920.000000 ; 54115840.000000 ; 0.745526
30.7 ; 12319680.000000 ; 46703360.000000 ; 0.746625
30.8 ; 13057920.000000 ; 59913760.000000 ; 0.708062
30.9 ; 10850400.000000 ; 50800320.000000 ; 0.704270
31.0 ; 16091360.000000 ; 56685280.000000 ; 0.762703
31.1 ; 12088000.000000 ; 59660480.000000 ; 0.694623
31.2 ; 11559840.000000 ; 60000800.000000 ; 0.685766
31.3 ; 13362240.000000 ; 60123840.000000 ; 0.711785
31.4 ; 10104960.000000 ; 53131520.000000 ; 0.683548
31.5 ; 14817120.000000 ; 51878880.000000 ; 0.764069
31.6 ; 15200640.000000 ; 53854720.000000 ; 0.761426
31.7 ; 12283680.000000 ; 52573920.000000 ; 0.721551
31.8 ; 46348000.000000 ; 26238240.000000 ; 0.928717
31.9 ; 56293920.000000 ; 21113120.000000 ; 0.828801
32.0 ; 23047040.000000 ; 49945600.000000 ; 0.880437
32.1 ; 11002240.000000 ; 56540640.000000 ; 0.687491
32.2 ; 10850400.000000 ; 55454880.000000 ; 0.688447
32.3 ; 11943360.000000 ; 56460800.000000 ; 0.702474
32.4 ; 12927680.000000 ; 55136160.000000 ; 0.722250
32.5 ; 11364160.000000 ; 57401920.000000 ; 0.690508
32.6 ; 11110880.000000 ; 58864000.000000 ; 0.682261
32.7 ; 13282400.000000 ; 52508480.000000 ; 0.737745
32.8 ; 12688800.000000 ; 59428800.000000 ; 0.704203
32.9 ; 12891680.000000 ; 51285280.000000 ; 0.736432
33.0 ; 15070400.000000 ; 59515840.000000 ; 0.737959
33.1 ; 12934880.000000 ; 56808320.000000 ; 0.716471
33.2 ; 8823520.000000 ; 56432000.000000 ; 0.652625
33.3 ; 12572960.000000 ; 57663040.000000 ; 0.708146
33.4 ; 9800640.000000 ; 54028800.000000 ; 0.675618
33.5 ; 9916480.000000 ; 56540640.000000 ; 0.670153
33.6 ; 12073600.000000 ; 54123040.000000 ; 0.712502
33.7 ; 11682880.000000 ; 54998720.000000 ; 0.703250
33.8 ; 11371360.000000 ; 58726560.000000 ; 0.686635
33.9 ; 11262720.000000 ; 54948320.000000 ; 0.696705
34.0 ; 12826240.000000 ; 55078560.000000 ; 0.720893
34.1 ; 14607040.000000 ; 58835200.000000 ; 0.733856
34.2 ; 13542880.000000 ; 60528960.000000 ; 0.713075
34.3 ; 11877920.000000 ; 58364640.000000 ; 0.695419
34.4 ; 12334080.000000 ; 59059680.000000 ; 0.700113
34.5 ; 13166560.000000 ; 56642080.000000 ; 0.720536
34.6 ; 14997760.000000 ; 62845120.000000 ; 0.725787
34.7 ; 9952480.000000 ; 53818720.000000 ; 0.678811
34.8 ; 9656000.000000 ; 54289280.000000 ; 0.672408
34.9 ; 13535680.000000 ; 53594240.000000 ; 0.737415
35.0 ; 12312480.000000 ; 61390240.000000 ; 0.692805
35.1 ; 12449920.000000 ; 59574080.000000 ; 0.700237
35.2 ; 12189440.000000 ; 49012320.000000 ; 0.734215
35.3 ; 11364160.000000 ; 57437920.000000 ; 0.690398
35.4 ; 12927680.000000 ; 60883680.000000 ; 0.703174
35.5 ; 484960.000000 ; 1433280.000000 ; 0.803599
35.6 ; 0.000000 ; 0.000000 ; 1.000000
35.7 ; 4951040.000000 ; 21389920.000000 ; 0.719696
35.8 ; 15895680.000000 ; 59211520.000000 ; 0.750409
35.9 ; 12710400.000000 ; 55831200.000000 ; 0.716440
36.0 ; 11277120.000000 ; 56642080.000000 ; 0.691503
36.1 ; 12189440.000000 ; 57083840.000000 ; 0.704224
36.2 ; 11508800.000000 ; 59312960.000000 ; 0.686995
36.3 ; 12493120.000000 ; 55635520.000000 ; 0.713774
36.4 ; 12464320.000000 ; 57496160.000000 ; 0.707055
36.5 ; 14136480.000000 ; 52617120.000000 ; 0.750580
36.6 ; 13781760.000000 ; 60999520.000000 ; 0.714960
36.7 ; 12667200.000000 ; 54043200.000000 ; 0.722184
36.8 ; 10430240.000000 ; 52501280.000000 ; 0.691123
36.9 ; 12442720.000000 ; 53369760.000000 ; 0.721123
37.0 ; 11747680.000000 ; 59631040.000000 ; 0.689646
37.1 ; 13405440.000000 ; 60934080.000000 ; 0.709843
37.2 ; 14324960.000000 ; 54767040.000000 ; 0.744813
37.3 ; 23829120.000000 ; 44220320.000000 ; 0.917607
37.4 ; 17849920.000000 ; 52964640.000000 ; 0.802642
37.5 ; 14498400.000000 ; 58466080.000000 ; 0.733614
37.6 ; 13542880.000000 ; 58284800.000000 ; 0.720455
37.7 ; 11009440.000000 ; 58111360.000000 ; 0.682890
37.8 ; 13745760.000000 ; 60826080.000000 ; 0.715005
37.9 ; 11212320.000000 ; 62165120.000000 ; 0.674681
38.0 ; 10481280.000000 ; 56526240.000000 ; 0.679260
38.1 ; 11082080.000000 ; 52335040.000000 ; 0.702665
38.2 ; 12790240.000000 ; 57879680.000000 ; 0.710691
38.3 ; 13412640.000000 ; 53572640.000000 ; 0.735596
38.4 ; 11305920.000000 ; 61224000.000000 ; 0.678575
38.5 ; 10039520.000000 ; 57619200.000000 ; 0.669105
38.6 ; 10321600.000000 ; 60326080.000000 ; 0.666231
38.7 ; 12688800.000000 ; 58792000.000000 ; 0.706219
38.8 ; 11038240.000000 ; 58292000.000000 ; 0.682806
38.9 ; 11754880.000000 ; 57742240.000000 ; 0.695474
39.0 ; 12088000.000000 ; 57300480.000000 ; 0.701970
39.1 ; 10169760.000000 ; 52544480.000000 ; 0.686557
39.2 ; 12109600.000000 ; 53623040.000000 ; 0.714870
39.3 ; 11690080.000000 ; 60652000.000000 ; 0.685837
39.4 ; 11870720.000000 ; 56974560.000000 ; 0.699683
39.5 ; 13427040.000000 ; 55874400.000000 ; 0.727188
39.6 ; 10799360.000000 ; 55505280.000000 ; 0.687468
39.7 ; 12225440.000000 ; 61911200.000000 ; 0.690056
39.8 ; 11718880.000000 ; 64285600.000000 ; 0.676431
39.9 ; 9178240.000000 ; 55911040.000000 ; 0.659850
40.0 ; 12464320.000000 ; 55447680.000000 ; 0.713981
40.1 ; 12341280.000000 ; 61405280.000000 ; 0.693178
40.2 ; 11335360.000000 ; 56171520.000000 ; 0.693903
40.3 ; 13043520.000000 ; 53710080.000000 ; 0.729326
40.4 ; 11262720.000000 ; 56380960.000000 ; 0.692096
40.5 ; 0.000000 ; 0.000000 ; 1.000000
40.6 ; 0.000000 ; 0.000000 ; 1.000000
40.7 ; 4813600.000000 ; 10300640.000000 ; 0.883551
40.8 ; 16800160.000000 ; 53203520.000000 ; 0.787140
40.9 ; 17408160.000000 ; 50040480.000000 ; 0.810325
41.0 ; 18935680.000000 ; 54926080.000000 ; 0.808127
41.1 ; 13065120.000000 ; 53702880.000000 ; 0.729690
41.2 ; 11255520.000000 ; 55635520.000000 ; 0.694354
41.3 ; 12341280.000000 ; 58625120.000000 ; 0.701579
41.4 ; 10546080.000000 ; 55179360.000000 ; 0.684388
41.5 ; 11233920.000000 ; 58082560.000000 ; 0.686439
41.6 ; 11031040.000000 ; 51755840.000000 ; 0.703875
41.7 ; 13173760.000000 ; 52030720.000000 ; 0.737939
41.8 ; 13455840.000000 ; 61650720.000000 ; 0.708335
41.9 ; 13637120.000000 ; 55867200.000000 ; 0.730372
42.0 ; 14360960.000000 ; 57727840.000000 ; 0.734272
42.1 ; 12203840.000000 ; 53326560.000000 ; 0.717462
42.2 ; 10510080.000000 ; 58589120.000000 ; 0.673794
42.3 ; 11827520.000000 ; 55657120.000000 ; 0.703325
42.4 ; 12913280.000000 ; 53080480.000000 ; 0.729684
42.5 ; 13593280.000000 ; 55114560.000000 ; 0.732494
42.6 ; 11972160.000000 ; 53999360.000000 ; 0.711322
42.7 ; 16459840.000000 ; 52153760.000000 ; 0.787014
42.8 ; 16771360.000000 ; 56134880.000000 ; 0.774285
42.9 ; 10531680.000000 ; 55838400.000000 ; 0.682131
43.0 ; 13036320.000000 ; 59573440.000000 ; 0.708828
43.1 ; 12471520.000000 ; 57597600.000000 ; 0.706831
43.2 ; 10249600.000000 ; 52132800.000000 ; 0.689289
43.3 ; 10654720.000000 ; 49591520.000000 ; 0.705370
43.4 ; 14990560.000000 ; 56844320.000000 ; 0.746565
43.5 ; 11820320.000000 ; 60037440.000000 ; 0.689536
43.6 ; 10264000.000000 ; 57597600.000000 ; 0.672717
43.7 ; 13427040.000000 ; 62997600.000000 ; 0.703874
43.8 ; 9930880.000000 ; 60920320.000000 ; 0.658794
43.9 ; 12696000.000000 ; 62512640.000000 ; 0.695050
44.0 ; 14252320.000000 ; 51242080.000000 ; 0.758165
44.1 ; 12225440.000000 ; 55990240.000000 ; 0.708413
44.2 ; 11537600.000000 ; 55063520.000000 ; 0.700720
44.3 ; 13079520.000000 ; 53478400.000000 ; 0.730772
44.4 ; 13781760.000000 ; 56091680.000000 ; 0.731712
44.5 ; 13767360.000000 ; 58357440.000000 ; 0.723477
44.6 ; 10995040.000000 ; 60572800.000000 ; 0.675728
44.7 ; 13521280.000000 ; 55071360.000000 ; 0.731564
44.8 ; 10770560.000000 ; 60818880.000000 ; 0.671707
44.9 ; 13832160.000000 ; 59703680.000000 ; 0.719878
45.0 ; 12906080.000000 ; 52219200.000000 ; 0.732924
45.1 ; 15960480.000000 ; 60760640.000000 ; 0.745723
45.2 ; 12927680.000000 ; 59776320.000000 ; 0.706604
45.3 ; 10995040.000000 ; 58039360.000000 ; 0.682878
45.4 ; 12196640.000000 ; 54702240.000000 ; 0.712405
45.5 ; 4596320.000000 ; 20666080.000000 ; 0.711926
45.6 ; 0.000000 ; 0.000000 ; 1.000000
45.7 ; 8193920.000000 ; 28056320.000000 ; 0.769100
45.8 ; 21889280.000000 ; 49178560.000000 ; 0.871499
45.9 ; 18103200.000000 ; 47470400.000000 ; 0.832937
46.0 ; 11624640.000000 ; 58220000.000000 ; 0.692012
46.1 ; 13926400.000000 ; 57199040.000000 ; 0.729848
46.2 ; 12934880.000000 ; 54455520.000000 ; 0.724845
46.3 ; 12485920.000000 ; 49996640.000000 ; 0.735074
46.4 ; 13434240.000000 ; 54412320.000000 ; 0.732711
46.5 ; 12073600.000000 ; 50329760.000000 ; 0.726836
46.6 ; 11754880.000000 ; 56359360.000000 ; 0.699875
46.7 ; 10784960.000000 ; 50757120.000000 ; 0.703303
46.8 ; 12681600.000000 ; 56620480.000000 ; 0.713276
46.9 ; 11950560.000000 ; 57076640.000000 ; 0.700584
47.0 ; 13788960.000000 ; 58820800.000000 ; 0.722212
47.1 ; 8461600.000000 ; 56345600.000000 ; 0.646861
47.2 ; 12775840.000000 ; 62150720.000000 ; 0.697228
47.3 ; 11082080.000000 ; 55672160.000000 ; 0.691473
47.4 ; 12189440.000000 ; 55194400.000000 ; 0.710575
47.5 ; 13897600.000000 ; 57068800.000000 ; 0.729890
47.6 ; 17748480.000000 ; 55425440.000000 ; 0.790440
47.7 ; 13304000.000000 ; 55816800.000000 ; 0.725538
47.8 ; 10727360.000000 ; 56062880.000000 ; 0.684587
47.9 ; 11711680.000000 ; 55765760.000000 ; 0.701144
48.0 ; 11849120.000000 ; 58292000.000000 ; 0.695206
48.1 ; 12138400.000000 ; 56504000.000000 ; 0.705347
48.2 ; 13861600.000000 ; 62468800.000000 ; 0.711483
48.3 ; 14114880.000000 ; 54636800.000000 ; 0.742177
48.4 ; 14679680.000000 ; 57134240.000000 ; 0.741022
48.5 ; 11154080.000000 ; 52269600.000000 ; 0.704101
48.6 ; 13738560.000000 ; 53210720.000000 ; 0.742055
48.7 ; 12681600.000000 ; 57430720.000000 ; 0.710549
48.8 ; 14107680.000000 ; 59972000.000000 ; 0.722903
48.9 ; 10886400.000000 ; 52494080.000000 ; 0.698832
49.0 ; 13637120.000000 ; 59146080.000000 ; 0.718928
49.1 ; 12572960.000000 ; 59255360.000000 ; 0.703041
49.2 ; 11631840.000000 ; 59501440.000000 ; 0.688293
49.3 ; 12688800.000000 ; 56221920.000000 ; 0.714753
49.4 ; 11631840.000000 ; 54644000.000000 ; 0.703639
49.5 ; 12341280.000000 ; 54687200.000000 ; 0.714735
49.6 ; 10987840.000000 ; 54861280.000000 ; 0.692560
49.7 ; 12572960.000000 ; 51466560.000000 ; 0.730536
49.8 ; 17328960.000000 ; 54528160.000000 ; 0.788646
49.9 ; 14947360.000000 ; 54274880.000000 ; 0.755986
50.0 ; 11964960.000000 ; 59269760.000000 ; 0.693968
50.1 ; 9779040.000000 ; 59574080.000000 ; 0.659842
50.2 ; 13325600.000000 ; 55837760.000000 ; 0.725789
50.3 ; 14259520.000000 ; 56967360.000000 ; 0.735552
50.4 ; 13767360.000000 ; 58386240.000000 ; 0.723378
50.5 ; 5066880.000000 ; 32146720.000000 ; 0.653797
50.6 ; 0.000000 ; 0.000000 ; 1.000000
50.7 ; 6659200.000000 ; 2924160.000000 ; 0.868132
50.8 ; 17256320.000000 ; 50800320.000000 ; 0.804548
50.9 ; 12196640.000000 ; 63026400.000000 ; 0.686531
51.0 ; 9743040.000000 ; 56287360.000000 ; 0.668059
51.1 ; 11943360.000000 ; 59769120.000000 ; 0.692152
51.2 ; 13391040.000000 ; 57539360.000000 ; 0.720771
51.3 ; 13043520.000000 ; 63171040.000000 ; 0.698036
51.4 ; 13166560.000000 ; 57560960.000000 ; 0.717368
51.5 ; 12290880.000000 ; 59407200.000000 ; 0.698400
51.6 ; 14904160.000000 ; 54253280.000000 ; 0.755437
51.7 ; 18588160.000000 ; 48418720.000000 ; 0.834591
51.8 ; 15222240.000000 ; 54868480.000000 ; 0.757604
51.9 ; 13760160.000000 ; 52335040.000000 ; 0.745924
52.0 ; 16308000.000000 ; 53355360.000000 ; 0.779534
52.1 ; 12652800.000000 ; 52183200.000000 ; 0.729005
52.2 ; 16322400.000000 ; 59052480.000000 ; 0.756787
52.3 ; 14332160.000000 ; 60123840.000000 ; 0.725560
52.4 ; 12319680.000000 ; 55100160.000000 ; 0.712942
52.5 ; 11841920.000000 ; 55092960.000000 ; 0.705452
52.6 ; 15056000.000000 ; 55150560.000000 ; 0.754063
52.7 ; 14505600.000000 ; 56106080.000000 ; 0.742340
52.8 ; 14491200.000000 ; 57901280.000000 ; 0.735522
52.9 ; 12696000.000000 ; 49924640.000000 ; 0.738856
53.0 ; 14455200.000000 ; 59783520.000000 ; 0.728437
53.1 ; 12681600.000000 ; 54014400.000000 ; 0.722516
53.2 ; 17893760.000000 ; 50981600.000000 ; 0.812489
53.3 ; 18154240.000000 ; 51075200.000000 ; 0.815572
53.4 ; 16127360.000000 ; 50677280.000000 ; 0.788971
53.5 ; 18161440.000000 ; 49041120.000000 ; 0.825667
53.6 ; 12906080.000000 ; 57727840.000000 ; 0.712925
53.7 ; 12428320.000000 ; 58820800.000000 ; 0.702261
53.8 ; 12413920.000000 ; 54629600.000000 ; 0.716080
53.9 ; 15439520.000000 ; 49229600.000000 ; 0.785537
54.0 ; 22989440.000000 ; 54289280.000000 ; 0.859073
54.1 ; 15779840.000000 ; 52638720.000000 ; 0.775058
54.2 ; 14122080.000000 ; 53695680.000000 ; 0.745987
54.3 ; 12754240.000000 ; 56410400.000000 ; 0.715101
54.4 ; 13752960.000000 ; 54882880.000000 ; 0.735782
54.5 ; 15396320.000000 ; 51588960.000000 ; 0.774035
54.6 ; 12298080.000000 ; 51994720.000000 ; 0.723994
54.7 ; 11436800.000000 ; 55440480.000000 ; 0.697869
54.8 ; 11697280.000000 ; 55490880.000000 ; 0.701828
54.9 ; 13637120.000000 ; 61281600.000000 ; 0.712032
55.0 ; 11103680.000000 ; 58900640.000000 ; 0.682046
55.1 ; 10097760.000000 ; 56895360.000000 ; 0.672060
55.2 ; 13774560.000000 ; 50590240.000000 ; 0.753485
55.3 ; 16858400.000000 ; 57807040.000000 ; 0.768773
55.4 ; 14310560.000000 ; 59834560.000000 ; 0.726228
55.5 ; 18986720.000000 ; 48889280.000000 ; 0.837464
55.6 ; 22316640.000000 ; 49678560.000000 ; 0.873790
55.7 ; 24524160.000000 ; 44611040.000000 ; 0.922155
55.8 ; 17560640.000000 ; 54918880.000000 ; 0.790095
55.9 ; 12319680.000000 ; 53304960.000000 ; 0.719398
56.0 ; 17618240.000000 ; 52703520.000000 ; 0.800688
56.1 ; 15193440.000000 ; 55519680.000000 ; 0.754592
56.2 ; 10502880.000000 ; 58009920.000000 ; 0.675307
56.3 ; 13021920.000000 ; 60833280.000000 ; 0.704680
56.4 ; 13369440.000000 ; 59146720.000000 ; 0.715051
56.5 ; 11668480.000000 ; 52103360.000000 ; 0.713253
56.6 ; 11791520.000000 ; 55802400.000000 ; 0.702277
56.7 ; 11263360.000000 ; 56113920.000000 ; 0.692949
56.8 ; 19884000.000000 ; 50112480.000000 ; 0.842815
56.9 ; 12804640.000000 ; 53268320.000000 ; 0.727249
57.0 ; 11791520.000000 ; 54064800.000000 ; 0.708196
57.1 ; 14440800.000000 ; 57553760.000000 ; 0.736049
57.2 ; 12522560.000000 ; 60992320.000000 ; 0.697009
57.3 ; 11834720.000000 ; 61672960.000000 ; 0.685079
57.4 ; 11813120.000000 ; 56989600.000000 ; 0.698746
57.5 ; 10966240.000000 ; 55302400.000000 ; 0.690794
57.6 ; 12044800.000000 ; 57307680.000000 ; 0.701286
57.7 ; 13644320.000000 ; 52494080.000000 ; 0.743472
57.8 ; 14332160.000000 ; 53898560.000000 ; 0.748350
57.9 ; 13130560.000000 ; 59247520.000000 ; 0.711246
58.0 ; 14940160.000000 ; 49497280.000000 ; 0.776635
58.1 ; 12269280.000000 ; 54043200.000000 ; 0.715900
58.2 ; 11082080.000000 ; 56555040.000000 ; 0.688706
58.3 ; 11704480.000000 ; 53276160.000000 ; 0.709579
58.4 ; 13984640.000000 ; 54977120.000000 ; 0.738913
58.5 ; 12428320.000000 ; 56663680.000000 ; 0.709267
58.6 ; 12522560.000000 ; 57265120.000000 ; 0.708697
58.7 ; 10944640.000000 ; 52552320.000000 ; 0.699604
58.8 ; 10459680.000000 ; 48766240.000000 ; 0.705053
58.9 ; 12624000.000000 ; 61260000.000000 ; 0.697678
59.0 ; 13000320.000000 ; 56221920.000000 ; 0.719496
59.1 ; 21064000.000000 ; 49062720.000000 ; 0.862509
59.2 ; 14932960.000000 ; 54644000.000000 ; 0.754287
59.3 ; 16373440.000000 ; 57568800.000000 ; 0.763130
59.4 ; 18255680.000000 ; 50004480.000000 ; 0.822144
59.5 ; 16148960.000000 ; 56619840.000000 ; 0.763761
59.6 ; 13007520.000000 ; 55860000.000000 ; 0.720882
59.7 ; 14455200.000000 ; 52371040.000000 ; 0.756476
59.8 ; 11769920.000000 ; 58379680.000000 ; 0.693735
59.9 ; 17785120.000000 ; 50829120.000000 ; 0.811735
60.0 ; 24488160.000000 ; 40304000.000000 ; 0.943765


==> csv/fairCubicVegas.csv <==
0.0 ; 7840.000000 ; 0.000000 ; 1.000000
0.1 ; 19988400.000000 ; 16304400.000000 ; 0.989801
0.2 ; 14332160.000000 ; 54861280.000000 ; 0.744553
0.3 ; 5769120.000000 ; 59320800.000000 ; 0.596342
0.4 ; 6854880.000000 ; 78532640.000000 ; 0.586627
0.5 ; 5414400.000000 ; 74428480.000000 ; 0.572363
0.6 ; 4082560.000000 ; 78663520.000000 ; 0.551760
0.7 ; 3119840.000000 ; 83072000.000000 ; 0.537503
0.8 ; 3488960.000000 ; 81153760.000000 ; 0.542913
0.9 ; 3850880.000000 ; 79365760.000000 ; 0.548407
1.0 ; 4089760.000000 ; 82840320.000000 ; 0.549249
1.1 ; 4002720.000000 ; 81102720.000000 ; 0.549234
1.2 ; 3597600.000000 ; 80422720.000000 ; 0.544644
1.3 ; 4437280.000000 ; 79706080.000000 ; 0.555499
1.4 ; 4494880.000000 ; 75767520.000000 ; 0.559117
1.5 ; 5327360.000000 ; 75043680.000000 ; 0.570634
1.6 ; 5826720.000000 ; 76230880.000000 ; 0.575991
1.7 ; 4965440.000000 ; 72988000.000000 ; 0.567717
1.8 ; 6796640.000000 ; 74544320.000000 ; 0.590424
1.9 ; 5348960.000000 ; 71533120.000000 ; 0.574360
2.0 ; 4965440.000000 ; 74537120.000000 ; 0.566323
2.1 ; 6876480.000000 ; 75999200.000000 ; 0.589746
2.2 ; 5710880.000000 ; 72763520.000000 ; 0.578005
2.3 ; 7122560.000000 ; 69708480.000000 ; 0.601121
2.4 ; 5769120.000000 ; 74116960.000000 ; 0.577369
2.5 ; 4263200.000000 ; 75724320.000000 ; 0.556121
2.6 ; 6550560.000000 ; 74008320.000000 ; 0.587823
2.7 ; 5341760.000000 ; 76426560.000000 ; 0.569554
2.8 ; 6434720.000000 ; 71228800.000000 ; 0.589607
2.9 ; 5081280.000000 ; 74421280.000000 ; 0.567960
3.0 ; 6044000.000000 ; 76310720.000000 ; 0.578709
3.1 ; 6051200.000000 ; 70642400.000000 ; 0.585036
3.2 ; 5182720.000000 ; 74667360.000000 ; 0.569078
3.3 ; 4849600.000000 ; 73039040.000000 ; 0.566106
3.4 ; 5667680.000000 ; 73856480.000000 ; 0.576290
3.5 ; 6261280.000000 ; 76209280.000000 ; 0.581608
3.6 ; 5515840.000000 ; 73950720.000000 ; 0.574175
3.7 ; 5906560.000000 ; 69665280.000000 ; 0.584180
3.8 ; 4740960.000000 ; 77027360.000000 ; 0.561317
3.9 ; 5906560.000000 ; 69672480.000000 ; 0.584171
4.0 ; 4755360.000000 ; 76549600.000000 ; 0.561882
4.1 ; 5928160.000000 ; 73111040.000000 ; 0.580555
4.2 ; 4125760.000000 ; 74283840.000000 ; 0.555370
4.3 ; 5682080.000000 ; 78359200.000000 ; 0.572134
4.4 ; 5826720.000000 ; 73711840.000000 ; 0.578556
4.5 ; 4719360.000000 ; 76578400.000000 ; 0.561395
4.6 ; 5074080.000000 ; 73950720.000000 ; 0.568293
4.7 ; 4951040.000000 ; 77852640.000000 ; 0.563339
4.8 ; 5689280.000000 ; 79712640.000000 ; 0.571011
4.9 ; 5696480.000000 ; 75521440.000000 ; 0.575002
5.0 ; 4212800.000000 ; 71880640.000000 ; 0.558408
5.1 ; 4712160.000000 ; 76433760.000000 ; 0.561417
5.2 ; 4357440.000000 ; 75246560.000000 ; 0.557715
5.3 ; 5660480.000000 ; 79596800.000000 ; 0.570757
5.4 ; 6072800.000000 ; 75789120.000000 ; 0.579616
5.5 ; 5653280.000000 ; 73711840.000000 ; 0.576246
5.6 ; 3394720.000000 ; 62535520.000000 ; 0.554125
5.7 ; 0.000000 ; 0.000000 ; 1.000000
5.8 ; 2765120.000000 ; 35187360.000000 ; 0.578100
5.9 ; 5913760.000000 ; 78011680.000000 ; 0.575373
6.0 ; 4343040.000000 ; 71554720.000000 ; 0.560473
6.1 ; 5081280.000000 ; 76043040.000000 ; 0.566524
6.2 ; 4719360.000000 ; 74638560.000000 ; 0.562978
6.3 ; 4212800.000000 ; 73806080.000000 ; 0.556894
6.4 ; 4096960.000000 ; 80733600.000000 ; 0.550616
6.5 ; 4212800.000000 ; 74023360.000000 ; 0.556728
6.6 ; 5074080.000000 ; 78453440.000000 ; 0.564407
6.7 ; 3995520.000000 ; 74283840.000000 ; 0.553632
6.8 ; 5428800.000000 ; 76230880.000000 ; 0.570856
6.9 ; 6297280.000000 ; 75724320.000000 ; 0.582589
7.0 ; 6036800.000000 ; 74196800.000000 ; 0.580827
7.1 ; 5204320.000000 ; 68326240.000000 ; 0.575729
7.2 ; 45659520.000000 ; 19847360.000000 ; 0.865602
7.3 ; 62800640.000000 ; 1592320.000000 ; 0.525339
7.4 ; 61858880.000000 ; 2432000.000000 ; 0.539255
7.5 ; 59919040.000000 ; 2692480.000000 ; 0.544845
7.6 ; 63559840.000000 ; 2931360.000000 ; 0.546022
7.7 ; 10112160.000000 ; 77548960.000000 ; 0.628217
7.8 ; 615200.000000 ; 88797920.000000 ; 0.506928
7.9 ; 731040.000000 ; 79857920.000000 ; 0.509153
8.0 ; 0.000000 ; 91780320.000000 ; 1.000000
8.1 ; 123040.000000 ; 81023520.000000 ; 0.501519
8.2 ; 1078560.000000 ; 78330400.000000 ; 0.513767
8.3 ; 2157120.000000 ; 83803040.000000 ; 0.525723
8.4 ; 5066880.000000 ; 85475200.000000 ; 0.559071
8.5 ; 9352320.000000 ; 76984160.000000 ; 0.619717
8.6 ; 10343840.000000 ; 70012800.000000 ; 0.644586
8.7 ; 9532960.000000 ; 74761600.000000 ; 0.625471
8.8 ; 10192000.000000 ; 75348000.000000 ; 0.632835
8.9 ; 10495680.000000 ; 68101760.000000 ; 0.650542
9.0 ; 7470080.000000 ; 74175200.000000 ; 0.599697
9.1 ; 11038880.000000 ; 76889920.000000 ; 0.640668
9.2 ; 10930240.000000 ; 74877440.000000 ; 0.642929
9.3 ; 9873280.000000 ; 72517440.000000 ; 0.633673
9.4 ; 8548640.000000 ; 69520640.000000 ; 0.621134
9.5 ; 7339840.000000 ; 77664160.000000 ; 0.593671
9.6 ; 4820800.000000 ; 76448160.000000 ; 0.562810
9.7 ; 6883680.000000 ; 72756320.000000 ; 0.593773
9.8 ; 5906560.000000 ; 74196800.000000 ; 0.579105
9.9 ; 6282880.000000 ; 73813280.000000 ; 0.584506
10.0 ; 7397440.000000 ; 71815200.000000 ; 0.601925
10.1 ; 4958240.000000 ; 72344000.000000 ; 0.568217
10.2 ; 6051200.000000 ; 74102560.000000 ; 0.581119
10.3 ; 7383040.000000 ; 71699360.000000 ; 0.601892
10.4 ; 7339840.000000 ; 72850560.000000 ; 0.599740
10.5 ; 7136960.000000 ; 74783200.000000 ; 0.594574
10.6 ; 7136960.000000 ; 69426400.000000 ; 0.601724
10.7 ; 6521760.000000 ; 74927840.000000 ; 0.586386
10.8 ; 6753440.000000 ; 70483360.000000 ; 0.594944
10.9 ; 6152640.000000 ; 73834880.000000 ; 0.582755
11.0 ; 6318880.000000 ; 71597920.000000 ; 0.587573
11.1 ; 7260000.000000 ; 74840800.000000 ; 0.596102
11.2 ; 5204320.000000 ; 68499680.000000 ; 0.575540
11.3 ; 5920960.000000 ; 74160800.000000 ; 0.579334
11.4 ; 5081280.000000 ; 71684960.000000 ; 0.570529
11.5 ; 6536160.000000 ; 76209280.000000 ; 0.585140
11.6 ; 5587840.000000 ; 71460480.000000 ; 0.577720
11.7 ; 7216800.000000 ; 75340160.000000 ; 0.594919
11.8 ; 4726560.000000 ; 67110240.000000 ; 0.570082
11.9 ; 6528960.000000 ; 76216480.000000 ; 0.585039
12.0 ; 7368640.000000 ; 72191520.000000 ; 0.601018
12.1 ; 5682080.000000 ; 72380000.000000 ; 0.578023
12.2 ; 5797920.000000 ; 70961120.000000 ; 0.581164
12.3 ; 5892160.000000 ; 73111040.000000 ; 0.580072
12.4 ; 5443200.000000 ; 71149600.000000 ; 0.576058
12.5 ; 5544640.000000 ; 73726240.000000 ; 0.574783
12.6 ; 7607520.000000 ; 75948160.000000 ; 0.599172
12.7 ; 6051200.000000 ; 66046080.000000 ; 0.590858
12.8 ; 4581920.000000 ; 74804800.000000 ; 0.561023
12.9 ; 6145440.000000 ; 73480160.000000 ; 0.583053
13.0 ; 5320160.000000 ; 73132640.000000 ; 0.572364
13.1 ; 6391520.000000 ; 72640480.000000 ; 0.587312
13.2 ; 5327360.000000 ; 69274560.000000 ; 0.576450
13.3 ; 6029600.000000 ; 75832960.000000 ; 0.579012
13.4 ; 7115360.000000 ; 72054080.000000 ; 0.597797
13.5 ; 5892160.000000 ; 67985920.000000 ; 0.586021
13.6 ; 5088480.000000 ; 74660160.000000 ; 0.567840
13.7 ; 5674880.000000 ; 71590720.000000 ; 0.578773
13.8 ; 5066880.000000 ; 69390400.000000 ; 0.572633
13.9 ; 4241600.000000 ; 69984000.000000 ; 0.560386
14.0 ; 5074080.000000 ; 75145120.000000 ; 0.567217
14.1 ; 6514560.000000 ; 75043680.000000 ; 0.586161
14.2 ; 7629120.000000 ; 71735360.000000 ; 0.605161
14.3 ; 7013920.000000 ; 72597280.000000 ; 0.595721
14.4 ; 9395520.000000 ; 72416000.000000 ; 0.627596
14.5 ; 6862080.000000 ; 69274560.000000 ; 0.598094
14.6 ; 4118560.000000 ; 73176480.000000 ; 0.556105
14.7 ; 8302560.000000 ; 74348640.000000 ; 0.610295
14.8 ; 6637600.000000 ; 73834880.000000 ; 0.589177
14.9 ; 8092480.000000 ; 71011520.000000 ; 0.612499
15.0 ; 5956960.000000 ; 71474880.000000 ; 0.582768
15.1 ; 5819520.000000 ; 74935040.000000 ; 0.577195
15.2 ; 6796640.000000 ; 73501760.000000 ; 0.591685
15.3 ; 7716160.000000 ; 71851200.000000 ; 0.606166
15.4 ; 477760.000000 ; 4191200.000000 ; 0.612529
15.5 ; 0.000000 ; 0.000000 ; 1.000000
15.6 ; 0.000000 ; 0.000000 ; 1.000000
15.7 ; 0.000000 ; 0.000000 ; 1.000000
15.8 ; 5320160.000000 ; 55665600.000000 ; 0.594708
15.9 ; 6159840.000000 ; 72647680.000000 ; 0.584185
16.0 ; 5305760.000000 ; 68927040.000000 ; 0.576523
16.1 ; 6594400.000000 ; 77765600.000000 ; 0.584193
16.2 ; 6862080.000000 ; 70020000.000000 ; 0.597069
16.3 ; 6862080.000000 ; 72879360.000000 ; 0.593329
16.4 ; 7013920.000000 ; 70866880.000000 ; 0.598013
16.5 ; 5797920.000000 ; 71648960.000000 ; 0.580395
16.6 ; 6992320.000000 ; 65553920.000000 ; 0.605465
16.7 ; 4835200.000000 ; 76513600.000000 ; 0.562943
16.8 ; 5327360.000000 ; 73082240.000000 ; 0.572510
16.9 ; 6051200.000000 ; 69310560.000000 ; 0.586645
17.0 ; 6673600.000000 ; 73603200.000000 ; 0.589931
17.1 ; 5436000.000000 ; 72300160.000000 ; 0.574764
17.2 ; 5074080.000000 ; 73212480.000000 ; 0.568975
17.3 ; 6036800.000000 ; 73929120.000000 ; 0.581116
17.4 ; 6377120.000000 ; 72864960.000000 ; 0.586854
17.5 ; 6854880.000000 ; 71207200.000000 ; 0.595383
17.6 ; 6131040.000000 ; 72893760.000000 ; 0.583518
17.7 ; 6623200.000000 ; 71597920.000000 ; 0.591721
17.8 ; 6485760.000000 ; 71554720.000000 ; 0.589902
17.9 ; 5920960.000000 ; 72169920.000000 ; 0.581493
18.0 ; 5551840.000000 ; 72292960.000000 ; 0.576346
18.1 ; 6131040.000000 ; 72763520.000000 ; 0.583666
18.2 ; 10705760.000000 ; 70034400.000000 ; 0.649374
18.3 ; 11661280.000000 ; 71330240.000000 ; 0.659227
18.4 ; 9402720.000000 ; 72959200.000000 ; 0.626771
18.5 ; 6767840.000000 ; 69781120.000000 ; 0.596083
18.6 ; 6044000.000000 ; 72510240.000000 ; 0.582779
18.7 ; 8881760.000000 ; 72857760.000000 ; 0.620120
18.8 ; 8440000.000000 ; 72075680.000000 ; 0.615515
18.9 ; 6044000.000000 ; 76455360.000000 ; 0.578562
19.0 ; 9525760.000000 ; 67059200.000000 ; 0.639240
19.1 ; 9265280.000000 ; 74334240.000000 ; 0.622737
19.2 ; 10691360.000000 ; 69773920.000000 ; 0.649713
19.3 ; 7209600.000000 ; 72864960.000000 ; 0.597985
19.4 ; 7108160.000000 ; 75384000.000000 ; 0.593462
19.5 ; 9243680.000000 ; 69151520.000000 ; 0.631326
19.6 ; 10003520.000000 ; 73697440.000000 ; 0.633282
19.7 ; 7716160.000000 ; 73936320.000000 ; 0.603238
19.8 ; 9272480.000000 ; 72546240.000000 ; 0.625760
19.9 ; 7245600.000000 ; 67957120.000000 ; 0.605422
20.0 ; 6739040.000000 ; 78004480.000000 ; 0.585753
20.1 ; 7361440.000000 ; 70251680.000000 ; 0.603649
20.2 ; 11415200.000000 ; 69426400.000000 ; 0.660094
20.3 ; 7947840.000000 ; 71873440.000000 ; 0.609245
20.4 ; 7940640.000000 ; 73950720.000000 ; 0.606154
20.5 ; 5790720.000000 ; 74392480.000000 ; 0.577371
20.6 ; 6036800.000000 ; 68326240.000000 ; 0.587668
20.7 ; 5913760.000000 ; 73313920.000000 ; 0.580142
20.8 ; 5182720.000000 ; 69882560.000000 ; 0.573758
20.9 ; 5407200.000000 ; 76571200.000000 ; 0.570266
21.0 ; 6008000.000000 ; 74414080.000000 ; 0.580215
21.1 ; 7188000.000000 ; 71684960.000000 ; 0.599274
21.2 ; 7564320.000000 ; 70961120.000000 ; 0.605400
21.3 ; 6970720.000000 ; 72864960.000000 ; 0.594799
21.4 ; 8577440.000000 ; 72763520.000000 ; 0.616265
21.5 ; 6131040.000000 ; 75246560.000000 ; 0.580942
21.6 ; 9489760.000000 ; 71692160.000000 ; 0.630089
21.7 ; 9844480.000000 ; 74891840.000000 ; 0.629217
21.8 ; 4929440.000000 ; 70461760.000000 ; 0.569618
21.9 ; 10003520.000000 ; 72090080.000000 ; 0.636143
22.0 ; 12016000.000000 ; 72727520.000000 ; 0.660829
22.1 ; 6239680.000000 ; 73813280.000000 ; 0.583934
22.2 ; 5407200.000000 ; 74414080.000000 ; 0.572282
22.3 ; 5284160.000000 ; 69737920.000000 ; 0.575339
22.4 ; 5312960.000000 ; 75760320.000000 ; 0.569785
22.5 ; 5805120.000000 ; 72517440.000000 ; 0.579542
22.6 ; 6044000.000000 ; 73009600.000000 ; 0.582220
22.7 ; 4466080.000000 ; 69773920.000000 ; 0.563747
22.8 ; 4205600.000000 ; 75565280.000000 ; 0.555483
22.9 ; 4553120.000000 ; 71410080.000000 ; 0.563502
23.0 ; 5863360.000000 ; 72235360.000000 ; 0.580639
23.1 ; 6369920.000000 ; 76332320.000000 ; 0.582873
23.2 ; 4581920.000000 ; 71055360.000000 ; 0.564217
23.3 ; 6847680.000000 ; 74334240.000000 ; 0.591345
23.4 ; 7195200.000000 ; 71547520.000000 ; 0.599558
23.5 ; 6369920.000000 ; 73357120.000000 ; 0.586185
23.6 ; 6413120.000000 ; 71214400.000000 ; 0.589329
23.7 ; 6384320.000000 ; 72749120.000000 ; 0.587087
23.8 ; 5530240.000000 ; 72141120.000000 ; 0.576211
23.9 ; 6854880.000000 ; 75992000.000000 ; 0.589477
24.0 ; 5942560.000000 ; 70324320.000000 ; 0.583903
24.1 ; 4451680.000000 ; 76158880.000000 ; 0.558254
24.2 ; 9612800.000000 ; 73400320.000000 ; 0.628756
24.3 ; 4936640.000000 ; 66980000.000000 ; 0.573305
24.4 ; 5551840.000000 ; 79908320.000000 ; 0.569144
24.5 ; 4581920.000000 ; 68304640.000000 ; 0.566780
24.6 ; 4929440.000000 ; 77273440.000000 ; 0.563534
24.7 ; 5906560.000000 ; 72510240.000000 ; 0.580921
24.8 ; 8288160.000000 ; 75890560.000000 ; 0.607925
24.9 ; 6145440.000000 ; 69629280.000000 ; 0.587577
25.0 ; 7209600.000000 ; 75022080.000000 ; 0.595220
25.1 ; 6500160.000000 ; 70381920.000000 ; 0.591574
25.2 ; 6992320.000000 ; 75109120.000000 ; 0.592296
25.3 ; 6992320.000000 ; 72264160.000000 ; 0.595863
25.4 ; 5305760.000000 ; 72510240.000000 ; 0.572783
25.5 ; 5776320.000000 ; 76071840.000000 ; 0.575497
25.6 ; 9012000.000000 ; 71713760.000000 ; 0.623713
25.7 ; 6977920.000000 ; 70982720.000000 ; 0.597364
25.8 ; 5899360.000000 ; 73009600.000000 ; 0.580278
25.9 ; 5059680.000000 ; 74088160.000000 ; 0.567976
26.0 ; 5168320.000000 ; 73798880.000000 ; 0.569691
26.1 ; 6254080.000000 ; 75709920.000000 ; 0.582046
26.2 ; 5660480.000000 ; 70707840.000000 ; 0.579545
26.3 ; 5414400.000000 ; 71779200.000000 ; 0.575005
26.4 ; 5052480.000000 ; 73552800.000000 ; 0.568369
26.5 ; 4335840.000000 ; 76665440.000000 ; 0.556375
26.6 ; 4733760.000000 ; 71786400.000000 ; 0.565657
26.7 ; 6500160.000000 ; 75637280.000000 ; 0.585309
26.8 ; 5428800.000000 ; 72836160.000000 ; 0.574123
26.9 ; 5993600.000000 ; 75029280.000000 ; 0.579377
27.0 ; 6724640.000000 ; 76455360.000000 ; 0.587280
27.1 ; 6008000.000000 ; 72626080.000000 ; 0.582163
27.2 ; 5312960.000000 ; 73009600.000000 ; 0.572387
27.3 ; 5544640.000000 ; 69165920.000000 ; 0.579652
27.4 ; 6268480.000000 ; 77794400.000000 ; 0.580058
27.5 ; 6833280.000000 ; 74573120.000000 ; 0.590869
27.6 ; 4437280.000000 ; 72857760.000000 ; 0.560678
27.7 ; 6362720.000000 ; 74406880.000000 ; 0.584892
27.8 ; 8027680.000000 ; 74269440.000000 ; 0.606840
27.9 ; 10821600.000000 ; 66292160.000000 ; 0.659004
28.0 ; 8056480.000000 ; 76079040.000000 ; 0.604722
28.1 ; 8404000.000000 ; 77063360.000000 ; 0.607771
28.2 ; 8527040.000000 ; 75435040.000000 ; 0.611612
28.3 ; 9250880.000000 ; 73603200.000000 ; 0.623731
28.4 ; 5790720.000000 ; 69151520.000000 ; 0.583156
28.5 ; 4227200.000000 ; 79749280.000000 ; 0.552858
28.6 ; 6949120.000000 ; 75362400.000000 ; 0.591432
28.7 ; 5660480.000000 ; 76433760.000000 ; 0.573653
28.8 ; 5754720.000000 ; 71859040.000000 ; 0.579573
28.9 ; 12059200.000000 ; 61803200.000000 ; 0.687966
29.0 ; 62440640.000000 ; 3742240.000000 ; 0.559718
29.1 ; 63128480.000000 ; 1947040.000000 ; 0.530813
29.2 ; 62426240.000000 ; 1339040.000000 ; 0.521440
29.3 ; 65263360.000000 ; 1939840.000000 ; 0.529697
29.4 ; 57901280.000000 ; 9409920.000000 ; 0.658335
29.5 ; 0.000000 ; 96992480.000000 ; 1.000000
29.6 ; 731040.000000 ; 87248800.000000 ; 0.508378
29.7 ; 846880.000000 ; 85127680.000000 ; 0.509947
29.8 ; 1085760.000000 ; 85207520.000000 ; 0.512740
29.9 ; 1563520.000000 ; 82376960.000000 ; 0.518973
30.0 ; 1201600.000000 ; 88580640.000000 ; 0.513563
30.1 ; 2656480.000000 ; 85496800.000000 ; 0.531041
30.2 ; 3973920.000000 ; 74624160.000000 ; 0.553102
30.3 ; 4581920.000000 ; 74899040.000000 ; 0.560947
30.4 ; 5428800.000000 ; 73103840.000000 ; 0.573854
30.5 ; 4712160.000000 ; 77237440.000000 ; 0.560783
30.6 ; 5993600.000000 ; 70620800.000000 ; 0.584263
30.7 ; 3358720.000000 ; 33869920.000000 ; 0.598200
30.8 ; 2034080.000000 ; 27253920.000000 ; 0.574221
30.9 ; 7086560.000000 ; 75094080.000000 ; 0.593536
31.0 ; 7202400.000000 ; 70838080.000000 ; 0.600634
31.1 ; 5038080.000000 ; 74044960.000000 ; 0.567727
31.2 ; 5305760.000000 ; 74160800.000000 ; 0.571180
31.3 ; 6377120.000000 ; 69679680.000000 ; 0.590760
31.4 ; 5544640.000000 ; 70765440.000000 ; 0.577874
31.5 ; 4343040.000000 ; 76339520.000000 ; 0.556708
31.6 ; 5631680.000000 ; 69144320.000000 ; 0.580911
31.7 ; 4806400.000000 ; 73219680.000000 ; 0.565362
31.8 ; 5913760.000000 ; 77193600.000000 ; 0.576162
31.9 ; 5761920.000000 ; 71605120.000000 ; 0.579950
32.0 ; 7129760.000000 ; 73870880.000000 ; 0.595626
32.1 ; 5884960.000000 ; 72401600.000000 ; 0.580749
32.2 ; 6138240.000000 ; 73349920.000000 ; 0.583102
32.3 ; 5161120.000000 ; 72112320.000000 ; 0.571206
32.4 ; 6847680.000000 ; 70758240.000000 ; 0.595878
32.5 ; 6478560.000000 ; 73385920.000000 ; 0.587598
32.6 ; 4929440.000000 ; 69853760.000000 ; 0.570218
32.7 ; 5284160.000000 ; 76339520.000000 ; 0.568889
32.8 ; 6956320.000000 ; 71706560.000000 ; 0.596106
32.9 ; 5993600.000000 ; 72322400.000000 ; 0.582308
33.0 ; 5761920.000000 ; 69636480.000000 ; 0.582180
33.1 ; 5653280.000000 ; 75956000.000000 ; 0.574018
33.2 ; 5884960.000000 ; 71431680.000000 ; 0.581830
33.3 ; 7462880.000000 ; 75202720.000000 ; 0.598269
33.4 ; 5161120.000000 ; 71048160.000000 ; 0.572261
33.5 ; 7557120.000000 ; 72792320.000000 ; 0.602711
33.6 ; 6015200.000000 ; 74327040.000000 ; 0.580402
33.7 ; 6254080.000000 ; 70012800.000000 ; 0.588621
33.8 ; 6008000.000000 ; 71923840.000000 ; 0.582954
33.9 ; 5754720.000000 ; 75014880.000000 ; 0.576266
34.0 ; 5400000.000000 ; 70816480.000000 ; 0.575813
34.1 ; 7318240.000000 ; 73834880.000000 ; 0.598152
34.2 ; 6963520.000000 ; 72162720.000000 ; 0.595607
34.3 ; 7100960.000000 ; 72372800.000000 ; 0.597181
34.4 ; 6826080.000000 ; 72032480.000000 ; 0.593920
34.5 ; 5030880.000000 ; 68760800.000000 ; 0.572775
34.6 ; 5168320.000000 ; 74175200.000000 ; 0.569341
34.7 ; 5153920.000000 ; 72155520.000000 ; 0.571065
34.8 ; 5884960.000000 ; 75014880.000000 ; 0.577971
34.9 ; 6355520.000000 ; 70606400.000000 ; 0.589290
35.0 ; 5624480.000000 ; 72857760.000000 ; 0.576741
35.1 ; 11270560.000000 ; 68934240.000000 ; 0.659241
35.2 ; 10575520.000000 ; 70309280.000000 ; 0.647087
35.3 ; 9728640.000000 ; 71540320.000000 ; 0.633519
35.4 ; 5197120.000000 ; 48130080.000000 ; 0.606736
35.5 ; 0.000000 ; 0.000000 ; 1.000000
35.6 ; 0.000000 ; 0.000000 ; 1.000000
35.7 ; 0.000000 ; 0.000000 ; 1.000000
35.8 ; 8787520.000000 ; 37728000.000000 ; 0.720932
35.9 ; 6022400.000000 ; 70758240.000000 ; 0.584500
36.0 ; 6731840.000000 ; 69368160.000000 ; 0.596140
36.1 ; 4915040.000000 ; 71663360.000000 ; 0.568264
36.2 ; 4813600.000000 ; 75275360.000000 ; 0.563686
36.3 ; 5385600.000000 ; 74493920.000000 ; 0.571920
36.4 ; 8765920.000000 ; 68840000.000000 ; 0.625306
36.5 ; 7564320.000000 ; 73299520.000000 ; 0.602110
36.6 ; 6717440.000000 ; 73820480.000000 ; 0.590250
36.7 ; 7919040.000000 ; 74044960.000000 ; 0.605740
36.8 ; 10351040.000000 ; 69303360.000000 ; 0.646099
36.9 ; 7303840.000000 ; 72756320.000000 ; 0.599386
37.0 ; 6840480.000000 ; 72560640.000000 ; 0.593442
37.1 ; 6949120.000000 ; 68210400.000000 ; 0.600831
37.2 ; 5638880.000000 ; 76918720.000000 ; 0.572918
37.3 ; 6015200.000000 ; 69419200.000000 ; 0.586005
37.4 ; 7086560.000000 ; 75253760.000000 ; 0.593341
37.5 ; 6500160.000000 ; 66798720.000000 ; 0.596397
37.6 ; 5776320.000000 ; 73451360.000000 ; 0.578158
37.7 ; 5783520.000000 ; 76708640.000000 ; 0.574970
37.8 ; 6862080.000000 ; 68340640.000000 ; 0.599408
37.9 ; 3850880.000000 ; 70476160.000000 ; 0.554478
38.0 ; 5276960.000000 ; 75709920.000000 ; 0.569363
38.1 ; 5161120.000000 ; 73226880.000000 ; 0.570133
38.2 ; 8266560.000000 ; 69998400.000000 ; 0.616472
38.3 ; 13557920.000000 ; 74442880.000000 ; 0.676278
38.4 ; 12732640.000000 ; 70353120.000000 ; 0.675242
38.5 ; 8440000.000000 ; 74724960.000000 ; 0.611525
38.6 ; 10445280.000000 ; 68123360.000000 ; 0.649807
38.7 ; 12103040.000000 ; 74565920.000000 ; 0.658147
38.8 ; 7072160.000000 ; 75116320.000000 ; 0.593322
38.9 ; 7339840.000000 ; 73168640.000000 ; 0.599315
39.0 ; 6015200.000000 ; 71069760.000000 ; 0.584036
39.1 ; 8172320.000000 ; 72973600.000000 ; 0.610603
39.2 ; 6840480.000000 ; 72054080.000000 ; 0.594087
39.3 ; 7072160.000000 ; 72365600.000000 ; 0.596804
39.4 ; 6977920.000000 ; 69216320.000000 ; 0.599799
39.5 ; 5291360.000000 ; 75384000.000000 ; 0.569848
39.6 ; 7571520.000000 ; 72603840.000000 ; 0.603163
39.7 ; 9272480.000000 ; 70910080.000000 ; 0.628566
39.8 ; 7093760.000000 ; 73726240.000000 ; 0.595335
39.9 ; 7687360.000000 ; 69998400.000000 ; 0.608513
40.0 ; 7079360.000000 ; 75289760.000000 ; 0.593204
40.1 ; 7665760.000000 ; 68246400.000000 ; 0.610925
40.2 ; 7209600.000000 ; 75246560.000000 ; 0.594941
40.3 ; 5747520.000000 ; 71902240.000000 ; 0.579428
40.4 ; 6818880.000000 ; 72633280.000000 ; 0.593061
40.5 ; 7419680.000000 ; 69976800.000000 ; 0.604852
40.6 ; 5038080.000000 ; 67464960.000000 ; 0.574263
40.7 ; 6131040.000000 ; 76867680.000000 ; 0.579257
40.8 ; 5168320.000000 ; 70353120.000000 ; 0.573068
40.9 ; 4068160.000000 ; 74414080.000000 ; 0.554506
41.0 ; 5769120.000000 ; 74414080.000000 ; 0.577064
41.1 ; 9113440.000000 ; 72669280.000000 ; 0.623468
41.2 ; 6731840.000000 ; 68319040.000000 ; 0.597588
41.3 ; 4560320.000000 ; 74508320.000000 ; 0.560977
41.4 ; 5515840.000000 ; 75601280.000000 ; 0.572573
41.5 ; 7680160.000000 ; 73371520.000000 ; 0.603540
41.6 ; 6369920.000000 ; 70251680.000000 ; 0.589933
41.7 ; 5530240.000000 ; 72452000.000000 ; 0.575888
41.8 ; 5421600.000000 ; 70910720.000000 ; 0.576012
41.9 ; 5291360.000000 ; 75355200.000000 ; 0.569874
42.0 ; 6485760.000000 ; 68456480.000000 ; 0.593900
42.1 ; 7940640.000000 ; 72205920.000000 ; 0.608658
42.2 ; 9250880.000000 ; 69665280.000000 ; 0.630489
42.3 ; 6008000.000000 ; 74146400.000000 ; 0.580500
42.4 ; 6977920.000000 ; 71663360.000000 ; 0.596456
42.5 ; 6840480.000000 ; 72264160.000000 ; 0.593819
42.6 ; 12819680.000000 ; 67964320.000000 ; 0.682143
42.7 ; 10582720.000000 ; 70917920.000000 ; 0.645974
42.8 ; 9113440.000000 ; 69984000.000000 ; 0.628050
42.9 ; 6977920.000000 ; 76983520.000000 ; 0.589903
43.0 ; 4697760.000000 ; 72184320.000000 ; 0.564806
43.1 ; 4321440.000000 ; 76665440.000000 ; 0.556189
43.2 ; 7694560.000000 ; 71236000.000000 ; 0.606769
43.3 ; 5776320.000000 ; 69078880.000000 ; 0.583039
43.4 ; 5298560.000000 ; 75449440.000000 ; 0.569882
43.5 ; 7817600.000000 ; 73711840.000000 ; 0.604877
43.6 ; 5161120.000000 ; 73567200.000000 ; 0.569812
43.7 ; 4668960.000000 ; 73364320.000000 ; 0.563384
43.8 ; 6015200.000000 ; 70135840.000000 ; 0.585139
43.9 ; 6608800.000000 ; 74312640.000000 ; 0.588235
44.0 ; 6471360.000000 ; 70925120.000000 ; 0.590489
44.1 ; 8295360.000000 ; 73842080.000000 ; 0.610939
44.2 ; 6970720.000000 ; 71417280.000000 ; 0.596684
44.3 ; 8186720.000000 ; 74587520.000000 ; 0.608453
44.4 ; 6869280.000000 ; 69137120.000000 ; 0.598386
44.5 ; 6753440.000000 ; 75123520.000000 ; 0.589177
44.6 ; 7079360.000000 ; 74652960.000000 ; 0.593985
44.7 ; 6008000.000000 ; 68333440.000000 ; 0.587247
44.8 ; 6261280.000000 ; 73943520.000000 ; 0.584074
44.9 ; 5993600.000000 ; 74768800.000000 ; 0.579650
45.0 ; 6833280.000000 ; 74537120.000000 ; 0.590912
45.1 ; 5986400.000000 ; 71793600.000000 ; 0.582808
45.2 ; 5255360.000000 ; 73574400.000000 ; 0.571067
45.3 ; 7549920.000000 ; 72162720.000000 ; 0.603491
45.4 ; 7347040.000000 ; 71663360.000000 ; 0.601455
45.5 ; 6138240.000000 ; 75282560.000000 ; 0.580998
45.6 ; 6854880.000000 ; 72264160.000000 ; 0.594013
45.7 ; 8042080.000000 ; 73834880.000000 ; 0.607643
45.8 ; 5624480.000000 ; 71279840.000000 ; 0.578419
45.9 ; 5892160.000000 ; 73487360.000000 ; 0.579667
46.0 ; 5892160.000000 ; 75876160.000000 ; 0.577189
46.1 ; 6963520.000000 ; 70635200.000000 ; 0.597635
46.2 ; 7100960.000000 ; 74182400.000000 ; 0.594854
46.3 ; 6876480.000000 ; 70490560.000000 ; 0.596632
46.4 ; 5400000.000000 ; 74913440.000000 ; 0.571711
46.5 ; 5877760.000000 ; 74884640.000000 ; 0.578010
46.6 ; 6739040.000000 ; 71055360.000000 ; 0.593997
46.7 ; 4951040.000000 ; 72314560.000000 ; 0.568146
46.8 ; 4951040.000000 ; 76209280.000000 ; 0.564693
46.9 ; 6753440.000000 ; 75753120.000000 ; 0.588448
47.0 ; 5168320.000000 ; 68449280.000000 ; 0.575078
47.1 ; 5877760.000000 ; 77056160.000000 ; 0.575838
47.2 ; 4690560.000000 ; 69455200.000000 ; 0.567227
47.3 ; 3952320.000000 ; 74291040.000000 ; 0.553050
47.4 ; 4553120.000000 ; 74030560.000000 ; 0.561271
47.5 ; 5870560.000000 ; 78735520.000000 ; 0.574148
47.6 ; 7730560.000000 ; 67768640.000000 ; 0.612608
47.7 ; 6268480.000000 ; 76708640.000000 ; 0.581176
47.8 ; 6167040.000000 ; 72662080.000000 ; 0.584266
47.9 ; 6500160.000000 ; 76795680.000000 ; 0.584040
48.0 ; 4922240.000000 ; 70215680.000000 ; 0.569759
48.1 ; 8404000.000000 ; 75384000.000000 ; 0.610114
48.2 ; 6970720.000000 ; 76628800.000000 ; 0.590221
48.3 ; 7332640.000000 ; 73393120.000000 ; 0.598922
48.4 ; 5892160.000000 ; 72618880.000000 ; 0.580607
48.5 ; 7926240.000000 ; 71959840.000000 ; 0.608828
48.6 ; 8172320.000000 ; 76216480.000000 ; 0.606006
48.7 ; 6492960.000000 ; 73480160.000000 ; 0.587679
48.8 ; 5182720.000000 ; 70230080.000000 ; 0.573397
48.9 ; 5161120.000000 ; 74276640.000000 ; 0.569151
49.0 ; 6746240.000000 ; 74189600.000000 ; 0.590187
49.1 ; 5544640.000000 ; 78352000.000000 ; 0.570413
49.2 ; 4697760.000000 ; 71764800.000000 ; 0.565181
49.3 ; 4704960.000000 ; 74378080.000000 ; 0.563005
49.4 ; 6840480.000000 ; 71808000.000000 ; 0.594404
49.5 ; 5197120.000000 ; 76578400.000000 ; 0.567556
49.6 ; 4307040.000000 ; 71525920.000000 ; 0.559999
49.7 ; 4820800.000000 ; 71779200.000000 ; 0.566860
49.8 ; 4451680.000000 ; 77331680.000000 ; 0.557376
49.9 ; 7195200.000000 ; 72474240.000000 ; 0.598310
50.0 ; 5450400.000000 ; 75594080.000000 ; 0.571728
50.1 ; 5276960.000000 ; 71772000.000000 ; 0.573129
50.2 ; 7680160.000000 ; 74660160.000000 ; 0.601791
50.3 ; 5168320.000000 ; 75702720.000000 ; 0.567955
50.4 ; 5769120.000000 ; 74522720.000000 ; 0.576953
50.5 ; 5544640.000000 ; 74899040.000000 ; 0.573625
50.6 ; 5776320.000000 ; 75478240.000000 ; 0.576084
50.7 ; 28729760.000000 ; 43808000.000000 ; 0.958581
50.8 ; 16569120.000000 ; 238880.000000 ; 0.514414
50.9 ; 65118080.000000 ; 0.000000 ; 1.000000
51.0 ; 62301920.000000 ; 2815520.000000 ; 0.545099
51.1 ; 60970080.000000 ; 4161760.000000 ; 0.567942
51.2 ; 22526080.000000 ; 62983840.000000 ; 0.817089
51.3 ; 123040.000000 ; 94140320.000000 ; 0.501307
51.4 ; 1208800.000000 ; 79415520.000000 ; 0.515218
51.5 ; 731040.000000 ; 91179520.000000 ; 0.508017
51.6 ; 1317440.000000 ; 82022240.000000 ; 0.516058
51.7 ; 2272960.000000 ; 80676000.000000 ; 0.528152
51.8 ; 3488960.000000 ; 80451520.000000 ; 0.543286
51.9 ; 4458880.000000 ; 80936480.000000 ; 0.554924
52.0 ; 3619200.000000 ; 73190880.000000 ; 0.549328
52.1 ; 5530240.000000 ; 74565920.000000 ; 0.573760
52.2 ; 4690560.000000 ; 73342720.000000 ; 0.563693
52.3 ; 4922240.000000 ; 72285760.000000 ; 0.567780
52.4 ; 5544640.000000 ; 72662080.000000 ; 0.575865
52.5 ; 6232480.000000 ; 77787200.000000 ; 0.579611
52.6 ; 9272480.000000 ; 67884480.000000 ; 0.634090
52.7 ; 10213600.000000 ; 71033760.000000 ; 0.640873
52.8 ; 9040800.000000 ; 74790400.000000 ; 0.619141
52.9 ; 9222080.000000 ; 73892480.000000 ; 0.622890
53.0 ; 12363520.000000 ; 69433600.000000 ; 0.672590
53.1 ; 11668480.000000 ; 71800800.000000 ; 0.658330
53.2 ; 7716160.000000 ; 70107040.000000 ; 0.608745
53.3 ; 5038080.000000 ; 76897120.000000 ; 0.565237
53.4 ; 5892160.000000 ; 70982720.000000 ; 0.582440
53.5 ; 7093760.000000 ; 74059360.000000 ; 0.594914
53.6 ; 8432800.000000 ; 72872160.000000 ; 0.614191
53.7 ; 7108160.000000 ; 69622080.000000 ; 0.601043
53.8 ; 5066880.000000 ; 76100640.000000 ; 0.566287
53.9 ; 7354240.000000 ; 71952640.000000 ; 0.601153
54.0 ; 6876480.000000 ; 71192800.000000 ; 0.595697
54.1 ; 6029600.000000 ; 75492640.000000 ; 0.579364
54.2 ; 8085280.000000 ; 72662080.000000 ; 0.609911
54.3 ; 7368640.000000 ; 70034400.000000 ; 0.604063
54.4 ; 6377120.000000 ; 73328320.000000 ; 0.586314
54.5 ; 6254080.000000 ; 72510240.000000 ; 0.585614
54.6 ; 7267200.000000 ; 72813920.000000 ; 0.598821
54.7 ; 5479200.000000 ; 71569120.000000 ; 0.576112
54.8 ; 6398720.000000 ; 75789120.000000 ; 0.583830
54.9 ; 5414400.000000 ; 69014080.000000 ; 0.577974
55.0 ; 6232480.000000 ; 74160800.000000 ; 0.583451
55.1 ; 6854880.000000 ; 72872160.000000 ; 0.593242
55.2 ; 8563040.000000 ; 71829600.000000 ; 0.617543
55.3 ; 8288160.000000 ; 71446080.000000 ; 0.614465
55.4 ; 8085280.000000 ; 74196800.000000 ; 0.607692
55.5 ; 7332640.000000 ; 70881280.000000 ; 0.602354
55.6 ; 6717440.000000 ; 70628000.000000 ; 0.594258
55.7 ; 6710240.000000 ; 75485440.000000 ; 0.588198
55.8 ; 7462880.000000 ; 69527840.000000 ; 0.606114
55.9 ; 6644800.000000 ; 73472960.000000 ; 0.589705
56.0 ; 6261280.000000 ; 73009600.000000 ; 0.585134
56.1 ; 6528960.000000 ; 72401600.000000 ; 0.589450
56.2 ; 5450400.000000 ; 66277760.000000 ; 0.581683
56.3 ; 5892160.000000 ; 76296320.000000 ; 0.576769
56.4 ; 5450400.000000 ; 74464480.000000 ; 0.572805
56.5 ; 7593120.000000 ; 70027200.000000 ; 0.607171
56.6 ; 6029600.000000 ; 71713760.000000 ; 0.583489
56.7 ; 5696480.000000 ; 73024000.000000 ; 0.577536
56.8 ; 7462880.000000 ; 71098560.000000 ; 0.603821
56.9 ; 5305760.000000 ; 73719040.000000 ; 0.571602
57.0 ; 7332640.000000 ; 71156160.000000 ; 0.601967
57.1 ; 5066880.000000 ; 71952640.000000 ; 0.570072
57.2 ; 5559040.000000 ; 68116160.000000 ; 0.581071
57.3 ; 5168320.000000 ; 75601280.000000 ; 0.568045
57.4 ; 6471360.000000 ; 71706560.000000 ; 0.589519
57.5 ; 4806400.000000 ; 71192800.000000 ; 0.567206
57.6 ; 6268480.000000 ; 75760320.000000 ; 0.582178
57.7 ; 6036800.000000 ; 66169120.000000 ; 0.590480
57.8 ; 5400000.000000 ; 76542400.000000 ; 0.570200
57.9 ; 6058400.000000 ; 72510240.000000 ; 0.582973
58.0 ; 5450400.000000 ; 70700640.000000 ; 0.576636
58.1 ; 6420320.000000 ; 75159520.000000 ; 0.584804
58.2 ; 7506080.000000 ; 70446720.000000 ; 0.605354
58.3 ; 5551840.000000 ; 68529120.000000 ; 0.580486
58.4 ; 4958240.000000 ; 74132000.000000 ; 0.566586
58.5 ; 4458880.000000 ; 71149600.000000 ; 0.562424
58.6 ; 4958240.000000 ; 74059360.000000 ; 0.566651
58.7 ; 6181440.000000 ; 72734720.000000 ; 0.584377
58.8 ; 5805120.000000 ; 69788320.000000 ; 0.582610
58.9 ; 5906560.000000 ; 72032480.000000 ; 0.581451
59.0 ; 4936640.000000 ; 72061280.000000 ; 0.568186
59.1 ; 5689280.000000 ; 72879360.000000 ; 0.577592
59.2 ; 4343040.000000 ; 70910720.000000 ; 0.561018
59.3 ; 6427520.000000 ; 73487360.000000 ; 0.586800
59.4 ; 6876480.000000 ; 71684960.000000 ; 0.595052
59.5 ; 6601600.000000 ; 71438880.000000 ; 0.591627
59.6 ; 5573440.000000 ; 72618880.000000 ; 0.576300
59.7 ; 5088480.000000 ; 74196800.000000 ; 0.568260
59.8 ; 5682080.000000 ; 71105760.000000 ; 0.579403
59.9 ; 7006720.000000 ; 71301440.000000 ; 0.597329
60.0 ; 5225920.000000 ; 75514240.000000 ; 0.568875


==> csv/fairnesbbrbbr.csv <==
0.000000;0.500000
0.000000;0.500572
0.100000;0.864246
0.200000;0.787966
0.300000;0.924463
0.400000;0.834587
0.500000;0.839105
0.600000;0.821436
0.700000;0.901649
0.800000;0.840498
0.900000;0.883001
1.000000;0.851138
1.100000;0.799729
1.200000;0.834425
1.300000;0.762835
1.400000;0.825466
1.500000;0.855000
1.600000;0.829927
1.700000;0.835474
1.800000;0.884228
1.900000;0.829186
2.000000;0.898241
2.100000;0.913895
2.200000;0.895496
2.300000;0.894675
2.400000;0.882486
2.500000;0.900956
2.600000;0.949252
2.700000;0.967548
2.800000;0.998932
2.900000;0.999628
3.000000;0.936356
3.100000;0.922667
3.200000;0.863839
3.300000;0.894166
3.400000;0.837665
3.500000;0.819226
3.600000;0.865452
3.700000;0.847983
3.800000;0.852139
3.900000;0.856721
4.000000;0.879094
4.100000;0.857654
4.200000;0.857348
4.300000;0.819065
4.400000;0.891785
4.500000;0.845606
4.600000;0.886657
4.700000;0.830958
4.800000;0.862478
4.900000;0.869713
5.000000;0.846298
5.100000;0.902075
5.200000;0.852827
5.300000;0.883491
5.400000;0.878709
5.500000;0.841287
5.600000;0.853678
5.700000;0.863531
5.800000;0.834805
5.900000;0.848285
6.000000;0.814171
6.100000;0.820065
6.200000;0.844363
6.300000;0.831263
6.400000;0.813968
6.500000;0.854201
6.600000;0.841184
6.700000;0.896705
6.800000;0.877186
6.900000;0.976629
7.000000;0.998858
7.100000;0.967992
7.200000;0.898897
7.300000;0.879629
7.400000;0.864382
7.500000;0.886078
7.600000;0.879250
7.700000;0.868180
7.800000;0.873813
7.900000;0.875566
8.000000;0.830022
8.100000;0.907308
8.200000;0.863997
8.300000;0.896594
8.400000;0.866449
8.500000;0.894702
8.600000;0.860416
8.700000;0.905898
8.800000;0.849009
8.900000;0.877979
9.000000;0.869821
9.100000;0.843725
9.200000;0.853327
9.300000;0.807193
9.400000;0.869448
9.500000;0.964932
9.600000;0.808623
9.700000;0.848911
9.800000;0.936960
9.900000;0.895317
10.000000;0.859242
10.100000;0.929898
10.200000;0.971392
10.300000;0.950664
10.400000;0.876652
10.500000;0.882723
10.600000;0.795642
10.700000;0.850792
10.800000;0.862540
10.900000;0.892814
11.000000;0.938428
11.100000;0.857839
11.200000;0.867354
11.300000;0.859866
11.400000;0.998543
11.500000;0.694651
11.600000;0.857595
11.700000;0.999596
11.800000;0.970974
11.900000;0.957802
12.000000;0.846969
12.100000;0.892437
12.200000;0.856888
12.300000;0.831828
12.400000;0.857833
12.500000;0.840481
12.600000;0.878969
12.700000;0.843098
12.800000;0.802568
12.900000;0.771136
13.000000;0.775295
13.100000;0.834982
13.200000;0.846398
13.300000;0.849453
13.400000;0.822602
13.500000;0.893737
13.600000;0.844680
13.700000;0.844937
13.800000;0.841151
13.900000;0.833667
14.000000;0.882962
14.100000;0.834084
14.200000;0.869980
14.300000;0.900891
14.400000;0.903920
14.500000;0.936966
14.600000;0.782864
14.700000;0.689570
14.800000;0.745206
14.900000;0.839246
15.000000;0.835342
15.100000;0.839145
15.200000;0.795988
15.300000;0.848474
15.400000;0.852584
15.500000;0.833411
15.600000;0.848371
15.700000;0.841262
15.800000;0.812744
15.900000;0.844881
16.000000;0.926660
16.100000;0.862897
16.200000;0.881407
16.300000;0.879540
16.400000;0.880189
16.500000;0.841373
16.600000;0.835026
16.700000;0.865254
16.800000;0.870656
16.900000;0.866813
17.000000;0.836536
17.100000;0.858490
17.200000;0.818353
17.300000;0.854631
17.400000;0.878151
17.500000;0.832094
17.600000;0.852916
17.700000;0.930761
17.800000;0.939855
17.900000;0.880381
18.000000;0.889022
18.100000;0.832093
18.200000;0.854718
18.300000;0.876764
18.400000;0.895472
18.500000;0.879202
18.600000;0.893363
18.700000;0.913907
18.800000;0.909347
18.900000;0.854431
19.000000;0.861031
19.100000;0.843981
19.200000;0.860437
19.300000;0.870820
19.400000;0.787583
19.500000;0.500000
19.600000;0.500000
19.700000;0.940565
19.800000;0.972898
19.900000;0.934417
20.000000;0.901893
20.100000;0.852075
20.200000;0.850579
20.300000;0.869727
20.400000;0.874711
20.500000;0.834143
20.600000;0.903890
20.700000;0.928414
20.800000;0.858031
20.900000;0.893245
21.000000;0.863116
21.100000;0.897778
21.200000;0.888398
21.300000;0.896361
21.400000;0.957256
21.500000;0.964819
21.600000;0.961150
21.700000;0.947950
21.800000;0.951312
21.900000;0.982479
22.000000;0.951094
22.100000;0.943700
22.200000;0.919469
22.300000;0.838132
22.400000;0.857334
22.500000;0.848554
22.600000;0.855689
22.700000;0.923281
22.800000;0.891731
22.900000;0.877627
23.000000;0.935953
23.100000;0.993151
23.200000;0.998372
23.300000;0.992585
23.400000;0.994507
23.500000;0.920097
23.600000;0.868594
23.700000;0.865515
23.800000;0.868596
23.900000;0.857190
24.000000;0.812277
24.100000;0.842823
24.200000;0.859549
24.300000;0.826570
24.400000;0.832593
24.500000;0.855049
24.600000;0.860935
24.700000;0.891917
24.800000;0.837740
24.900000;0.854825
25.000000;0.847125
25.100000;0.857229
25.200000;0.811122
25.300000;0.831879
25.400000;0.849381
25.500000;0.888641
25.600000;0.850996
25.700000;0.880824
25.800000;0.901369
25.900000;0.857040
26.000000;0.870858
26.100000;0.810930
26.200000;0.995498
26.300000;0.902354
26.400000;0.708720
26.500000;0.806581
26.600000;0.859033
26.700000;0.861175
26.800000;0.865683
26.900000;0.879901
27.000000;0.895865
27.100000;0.897669
27.200000;0.910239
27.300000;0.843817
27.400000;0.875556
27.500000;0.884170
27.600000;0.856709
27.700000;0.850204
27.800000;0.854265
27.900000;0.877296
28.000000;0.874831
28.100000;0.845542
28.200000;0.769401
28.300000;0.797534
28.400000;0.737482
28.500000;0.792136
28.600000;0.838590
28.700000;0.915138
28.800000;0.974167
28.900000;0.966173
29.000000;0.994534
29.100000;0.998641
29.200000;0.960523
29.300000;0.902829
29.400000;0.804382
29.500000;0.895912
29.600000;0.884712
29.700000;0.885248
29.800000;0.781581
29.900000;0.676490
30.000000;0.714176
30.100000;0.803183
30.200000;0.869352
30.300000;0.862461
30.400000;0.876884
30.500000;0.919048
30.600000;0.894958
30.700000;0.823727
30.800000;0.862129
30.900000;0.865107
31.000000;0.867792
31.100000;0.835675
31.200000;0.788796
31.300000;0.858769
31.400000;0.805064
31.500000;0.844122
31.600000;0.856441
31.700000;0.872016
31.800000;0.865884
31.900000;0.858668
32.000000;0.902036
32.100000;0.906540
32.200000;0.927297
32.300000;0.876188
32.400000;0.912668
32.500000;0.866660
32.600000;0.902225
32.700000;0.943809
32.800000;0.917593
32.900000;0.912209
33.000000;0.866538
33.100000;0.842142
33.200000;0.848013
33.300000;0.890179
33.400000;0.926885
33.500000;0.913942
33.600000;0.873579
33.700000;0.895033
33.800000;0.926620
33.900000;0.991746
34.000000;0.986753
34.100000;0.930193
34.200000;0.900414
34.300000;0.867677
34.400000;0.850691
34.500000;0.844482
34.600000;0.846824
34.700000;0.837742
34.800000;0.894986
34.900000;0.860173
35.000000;0.850103
35.100000;0.818290
35.200000;0.831308
35.300000;0.857128
35.400000;0.896159
35.500000;0.825605
35.600000;0.898248
35.700000;0.865507
35.800000;0.871363
35.900000;0.889256
36.000000;0.822761
36.100000;0.779693
36.200000;0.852843
36.300000;0.831321
36.400000;0.848789
36.500000;0.852648
36.600000;0.849906
36.700000;0.828353
36.800000;0.828958
36.900000;0.833113
37.000000;0.835740
37.100000;0.856572
37.200000;0.858051
37.300000;0.826240
37.400000;0.888822
37.500000;0.829335
37.600000;0.825854
37.700000;0.831317
37.800000;0.819035
37.900000;0.819872
38.000000;0.914352
38.100000;0.920045
38.200000;0.927275
38.300000;0.902124
38.400000;0.893218
38.500000;0.851137
38.600000;0.843914
38.700000;0.854170
38.800000;0.907414
38.900000;0.843323
39.000000;0.862131
39.100000;0.875507
39.200000;0.905226
39.300000;0.898137
39.400000;0.846427
39.500000;0.891395
39.600000;0.758433
39.700000;0.996727
39.800000;0.959463
39.900000;0.926956
40.000000;0.914809
40.100000;0.865858
40.200000;0.845772
40.300000;0.812478
40.400000;0.864591
40.500000;0.880628
40.600000;0.877138
40.700000;0.828117
40.800000;0.849057
40.900000;0.819513
41.000000;0.875899
41.100000;0.845674
41.200000;0.853168
41.300000;0.857708
41.400000;0.803487
41.500000;0.855339
41.600000;0.881513
41.700000;0.856483
41.800000;0.876693
41.900000;0.934209
42.000000;0.990331
42.100000;0.999496
42.200000;0.999615
42.300000;0.998359
42.400000;0.959610
42.500000;0.909761
42.600000;0.871643
42.700000;0.885452
42.800000;0.835850
42.900000;0.843854
43.000000;0.890859
43.100000;0.856354
43.200000;0.860074
43.300000;0.874196
43.400000;0.837027
43.500000;0.850942
43.600000;0.892303
43.700000;0.970368
43.800000;0.964658
43.900000;0.985865
44.000000;0.977309
44.100000;1.000000
44.200000;0.992493
44.300000;0.999646
44.400000;0.933904
44.500000;0.919510
44.600000;0.881438
44.700000;0.875405
44.800000;0.859683
44.900000;0.827327
45.000000;0.856740
45.100000;0.836401
45.200000;0.877244
45.300000;0.896742
45.400000;0.844289
45.500000;0.893371
45.600000;0.881730
45.700000;0.843721
45.800000;0.891765
45.900000;0.917845
46.000000;0.908696
46.100000;0.914152
46.200000;0.873532
46.300000;0.846330
46.400000;0.908330
46.500000;0.922643
46.600000;0.945455
46.700000;0.962275
46.800000;0.959614
46.900000;0.866347
47.000000;0.876070
47.100000;0.897374
47.200000;0.864787
47.300000;0.950862
47.400000;0.988483
47.500000;0.966421
47.600000;0.929192
47.700000;0.884282
47.800000;0.891760
47.900000;0.893321
48.000000;0.957067
48.100000;0.955317
48.200000;0.677051
48.300000;0.760029
48.400000;0.913285
48.500000;0.907399
48.600000;0.880610
48.700000;0.958943
48.800000;0.998982
48.900000;0.985812
49.000000;0.971283
49.100000;0.995129
49.200000;0.986900
49.300000;0.988811
49.400000;0.894616
49.500000;0.500000
49.600000;0.500000
49.700000;0.660131
49.800000;0.838799
49.900000;0.932795
50.000000;0.869468
50.100000;0.913136
50.200000;0.854772
50.300000;0.814510
50.400000;0.872772
50.500000;0.796021
50.600000;0.819540
50.700000;0.761510
50.800000;0.801220
50.900000;0.796922
51.000000;0.921377
51.100000;0.945085
51.200000;0.907931
51.300000;0.891734
51.400000;0.866774
51.500000;0.858476
51.600000;0.889426
51.700000;0.880469
51.800000;0.932452
51.900000;0.898163
52.000000;0.854704
52.100000;0.856422
52.200000;0.891363
52.300000;0.878658
52.400000;0.873502
52.500000;0.847325
52.600000;0.849447
52.700000;0.856450
52.800000;0.878888
52.900000;0.858709
53.000000;0.825452
53.100000;0.890400
53.200000;0.951557
53.300000;0.961478
53.400000;0.873150
53.500000;0.840499
53.600000;0.852812
53.700000;0.873177
53.800000;0.919664
53.900000;0.903993
54.000000;0.886855
54.100000;0.901768
54.200000;0.848079
54.300000;0.906104
54.400000;0.871487
54.500000;0.904153
54.600000;0.865763
54.700000;0.879571
54.800000;0.841126
54.900000;0.833654
55.000000;0.847685
55.100000;0.811398
55.200000;0.769301
55.300000;0.827507
55.400000;0.873771
55.500000;0.798628
55.600000;0.768238
55.700000;0.794735
55.800000;0.782574
55.900000;0.824686
56.000000;0.857612
56.100000;0.859883
56.200000;0.782232
56.300000;0.858529
56.400000;0.818210
56.500000;0.881462
56.600000;0.924499
56.700000;0.803633
56.800000;0.781895
56.900000;0.912676
57.000000;0.966758
57.100000;0.997929
57.200000;0.998930
57.300000;0.951991
57.400000;0.911062
57.500000;0.769279
57.600000;0.821496
57.700000;0.766530
57.800000;0.795555
57.900000;0.759134
58.000000;0.779159
58.100000;0.740278
58.200000;0.791137
58.300000;0.778695
58.400000;0.775661
58.500000;0.797631
58.600000;0.778488
58.700000;0.791577
58.800000;0.815079
58.900000;0.948869
59.000000;0.999974
59.100000;0.996127
59.200000;0.963671
59.300000;0.997564
59.400000;0.907554
59.500000;0.500000
59.600000;0.500000
59.700000;0.512585
59.800000;0.807036
59.900000;0.898485
60.000000;0.500000


==> csv/fairnesbbrbbr1sec.csv <==
0.0;0.5
0.3;0.76931175
0.6;0.8317093333333334
0.9;0.8750493333333335
1.2;0.8284306666666666
1.5;0.8144336666666666
1.8;0.8498763333333335
2.1;0.8804406666666668
2.4;0.8908856666666667
2.7;0.9392519999999999
3.0;0.9783053333333332
3.3;0.8935573333333334
3.6;0.8407809999999999
3.9;0.852281
4.2;0.8646986666666666
4.5;0.8521520000000001
4.8;0.8600309999999999
5.1;0.8726953333333333
5.4;0.8716756666666666
5.7;0.8528319999999999
6.0;0.8324203333333333
6.3;0.831897
6.6;0.836451
6.9;0.91684
7.2;0.9552489999999999
7.5;0.8766963333333333
7.8;0.8737476666666666
8.1;0.8709653333333334
8.4;0.87568
8.7;0.8870053333333333
9.0;0.865603
9.3;0.8347483333333333
9.7;0.8729784999999999
10.0;0.897173
10.3;0.9506513333333334
10.6;0.8516723333333333
10.9;0.8687153333333333
11.2;0.8878736666666667
11.5;0.85102
11.8;0.9427216666666668
12.1;0.8990693333333334
12.4;0.8488496666666666
12.7;0.8541826666666666
13.0;0.7829996666666666
13.3;0.843611
13.6;0.853673
13.9;0.8399183333333333
14.2;0.8623419999999999
14.5;0.9139256666666666
14.8;0.7392133333333334
15.1;0.8379110000000001
15.4;0.8323486666666667
15.7;0.8410146666666667
16.0;0.8614283333333334
16.3;0.8746146666666667
16.6;0.8521960000000001
16.9;0.8675743333333333
17.2;0.837793
17.5;0.8549586666666666
17.8;0.907844
18.1;0.8671653333333333
18.4;0.8756513333333333
18.7;0.8954906666666668
19.0;0.8749363333333333
19.3;0.8584126666666667
19.6;0.5958610000000001
19.9;0.9492933333333333
20.2;0.8681823333333334
20.5;0.859527
20.8;0.8967783333333333
21.1;0.884713
21.4;0.914005
21.7;0.957973
22.0;0.9616283333333334
22.3;0.9004336666666667
22.6;0.853859
22.9;0.8975463333333334
23.2;0.9758253333333334
23.5;0.9690630000000001
23.8;0.8675683333333334
24.1;0.83743
24.4;0.8395706666666668
24.7;0.8693003333333333
25.0;0.8465633333333334
25.3;0.8334100000000001
25.6;0.8630059999999999
25.9;0.8797443333333334
26.2;0.8924286666666666
26.5;0.805885
26.8;0.8619636666666667
27.1;0.891145
27.4;0.8765373333333333
27.7;0.8636943333333335
28.0;0.8687973333333333
28.3;0.804159
28.6;0.7894026666666667
28.9;0.951826
29.2;0.984566
29.5;0.8677076666666667
29.8;0.8505136666666667
30.1;0.731283
30.4;0.8695656666666668
30.7;0.8792443333333333
31.0;0.8650093333333334
31.3;0.8277466666666666
31.6;0.835209
31.9;0.8655226666666667
32.2;0.9119576666666666
32.5;0.885172
32.8;0.9212090000000001
33.1;0.8736296666666666
33.4;0.888359
33.7;0.8941846666666665
34.0;0.968373
34.3;0.899428
34.6;0.8473323333333335
34.9;0.8643003333333333
35.2;0.8332336666666667
35.5;0.8596306666666668
35.8;0.8783726666666668
36.1;0.8305699999999999
36.4;0.8443176666666666
36.7;0.8436356666666667
37.0;0.8326036666666666
37.2;0.8573115
37.5;0.8481323333333334
37.8;0.825402
38.1;0.8847563333333334
38.4;0.907539
38.7;0.8497403333333334
39.0;0.870956
39.3;0.8929566666666666
39.6;0.8320850000000001
39.9;0.9610486666666667
40.2;0.8754796666666667
40.5;0.8525656666666667
40.8;0.8514373333333333
41.1;0.8470286666666667
41.4;0.838121
41.7;0.8644449999999999
42.0;0.9337443333333333
42.3;0.9991566666666666
42.6;0.9136713333333333
42.9;0.855052
43.2;0.8690956666666666
43.5;0.8540549999999999
43.8;0.9424429999999999
44.1;0.9877246666666667
44.4;0.9753476666666666
44.7;0.8921176666666666
45.0;0.8479166666666665
45.3;0.870129
45.6;0.8731300000000001
45.9;0.8844436666666667
46.2;0.8987933333333333
46.5;0.8924343333333332
46.8;0.9557813333333334
47.1;0.8799303333333334
47.4;0.9347106666666667
47.7;0.9266316666666666
48.0;0.9140493333333333
48.3;0.7974656666666666
48.6;0.9004313333333333
48.9;0.9812456666666667
49.2;0.9844373333333333
49.5;0.7944756666666667
49.8;0.6663100000000001
50.1;0.9051329999999999
50.4;0.8473513333333332
50.7;0.792357
51.0;0.8398396666666668
51.3;0.9149166666666666
51.6;0.8715586666666667
51.9;0.9036946666666665
52.2;0.8674963333333334
52.5;0.866495
52.8;0.861595
53.1;0.858187
53.4;0.9287283333333334
53.7;0.855496
54.0;0.903504
54.3;0.885317
54.6;0.8804676666666666
54.9;0.8514503333333333
55.2;0.8094613333333333
55.5;0.8333019999999999
55.8;0.7818489999999999
56.1;0.8473936666666667
56.4;0.819657
56.7;0.8698646666666666
57.0;0.8871096666666668
57.3;0.9829500000000001
57.6;0.8339456666666667
57.9;0.7737396666666667
58.2;0.7701913333333333
58.5;0.7839956666666668
58.8;0.795048
59.1;0.9816566666666667
59.4;0.956263
59.7;0.5041950000000001
60.0;0.7351736666666667


==> csv/fairnescubicubic.csv <==
0.000000;0.500000
0.000000;0.500560
0.100000;0.999774
0.200000;0.914988
0.300000;0.927138
0.400000;0.927759
0.500000;0.954509
0.600000;0.893578
0.700000;0.909799
0.800000;0.925517
0.900000;0.929817
1.000000;0.903170
1.100000;0.927767
1.200000;0.956416
1.300000;0.891077
1.400000;0.888896
1.500000;0.943012
1.600000;0.903416
1.700000;0.937093
1.800000;0.937851
1.900000;0.930811
2.000000;0.934277
2.100000;0.939213
2.200000;0.891316
2.300000;0.928639
2.400000;0.943906
2.500000;0.937874
2.600000;0.921389
2.700000;0.925091
2.800000;0.949342
2.900000;0.892463
3.000000;0.925214
3.100000;0.938756
3.200000;0.926752
3.300000;0.958791
3.400000;0.897862
3.500000;0.930241
3.600000;0.944974
3.700000;0.928437
3.800000;0.924851
3.900000;0.939059
4.000000;0.904646
4.100000;0.932294
4.200000;0.921437
4.300000;0.941156
4.400000;0.928717
4.500000;0.905252
4.600000;0.958999
4.700000;0.940431
4.800000;0.914072
4.900000;0.894245
5.000000;0.897531
5.100000;0.956434
5.200000;0.917508
5.300000;0.914383
5.400000;0.963163
5.500000;0.942089
5.600000;0.900153
5.700000;0.936012
5.800000;0.927186
5.900000;0.801400
6.000000;0.500000
6.100000;1.000000
6.200000;0.500000
6.300000;0.993554
6.400000;0.925331
6.500000;0.911050
6.600000;0.931868
6.700000;0.959615
6.800000;0.910995
6.900000;0.889015
7.000000;0.972541
7.100000;0.883289
7.200000;0.936292
7.300000;0.882349
7.400000;0.969466
7.500000;0.908962
7.600000;0.910789
7.700000;0.889617
7.800000;0.975039
7.900000;0.922585
8.000000;0.922563
8.100000;0.917173
8.200000;0.953689
8.300000;0.895752
8.400000;0.916508
8.500000;0.897012
8.600000;0.974043
8.700000;0.932801
8.800000;0.921790
8.900000;0.904754
9.000000;0.920761
9.100000;0.988719
9.200000;0.848958
9.300000;0.901488
9.400000;0.901710
9.500000;0.947430
9.600000;0.967454
9.700000;0.889118
9.800000;0.916525
9.900000;0.931746
10.000000;0.962077
10.100000;0.973696
10.200000;0.880505
10.300000;0.950946
10.400000;0.933555
10.500000;0.977204
10.600000;0.950346
10.700000;0.920522
10.800000;0.956921
10.900000;0.866525
11.000000;0.500000
11.100000;0.500000
11.200000;0.844533
11.300000;0.969064
11.400000;0.958573
11.500000;0.954226
11.600000;0.998054
11.700000;0.952966
11.800000;0.962933
11.900000;0.971702
12.000000;0.980998
12.100000;0.981097
12.200000;0.981847
12.300000;0.975365
12.400000;0.997489
12.500000;0.991614
12.600000;0.955764
12.700000;0.997230
12.800000;0.970937
12.900000;0.992817
13.000000;0.987763
13.100000;0.965115
13.200000;0.998515
13.300000;0.999693
13.400000;0.997402
13.500000;0.984299
13.600000;0.993115
13.700000;0.995521
13.800000;0.990899
13.900000;0.999940
14.000000;0.991826
14.100000;0.989148
14.200000;0.982070
14.300000;0.993644
14.400000;0.999924
14.500000;0.995378
14.600000;0.999906
14.700000;0.997342
14.800000;0.999987
14.900000;0.989395
15.000000;0.995596
15.100000;0.998061
15.200000;0.999034
15.300000;0.997520
15.400000;0.999957
15.500000;0.991408
15.600000;0.974305
15.700000;0.999806
15.800000;0.999305
15.900000;0.999180
16.000000;0.997269
16.100000;0.839040
16.200000;0.998590
16.300000;0.905949
16.400000;0.996948
16.500000;0.997939
16.600000;0.997869
16.700000;0.993794
16.800000;0.999092
16.900000;0.998683
17.000000;0.999826
17.100000;0.967042
17.200000;0.987536
17.300000;0.995347
17.400000;0.939435
17.500000;0.997999
17.600000;0.930218
17.700000;0.938251
17.800000;0.996911
17.900000;0.958610
18.000000;0.964921
18.100000;0.966337
18.200000;0.956285
18.300000;0.942311
18.400000;0.959219
18.500000;0.970787
18.600000;0.977684
18.700000;0.989160
18.800000;0.971117
18.900000;0.921336
19.000000;0.994964
19.100000;0.957668
19.200000;0.976176
19.300000;0.994410
19.400000;0.974544
19.500000;0.998516
19.600000;0.995889
19.700000;0.997425
19.800000;0.983897
19.900000;0.999899
20.000000;0.966838
20.100000;0.999569
20.200000;0.999953
20.300000;0.771327
20.400000;0.995563
20.500000;0.965126
20.600000;0.999996
20.700000;0.997540
20.800000;0.978737
20.900000;0.989642
21.000000;0.577448
21.100000;0.500000
21.200000;0.500000
21.300000;0.861043
21.400000;0.998431
21.500000;0.992218
21.600000;0.999693
21.700000;0.987122
21.800000;0.999560
21.900000;0.998382
22.000000;0.995380
22.100000;0.951382
22.200000;0.998142
22.300000;0.970954
22.400000;0.989790
22.500000;0.995964
22.600000;0.997702
22.700000;0.881435
22.800000;0.999657
22.900000;0.909747
23.000000;0.986025
23.100000;0.969325
23.200000;0.990164
23.300000;0.767705
23.400000;0.999308
23.500000;0.908099
23.600000;0.993046
23.700000;0.992350
23.800000;0.986551
23.900000;0.823276
24.000000;0.952145
24.100000;0.956181
24.200000;0.942135
24.300000;0.999749
24.400000;0.999436
24.500000;0.972117
24.600000;0.941444
24.700000;0.934625
24.800000;0.644579
24.900000;0.871305
25.000000;0.996095
25.100000;0.994784
25.200000;0.988730
25.300000;0.911592
25.400000;0.999901
25.500000;0.894361
25.600000;0.993207
25.700000;0.997533
25.800000;0.935771
25.900000;0.576610
26.000000;0.907915
26.100000;0.750000
26.200000;0.999793
26.300000;0.923113
26.400000;0.977386
26.500000;0.904109
26.600000;0.836110
26.700000;0.938552
26.800000;1.000000
26.900000;0.991466
27.000000;0.947923
27.100000;0.878248
27.200000;0.942217
27.300000;0.760747
27.400000;0.994321
27.500000;0.790542
27.600000;0.999083
27.700000;0.850351
27.800000;0.780175
27.900000;0.870363
28.000000;0.998989
28.100000;0.980474
28.200000;0.937247
28.300000;0.823652
28.400000;0.641422
28.500000;0.876375
28.600000;0.997410
28.700000;0.946432
28.800000;0.951504
28.900000;0.852257
29.000000;0.777539
29.100000;0.846627
29.200000;0.990490
29.300000;0.886958
29.400000;0.992739
29.500000;0.830693
29.600000;0.704967
29.700000;0.813832
29.800000;0.979472
29.900000;0.961916
30.000000;0.807524
30.100000;0.848036
30.200000;0.750415
30.300000;0.801210
30.400000;0.939510
30.500000;0.943217
30.600000;0.760945
30.700000;0.934189
30.800000;0.974784
30.900000;0.785795
31.000000;0.500000
31.100000;1.000000
31.200000;1.000000
31.300000;0.785614
31.400000;0.949001
31.500000;0.763883
31.600000;0.885168
31.700000;0.998226
31.800000;0.964834
31.900000;0.900928
32.000000;0.965182
32.100000;0.805038
32.200000;0.916841
32.300000;0.984686
32.400000;0.947909
32.500000;0.953860
32.600000;0.970194
32.700000;0.756544
32.800000;0.924085
32.900000;0.984469
33.000000;0.945422
33.100000;0.947198
33.200000;0.964696
33.300000;0.846780
33.400000;0.926753
33.500000;0.932779
33.600000;0.936817
33.700000;0.999290
33.800000;0.910860
33.900000;0.654980
34.000000;0.880324
34.100000;0.985315
34.200000;0.965957
34.300000;0.952799
34.400000;0.910688
34.500000;0.761265
34.600000;0.905040
34.700000;0.998121
34.800000;0.817687
34.900000;0.845165
35.000000;0.967561
35.100000;0.896584
35.200000;0.916170
35.300000;0.999995
35.400000;0.939227
35.500000;0.926734
35.600000;0.988898
35.700000;0.958773
35.800000;0.895265
35.900000;0.996135
36.000000;0.970650
36.100000;0.953277
36.200000;0.917301
36.300000;0.787887
36.400000;0.957583
36.500000;0.995427
36.600000;0.985639
36.700000;0.931291
36.800000;0.905016
36.900000;0.941001
37.000000;0.910121
37.100000;0.973470
37.200000;0.998773
37.300000;0.925770
37.400000;0.858863
37.500000;0.967805
37.600000;0.959024
37.700000;0.977283
37.800000;0.996422
37.900000;0.911007
38.000000;0.968987
38.100000;0.936778
38.200000;0.958761
38.300000;0.987756
38.400000;0.996517
38.500000;0.922263
38.600000;0.859091
38.700000;0.875136
38.800000;0.947772
38.900000;0.997792
39.000000;0.996686
39.100000;0.907517
39.200000;0.834119
39.300000;0.885396
39.400000;0.960652
39.500000;0.989211
39.600000;0.999405
39.700000;0.954765
39.800000;0.930788
39.900000;0.904974
40.000000;0.989230
40.100000;0.994843
40.200000;0.993452
40.300000;0.969922
40.400000;0.995589
40.500000;0.943422
40.600000;0.991266
40.700000;0.997098
40.800000;0.911490
40.900000;0.887360
41.000000;0.949185
41.100000;0.683053
41.200000;0.500000
41.300000;0.708442
41.400000;0.996827
41.500000;0.943448
41.600000;0.867875
41.700000;0.983150
41.800000;0.945568
41.900000;0.950667
42.000000;0.938883
42.100000;0.850855
42.200000;0.975240
42.300000;0.956053
42.400000;0.852265
42.500000;0.988045
42.600000;0.827960
42.700000;0.759643
42.800000;0.904456
42.900000;0.989434
43.000000;0.945865
43.100000;0.962880
43.200000;0.940579
43.300000;0.848798
43.400000;0.997713
43.500000;0.942331
43.600000;0.915956
43.700000;0.963749
43.800000;0.908875
43.900000;0.500000
44.000000;0.935632
44.100000;0.886165
44.200000;0.964241
44.300000;0.999947
44.400000;0.991853
44.500000;0.943196
44.600000;0.852640
44.700000;0.793299
44.800000;0.934445
44.900000;0.999622
45.000000;0.894870
45.100000;0.824833
45.200000;0.930850
45.300000;0.895234
45.400000;0.975408
45.500000;0.999748
45.600000;0.972168
45.700000;0.911116
45.800000;0.983464
45.900000;0.916455
46.000000;0.971831
46.100000;0.836548
46.200000;0.959413
46.300000;0.500000
46.400000;0.991594
46.500000;0.928317
46.600000;0.983855
46.700000;0.969604
46.800000;0.954078
46.900000;0.999859
47.000000;0.999325
47.100000;0.938400
47.200000;0.969044
47.300000;0.984470
47.400000;0.976606
47.500000;0.998704
47.600000;0.997948
47.700000;0.960410
47.800000;0.963508
47.900000;0.980236
48.000000;0.971849
48.100000;0.995908
48.200000;0.999444
48.300000;0.737741
48.400000;0.999597
48.500000;0.869261
48.600000;0.999991
48.700000;0.997299
48.800000;0.992484
48.900000;0.883377
49.000000;0.994142
49.100000;0.909309
49.200000;0.998543
49.300000;0.996217
49.400000;0.974994
49.500000;0.947845
49.600000;0.999768
49.700000;0.870613
49.800000;0.987744
49.900000;0.974878
50.000000;0.968196
50.100000;0.961110
50.200000;0.993941
50.300000;0.949488
50.400000;0.831731
50.500000;0.923448
50.600000;0.962268
50.700000;0.993994
50.800000;0.999551
50.900000;0.940800
51.000000;0.940823
51.100000;0.878147
51.200000;0.533271
51.300000;0.600926
51.400000;0.999647
51.500000;0.920559
51.600000;0.938852
51.700000;0.973009
51.800000;0.977091
51.900000;0.938480
52.000000;0.999340
52.100000;0.938351
52.200000;0.956273
52.300000;0.998776
52.400000;0.955979
52.500000;0.964460
52.600000;0.999068
52.700000;0.946112
52.800000;0.934461
52.900000;0.975803
53.000000;0.979646
53.100000;0.942004
53.200000;0.998837
53.300000;0.937483
53.400000;0.915704
53.500000;0.936380
53.600000;0.974855
53.700000;0.979960
53.800000;0.992997
53.900000;0.931066
54.000000;0.936319
54.100000;0.961603
54.200000;0.980863
54.300000;0.964500
54.400000;0.997033
54.500000;0.942609
54.600000;0.944280
54.700000;0.982094
54.800000;0.982976
54.900000;0.958515
55.000000;0.998849
55.100000;0.971356
55.200000;0.943233
55.300000;0.985243
55.400000;0.989100
55.500000;0.957886
55.600000;0.976845
55.700000;0.972766
55.800000;0.899156
55.900000;0.746947
56.000000;0.965453
56.100000;0.957964
56.200000;0.973864
56.300000;0.959724
56.400000;0.840288
56.500000;0.966736
56.600000;0.981245
56.700000;0.966835
56.800000;0.927505
56.900000;0.981336
57.000000;0.856775
57.100000;0.999399
57.200000;0.979582
57.300000;0.713981
57.400000;0.987084
57.500000;0.845672
57.600000;0.857053
57.700000;0.978135
57.800000;0.945949
57.900000;0.832158
58.000000;0.988850
58.100000;0.817403
58.200000;0.769895
58.300000;0.950428
58.400000;0.910812
58.500000;0.880711
58.600000;0.989662
58.700000;0.831080
58.800000;0.775226
58.900000;0.966087
59.000000;0.802058
59.100000;0.964969
59.200000;0.999032
59.300000;0.885246
59.400000;0.551640
59.500000;0.902531
59.600000;0.789861
59.700000;0.963550
59.800000;0.999390
59.900000;0.870687
60.000000;0.500000
60.100000;0.500000


==> csv/fairnescubicubic1sec.csv <==
0.0;0.5
0.3;0.835615
0.6;0.925282
0.9;0.9217110000000001
1.2;0.9291176666666666
1.5;0.9076616666666667
1.8;0.92612
2.1;0.934767
2.4;0.921287
2.7;0.928118
3.0;0.9223396666666667
3.3;0.941433
3.6;0.9243589999999999
3.9;0.9307823333333333
4.2;0.9194589999999999
4.5;0.9250416666666667
4.8;0.9378340000000001
5.1;0.91607
5.4;0.9316846666666666
5.7;0.9260846666666667
6.0;0.742862
6.3;0.8311846666666667
6.6;0.9227496666666667
6.9;0.9198750000000001
7.2;0.9307073333333333
7.5;0.920259
7.8;0.9251483333333334
8.1;0.9207736666666667
8.4;0.921983
8.7;0.9346186666666667
9.0;0.9157683333333333
9.3;0.913055
9.7;0.926428
10.0;0.9367826666666667
10.3;0.9350489999999999
10.6;0.9537016666666668
10.9;0.9146559999999999
11.2;0.6148443333333333
11.5;0.9606210000000001
11.8;0.9713176666666667
12.1;0.9779323333333334
12.4;0.9849003333333334
12.7;0.9815360000000001
13.0;0.983839
13.3;0.9877743333333333
13.6;0.9916053333333333
13.9;0.9954533333333333
14.2;0.9876813333333333
14.5;0.9963153333333333
14.8;0.9990783333333333
15.1;0.9943506666666666
15.4;0.998837
15.7;0.9885063333333334
16.0;0.9985846666666666
16.3;0.9145263333333333
16.6;0.9975853333333333
16.9;0.9971896666666668
17.2;0.9848013333333333
17.5;0.9775936666666666
17.8;0.9551266666666667
18.1;0.9632893333333333
18.4;0.952605
18.7;0.9792103333333334
19.0;0.9624723333333334
19.3;0.9760846666666666
19.6;0.9896496666666666
19.9;0.9937403333333333
20.2;0.9887866666666666
20.5;0.910672
20.8;0.992091
21.1;0.6890299999999999
21.4;0.7864913333333333
21.7;0.9930110000000001
22.0;0.997774
22.3;0.9734926666666666
22.6;0.9944853333333333
22.9;0.9302796666666667
23.2;0.9818380000000001
23.5;0.8917039999999999
23.8;0.990649
24.1;0.9105340000000001
24.4;0.9804400000000001
24.7;0.9493953333333334
25.0;0.8373263333333334
25.3;0.9650353333333334
25.6;0.9624896666666666
25.9;0.8366380000000001
26.2;0.8859026666666666
26.5;0.9348693333333333
26.8;0.9248873333333334
27.1;0.9392123333333333
27.4;0.899095
27.7;0.879992
28.0;0.8831756666666667
28.3;0.9137910000000001
28.6;0.8384023333333334
28.9;0.9167310000000001
29.2;0.871552
29.5;0.9034633333333334
29.8;0.832757
30.1;0.8724919999999999
30.4;0.8303783333333333
30.7;0.8794503333333333
31.0;0.7535263333333333
31.3;0.928538
31.6;0.8660173333333333
31.9;0.9546626666666667
32.2;0.895687
32.5;0.9621516666666667
32.8;0.8836076666666667
33.1;0.9590296666666666
33.4;0.912743
33.7;0.9562953333333333
34.0;0.815388
34.3;0.9680236666666667
34.6;0.8589976666666667
34.9;0.8869910000000001
35.2;0.9267716666666668
35.5;0.9553186666666665
35.8;0.9476453333333333
36.1;0.973354
36.4;0.8875903333333334
36.7;0.9707856666666667
37.0;0.9187126666666666
37.2;0.9861215
37.5;0.9174793333333332
37.8;0.9775763333333334
38.1;0.938924
38.4;0.9810113333333333
38.7;0.8854966666666667
39.0;0.98075
39.3;0.8756773333333334
39.6;0.9830893333333334
39.9;0.9301756666666666
40.2;0.9925083333333333
40.5;0.9696443333333332
40.8;0.966618
41.1;0.8398660000000001
41.4;0.7350896666666666
41.7;0.931491
42.0;0.9450393333333333
42.3;0.9273826666666668
42.6;0.8894233333333333
42.9;0.8845109999999999
43.2;0.9497746666666668
43.5;0.9296139999999999
43.8;0.9295266666666667
44.1;0.7739323333333333
44.4;0.985347
44.7;0.863045
45.0;0.9429789999999999
45.3;0.883639
45.6;0.9824413333333334
45.9;0.9370116666666667
46.2;0.9225973333333334
46.5;0.8066369999999999
46.8;0.969179
47.1;0.9791946666666668
47.4;0.9767066666666667
47.7;0.9856873333333334
48.0;0.9718643333333334
48.3;0.911031
48.6;0.956283
48.9;0.95772
49.2;0.9673313333333334
49.5;0.9730186666666668
49.8;0.9527083333333334
50.1;0.9680613333333333
50.4;0.9250533333333334
50.7;0.9599033333333334
51.0;0.9603913333333333
51.3;0.6707813333333333
51.6;0.9530193333333333
51.9;0.96286
52.2;0.9646546666666667
52.5;0.9730716666666667
52.8;0.9598803333333333
53.1;0.9658176666666667
53.4;0.9506746666666666
53.7;0.9637316666666668
54.0;0.9534606666666666
54.3;0.9689886666666667
54.6;0.9613073333333334
54.9;0.9745283333333333
55.2;0.9711460000000001
55.5;0.9774096666666666
55.8;0.949589
56.1;0.8901213333333334
56.4;0.9246253333333333
56.7;0.9716053333333333
57.0;0.921872
57.3;0.8976540000000001
57.6;0.8966029999999999
57.9;0.9187473333333335
58.2;0.8587159999999999
58.5;0.9139836666666667
58.8;0.8653226666666667
59.1;0.911038
59.4;0.8119726666666667
59.7;0.885314
60.0;0.7900256666666667


==> csv/fairness3BBR1CUBIC.csv <==
-17.000000;0.927536
0.800000;0.356657
1.100000;0.458094
1.400000;0.733983
1.700000;0.850031
2.000000;0.903337
2.300000;0.855007
2.600000;0.773498
2.900000;0.609810
3.200000;0.580994
3.500000;0.581240
3.800000;0.544061
4.100000;0.555265
4.400000;0.496753
4.700000;0.541701
5.000000;0.493646
5.300000;0.572315
5.600000;0.658709
5.900000;0.629803
6.200000;0.592781
6.500000;0.623845
6.800000;0.640249
7.100000;0.644786
7.400000;0.587398
7.700000;0.609649
8.000000;0.610962
8.300000;0.469904
8.600000;0.508934
8.900000;0.523646
9.200000;0.537936
9.500000;0.527189
9.800000;0.534968
10.100000;0.537335
10.400000;0.568619
10.700000;0.545318
11.000000;0.558387
11.300000;0.549862
11.600000;0.549338
11.900000;0.537576
12.200000;0.328587
12.500000;0.492015
12.800000;0.691188
13.100000;0.693612
13.400000;0.661926
13.700000;0.586706
14.000000;0.644891
14.300000;0.694079
14.600000;0.679150
14.900000;0.695133
15.200000;0.674445
15.500000;0.703329
15.800000;0.675484
16.100000;0.710935
16.400000;0.689624
16.700000;0.723316
17.000000;0.707333
17.300000;0.706336
17.600000;0.737617
17.900000;0.686031
18.200000;0.716769
18.500000;0.705781
18.800000;0.725133
19.100000;0.700094
19.400000;0.743656
19.700000;0.664366
20.000000;0.734823
20.300000;0.665933
20.600000;0.735364
20.900000;0.660430
21.200000;0.722740
21.500000;0.673552
21.800000;0.707293
22.100000;0.689462
22.400000;0.680149
22.700000;0.700621
23.000000;0.671624
23.300000;0.490532
23.600000;0.550372
23.900000;0.639746
24.200000;0.524919
24.500000;0.564442
24.800000;0.477858
25.100000;0.541978
25.400000;0.601398
25.700000;0.678653
26.000000;0.664703
26.300000;0.645158
26.600000;0.672421
26.900000;0.629727
27.200000;0.688390
27.500000;0.633553
27.800000;0.680925
28.100000;0.632277
28.400000;0.683891
28.700000;0.634886
29.000000;0.667512
29.300000;0.649229
29.600000;0.657383
29.900000;0.644425
30.200000;0.652259
30.500000;0.650492
30.800000;0.645821
31.100000;0.643256
31.400000;0.637023
31.700000;0.648766
32.000000;0.646028
32.300000;0.648226
32.600000;0.637977
32.900000;0.618187
33.200000;0.630652
33.500000;0.621722
33.800000;0.605070
34.100000;0.624584
34.400000;0.390998
34.700000;0.416115
35.000000;0.514066
35.300000;0.467859
35.600000;0.492982
35.900000;0.448294
36.200000;0.462599
36.500000;0.526845
36.800000;0.563604
37.100000;0.582148
37.400000;0.601079
37.700000;0.584492
38.000000;0.596187
38.300000;0.604156
38.600000;0.570013
38.900000;0.613874
39.200000;0.572912
39.500000;0.592130
39.800000;0.572516
40.100000;0.552440
40.400000;0.603997
40.700000;0.591375
41.000000;0.577748
41.300000;0.596917
41.600000;0.574273
41.900000;0.600738
42.200000;0.568534
42.500000;0.581620
42.800000;0.594306
43.100000;0.560634
43.400000;0.595920
43.700000;0.561761
44.000000;0.560737
44.300000;0.567497
44.600000;0.547473
44.900000;0.565164
45.200000;0.537554
45.500000;0.508336
45.800000;0.357821
46.100000;0.370639
46.400000;0.337527
46.700000;0.337114
47.000000;0.410828
47.300000;0.358234
47.600000;0.417101
47.900000;0.424867
48.200000;0.488526
48.500000;0.554526
48.800000;0.536005
49.100000;0.519773
49.400000;0.551323
49.700000;0.592874
50.000000;0.627021
50.300000;0.573636
50.600000;0.540402
50.900000;0.559780
51.200000;0.583461
51.500000;0.588449
51.800000;0.588248
52.100000;0.594668
52.400000;0.583982
52.700000;0.593074
53.000000;0.602070
53.300000;0.596109
53.600000;0.566000
53.900000;0.556658
54.200000;0.584319
54.500000;0.632166
54.800000;0.610435
55.100000;0.577493
55.400000;0.591361
55.700000;0.626806
56.000000;0.656827
56.300000;0.659226
56.600000;0.693916
56.900000;0.581206
57.200000;0.454195
57.500000;0.470474
57.800000;0.315403
58.100000;0.482914
58.400000;0.373298
58.700000;0.354602
59.000000;0.425997
59.300000;0.417868
59.600000;0.498941
59.900000;0.461415
60.200000;0.504650
60.500000;0.517325
60.800000;0.561424
61.100000;0.570346
61.400000;0.572656
61.700000;0.572885
62.000000;0.606434
62.300000;0.637609
62.600000;0.652643
62.900000;0.637543
63.200000;0.632505
63.500000;0.686297
63.800000;0.720905
64.100000;0.707383
64.400000;0.650625
64.700000;0.645436
65.000000;0.639289
65.300000;0.607193
65.600000;0.530093
65.900000;0.532499
66.200000;0.482070
66.500000;0.552507
66.800000;0.582190
67.100000;0.629136
67.400000;0.572183
67.700000;0.558569
68.000000;0.585677
68.300000;0.598733
68.600000;0.607748
68.900000;0.600551
69.200000;0.604559
69.500000;0.609000
69.800000;0.624467


==> csv/fairness3Cubic1BbrQUIC.csv <==
0.000000;0.761905
0.000000;0.268844
0.300000;0.366287
0.600000;0.794562
0.900000;0.779606
1.200000;0.826380
1.500000;0.787700
1.800000;0.770416
2.100000;0.751884
2.400000;0.736604
2.700000;0.731048
3.000000;0.732300
3.300000;0.733456
3.600000;0.727513
3.900000;0.723368
4.200000;0.723374
4.500000;0.726897
4.800000;0.725020
5.100000;0.748963
5.400000;0.748133
5.700000;0.736599
6.000000;0.745765
6.300000;0.765412
6.600000;0.758924
6.900000;0.762777
7.200000;0.761928
7.500000;0.755415
7.800000;0.758102
8.100000;0.758394
8.400000;0.741917
8.700000;0.751092
9.000000;0.729275
9.300000;0.741220
9.600000;0.719616
9.900000;0.732578
10.200000;0.719882
10.500000;0.724836
10.800000;0.726047
11.100000;0.709094
11.400000;0.749472
11.700000;0.732262
12.000000;0.754898
12.300000;0.775848
12.600000;0.761706
12.900000;0.757790
13.200000;0.772272
13.500000;0.784414
13.800000;0.783320
14.100000;0.787114
14.400000;0.785793
14.700000;0.788902
15.000000;0.787868
15.300000;0.780951
15.600000;0.785600
15.900000;0.778221
16.200000;0.762076
16.500000;0.787964
16.800000;0.776140
17.100000;0.769013
17.400000;0.781035
17.700000;0.791780
18.000000;0.758255
18.300000;0.777685
18.600000;0.763772
18.900000;0.777976
19.200000;0.758327
19.500000;0.785641
19.800000;0.782257
20.100000;0.794458
20.400000;0.773298
20.700000;0.771239
21.000000;0.791221
21.300000;0.774768
21.600000;0.750635
21.900000;0.744615
22.200000;0.750284
22.500000;0.771240
22.800000;0.746414
23.100000;0.743322
23.400000;0.755122
23.700000;0.788727
24.000000;0.777751
24.300000;0.788456
24.600000;0.785078
24.900000;0.779415
25.200000;0.776735
25.500000;0.791214
25.800000;0.796497
26.100000;0.776733
26.400000;0.783170
26.700000;0.798168
27.000000;0.775699
27.300000;0.759388
27.600000;0.767563
27.900000;0.794925
28.200000;0.796525
28.500000;0.781642
28.800000;0.783580
29.100000;0.790096
29.400000;0.781285
29.700000;0.777619
30.000000;0.790476
30.300000;0.793646
30.600000;0.788001
30.900000;0.795080
31.200000;0.792047
31.500000;0.784423
31.800000;0.793137
32.100000;0.795891
32.400000;0.795530
32.700000;0.791348
33.000000;0.790590
33.300000;0.795342
33.600000;0.777144
33.900000;0.800431
34.200000;0.800953
34.500000;0.803003
34.800000;0.793324
35.100000;0.778057
35.400000;0.784866
35.700000;0.781138
36.000000;0.792144
36.300000;0.793696
36.600000;0.790052
36.900000;0.769503
37.200000;0.792865
37.500000;0.778641
37.800000;0.780298
38.100000;0.760818
38.400000;0.791184
38.700000;0.775459
39.000000;0.787771
39.300000;0.791717
39.600000;0.776256
39.900000;0.776365
40.200000;0.760702
40.500000;0.793073
40.800000;0.770578
41.100000;0.770475
41.400000;0.792433
41.700000;0.765045
42.000000;0.788954
42.300000;0.781983
42.600000;0.787784
42.900000;0.778109
43.200000;0.788150
43.500000;0.802406
43.800000;0.771485
44.100000;0.728097
44.400000;0.714589
44.700000;0.734278
45.000000;0.733571
45.300000;0.721526
45.600000;0.726474
45.900000;0.757263
46.200000;0.787929
46.500000;0.764317
46.800000;0.785331
47.100000;0.754319
47.400000;0.770428
47.700000;0.773143
48.000000;0.756061
48.300000;0.749274
48.600000;0.769766
48.900000;0.774734
49.200000;0.752087
49.500000;0.773256
49.800000;0.769584
50.100000;0.748101
50.400000;0.753174
50.700000;0.784386
51.000000;0.781875
51.300000;0.758343
51.600000;0.770744
51.900000;0.753660
52.200000;0.740041
52.500000;0.753649
52.800000;0.767549
53.100000;0.752500
53.400000;0.763228
53.700000;0.775632
54.000000;0.766372
54.300000;0.805998
54.600000;0.818566
54.900000;0.797729
55.200000;0.801945
55.500000;0.775525
55.800000;0.781259
56.100000;0.699919
56.400000;0.705825
56.700000;0.716963
57.000000;0.716080
57.300000;0.708376
57.600000;0.706699
57.900000;0.751645
58.200000;0.765355
58.500000;0.774732
58.800000;0.769167
59.100000;0.779251
59.400000;0.767202
59.700000;0.787346


==> csv/fairness4BBR.csv <==
0.000000;0.761905
0.000000;0.456767
0.300000;0.463305
0.600000;0.919338
0.900000;0.997340
1.200000;0.863001
1.500000;0.860512
1.800000;0.745095
2.100000;0.732961
2.400000;0.632174
2.700000;0.501068
3.000000;0.520635
3.300000;0.444157
3.600000;0.433345
3.900000;0.378002
4.200000;0.377485
4.500000;0.397197
4.800000;0.381196
5.100000;0.391962
5.400000;0.363506
5.700000;0.359490
6.000000;0.332908
6.300000;0.340364
6.600000;0.343673
6.900000;0.333062
7.200000;0.335121
7.500000;0.338476
7.800000;0.326566
8.100000;0.330434
8.400000;0.314193
8.700000;0.315886
9.000000;0.313901
9.300000;0.310432
9.600000;0.309876
9.900000;0.313901
10.200000;0.308866
10.500000;0.314392
10.800000;0.310309
11.100000;0.575427
11.400000;0.659686
11.700000;0.763899
12.000000;0.685646
12.300000;0.668118
12.600000;0.705628
12.900000;0.840984
13.200000;0.914310
13.500000;0.992254
13.800000;0.992766
14.100000;0.998545
14.400000;0.998592
14.700000;0.995008
15.000000;0.997004
15.300000;0.999885
15.600000;0.998281
15.900000;0.999616
16.200000;0.999825
16.500000;0.999010
16.800000;0.999032
17.100000;0.999889
17.400000;0.999703
17.700000;0.999841
18.000000;0.999956
18.300000;0.999850
18.600000;0.999958
18.900000;0.997659
19.200000;0.999409
19.500000;0.999359
19.800000;0.998814
20.100000;0.999274
20.400000;0.999604
20.700000;0.997955
21.000000;0.998041
21.300000;0.994241
21.600000;0.996844
21.900000;0.998894
22.200000;0.997379
22.500000;0.999221
22.800000;0.999221
23.100000;0.999443
23.400000;0.998138
23.700000;0.998673
24.000000;0.998936
24.300000;0.995442
24.600000;0.993369
24.900000;0.997879
25.200000;0.993989
25.500000;0.993410
25.800000;0.995598
26.100000;0.995504
26.400000;0.991710
26.700000;0.989184
27.000000;0.990038
27.300000;0.993036
27.600000;0.991627
27.900000;0.995233
28.200000;0.994352
28.500000;0.995543
28.800000;0.997049
29.100000;0.995896
29.400000;0.997994
29.700000;0.997874
30.000000;0.997994
30.300000;0.997521
30.600000;0.996864
30.900000;0.996329
31.200000;0.991211
31.500000;0.996746
31.800000;0.991435
32.100000;0.996214
32.400000;0.998740
32.700000;0.998252
33.000000;0.995746
33.300000;0.995778
33.600000;0.996959
33.900000;0.995995
34.200000;0.993979
34.500000;0.995986
34.800000;0.995227
35.100000;0.996384
35.400000;0.984206
35.700000;0.995988
36.000000;0.994622
36.300000;0.997396
36.600000;0.995703
36.900000;0.998427
37.200000;0.995223
37.500000;0.999197
37.800000;0.999835
38.100000;0.999943
38.400000;0.999846
38.700000;0.999841
39.000000;0.999656
39.300000;0.999885
39.600000;0.999885
39.900000;0.999942
40.200000;0.999502
40.500000;1.000000
40.800000;0.999846
41.100000;0.999885
41.400000;0.996643
41.700000;0.982464
42.000000;0.983973
42.300000;0.985576
42.600000;0.998589
42.900000;0.998894
43.200000;0.999734
43.500000;0.999244
43.800000;0.998352
44.100000;0.977132
44.400000;0.966926
44.700000;0.980350
45.000000;0.992141
45.300000;0.997607
45.600000;0.997445
45.900000;0.999509
46.200000;1.000000
46.500000;0.999940
46.800000;0.999709
47.100000;0.999645
47.400000;0.999010
47.700000;0.999494
48.000000;0.998332
48.300000;0.998111
48.600000;0.999610
48.900000;0.999763
49.200000;0.999882
49.500000;0.999506
49.800000;0.998888
50.100000;0.999161
50.400000;0.998252
50.700000;0.999068
51.000000;0.999598
51.300000;0.999339
51.600000;0.998331
51.900000;0.997744
52.200000;0.995472
52.500000;0.997323
52.800000;0.996983
53.100000;0.996826
53.400000;0.996324
53.700000;0.996269
54.000000;0.995032
54.300000;0.995196
54.600000;0.993500
54.900000;0.992029
55.200000;0.995089
55.500000;0.993294
55.800000;0.993887
56.100000;0.996226
56.400000;0.993619
56.700000;0.994093
57.000000;0.991710
57.300000;0.992609
57.600000;0.994119
57.900000;0.991869
58.200000;0.993652
58.500000;0.993697
58.800000;0.992828
59.100000;0.993713
59.400000;0.992760
59.700000;0.992609
60.000000;0.995008
60.300000;0.992594
60.600000;0.994323
60.900000;0.994841
61.200000;0.995746
61.500000;0.994235
61.800000;0.996640
62.100000;0.978952
62.400000;0.976246
62.700000;0.984547
63.000000;0.981863
63.300000;0.988651
63.600000;0.988987
63.900000;0.988660
64.200000;0.971075
64.500000;0.997276
64.800000;0.990093
65.100000;0.992381
65.400000;0.990812
65.700000;0.990505
66.000000;0.992869
66.300000;0.990209
66.600000;0.990705
66.900000;0.990272
67.200000;0.989429
67.500000;0.985679
67.800000;0.986672
68.100000;0.987846
68.400000;0.988986
68.700000;0.986156
69.000000;0.989586
69.300000;0.987959
69.600000;0.985409
69.900000;0.984472


==> csv/fairnessBBRBBRQUIC.csv <==
0.000000;0.800000
0.000000;0.651732
0.300000;0.630443
0.600000;0.991870
0.900000;0.975119
1.200000;0.987188
1.500000;0.988508
1.800000;0.997919
2.100000;0.699841
2.400000;0.810142
2.700000;0.746114
3.000000;0.737231
3.300000;0.749225
3.600000;0.739198
3.900000;0.743074
4.200000;0.744911
4.500000;0.725510
4.800000;0.751467
5.100000;0.732390
5.400000;0.731436
5.700000;0.723643
6.000000;0.724573
6.300000;0.724368
6.600000;0.719411
6.900000;0.720344
7.200000;0.720344
7.500000;0.725322
7.800000;0.740192
8.100000;0.736277
8.400000;0.734319
8.700000;0.736259
9.000000;0.739126
9.300000;0.730578
9.600000;0.748431
9.900000;0.750381
10.200000;0.764151
10.500000;0.781446
10.800000;0.784365
11.100000;0.909775
11.400000;0.978643
11.700000;1.000000
12.000000;0.988056
12.300000;0.940054
12.600000;0.875351
12.900000;0.797062
13.200000;0.758382
13.500000;0.725992
13.800000;0.715289
14.100000;0.670602
14.400000;0.652664
14.700000;0.640622
15.000000;0.641210
15.300000;0.637565
15.600000;0.632378
15.900000;0.631277
16.200000;0.630194
16.500000;0.589403
16.800000;0.638846
17.100000;0.658221
17.400000;0.704345
17.700000;0.704345
18.000000;0.685732
18.300000;0.675290
18.600000;0.699343
18.900000;0.736259
19.200000;0.758906
19.500000;0.797792
19.800000;0.841447
20.100000;0.871419
20.400000;0.906714
20.700000;0.932358
21.000000;0.954765
21.300000;0.977099
21.600000;0.989041
21.900000;0.998138
22.200000;0.999892
22.500000;0.999950
22.800000;0.997894
23.100000;0.993864
23.400000;0.985051
23.700000;0.982166
24.000000;0.980277
24.300000;0.974645
24.600000;0.970642
24.900000;0.964740
25.200000;0.955259
25.500000;0.955780
25.800000;0.955666
26.100000;0.957482
26.400000;0.957482
26.700000;0.953283
27.000000;0.956942
27.300000;0.958164
27.600000;0.968591
27.900000;0.982463
28.200000;0.987188
28.500000;0.986348
28.800000;0.979344
29.100000;0.990418
29.400000;0.998794
29.700000;1.000000
30.000000;0.999942
30.300000;0.999468
30.600000;0.999985
30.900000;0.999985
31.200000;0.999942
31.500000;0.999774
31.800000;0.999986
32.100000;0.999986
32.400000;0.998448
32.700000;0.998726
33.000000;0.999945
33.300000;0.999868
33.600000;0.999942
33.900000;0.998083
34.200000;0.996109
34.500000;0.998589
34.800000;0.999881
35.100000;0.999660
35.400000;0.999784
35.700000;0.976805
36.000000;0.999622
36.300000;0.995425
36.600000;0.988307
36.900000;0.998830
37.200000;0.959489
37.500000;1.000000
37.800000;0.996645
38.100000;0.985727
38.400000;0.999639
38.700000;0.999944
39.000000;0.999943
39.300000;0.999984
39.600000;0.999767
39.900000;0.999774
40.200000;0.999644
40.500000;0.999866
40.800000;0.999947
41.100000;0.999777
41.400000;0.999862
41.700000;0.999235
42.000000;0.996657
42.300000;0.999476
42.600000;0.999941
42.900000;0.999879
43.200000;0.998670
43.500000;0.997738
43.800000;1.000000
44.100000;0.998500
44.400000;0.999616
44.700000;0.999868
45.000000;0.999946
45.300000;0.999986
45.600000;0.996854
45.900000;0.991288
46.200000;0.990803
46.500000;0.997969
46.800000;0.998113
47.100000;0.974063
47.400000;0.944820
47.700000;0.996624
48.000000;0.965624
48.300000;0.939221
48.600000;0.907112
48.900000;0.866804
49.200000;0.846947
49.500000;0.820824
49.800000;0.820824
50.100000;0.815651
50.400000;0.796171
50.700000;0.808558
51.000000;0.801198
51.300000;0.801198
51.600000;0.790276
51.900000;0.790421
52.200000;0.810747
52.500000;0.800000
52.800000;0.803618
53.100000;0.789098
53.400000;0.783991
53.700000;0.791329
54.000000;0.798792
54.300000;0.807201
54.600000;0.810589
54.900000;0.797628
55.200000;0.792767
55.500000;0.795144
55.800000;0.797555
56.100000;0.757199
56.400000;0.895080
56.700000;0.947847
57.000000;0.957868
57.300000;0.964989
57.600000;0.956739
57.900000;0.991156
58.200000;0.999674
58.500000;1.000000
58.800000;0.999985
59.100000;0.998848
59.400000;0.997938
59.700000;0.998865


==> csv/fairnessBBRBBRQUIC200ms.csv <==
0.000000;0.800000
0.000000;0.500110
1.000000;0.624495
2.000000;0.999809
3.000000;0.649876
4.000000;0.518448
5.000000;0.519123
6.000000;0.552189
7.000000;0.569976
8.000000;0.551747
9.000000;0.540963
10.000000;0.533800
11.000000;0.530275
12.000000;0.553897
13.000000;0.906358
14.000000;0.581881
15.000000;0.553229
16.000000;0.547120
17.000000;0.542376
18.000000;0.541252
19.000000;0.541107
20.000000;0.538811
21.000000;0.539889
22.000000;0.558046
23.000000;0.858342
24.000000;0.675703
25.000000;0.560779
26.000000;0.555844
27.000000;0.550876
28.000000;0.547399
29.000000;0.548407
30.000000;0.544880
31.000000;0.543498
32.000000;0.539889
33.000000;0.566717
34.000000;0.892734
35.000000;0.587173
36.000000;0.561596
37.000000;0.549699
38.000000;0.546110
39.000000;0.545947
40.000000;0.542426
41.000000;0.542376
42.000000;0.542057
43.000000;0.596082
44.000000;0.643441
45.000000;0.576562
46.000000;0.559656
47.000000;0.535086
48.000000;0.533919
49.000000;0.534078
50.000000;0.537506
51.000000;0.536508
52.000000;0.541333
53.000000;0.578374
54.000000;0.910008
55.000000;0.583742
56.000000;0.561596
57.000000;0.549465
58.000000;0.542526
59.000000;0.500000


==> csv/fairnessCubicBbr.csv <==
Sending Rate;Sending Rate;Throughtput;Throughtput;
0;1.0;0;1.0;


==> csv/fairnessCubicCubicQUIC.csv <==
0.000000;0.800000
0.000000;0.501278
0.300000;0.512926
0.600000;0.630297
0.900000;0.857292
1.200000;0.910625
1.500000;0.934967
1.800000;0.986544
2.100000;0.999938
2.400000;1.000000
2.700000;0.998708
3.000000;0.999665
3.300000;0.999054
3.600000;0.999864
3.900000;0.999941
4.200000;0.997599
4.500000;0.999506
4.800000;0.999876
5.100000;0.999784
5.400000;0.999986
5.700000;0.999986
6.000000;0.999986
6.300000;0.999872
6.600000;0.998898
6.900000;0.999514
7.200000;0.999499
7.500000;0.998794
7.800000;0.994118
8.100000;0.996137
8.400000;0.999491
8.700000;0.988876
9.000000;0.989202
9.300000;0.999639
9.600000;0.992294
9.900000;0.984954
10.200000;0.999872
10.500000;0.995302
10.800000;0.986861
11.100000;0.999986
11.400000;0.994886
11.700000;0.992998
12.000000;0.999874
12.300000;0.994886
12.600000;0.995373
12.900000;0.999313
13.200000;0.991562
13.500000;0.997841
13.800000;0.997319
14.100000;0.987987
14.400000;0.999644
14.700000;0.989665
15.000000;0.996048
15.300000;0.995765
15.600000;0.991011
15.900000;0.995825
16.200000;0.995505
16.500000;0.992602
16.800000;0.994924
17.100000;0.996990
17.400000;0.988179
17.700000;0.993951
18.000000;0.990026
18.300000;0.992742
18.600000;0.975084
18.900000;0.981432
19.200000;0.990394
19.500000;0.978441
19.800000;0.969799
20.100000;0.991803
20.400000;0.985174
20.700000;0.963802
21.000000;0.990676
21.300000;0.978209
21.600000;0.978160
21.900000;0.988876
22.200000;0.970377
22.500000;0.983438
22.800000;0.988340
23.100000;0.963191
23.400000;0.986500
23.700000;0.986500
24.000000;0.959841
24.300000;0.985734
24.600000;0.984160
24.900000;0.969190
25.200000;0.977943
25.500000;0.984265
25.800000;0.981189
26.100000;0.962631
26.400000;0.989571
26.700000;0.984160
27.000000;0.970416
27.300000;0.977995
27.600000;0.985876
27.900000;0.981700
28.200000;0.968243
28.500000;0.984060
28.800000;0.980902
29.100000;0.984500
29.400000;0.984737
29.700000;0.995985
30.000000;0.995434
30.300000;0.998794
30.600000;0.995884
30.900000;0.999941
31.200000;0.999870
31.500000;0.993157
31.800000;0.998744
32.100000;0.999942
32.400000;0.999476
32.700000;0.994479
33.000000;0.999528
33.300000;0.999986
33.600000;0.999866
33.900000;0.992848
34.200000;0.999333
34.500000;0.999986
34.800000;0.993367
35.100000;0.993594
35.400000;0.999777
35.700000;0.999270
36.000000;0.987059
36.300000;0.996602
36.600000;0.991803
36.900000;0.984615
37.200000;0.984060
37.500000;0.998088
37.800000;0.999515
38.100000;0.973964
38.400000;0.988323
38.700000;0.998796
39.000000;0.985436
39.300000;0.992707
39.600000;0.992386
39.900000;0.989514
40.200000;0.999763
40.500000;0.993157
40.800000;0.985302
41.100000;0.998990
41.400000;0.999939
41.700000;0.992781
42.000000;0.992294
42.300000;0.999534
42.600000;0.999752
42.900000;0.995302
43.200000;0.997109
43.500000;0.999674
43.800000;0.999984
44.100000;0.996946
44.400000;0.994462
44.700000;0.998280
45.000000;0.998993
45.300000;0.994729
45.600000;0.999207
45.900000;0.998199
46.200000;0.997525
46.500000;0.992891
46.800000;1.000000
47.100000;0.999424
47.400000;0.996340
47.700000;0.993405
48.000000;0.999161
48.300000;0.999984
48.600000;0.992891
48.900000;0.994524
49.200000;0.997969
49.500000;0.999247
49.800000;0.988561
50.100000;0.999683
50.400000;0.999639
50.700000;0.999270
51.000000;0.992044
51.300000;0.999986
51.600000;0.999985
51.900000;0.995575
52.200000;0.997396
52.500000;0.999069
52.800000;0.999639
53.100000;0.992410
53.400000;0.999948
53.700000;0.999760
54.000000;0.998143
54.300000;0.994543
54.600000;0.999655
54.900000;1.000000
55.200000;0.995156
55.500000;0.998426
55.800000;0.999270
56.100000;0.999468
56.400000;0.991925
56.700000;0.999948
57.000000;0.999763
57.300000;0.996552
57.600000;0.995036
57.900000;1.000000
58.200000;0.999870
58.500000;0.996109
58.800000;0.996946
59.100000;0.999986
59.400000;0.999484
59.700000;0.993759


==> csv/fairnessCubicCubicQUIC200ms.csv <==
0.000000;0.800000
0.000000;0.503586
0.300000;0.500265
0.600000;0.515347
0.900000;0.535779
1.200000;0.622627
1.500000;0.779543
1.800000;0.806405
2.100000;0.867213
2.400000;0.911946
2.700000;0.943418
3.000000;0.951209
3.300000;0.983594
3.600000;0.984376
3.900000;0.974346
4.200000;0.981700
4.500000;0.986089
4.800000;0.974346
5.100000;0.979413
5.400000;0.987440
5.700000;0.989514
6.000000;0.981432
6.300000;0.985943
6.600000;0.989041
6.900000;0.993103
7.200000;0.987624
7.500000;0.988876
7.800000;0.988876
8.100000;0.989412
8.400000;0.990536
8.700000;0.987251
9.000000;0.987251
9.300000;0.985302
9.600000;0.986861
9.900000;0.983438
10.200000;0.982335
10.500000;0.979397
10.800000;0.980592
11.100000;0.977222
11.400000;0.977222
11.700000;0.973964
12.000000;0.974946
12.300000;0.972973
12.600000;0.971557
12.900000;0.968591
13.200000;0.959206
13.500000;0.953645
13.800000;0.942060
14.100000;0.957482
14.400000;0.920615
14.700000;0.945279
15.000000;0.929159
15.300000;0.929411
15.600000;0.931697
15.900000;0.931434
16.200000;0.933024
16.500000;0.932347
16.800000;0.926697
17.100000;0.935769
17.400000;0.935233
17.700000;0.928776
18.000000;0.934519
18.300000;0.943251
18.600000;0.929783
18.900000;0.933610
19.200000;0.945279
19.500000;0.945279
19.800000;0.940354
20.100000;0.944050
20.400000;0.946505
20.700000;0.948472
21.000000;0.952270
21.300000;0.954102
21.600000;0.953444
21.900000;0.957029
22.200000;0.959294
22.500000;0.962091
22.800000;0.964235
23.100000;0.959841
23.400000;0.974499
23.700000;0.971793
24.000000;0.973753
24.300000;0.980000
24.600000;0.977222
24.900000;0.937018
25.200000;0.972158
25.500000;0.997434
25.800000;0.978209
26.100000;0.921676
26.400000;0.962101
26.700000;0.994118
27.000000;0.977222
27.300000;0.962061
27.600000;0.956942
27.900000;0.971737
28.200000;0.983594
28.500000;0.976274
28.800000;0.959294
29.100000;0.960974
29.400000;0.988166
29.700000;0.972973
30.000000;0.987636
30.300000;0.935809
30.600000;0.977144
30.900000;0.971972
31.200000;0.995156
31.500000;0.936647
31.800000;0.965372
32.100000;0.980577
32.400000;0.987805
32.700000;0.955890
33.000000;0.953803
33.300000;0.983684
33.600000;0.985520
33.900000;0.964799
34.200000;0.950393
34.500000;0.979397
34.800000;0.984730
35.100000;0.969945
35.400000;0.953956
35.700000;0.973964
36.000000;0.982598
36.300000;0.980796
36.600000;0.964740
36.900000;0.972973
37.200000;0.977222
37.500000;0.968859
37.800000;0.971972
38.100000;0.983030
38.400000;0.987630
38.700000;0.955780
39.000000;0.969052
39.300000;0.986089
39.600000;0.994294
39.900000;0.955780
40.200000;0.963759
40.500000;0.981470
40.800000;0.994962
41.100000;0.964235
41.400000;0.959841
41.700000;0.969190
42.000000;0.989790
42.300000;0.978523
42.600000;0.981101
42.900000;0.977367
43.200000;0.981744
43.500000;0.982855
43.800000;0.992523
44.100000;0.989041
44.400000;0.978484
44.700000;0.982855
45.000000;0.991803
45.300000;0.988876
45.600000;0.980000
45.900000;0.982855
46.200000;0.989571
46.500000;0.989041
46.800000;0.982013
47.100000;0.982855
47.400000;0.987987
47.700000;0.957137
48.000000;0.995449
48.300000;0.990313
48.600000;0.985520
48.900000;0.951962
49.200000;0.994211
49.500000;0.996448
49.800000;0.984730
50.100000;0.979428
50.400000;0.980592
50.700000;0.996758
51.000000;0.981189
51.300000;0.971488
51.600000;0.987270
51.900000;0.996395
52.200000;0.990722
52.500000;0.960419
52.800000;0.990248
53.100000;0.996340
53.400000;0.995775
53.700000;0.970800
54.000000;0.985078
54.300000;0.994808
54.600000;0.993759
54.900000;0.977887
55.200000;0.977222
55.500000;0.993665
55.800000;0.993103
56.100000;0.983353
56.400000;0.979413
56.700000;0.992523
57.000000;0.991803
57.300000;0.968859
57.600000;0.982598
57.900000;0.995575
58.200000;0.995109
58.500000;0.972016
58.800000;0.977222
59.100000;0.996758
59.400000;0.997563
59.700000;0.983925


==> csv/fairnessQUIC4CUBICRTT.csv <==
0.000000;0.833333
0.000000;0.874834
0.300000;0.279489
0.600000;0.282277
0.900000;0.262094
1.200000;0.297990
1.500000;0.354267
1.800000;0.307309
2.100000;0.425918
2.400000;0.351035
2.700000;0.421128
3.000000;0.503795
3.300000;0.394631
3.600000;0.499598
3.900000;0.485631
4.200000;0.471497
4.500000;0.585840
4.800000;0.506819
5.100000;0.586826
5.400000;0.564985
5.700000;0.538854
6.000000;0.593562
6.300000;0.584668
6.600000;0.576533
6.900000;0.610374
7.200000;0.615212
7.500000;0.649433
7.800000;0.606371
8.100000;0.668847
8.400000;0.727618
8.700000;0.665375
9.000000;0.665317
9.300000;0.772653
9.600000;0.769926
9.900000;0.783380
10.200000;0.749940
10.500000;0.795958
10.800000;0.854252
11.100000;0.896965
11.400000;0.854896
11.700000;0.816399
12.000000;0.870590
12.300000;0.922618
12.600000;0.899538
12.900000;0.829108
13.200000;0.859798
13.500000;0.937147
13.800000;0.916814
14.100000;0.892532
14.400000;0.928324
14.700000;0.961338
15.000000;0.958789
15.300000;0.877826
15.600000;0.867715
15.900000;0.920432
16.200000;0.986457
16.500000;0.962758
16.800000;0.962582
17.100000;0.892343
17.400000;0.946991
17.700000;0.955073
18.000000;0.970974
18.300000;0.917216
18.600000;0.933849
18.900000;0.949275
19.200000;0.976934
19.500000;0.914520
19.800000;0.925783
20.100000;0.948501
20.400000;0.940476
20.700000;0.928959
21.000000;0.935418
21.300000;0.951549
21.600000;0.947276
21.900000;0.959135
22.200000;0.943504
22.500000;0.959387
22.800000;0.953559
23.100000;0.947889
23.400000;0.931369
23.700000;0.970342
24.000000;0.978142
24.300000;0.960462
24.600000;0.927481
24.900000;0.938486
25.200000;0.953333
25.500000;0.966429
25.800000;0.952757
26.100000;0.968608
26.400000;0.966350
26.700000;0.968273
27.000000;0.958593
27.300000;0.950704
27.600000;0.993027
27.900000;0.975833
28.200000;0.967082
28.500000;0.931463
28.800000;0.967870
29.100000;0.974716
29.400000;0.974772
29.700000;0.953859
30.000000;0.963413
30.300000;0.972625
30.600000;0.974810
30.900000;0.973986
31.200000;0.949779
31.500000;0.960229
31.800000;0.975806
32.100000;0.970486
32.400000;0.973597
32.700000;0.950743
33.000000;0.970576
33.300000;0.984200
33.600000;0.958621
33.900000;0.975212
34.200000;0.982268
34.500000;0.984361
34.800000;0.972278
35.100000;0.937095
35.400000;0.979820
35.700000;0.975585
36.000000;0.985618
36.300000;0.961963
36.600000;0.979228
36.900000;0.988319
37.200000;0.965300
37.500000;0.980785
37.800000;0.992298
38.100000;0.991744
38.400000;0.963288
38.700000;0.973965
39.000000;0.981790
39.300000;0.994302
39.600000;0.986551
39.900000;0.961412
40.200000;0.985402
40.500000;0.981742
40.800000;0.992610
41.100000;0.969336
41.400000;0.972811
41.700000;0.973670
42.000000;0.959342
42.300000;0.950541
42.600000;0.942665
42.900000;0.979857
43.200000;0.965598
43.500000;0.960070
43.800000;0.921493
44.100000;0.964077
44.400000;0.967035
44.700000;0.960557
45.000000;0.944974
45.300000;0.953674
45.600000;0.961483
45.900000;0.972457
46.200000;0.971494
46.500000;0.969535
46.800000;0.937015
47.100000;0.984334
47.400000;0.959900
47.700000;0.969326
48.000000;0.952491
48.300000;0.977902
48.600000;0.982213
48.900000;0.976145
49.200000;0.955006
49.500000;0.953097
49.800000;0.989816
50.100000;0.989931
50.400000;0.982749
50.700000;0.951750
51.000000;0.957819
51.300000;0.972185
51.600000;0.987980
51.900000;0.949678
52.200000;0.959135
52.500000;0.974824
52.800000;0.989309
53.100000;0.975669
53.400000;0.958788
53.700000;0.969442
54.000000;0.989620
54.300000;0.974810
54.600000;0.971202
54.900000;0.954483
55.200000;0.981953
55.500000;0.981938
55.800000;0.971810
56.100000;0.970658
56.400000;0.980342
56.700000;0.983332
57.000000;0.982988
57.300000;0.971656
57.600000;0.973170
57.900000;0.979475
58.200000;0.976470
58.500000;0.969369
58.800000;0.981818
59.100000;0.954644
59.400000;0.984529
59.700000;0.973599


==> csv/fairnessbbrcubic.csv <==
0.000000;0.500000
0.000000;0.500985
0.100000;0.979627
0.200000;0.872635
0.300000;0.672005
0.400000;0.570546
0.500000;0.556085
0.600000;0.538892
0.700000;0.532507
0.800000;0.527815
0.900000;0.532406
1.000000;0.524123
1.100000;0.522930
1.200000;0.524676
1.300000;0.520982
1.400000;0.517138
1.500000;0.518902
1.600000;0.517118
1.700000;0.517277
1.800000;0.514549
1.900000;0.514313
2.000000;0.511392
2.100000;0.511743
2.200000;0.511567
2.300000;0.508465
2.400000;0.511214
2.500000;0.510952
2.600000;0.508637
2.700000;0.508771
2.800000;0.508372
2.900000;0.508686
3.000000;0.505720
3.100000;0.511544
3.200000;0.500000
3.300000;0.540024
3.400000;0.501448
3.500000;0.502856
3.600000;0.504397
3.700000;0.501425
3.800000;0.505498
3.900000;0.500000
4.000000;0.505964
4.100000;0.500000
4.200000;0.505539
4.300000;0.500000
4.400000;0.504475
4.500000;0.501506
4.600000;0.502760
4.700000;0.502831
4.800000;0.501375
4.900000;0.504119
5.000000;0.500000
5.100000;0.502933
5.200000;0.502977
5.300000;0.500000
5.400000;0.504439
5.500000;0.501497
5.600000;0.501448
5.700000;0.501431
5.800000;0.502887
5.900000;0.500000
6.000000;0.502742
6.100000;0.501444
6.200000;0.501457
6.300000;0.502782
6.400000;0.501485
6.500000;0.501349
6.600000;0.501498
6.700000;0.502790
6.800000;0.501448
6.900000;0.501412
7.000000;0.501493
7.100000;0.502833
7.200000;0.501475
7.300000;0.501357
7.400000;0.501524
7.500000;0.501382
7.600000;0.501517
7.700000;0.502688
7.800000;0.500000
7.900000;0.502724
8.000000;0.501462
8.100000;0.501407
8.200000;0.501562
8.300000;0.501905
8.400000;0.500000
8.500000;1.000000
8.600000;0.500000
8.700000;0.501380
8.800000;0.501567
8.900000;0.502917
9.000000;0.500000
9.100000;0.502760
9.200000;0.501543
9.300000;0.501428
9.400000;0.501468
9.500000;0.501478
9.600000;0.501472
9.700000;0.501459
9.800000;0.501493
9.900000;0.502860
10.000000;0.500000
10.100000;0.502703
10.200000;0.501433
10.300000;0.501424
10.400000;0.501408
10.500000;0.501426
10.600000;0.501463
10.700000;0.502798
10.800000;0.501422
10.900000;0.501388
11.000000;0.501435
11.100000;0.502879
11.200000;0.501573
11.300000;0.502847
11.400000;0.501413
11.500000;0.502856
11.600000;0.503008
11.700000;0.501403
11.800000;0.503004
11.900000;0.502860
12.000000;0.501582
12.100000;0.504775
12.200000;0.501386
12.300000;0.504243
12.400000;0.501434
12.500000;0.505632
12.600000;0.503109
12.700000;0.504237
12.800000;0.502796
12.900000;0.505712
13.000000;0.501574
13.100000;0.507383
13.200000;0.506127
13.300000;0.500000
13.400000;1.000000
13.500000;1.000000
13.600000;0.500000
13.700000;0.504244
13.800000;0.503228
13.900000;0.508413
14.000000;0.501625
14.100000;0.508588
14.200000;0.503096
14.300000;0.508357
14.400000;0.502940
14.500000;0.508302
14.600000;0.503137
14.700000;0.508173
14.800000;0.502834
14.900000;0.509820
15.000000;0.502932
15.100000;0.510107
15.200000;0.503278
15.300000;0.510599
15.400000;0.504486
15.500000;0.511533
15.600000;0.504365
15.700000;0.508530
15.800000;0.502881
15.900000;0.510863
16.000000;0.504526
16.100000;0.513388
16.200000;0.504698
16.300000;0.511646
16.400000;0.504202
16.500000;0.511567
16.600000;0.505951
16.700000;0.511147
16.800000;0.504382
16.900000;0.513268
17.000000;0.505851
17.100000;0.511252
17.200000;0.504906
17.300000;0.514874
17.400000;0.504756
17.500000;0.516851
17.600000;0.506156
17.700000;0.514102
17.800000;0.504414
17.900000;0.513817
18.000000;0.506105
18.100000;0.517001
18.200000;0.509526
18.300000;0.500000
18.400000;1.000000
18.500000;0.500000
18.600000;0.502769
18.700000;0.504542
18.800000;0.518737
18.900000;0.507414
19.000000;0.514002
19.100000;0.509403
19.200000;0.517177
19.300000;0.505789
19.400000;0.517622
19.500000;0.505877
19.600000;0.524480
19.700000;0.508764
19.800000;0.512386
19.900000;0.506511
20.000000;0.520804
20.100000;0.509459
20.200000;0.520518
20.300000;0.507702
20.400000;0.521499
20.500000;0.509519
20.600000;0.521714
20.700000;0.508963
20.800000;0.523801
20.900000;0.506006
21.000000;0.524264
21.100000;0.506169
21.200000;0.523255
21.300000;0.510084
21.400000;0.522918
21.500000;0.512019
21.600000;0.527116
21.700000;0.511637
21.800000;0.522410
21.900000;0.507893
22.000000;0.526951
22.100000;0.514701
22.200000;0.523379
22.300000;0.512815
22.400000;0.528869
22.500000;0.512417
22.600000;0.526378
22.700000;0.512327
22.800000;0.530389
22.900000;0.513594
23.000000;0.528662
23.100000;0.511785
23.200000;0.536512
23.300000;0.508999
23.400000;0.531461
23.500000;0.511491
23.600000;0.535960
23.700000;0.520701
23.800000;0.520675
23.900000;0.509103
24.000000;0.533064
24.100000;0.517652
24.200000;0.543324
24.300000;0.522328
24.400000;0.517500
24.500000;0.536849
24.600000;0.512376
24.700000;0.541137
24.800000;0.530359
24.900000;0.527017
25.000000;0.516313
25.100000;0.538334
25.200000;0.514843
25.300000;0.536877
25.400000;0.530751
25.500000;0.525570
25.600000;0.520872
25.700000;0.552625
25.800000;0.511701
25.900000;0.532366
26.000000;0.513088
26.100000;0.546241
26.200000;0.520752
26.300000;0.547538
26.400000;0.520312
26.500000;0.549733
26.600000;0.523304
26.700000;0.547399
26.800000;0.519845
26.900000;0.546649
27.000000;0.516477
27.100000;0.549997
27.200000;0.525933
27.300000;0.546249
27.400000;0.517746
27.500000;0.558991
27.600000;0.523635
27.700000;0.561642
27.800000;0.524297
27.900000;0.558386
28.000000;0.531703
28.100000;0.535448
28.200000;0.551395
28.300000;0.789916
28.400000;0.500000
28.500000;1.000000
28.600000;0.500000
28.700000;0.525456
28.800000;0.527025
28.900000;0.568458
29.000000;0.527805
29.100000;0.567489
29.200000;0.528661
29.300000;0.564884
29.400000;0.527623
29.500000;0.573565
29.600000;0.530707
29.700000;0.585909
29.800000;0.562760
29.900000;0.536948
30.000000;0.521913
30.100000;0.582809
30.200000;0.537956
30.300000;0.583044
30.400000;0.535228
30.500000;0.584252
30.600000;0.536833
30.700000;0.586432
30.800000;0.533237
30.900000;0.586039
31.000000;0.535765
31.100000;0.560016
31.200000;0.500000
31.300000;0.500000
31.400000;0.505710
31.500000;0.500000
31.600000;0.500000
31.700000;0.537663
31.800000;0.548989
31.900000;0.594155
32.000000;0.561073
32.100000;0.536040
32.200000;0.590190
32.300000;0.535834
32.400000;0.591625
32.500000;0.541675
32.600000;0.598247
32.700000;0.538200
32.800000;0.590230
32.900000;0.547002
33.000000;0.620952
33.100000;0.547040
33.200000;0.568634
33.300000;0.671860
33.400000;0.500000
33.500000;1.000000
33.600000;0.500000
33.700000;0.523715
33.800000;0.620927
33.900000;0.553158
34.000000;0.598248
34.100000;0.558548
34.200000;0.633164
34.300000;0.578765
34.400000;0.556816
34.500000;0.610704
34.600000;0.560420
34.700000;0.613869
34.800000;0.552156
34.900000;0.638300
35.000000;0.566340
35.100000;0.642796
35.200000;0.537562
35.300000;0.591331
35.400000;0.550550
35.500000;0.658822
35.600000;0.559800
35.700000;0.650913
35.800000;0.568946
35.900000;0.637276
36.000000;0.561964
36.100000;0.654301
36.200000;0.560498
36.300000;0.640722
36.400000;0.576344
36.500000;0.643273
36.600000;0.562208
36.700000;0.650932
36.800000;0.575960
36.900000;0.646717
37.000000;0.568602
37.100000;0.713836
37.200000;0.591931
37.300000;0.650364
37.400000;0.556270
37.500000;0.634156
37.600000;0.584659
37.700000;0.685014
37.800000;0.601782
37.900000;0.685159
38.000000;0.591906
38.100000;0.690919
38.200000;0.654827
38.300000;0.500000
38.400000;1.000000
38.500000;1.000000
38.600000;0.500000
38.700000;0.571246
38.800000;0.700552
38.900000;0.597742
39.000000;0.709747
39.100000;0.685301
39.200000;0.693150
39.300000;0.616666
39.400000;0.707936
39.500000;0.575205
39.600000;0.676919
39.700000;0.623193
39.800000;0.730041
39.900000;0.625688
40.000000;0.792032
40.100000;0.701453
40.200000;0.665095
40.300000;0.629183
40.400000;0.766187
40.500000;0.637676
40.600000;0.760503
40.700000;0.637796
40.800000;0.766077
40.900000;0.645235
41.000000;0.757469
41.100000;0.645164
41.200000;0.795303
41.300000;0.677994
41.400000;0.782445
41.500000;0.584681
41.600000;0.716283
41.700000;0.646580
41.800000;0.835643
41.900000;0.720371
42.000000;0.745664
42.100000;0.672867
42.200000;0.825497
42.300000;0.691379
42.400000;0.834118
42.500000;0.703975
42.600000;0.782286
42.700000;0.672099
42.800000;0.823349
42.900000;0.684463
43.000000;0.809846
43.100000;0.728682
43.200000;0.904406
43.300000;0.789475
43.400000;0.677760
43.500000;0.814375
43.600000;0.610614
43.700000;0.656971
43.800000;0.500000
43.900000;0.500000
44.000000;0.505580
44.100000;0.500000
44.200000;0.500000
44.300000;0.545918
44.400000;0.950457
44.500000;0.857060
44.600000;0.858060
44.700000;0.716498
44.800000;0.602509
44.900000;0.923585
45.000000;0.826725
45.100000;0.823909
45.200000;0.755123
45.300000;0.857349
45.400000;0.771058
45.500000;0.896444
45.600000;0.853419
45.700000;0.943289
45.800000;0.871831
45.900000;0.633538
46.000000;0.641504
46.100000;0.879869
46.200000;0.768169
46.300000;0.973176
46.400000;0.912140
46.500000;0.889768
46.600000;0.831137
46.700000;0.776156
46.800000;0.918844
46.900000;0.788043
47.000000;0.964047
47.100000;0.809411
47.200000;0.778493
47.300000;0.907450
47.400000;0.795773
47.500000;0.928441
47.600000;0.835913
47.700000;0.975743
47.800000;0.890635
47.900000;0.788378
48.000000;0.930654
48.100000;0.706634
48.200000;0.879189
48.300000;0.500000
48.400000;1.000000
48.500000;1.000000
48.600000;0.500000
48.700000;0.640301
48.800000;0.915217
48.900000;0.872185
49.000000;0.792933
49.100000;0.895825
49.200000;0.822546
49.300000;0.980242
49.400000;0.877609
49.500000;0.915972
49.600000;0.771832
49.700000;0.908964
49.800000;0.822084
49.900000;0.963104
50.000000;0.857771
50.100000;0.952727
50.200000;0.899450
50.300000;0.828818
50.400000;0.753957
50.500000;0.963294
50.600000;0.890831
50.700000;0.850105
50.800000;0.998808
50.900000;0.857330
51.000000;0.776503
51.100000;0.999845
51.200000;0.819835
51.300000;0.689901
51.400000;0.998868
51.500000;0.872080
51.600000;0.830370
51.700000;0.982226
51.800000;0.776816
51.900000;0.774329
52.000000;0.999130
52.100000;0.954166
52.200000;0.858768
52.300000;0.833928
52.400000;0.900915
52.500000;0.882150
52.600000;0.999997
52.700000;0.793088
52.800000;0.735368
52.900000;0.945592
53.000000;0.887655
53.100000;0.970616
53.200000;0.866112
53.300000;0.999727
53.400000;0.938940
53.500000;0.787368
53.600000;0.682871
53.700000;0.999055
53.800000;0.884346
53.900000;0.833902
54.000000;0.975914
54.100000;0.863217
54.200000;0.992334
54.300000;0.701952
54.400000;0.500000
54.500000;0.500000
54.600000;0.505766
54.700000;0.500000
54.800000;0.500000
54.900000;0.851129
55.000000;0.966576
55.100000;0.976737
55.200000;0.979499
55.300000;0.899505
55.400000;0.854553
55.500000;0.926516
55.600000;0.885527
55.700000;0.982299
55.800000;0.895742
55.900000;0.997643
56.000000;0.901106
56.100000;0.866463
56.200000;0.984067
56.300000;0.964586
56.400000;0.999758
56.500000;0.908681
56.600000;0.862443
56.700000;0.997233
56.800000;0.928344
56.900000;0.951794
57.000000;0.992026
57.100000;0.867816
57.200000;0.608695
57.300000;0.946968
57.400000;0.907149
57.500000;0.992724
57.600000;0.989240
57.700000;0.999790
57.800000;0.993469
57.900000;0.938813
58.000000;0.892040
58.100000;0.991297
58.200000;0.940831
58.300000;0.939943
58.400000;0.989869
58.500000;0.961352
58.600000;0.976564
58.700000;0.525688
58.800000;0.910378
58.900000;0.903712
59.000000;0.986012
59.100000;0.965199
59.200000;0.995111
59.300000;0.973118
59.400000;0.857873
59.500000;0.689155
59.600000;0.979059
59.700000;0.845719
59.800000;0.998999
59.900000;0.999999
60.000000;0.995021
60.100000;0.500000


==> csv/fairnessbbrcubic1sec.csv <==
0.0;0.5
0.3;0.756313
0.6;0.5551743333333334
0.9;0.5309093333333333
1.2;0.5239096666666666
1.5;0.5190073333333333
1.8;0.5163146666666667
2.1;0.5124826666666666
2.4;0.5104153333333333
2.7;0.5094533333333332
3.0;0.5075926666666667
3.3;0.5171893333333334
3.6;0.5029003333333333
3.9;0.5023076666666667
4.2;0.5038343333333334
4.5;0.5019936666666667
4.8;0.5023219999999999
5.1;0.5023506666666666
5.4;0.502472
5.7;0.5014586666666666
6.0;0.5018763333333333
6.3;0.5018943333333333
6.6;0.501444
6.9;0.5018833333333333
7.2;0.5019336666666666
7.5;0.501421
7.8;0.5014016666666666
8.1;0.5018643333333332
8.4;0.5011556666666667
8.7;0.6671266666666668
9.0;0.5014946666666666
9.3;0.5019103333333333
9.7;0.5014692500000001
10.0;0.501451
10.3;0.5018533333333334
10.6;0.5014323333333334
10.9;0.5018693333333334
11.2;0.5019623333333333
11.5;0.5023719999999999
11.8;0.5024716666666668
12.1;0.5030723333333333
12.4;0.5023543333333333
12.7;0.504326
13.0;0.5033606666666667
13.3;0.5045033333333334
13.6;0.8333333333333334
13.9;0.5052949999999999
14.2;0.5044363333333334
14.5;0.506533
14.8;0.5047146666666666
15.1;0.5076196666666667
15.4;0.5061209999999999
15.7;0.5081426666666666
16.0;0.50609
16.3;0.5099106666666666
16.6;0.50724
16.9;0.509599
17.2;0.5073363333333334
17.5;0.5121603333333333
17.8;0.5082240000000001
18.1;0.5123076666666667
18.4;0.669842
18.7;0.502437
19.0;0.5133843333333333
19.3;0.5107896666666667
19.6;0.515993
19.9;0.5092203333333334
20.2;0.516927
20.5;0.5129066666666667
20.8;0.5181593333333333
21.1;0.5121463333333333
21.4;0.5187523333333334
21.7;0.5169239999999999
22.0;0.5190846666666666
22.3;0.516965
22.6;0.5225546666666666
22.9;0.51877
23.2;0.525653
23.5;0.5173169999999999
23.8;0.5257786666666667
24.1;0.5199396666666667
24.4;0.5277173333333334
24.7;0.5301206666666667
25.0;0.524563
25.3;0.530018
25.6;0.5257310000000001
25.9;0.5322306666666666
26.2;0.5266936666666666
26.5;0.5391943333333333
26.8;0.5301826666666667
27.1;0.5377076666666666
27.4;0.529976
27.7;0.5480893333333333
28.0;0.5381286666666667
28.3;0.6255863333333332
28.6;0.6666666666666666
28.9;0.5403129999999999
29.2;0.5413183333333333
29.5;0.5553573333333333
29.8;0.559792
30.1;0.5472233333333333
30.4;0.552076
30.7;0.5691723333333333
31.0;0.5516803333333333
31.3;0.5200053333333333
31.6;0.5019033333333334
31.9;0.560269
32.2;0.5624343333333334
32.5;0.556378
32.8;0.575559
33.1;0.5716646666666666
33.4;0.5801646666666667
33.7;0.6745716666666667
34.0;0.5907776666666668
34.3;0.590159
34.6;0.57598
34.9;0.6014416666666667
35.2;0.5822326666666666
35.5;0.6002343333333334
35.8;0.5932196666666666
36.1;0.617847
36.4;0.5925213333333333
36.7;0.6188043333333333
37.0;0.597093
37.2;0.6528835
37.5;0.6135966666666667
37.8;0.6238183333333334
38.1;0.6559946666666666
38.4;0.7182756666666666
38.7;0.6904153333333333
39.0;0.669347
39.3;0.665039
39.6;0.6533533333333333
39.9;0.6596406666666667
40.2;0.7195266666666665
40.5;0.677682
40.8;0.7214586666666668
41.1;0.6826226666666666
41.4;0.7519140000000001
41.7;0.6491813333333334
42.0;0.767226
42.3;0.7299143333333333
42.6;0.7734596666666667
42.9;0.7266370000000001
43.2;0.8143113333333334
43.5;0.7605366666666667
43.8;0.589195
44.1;0.5018600000000001
44.4;0.6654583333333334
44.7;0.8105393333333334
45.0;0.7842730000000001
45.3;0.8121269999999999
45.6;0.840307
45.9;0.8162193333333333
46.2;0.7631806666666666
46.5;0.9250280000000001
46.8;0.8420456666666666
47.1;0.8538336666666666
47.4;0.8272386666666667
47.7;0.9133656666666666
48.0;0.869889
48.3;0.6952743333333333
48.6;0.8333333333333334
48.9;0.8092343333333334
49.2;0.8371013333333334
49.5;0.9246076666666667
49.8;0.8342933333333334
50.1;0.924534
50.4;0.8274083333333332
50.7;0.9014099999999999
51.0;0.877547
51.3;0.8365269999999999
51.6;0.9004393333333333
51.9;0.8444569999999999
52.2;0.9373546666666667
52.5;0.872331
52.8;0.8428176666666666
53.1;0.934621
53.4;0.9349263333333333
53.7;0.8230979999999999
54.0;0.898054
54.3;0.8525010000000001
54.6;0.501922
54.9;0.617043
55.2;0.9742706666666666
55.5;0.8935246666666666
55.8;0.9211893333333334
56.1;0.9217373333333333
56.4;0.9828036666666667
56.7;0.9227856666666666
57.0;0.957388
57.3;0.8078263333333333
57.6;0.9630376666666667
57.9;0.9773573333333334
58.2;0.9413893333333334
58.5;0.9637213333333333
58.8;0.80421
59.1;0.951641
59.4;0.942034
59.7;0.8379776666666666
60.0;0.9980063333333332


==> csv/fairnessvegasbbr.csv <==
0.000000;0.500000
0.000000;0.500558
0.100000;0.901881
0.200000;0.766099
0.300000;0.653730
0.400000;0.620064
0.500000;0.646190
0.600000;0.703422
0.700000;0.764986
0.800000;0.854381
0.900000;0.962402
1.000000;0.851806
1.100000;0.730256
1.200000;0.727504
1.300000;0.753657
1.400000;0.717935
1.500000;0.713093
1.600000;0.816939
1.700000;0.749477
1.800000;0.720259
1.900000;0.751152
2.000000;0.729027
2.100000;0.733677
2.200000;0.713748
2.300000;0.741268
2.400000;0.729074
2.500000;0.708431
2.600000;0.727997
2.700000;0.727531
2.800000;0.719275
2.900000;0.719832
3.000000;0.672593
3.100000;0.697070
3.200000;0.708316
3.300000;0.848730
3.400000;0.955440
3.500000;0.996724
3.600000;0.965457
3.700000;0.890826
3.800000;0.807058
3.900000;0.769680
4.000000;0.753471
4.100000;0.761334
4.200000;0.737029
4.300000;0.713185
4.400000;0.767757
4.500000;0.749778
4.600000;0.843603
4.700000;0.876110
4.800000;0.844728
4.900000;0.709131
5.000000;0.722924
5.100000;0.788379
5.200000;0.724627
5.300000;0.726289
5.400000;0.746545
5.500000;0.713365
5.600000;0.780345
5.700000;0.723822
5.800000;0.726647
5.900000;0.738115
6.000000;0.746912
6.100000;0.737834
6.200000;0.738641
6.300000;0.720964
6.400000;0.702633
6.500000;0.788562
6.600000;0.770533
6.700000;0.720405
6.800000;0.787365
6.900000;0.769137
7.000000;0.762221
7.100000;0.779428
7.200000;0.754939
7.300000;0.815224
7.400000;0.772288
7.500000;0.729279
7.600000;0.776723
7.700000;0.734819
7.800000;0.707506
7.900000;0.768556
8.000000;0.763273
8.100000;0.750070
8.200000;0.890276
8.300000;0.926072
8.400000;0.766522
8.500000;0.728369
8.600000;0.753239
8.700000;0.750600
8.800000;0.752916
8.900000;0.711673
9.000000;0.711199
9.100000;0.749013
9.200000;0.765347
9.300000;0.904248
9.400000;0.965564
9.500000;0.955707
9.600000;0.847268
9.700000;0.747632
9.800000;0.738815
9.900000;0.724749
10.000000;0.999858
10.100000;0.864214
10.200000;0.997585
10.300000;0.732338
10.400000;0.708919
10.500000;0.664854
10.600000;0.717512
10.700000;0.696274
10.800000;0.720232
10.900000;0.685441
11.000000;0.731437
11.100000;0.725131
11.200000;0.739879
11.300000;0.708397
11.400000;0.720042
11.500000;0.735033
11.600000;0.731054
11.700000;0.753410
11.800000;0.753402
11.900000;0.864050
12.000000;0.835599
12.100000;0.766387
12.200000;0.727446
12.300000;0.710990
12.400000;0.691544
12.500000;0.779043
12.600000;0.766870
12.700000;0.789064
12.800000;0.737273
12.900000;0.714236
13.000000;0.752267
13.100000;0.714682
13.200000;0.690912
13.300000;0.711095
13.400000;0.693049
13.500000;0.719699
13.600000;0.595291
13.700000;0.979954
13.800000;0.727241
13.900000;0.724711
14.000000;0.771237
14.100000;0.795899
14.200000;0.720761
14.300000;0.826599
14.400000;0.801307
14.500000;0.750301
14.600000;0.736647
14.700000;0.725998
14.800000;0.770671
14.900000;0.739412
15.000000;0.745560
15.100000;0.736279
15.200000;0.699750
15.300000;0.747567
15.400000;0.707144
15.500000;0.752967
15.600000;0.762636
15.700000;0.802578
15.800000;0.758750
15.900000;0.718822
16.000000;0.808876
16.100000;0.817049
16.200000;0.749043
16.300000;0.831899
16.400000;0.780247
16.500000;0.690315
16.600000;0.698612
16.700000;0.754637
16.800000;0.742903
16.900000;0.745749
17.000000;0.740658
17.100000;0.757425
17.200000;0.715406
17.300000;0.690442
17.400000;0.729849
17.500000;0.775001
17.600000;0.745727
17.700000;0.916534
17.800000;0.939901
17.900000;0.811542
18.000000;0.751326
18.100000;0.849400
18.200000;0.752399
18.300000;0.719276
18.400000;0.575227
18.500000;0.500000
18.600000;0.500000
18.700000;0.941124
18.800000;0.757232
18.900000;0.856171
19.000000;0.759892
19.100000;0.778858
19.200000;0.781897
19.300000;0.738455
19.400000;0.685485
19.500000;0.698021
19.600000;0.727546
19.700000;0.712088
19.800000;0.706312
19.900000;0.735613
20.000000;0.716764
20.100000;0.702204
20.200000;0.724210
20.300000;0.700918
20.400000;0.751196
20.500000;0.774010
20.600000;0.778899
20.700000;0.733089
20.800000;0.738934
20.900000;0.701199
21.000000;0.731621
21.100000;0.722559
21.200000;0.727488
21.300000;0.746056
21.400000;0.743687
21.500000;0.715820
21.600000;0.842747
21.700000;0.991569
21.800000;0.883679
21.900000;0.914073
22.000000;0.739469
22.100000;0.762722
22.200000;0.736963
22.300000;0.765086
22.400000;0.719206
22.500000;0.737226
22.600000;0.724023
22.700000;0.720902
22.800000;0.773854
22.900000;0.718145
23.000000;0.727582
23.100000;0.673403
23.200000;0.720199
23.300000;0.717937
23.400000;0.768626
23.500000;0.727871
23.600000;0.756638
23.700000;0.739158
23.800000;0.737610
23.900000;0.724280
24.000000;0.726616
24.100000;0.739855
24.200000;0.707568
24.300000;0.738967
24.400000;0.695701
24.500000;0.727194
24.600000;0.730105
24.700000;0.753099
24.800000;0.728412
24.900000;0.715978
25.000000;0.760349
25.100000;0.748627
25.200000;0.706913
25.300000;0.738831
25.400000;0.705521
25.500000;0.755160
25.600000;0.849266
25.700000;0.984838
25.800000;0.986065
25.900000;0.992196
26.000000;0.999883
26.100000;0.790939
26.200000;0.771667
26.300000;0.809717
26.400000;0.813321
26.500000;0.784158
26.600000;0.793791
26.700000;0.787983
26.800000;0.743709
26.900000;0.780505
27.000000;0.785697
27.100000;0.739867
27.200000;0.740917
27.300000;0.736513
27.400000;0.770849
27.500000;0.760756
27.600000;0.724743
27.700000;0.708914
27.800000;0.737606
27.900000;0.726093
28.000000;0.884825
28.100000;0.974765
28.200000;0.999975
28.300000;0.997022
28.400000;0.922519
28.500000;0.764456
28.600000;0.634288
28.700000;0.820513
28.800000;0.751751
28.900000;0.767349
29.000000;0.808912
29.100000;0.706384
29.200000;0.671213
29.300000;0.719015
29.400000;0.823319
29.500000;0.744801
29.600000;0.751009
29.700000;0.720247
29.800000;0.754111
29.900000;0.756889
30.000000;0.776671
30.100000;0.814110
30.200000;0.886271
30.300000;0.809213
30.400000;0.757307
30.500000;0.682298
30.600000;0.734246
30.700000;0.752398
30.800000;0.735123
30.900000;0.704599
31.000000;0.774104
31.100000;0.738202
31.200000;0.813359
31.300000;0.851627
31.400000;0.777296
31.500000;0.716534
31.600000;0.723905
31.700000;0.732626
31.800000;0.760315
31.900000;0.724652
32.000000;0.763994
32.100000;0.713878
32.200000;0.690667
32.300000;0.745663
32.400000;0.753594
32.500000;0.710368
32.600000;0.742176
32.700000;0.745483
32.800000;0.695325
32.900000;0.711656
33.000000;0.718776
33.100000;0.708113
33.200000;0.703402
33.300000;0.742408
33.400000;0.674520
33.500000;0.500000
33.600000;0.500000
33.700000;0.988115
33.800000;0.738967
33.900000;0.916417
34.000000;0.969055
34.100000;0.963146
34.200000;0.733384
34.300000;0.787135
34.400000;0.736093
34.500000;0.751706
34.600000;0.768465
34.700000;0.755935
34.800000;0.734085
34.900000;0.781978
35.000000;0.728518
35.100000;0.742847
35.200000;0.769857
35.300000;0.726192
35.400000;0.705309
35.500000;0.804544
35.600000;0.945665
35.700000;0.928352
35.800000;0.937947
35.900000;0.749751
36.000000;0.748721
36.100000;0.740690
36.200000;0.765422
36.300000;0.738803
36.400000;0.685169
36.500000;0.696553
36.600000;0.726199
36.700000;0.720114
36.800000;0.773925
36.900000;0.799644
37.000000;0.804381
37.100000;0.710395
37.200000;0.751086
37.300000;0.806666
37.400000;0.741784
37.500000;0.703132
37.600000;0.761588
37.700000;0.679967
37.800000;0.785088
37.900000;0.909791
38.000000;0.994040
38.100000;0.990642
38.200000;0.993974
38.300000;0.900435
38.400000;0.710733
38.500000;0.500000
38.600000;0.500000
38.700000;0.801452
38.800000;0.791882
38.900000;0.781617
39.000000;0.727443
39.100000;0.742350
39.200000;0.787830
39.300000;0.693354
39.400000;0.720929
39.500000;0.762018
39.600000;0.767246
39.700000;0.723842
39.800000;0.740181
39.900000;0.765088
40.000000;0.776713
40.100000;0.703048
40.200000;0.745685
40.300000;0.741868
40.400000;0.706626
40.500000;0.830141
40.600000;0.988409
40.700000;0.930983
40.800000;0.953653
40.900000;0.996615
41.000000;0.764136
41.100000;0.688979
41.200000;0.714699
41.300000;0.772536
41.400000;0.721832
41.500000;0.697058
41.600000;0.706433
41.700000;0.797052
41.800000;0.688249
41.900000;0.765272
42.000000;0.771134
42.100000;0.731583
42.200000;0.772917
42.300000;0.796438
42.400000;0.773671
42.500000;0.738025
42.600000;0.740225
42.700000;0.908066
42.800000;0.951996
42.900000;0.822001
43.000000;0.742771
43.100000;0.740934
43.200000;0.779643
43.300000;0.752087
43.400000;0.731391
43.500000;0.518842
43.600000;0.700717
43.700000;0.827155
43.800000;0.774800
43.900000;0.749960
44.000000;0.751377
44.100000;0.765760
44.200000;0.710681
44.300000;0.698939
44.400000;0.759953
44.500000;0.911032
44.600000;0.988164
44.700000;0.978866
44.800000;0.796950
44.900000;0.736573
45.000000;0.863642
45.100000;0.879399
45.200000;0.854666
45.300000;0.829006
45.400000;0.693564
45.500000;0.721239
45.600000;0.756700
45.700000;0.750398
45.800000;0.796046
45.900000;0.801020
46.000000;0.850146
46.100000;0.852885
46.200000;0.742249
46.300000;0.795555
46.400000;0.788526
46.500000;0.751988
46.600000;0.720718
46.700000;0.769642
46.800000;0.686467
46.900000;0.755389
47.000000;0.746027
47.100000;0.724800
47.200000;0.688371
47.300000;0.699106
47.400000;0.719365
47.500000;0.761346
47.600000;0.757165
47.700000;0.702416
47.800000;0.768858
47.900000;0.725553
48.000000;0.718680
48.100000;0.746412
48.200000;0.853921
48.300000;0.989120
48.400000;0.932665
48.500000;0.872167
48.600000;0.689990
48.700000;0.701925
48.800000;0.667111
48.900000;0.657389
49.000000;0.695747
49.100000;0.706076
49.200000;0.687441
49.300000;0.704433
49.400000;0.684406
49.500000;0.737942
49.600000;0.715818
49.700000;0.710790
49.800000;0.722736
49.900000;0.757413
50.000000;0.741084
50.100000;0.784175
50.200000;0.738253
50.300000;0.776646
50.400000;0.727678
50.500000;0.711309
50.600000;0.740778
50.700000;0.820709
50.800000;0.744655
50.900000;0.759295
51.000000;0.672906
51.100000;0.693008
51.200000;0.714925
51.300000;0.696022
51.400000;0.755122
51.500000;0.815483
51.600000;0.940752
51.700000;0.999872
51.800000;0.990030
51.900000;0.903638
52.000000;0.755982
52.100000;0.716854
52.200000;0.671373
52.300000;0.768590
52.400000;0.726294
52.500000;0.721352
52.600000;0.776001
52.700000;0.686751
52.800000;0.747127
52.900000;0.733829
53.000000;0.712956
53.100000;0.725204
53.200000;0.787202
53.300000;0.761770
53.400000;0.697179
53.500000;0.789507
53.600000;0.752836
53.700000;0.822797
53.800000;0.734762
53.900000;0.685489
54.000000;0.717863
54.100000;0.724450
54.200000;0.707141
54.300000;0.725830
54.400000;0.730179
54.500000;0.726964
54.600000;0.726927
54.700000;0.719489
54.800000;0.690191
54.900000;0.704395
55.000000;0.793210
55.100000;0.703710
55.200000;0.751731
55.300000;0.752602
55.400000;0.763616
55.500000;0.700796
55.600000;0.763833
55.700000;0.732013
55.800000;0.757153
55.900000;0.710978
56.000000;0.705516
56.100000;0.757181
56.200000;0.719920
56.300000;0.735260
56.400000;0.814760
56.500000;0.730126
56.600000;0.728996
56.700000;0.721525
56.800000;0.741481
56.900000;0.762010
57.000000;0.782875
57.100000;0.720995
57.200000;0.794119
57.300000;0.825958
57.400000;0.713057
57.500000;0.760733
57.600000;0.738405
57.700000;0.746127
57.800000;0.719794
57.900000;0.754695
58.000000;0.729440
58.100000;0.739320
58.200000;0.729057
58.300000;0.749673
58.400000;0.856077
58.500000;0.869633
58.600000;0.747243
58.700000;0.749767
58.800000;0.750289
58.900000;0.728602
59.000000;0.798472
59.100000;0.748231
59.200000;0.747210
59.300000;0.754819
59.400000;0.723164
59.500000;0.695961
59.600000;0.729901
59.700000;0.735738
59.800000;0.751815
59.900000;0.730880
60.000000;0.500000


==> csv/fairnessvegasbbr1sec.csv <==
0.0;0.5
0.3;0.7055669999999999
0.6;0.6565586666666666
0.9;0.8605896666666667
1.2;0.7698553333333334
1.5;0.7282283333333334
1.8;0.7622249999999999
2.1;0.737952
2.4;0.7280300000000001
2.7;0.7213196666666667
3.0;0.7039
3.3;0.7513719999999999
3.6;0.9725403333333333
3.9;0.8225213333333334
4.2;0.7506113333333334
4.5;0.7435733333333333
4.8;0.8548136666666667
5.1;0.7401446666666667
5.4;0.7324869999999999
5.7;0.7391773333333335
6.0;0.7372246666666666
6.3;0.7324796666666668
6.6;0.7539093333333332
6.9;0.7589689999999999
7.2;0.7655293333333333
7.5;0.7722636666666666
7.8;0.7396826666666666
8.1;0.760633
8.4;0.8609566666666667
8.7;0.7440693333333334
9.0;0.7252626666666667
9.3;0.8062026666666666
9.7;0.87904275
10.0;0.8211406666666666
10.3;0.8647123333333333
10.6;0.697095
10.9;0.700649
11.2;0.732149
11.5;0.7211573333333333
11.8;0.7459553333333333
12.1;0.822012
12.4;0.7099933333333334
12.7;0.7783256666666668
13.0;0.734592
13.3;0.705563
13.6;0.6693463333333334
13.9;0.8106353333333334
14.2;0.7626323333333334
14.5;0.7927356666666666
14.8;0.7444386666666668
15.1;0.740417
15.4;0.7181536666666667
15.7;0.772727
16.0;0.7621493333333333
16.3;0.7993303333333334
16.6;0.723058
16.9;0.747763
17.2;0.7378296666666667
17.5;0.7317640000000001
17.8;0.8673873333333333
18.1;0.8040893333333333
18.4;0.6823006666666668
18.7;0.6470413333333332
19.0;0.7910983333333332
19.3;0.7664033333333333
19.6;0.703684
19.9;0.7180043333333334
20.2;0.7143926666666666
20.5;0.7420413333333333
20.8;0.7503073333333333
21.1;0.7184596666666666
21.4;0.739077
21.7;0.8500453333333334
22.0;0.8457403333333334
22.3;0.7549236666666667
22.6;0.7268183333333332
22.9;0.7376336666666669
23.2;0.7070613333333333
23.5;0.7381446666666668
23.8;0.7444686666666667
24.1;0.7302503333333333
24.4;0.7140786666666666
24.7;0.7367993333333333
25.0;0.734913
25.3;0.7314570000000001
25.6;0.7699823333333334
25.9;0.9876996666666665
26.2;0.8541629999999999
26.5;0.8023986666666666
26.8;0.7751610000000001
27.1;0.7686896666666666
27.4;0.7494263333333334
27.7;0.731471
28.0;0.7828413333333334
28.3;0.9905873333333334
28.6;0.7737543333333333
28.9;0.779871
29.2;0.7288363333333333
29.5;0.7623783333333334
29.8;0.7417889999999999
30.1;0.7825566666666667
30.4;0.817597
30.7;0.7229806666666666
31.0;0.737942
31.3;0.8010626666666667
31.6;0.739245
31.9;0.7391976666666666
32.2;0.7228463333333334
32.5;0.7365416666666667
32.8;0.7276613333333333
33.1;0.7128483333333332
33.4;0.7067766666666667
33.7;0.662705
34.0;0.8748130000000001
34.3;0.8278883333333334
34.6;0.752088
34.9;0.7573326666666667
35.2;0.747074
35.5;0.7453483333333333
35.8;0.9373213333333332
36.1;0.7463873333333333
36.4;0.7297980000000001
36.7;0.7142886666666667
37.0;0.7926500000000001
37.2;0.7307405
37.5;0.7505273333333333
37.8;0.7422143333333334
38.1;0.9648243333333334
38.4;0.8683806666666666
38.7;0.600484
39.0;0.7669806666666666
39.3;0.741178
39.6;0.7500643333333333
39.9;0.7430370000000001
40.2;0.7418153333333333
40.5;0.759545
40.8;0.9576816666666667
41.1;0.8165766666666666
41.4;0.7363556666666667
41.7;0.7335143333333333
42.0;0.7415516666666666
42.3;0.7669793333333333
42.6;0.7506403333333335
42.9;0.8940210000000001
43.2;0.7544493333333334
43.5;0.66744
43.8;0.7675573333333333
44.1;0.7556989999999999
44.4;0.7231909999999999
44.7;0.9593539999999999
45.0;0.7990550000000001
45.3;0.8543570000000001
45.6;0.7238343333333334
45.9;0.782488
46.2;0.8150933333333333
46.5;0.7786896666666666
46.8;0.725609
47.1;0.742072
47.4;0.7022806666666668
47.7;0.740309
48.0;0.7376969999999999
48.3;0.8631509999999999
48.6;0.8316073333333334
48.9;0.6754749999999999
49.2;0.6964213333333333
49.5;0.708927
49.8;0.7164480000000001
50.1;0.7608906666666666
50.4;0.7475256666666666
50.7;0.7575986666666666
51.0;0.7256186666666666
51.3;0.7013183333333334
51.6;0.8371190000000001
51.9;0.9645133333333332
52.2;0.7147363333333333
52.5;0.7387453333333333
52.8;0.7366263333333333
53.1;0.7239963333333334
53.4;0.7487170000000001
53.7;0.78838
54.0;0.7127046666666667
54.3;0.7191403333333334
54.6;0.7280233333333334
54.9;0.7046916666666667
55.2;0.7495503333333332
55.5;0.7390046666666666
55.8;0.7509996666666666
56.1;0.7245583333333334
56.4;0.7566466666666667
56.7;0.7268823333333333
57.0;0.7621220000000001
57.3;0.7803573333333333
57.6;0.7373983333333335
57.9;0.7402053333333334
58.2;0.7326056666666667
58.5;0.8251276666666666
58.8;0.7490996666666666
59.1;0.758435
59.4;0.741731
59.7;0.7205333333333334
60.0;0.6608983333333334


==> csv/fairnessvegascubic.csv <==
0.000000;0.500000
0.000000;0.500639
0.100000;0.937971
0.200000;0.755483
0.300000;0.665456
0.400000;0.615645
0.500000;0.558480
0.600000;0.539935
0.700000;0.530865
0.800000;0.518690
0.900000;0.513190
1.000000;0.514675
1.100000;0.514801
1.200000;0.513702
1.300000;0.512629
1.400000;0.516869
1.500000;0.509839
1.600000;0.508412
1.700000;0.508649
1.800000;0.502717
1.900000;0.505849
2.000000;0.509934
2.100000;0.506930
2.200000;0.500000
2.300000;0.508223
2.400000;0.508842
2.500000;0.510207
2.600000;0.507927
2.700000;0.507135
2.800000;0.505940
2.900000;0.506813
3.000000;0.506029
3.100000;0.506017
3.200000;0.505537
3.300000;0.505606
3.400000;0.505723
3.500000;0.506016
3.600000;0.501440
3.700000;0.505848
3.800000;0.501402
3.900000;0.505404
4.000000;0.500000
4.100000;0.505809
4.200000;0.501443
4.300000;0.502860
4.400000;0.500000
4.500000;0.506860
4.600000;0.500000
4.700000;0.506839
4.800000;0.500000
4.900000;0.505718
5.000000;0.502719
5.100000;0.500000
5.200000;0.505744
5.300000;0.504328
5.400000;0.502795
5.500000;0.505863
5.600000;0.502847
5.700000;0.505862
5.800000;0.506857
5.900000;0.500000
6.000000;0.505900
6.100000;0.505417
6.200000;0.501448
6.300000;0.505528
6.400000;0.505646
6.500000;0.501385
6.600000;0.505647
6.700000;0.505858
6.800000;0.502860
6.900000;0.505599
7.000000;0.506192
7.100000;0.502844
7.200000;0.505955
7.300000;0.505313
7.400000;0.503244
7.500000;0.505455
7.600000;0.505855
7.700000;0.502732
7.800000;0.506010
7.900000;0.505918
8.000000;0.502782
8.100000;0.505352
8.200000;0.505702
8.300000;0.502856
8.400000;0.505630
8.500000;0.505344
8.600000;0.506001
8.700000;0.502745
8.800000;0.505563
8.900000;0.505697
9.000000;0.507480
9.100000;0.500000
9.200000;0.507145
9.300000;0.506649
9.400000;0.501526
9.500000;0.501391
9.600000;0.512515
9.700000;0.500000
9.800000;0.502878
9.900000;0.513662
10.000000;0.503090
10.100000;0.500000
10.200000;0.514169
10.300000;0.502753
10.400000;0.500000
10.500000;0.500000
10.600000;0.500000
10.700000;1.000000
10.800000;1.000000
10.900000;1.000000
11.000000;0.504910
11.100000;0.513881
11.200000;0.500000
11.300000;0.502868
11.400000;0.514008
11.500000;0.500000
11.600000;0.502983
11.700000;0.514235
11.800000;0.500000
11.900000;0.502715
12.000000;0.512474
12.100000;0.502795
12.200000;0.503019
12.300000;0.510809
12.400000;0.503005
12.500000;0.502879
12.600000;0.512687
12.700000;0.502780
12.800000;0.503025
12.900000;0.511223
13.000000;0.502847
13.100000;0.502694
13.200000;0.511671
13.300000;0.502740
13.400000;0.502961
13.500000;0.510358
13.600000;0.502863
13.700000;0.502795
13.800000;0.509558
13.900000;0.502780
14.000000;0.503021
14.100000;0.508594
14.200000;0.502850
14.300000;0.502765
14.400000;0.508314
14.500000;0.502807
14.600000;0.503027
14.700000;0.508749
14.800000;0.502889
14.900000;0.502741
15.000000;0.511332
15.100000;0.502709
15.200000;0.502883
15.300000;0.509841
15.400000;0.503049
15.500000;0.502709
15.600000;0.500000
15.700000;1.000000
15.800000;1.000000
15.900000;0.525544
16.000000;0.504279
16.100000;0.502854
16.200000;0.507303
16.300000;0.505561
16.400000;0.503162
16.500000;0.505678
16.600000;0.505745
16.700000;0.502852
16.800000;0.509484
16.900000;0.505507
17.000000;0.502832
17.100000;0.508170
17.200000;0.505572
17.300000;0.502853
17.400000;0.507433
17.500000;0.505601
17.600000;0.504662
17.700000;0.505417
17.800000;0.506110
17.900000;0.502968
18.000000;0.505667
18.100000;0.505552
18.200000;0.502844
18.300000;0.505381
18.400000;0.507281
18.500000;0.502712
18.600000;0.505843
18.700000;0.507047
18.800000;0.502988
18.900000;0.505818
19.000000;0.505949
19.100000;0.502813
19.200000;0.505667
19.300000;0.505339
19.400000;0.502857
19.500000;0.505643
19.600000;0.505991
19.700000;0.508139
19.800000;0.504387
19.900000;0.505515
20.000000;0.500000
20.100000;0.507239
20.200000;0.505956
20.300000;0.502819
20.400000;0.505602
20.500000;0.500000
20.600000;1.000000
20.700000;1.000000
20.800000;0.500000
20.900000;0.532950
21.000000;0.503047
21.100000;0.505558
21.200000;0.508623
21.300000;0.502627
21.400000;0.506298
21.500000;0.508753
21.600000;0.502930
21.700000;0.505628
21.800000;0.508727
21.900000;0.502776
22.000000;0.505966
22.100000;0.508202
22.200000;0.502985
22.300000;0.504482
22.400000;0.510841
22.500000;0.502752
22.600000;0.504216
22.700000;0.508519
22.800000;0.504432
22.900000;0.504253
23.000000;0.509169
23.100000;0.504260
23.200000;0.502929
23.300000;0.509599
23.400000;0.501526
23.500000;0.505531
23.600000;0.510769
23.700000;0.501422
23.800000;0.505754
23.900000;0.508531
24.000000;0.501529
24.100000;0.505339
24.200000;0.509422
24.300000;0.502809
24.400000;0.505866
24.500000;0.508020
24.600000;0.503082
24.700000;0.505527
24.800000;0.508772
24.900000;0.502967
25.000000;0.506081
25.100000;0.508271
25.200000;0.503023
25.300000;0.505398
25.400000;0.508662
25.500000;0.502750
25.600000;0.505825
25.700000;0.506974
25.800000;0.503162
25.900000;0.506984
26.000000;0.506485
26.100000;0.502671
26.200000;0.509035
26.300000;0.505556
26.400000;0.502868
26.500000;0.508310
26.600000;0.506200
26.700000;0.502866
26.800000;0.508890
26.900000;0.505537
27.000000;0.502956
27.100000;0.508542
27.200000;0.506249
27.300000;0.502893
27.400000;0.509440
27.500000;0.505462
27.600000;0.502921
27.700000;0.508662
27.800000;0.504558
27.900000;0.503040
28.000000;0.506007
28.100000;0.506942
28.200000;0.502879
28.300000;0.505411
28.400000;0.505798
28.500000;0.504021
28.600000;0.505662
28.700000;0.505405
28.800000;0.502928
28.900000;0.505476
29.000000;0.506409
29.100000;0.502848
29.200000;0.505604
29.300000;0.506904
29.400000;0.502842
29.500000;0.505513
29.600000;0.507971
29.700000;0.502825
29.800000;0.506134
29.900000;0.506945
30.000000;0.503167
30.100000;0.505870
30.200000;0.505987
30.300000;0.504115
30.400000;0.505819
30.500000;0.505491
30.600000;0.500000
30.700000;0.500000
30.800000;1.000000
30.900000;1.000000
31.000000;0.540128
31.100000;0.505579
31.200000;0.503154
31.300000;0.505411
31.400000;0.506338
31.500000;0.502860
31.600000;0.506709
31.700000;0.505737
31.800000;0.502831
31.900000;0.505753
32.000000;0.507016
32.100000;0.502892
32.200000;0.505318
32.300000;0.505870
32.400000;0.504486
32.500000;0.505884
32.600000;0.505897
32.700000;0.503162
32.800000;0.505492
32.900000;0.505767
33.000000;0.502680
33.100000;0.507030
33.200000;0.505836
33.300000;0.502874
33.400000;0.506869
33.500000;0.505810
33.600000;0.502836
33.700000;0.511254
33.800000;0.500000
33.900000;0.502968
34.000000;0.505906
34.100000;0.505817
34.200000;0.502610
34.300000;0.505813
34.400000;0.507033
34.500000;0.503200
34.600000;0.505416
34.700000;0.506146
34.800000;0.504231
34.900000;0.506047
35.000000;0.505804
35.100000;0.503052
35.200000;0.506885
35.300000;0.506005
35.400000;0.502758
35.500000;0.505705
35.600000;0.505399
35.700000;0.500000
35.800000;1.000000
35.900000;0.500000
36.000000;0.504885
36.100000;0.506492
36.200000;0.505426
36.300000;0.502883
36.400000;0.505276
36.500000;0.506372
36.600000;0.502705
36.700000;0.505973
36.800000;0.507179
36.900000;0.503095
37.000000;0.505668
37.100000;0.505992
37.200000;0.504231
37.300000;0.505827
37.400000;0.505728
37.500000;0.505587
37.600000;0.505572
37.700000;0.505795
37.800000;0.505359
37.900000;0.505657
38.000000;0.505784
38.100000;0.506071
38.200000;0.505636
38.300000;0.504387
38.400000;0.505612
38.500000;0.506480
38.600000;0.504170
38.700000;0.506138
38.800000;0.505552
38.900000;0.504502
39.000000;0.505388
39.100000;0.506404
39.200000;0.502889
39.300000;0.505642
39.400000;0.505633
39.500000;0.504435
39.600000;0.505741
39.700000;0.506217
39.800000;0.502926
39.900000;0.506016
40.000000;0.505569
40.100000;0.502753
40.200000;0.506990
40.300000;0.505962
40.400000;0.503084
40.500000;0.506496
40.600000;0.508876
40.700000;0.503050
40.800000;0.505680
40.900000;0.507062
41.000000;0.502787
41.100000;0.505991
41.200000;0.506809
41.300000;0.502995
41.400000;0.505651
41.500000;0.506009
41.600000;0.504179
41.700000;0.506000
41.800000;0.505447
41.900000;0.506684
42.000000;0.508225
42.100000;0.500000
42.200000;0.504282
42.300000;0.506215
42.400000;0.505849
42.500000;0.501435
42.600000;0.507159
42.700000;0.506113
42.800000;0.501386
42.900000;0.506258
43.000000;0.505544
43.100000;0.500000
43.200000;0.508176
43.300000;0.505808
43.400000;0.500000
43.500000;0.511935
43.600000;0.502781
43.700000;0.500000
43.800000;0.508385
43.900000;0.505787
44.000000;0.500000
44.100000;0.511337
44.200000;0.501386
44.300000;0.501532
44.400000;0.510985
44.500000;0.501641
44.600000;0.501432
44.700000;0.511711
44.800000;0.501473
44.900000;0.500000
45.000000;0.511815
45.100000;0.503036
45.200000;0.501410
45.300000;0.508773
45.400000;0.505562
45.500000;0.501395
45.600000;0.500000
45.700000;0.500000
45.800000;0.503730
45.900000;0.509086
46.000000;0.505565
46.100000;0.500000
46.200000;0.509335
46.300000;0.506078
46.400000;0.500000
46.500000;0.508197
46.600000;0.506972
46.700000;0.500000
46.800000;0.508268
46.900000;0.508181
47.000000;0.500000
47.100000;0.508446
47.200000;0.506774
47.300000;0.500000
47.400000;0.508299
47.500000;0.505708
47.600000;0.501409
47.700000;0.508914
47.800000;0.505600
47.900000;0.501569
48.000000;0.508587
48.100000;0.506110
48.200000;0.501508
48.300000;0.507358
48.400000;0.506749
48.500000;0.500000
48.600000;0.508295
48.700000;0.507604
48.800000;0.500000
48.900000;0.509191
49.000000;0.505560
49.100000;0.500000
49.200000;0.509520
49.300000;0.504288
49.400000;0.500000
49.500000;0.508914
49.600000;0.507281
49.700000;0.500000
49.800000;0.508337
49.900000;0.508191
50.000000;0.500000
50.100000;0.508815
50.200000;0.508460
50.300000;0.500000
50.400000;0.500000
50.500000;0.500000
50.600000;1.000000
50.700000;1.000000
50.800000;0.518893
50.900000;0.500000
51.000000;0.512196
51.100000;0.508602
51.200000;0.500000
51.300000;0.511429
51.400000;0.510704
51.500000;0.500000
51.600000;0.510700
51.700000;0.513890
51.800000;0.500000
51.900000;0.511991
52.000000;0.514108
52.100000;0.500000
52.200000;0.510703
52.300000;0.516364
52.400000;0.500000
52.500000;0.512918
52.600000;0.515070
52.700000;0.500000
52.800000;0.512146
52.900000;0.518082
53.000000;0.500000
53.100000;0.513722
53.200000;0.515983
53.300000;0.500000
53.400000;0.513528
53.500000;0.515523
53.600000;0.501434
53.700000;0.512866
53.800000;0.516172
53.900000;0.501547
54.000000;0.511193
54.100000;0.517148
54.200000;0.502794
54.300000;0.511982
54.400000;0.514259
54.500000;0.503094
54.600000;0.512294
54.700000;0.515315
54.800000;0.502727
54.900000;0.515783
55.000000;0.513284
55.100000;0.504363
55.200000;0.513912
55.300000;0.515783
55.400000;0.500000
55.500000;0.522149
55.600000;0.515391
55.700000;0.502960
55.800000;0.513822
55.900000;0.516030
56.000000;0.502750
56.100000;0.513222
56.200000;0.515158
56.300000;0.503156
56.400000;0.514025
56.500000;0.515590
56.600000;0.504044
56.700000;0.514579
56.800000;0.513655
56.900000;0.502981
57.000000;0.513421
57.100000;0.516347
57.200000;0.502877
57.300000;0.515575
57.400000;0.513842
57.500000;0.506407
57.600000;0.513835
57.700000;0.515194
57.800000;0.505628
57.900000;0.514716
58.000000;0.514072
58.100000;0.505601
58.200000;0.515226
58.300000;0.513602
58.400000;0.507194
58.500000;0.513692
58.600000;0.514856
58.700000;0.509130
58.800000;0.511008
58.900000;0.517408
59.000000;0.508100
59.100000;0.512941
59.200000;0.514568
59.300000;0.512582
59.400000;0.511348
59.500000;0.514669
59.600000;0.510078
59.700000;0.512063
59.800000;0.511440
59.900000;0.514859
60.000000;0.512688
60.100000;0.500000


==> csv/fairnessvegascubic1sec.csv <==
0.0;0.5
0.3;0.7148872500000001
0.6;0.5713533333333334
0.9;0.520915
1.2;0.5143926666666666
1.5;0.5131123333333334
1.8;0.5065926666666667
2.1;0.507571
2.4;0.5056883333333334
2.7;0.508423
3.0;0.5062606666666666
3.3;0.5057200000000001
3.6;0.504393
3.9;0.5042179999999999
4.2;0.5024173333333333
4.5;0.50324
4.8;0.5022796666666667
5.1;0.5028123333333333
5.4;0.504289
5.7;0.5048573333333334
6.0;0.5042523333333334
6.3;0.504131
6.6;0.504226
6.9;0.5047723333333334
7.2;0.504997
7.5;0.5046706666666667
7.8;0.5048656666666665
8.1;0.504684
8.4;0.5047293333333333
8.7;0.5046966666666667
9.0;0.5062466666666667
9.3;0.504598
9.7;0.503858
10.0;0.5065433333333333
10.3;0.5056406666666666
10.6;0.5
10.9;1.0
11.2;0.5062636666666667
11.5;0.5056253333333333
11.8;0.5057393333333333
12.1;0.5059946666666666
12.4;0.505611
12.7;0.5061153333333334
13.0;0.5056983333333334
13.3;0.5057016666666666
13.6;0.505394
13.9;0.5050443333333333
14.2;0.5048216666666666
14.5;0.5046286666666667
14.8;0.5048883333333333
15.1;0.505594
15.4;0.5052576666666666
15.7;0.6675696666666666
16.0;0.6766076666666666
16.3;0.5052393333333334
16.6;0.5048616666666667
16.9;0.5059476666666667
17.2;0.5055246666666666
17.5;0.5052956666666667
17.8;0.5053963333333334
18.1;0.504729
18.4;0.5051686666666666
18.7;0.5052006666666667
19.0;0.5049183333333332
19.3;0.5046063333333334
19.6;0.5048303333333334
19.9;0.5060136666666667
20.2;0.5043983333333334
20.5;0.502807
20.8;0.8333333333333334
21.1;0.5138516666666667
21.4;0.5058493333333334
21.7;0.5057703333333333
22.0;0.505823
22.3;0.505223
22.6;0.5059363333333333
22.9;0.5057346666666667
23.2;0.5054526666666667
23.5;0.505552
23.8;0.5059816666666667
24.1;0.5051329999999999
24.4;0.5060323333333333
24.7;0.505543
25.0;0.50594
25.3;0.505564
25.6;0.5057456666666666
25.9;0.5057066666666667
26.2;0.5060636666666666
26.5;0.505578
26.8;0.5059853333333333
27.1;0.5056783333333333
27.4;0.5061939999999999
27.7;0.5056816666666666
28.0;0.5045350000000001
28.3;0.5050773333333334
28.6;0.5051603333333333
28.9;0.504603
29.2;0.5049536666666666
29.5;0.5050863333333333
29.8;0.5056433333333333
30.1;0.5053273333333334
30.4;0.505307
30.7;0.5018303333333334
31.0;0.8467093333333334
31.3;0.5047146666666666
31.6;0.5053023333333333
31.9;0.5047736666666666
32.2;0.5050753333333334
32.5;0.5054133333333334
32.8;0.5048503333333334
33.1;0.5051589999999999
33.4;0.505193
33.7;0.5066333333333333
34.0;0.502958
34.3;0.5047466666666667
34.6;0.5052163333333333
34.9;0.5054746666666667
35.2;0.5052470000000001
35.5;0.5048226666666666
35.8;0.6684663333333334
36.1;0.5037923333333333
36.4;0.5045283333333334
36.7;0.5050166666666667
37.0;0.5053139999999999
37.2;0.5051114999999999
37.5;0.505714
37.8;0.5055753333333333
38.1;0.5058373333333334
38.4;0.5052116666666666
38.7;0.505596
39.0;0.5051473333333333
39.3;0.5049783333333333
39.6;0.5052696666666666
39.9;0.505053
40.2;0.5051040000000001
40.5;0.5051806666666666
40.8;0.5058686666666666
41.1;0.50528
41.4;0.5051516666666666
41.7;0.5053960000000001
42.0;0.5067853333333333
42.3;0.503499
42.6;0.5048143333333334
42.9;0.5045856666666667
43.2;0.5045733333333333
43.5;0.5059143333333334
43.8;0.5037220000000001
44.1;0.5057079999999999
44.4;0.5046343333333333
44.7;0.504928
45.0;0.5044293333333333
45.3;0.5044063333333334
45.6;0.502319
45.9;0.5042719999999999
46.2;0.5049666666666667
46.5;0.5047583333333333
46.8;0.50508
47.1;0.5055423333333333
47.4;0.5050243333333334
47.7;0.5053436666666666
48.0;0.505252
48.3;0.504992
48.6;0.5050146666666667
48.9;0.5055983333333334
49.2;0.5050266666666666
49.5;0.5044006666666666
49.8;0.5052059999999999
50.1;0.5056686666666667
50.4;0.5028199999999999
50.7;0.8333333333333334
51.0;0.510363
51.3;0.5066769999999999
51.6;0.5071346666666666
51.9;0.508627
52.2;0.5082703333333334
52.5;0.5097606666666666
52.8;0.5090720000000001
53.1;0.5106013333333334
53.4;0.509837
53.7;0.5099410000000001
54.0;0.5096373333333334
54.3;0.5106413333333334
54.6;0.5098823333333333
54.9;0.5112749999999999
55.2;0.5105196666666667
55.5;0.512644
55.8;0.5107243333333333
56.1;0.5106673333333333
56.4;0.5107796666666667
56.7;0.5114043333333332
57.0;0.5100190000000001
57.3;0.5115996666666667
57.6;0.5113613333333334
57.9;0.5118459999999999
58.2;0.511633
58.5;0.5114960000000001
58.8;0.5116646666666665
59.1;0.5128163333333333
59.4;0.5128326666666667
59.7;0.51227
60.0;0.5129956666666666


==> csv/fairnevegasvegas.csv <==
0.000000;0.500000
0.000000;0.500373
0.100000;0.797222
0.200000;0.710195
0.300000;0.751905
0.400000;0.813978
0.500000;0.806528
0.600000;0.856364
0.700000;0.861624
0.800000;0.898915
0.900000;0.946953
1.000000;0.937619
1.100000;0.960583
1.200000;0.963015
1.300000;0.975117
1.400000;0.964294
1.500000;0.964631
1.600000;0.976544
1.700000;0.990832
1.800000;0.995317
1.900000;0.991508
2.000000;0.998958
2.100000;0.999932
2.200000;0.999866
2.300000;0.999882
2.400000;0.999990
2.500000;0.999959
2.600000;0.999691
2.700000;0.999051
2.800000;0.998028
2.900000;0.999804
3.000000;0.999964
3.100000;0.999765
3.200000;0.999602
3.300000;1.000000
3.400000;0.999660
3.500000;0.993118
3.600000;0.925421
3.700000;0.938546
3.800000;0.943038
3.900000;0.930646
4.000000;0.931226
4.100000;0.946917
4.200000;0.955241
4.300000;0.948323
4.400000;0.954240
4.500000;0.992787
4.600000;0.995452
4.700000;0.999883
4.800000;0.986731
4.900000;0.981336
5.000000;0.976834
5.100000;0.975861
5.200000;0.982518
5.300000;0.976771
5.400000;0.974597
5.500000;0.972623
5.600000;0.988254
5.700000;0.995001
5.800000;0.999961
5.900000;0.998001
6.000000;0.998148
6.100000;0.999995
6.200000;0.998728
6.300000;0.985403
6.400000;0.954224
6.500000;0.943423
6.600000;0.988213
6.700000;0.961086
6.800000;0.944836
6.900000;0.984056
7.000000;0.999892
7.100000;0.999594
7.200000;0.999999
7.300000;0.999489
7.400000;0.999946
7.500000;0.999682
7.600000;0.999909
7.700000;0.999664
7.800000;0.999317
7.900000;0.997924
8.000000;0.999994
8.100000;0.998592
8.200000;0.999986
8.300000;0.999136
8.400000;0.997320
8.500000;0.999771
8.600000;0.999595
8.700000;0.999582
8.800000;0.999964
8.900000;0.999918
9.000000;0.999654
9.100000;0.999624
9.200000;0.999774
9.300000;0.999997
9.400000;0.999667
9.500000;0.999514
9.600000;0.999929
9.700000;0.999702
9.800000;0.999898
9.900000;0.999983
10.000000;0.999144
10.100000;0.999866
10.200000;0.999443
10.300000;0.980547
10.400000;0.500000
10.500000;1.000000
10.600000;1.000000
10.700000;1.000000
10.800000;0.500000
10.900000;0.998851
11.000000;0.999993
11.100000;0.999437
11.200000;0.998236
11.300000;0.997979
11.400000;0.999787
11.500000;0.999996
11.600000;0.999743
11.700000;0.999632
11.800000;0.999503
11.900000;0.999978
12.000000;0.999905
12.100000;0.999995
12.200000;0.999975
12.300000;0.999950
12.400000;0.999016
12.500000;0.999981
12.600000;0.999952
12.700000;0.998925
12.800000;0.999455
12.900000;0.999859
13.000000;0.999909
13.100000;0.998666
13.200000;0.999882
13.300000;0.999933
13.400000;0.999476
13.500000;0.998872
13.600000;0.999964
13.700000;0.996817
13.800000;0.998516
13.900000;0.999879
14.000000;0.999813
14.100000;0.999458
14.200000;0.999276
14.300000;0.999604
14.400000;0.999136
14.500000;0.998990
14.600000;0.999516
14.700000;0.999808
14.800000;0.999937
14.900000;0.999633
15.000000;0.999778
15.100000;0.999301
15.200000;0.999977
15.300000;0.999947
15.400000;0.996940
15.500000;0.972211
15.600000;0.683795
15.700000;0.949869
15.800000;0.924445
15.900000;0.983348
16.000000;0.972103
16.100000;0.960638
16.200000;0.969181
16.300000;0.985003
16.400000;0.994157
16.500000;0.999339
16.600000;0.999972
16.700000;0.996277
16.800000;0.983413
16.900000;0.986778
17.000000;0.994685
17.100000;0.984671
17.200000;0.974093
17.300000;0.980169
17.400000;0.995221
17.500000;0.999683
17.600000;0.999377
17.700000;0.996163
17.800000;0.995632
17.900000;0.994821
18.000000;0.997762
18.100000;0.997819
18.200000;0.997715
18.300000;0.998380
18.400000;0.997878
18.500000;0.996225
18.600000;0.996338
18.700000;0.997889
18.800000;0.927493
18.900000;0.907590
19.000000;0.952767
19.100000;0.948351
19.200000;0.963934
19.300000;0.952249
19.400000;0.942561
19.500000;0.943597
19.600000;0.942690
19.700000;0.951728
19.800000;0.981867
19.900000;0.995703
20.000000;0.955430
20.100000;0.955362
20.200000;0.992774
20.300000;0.999981
20.400000;0.999872
20.500000;0.999968
20.600000;0.953930
20.700000;0.779583
20.800000;0.614349
20.900000;0.998225
21.000000;0.998232
21.100000;0.998096
21.200000;0.996597
21.300000;0.993593
21.400000;0.997028
21.500000;0.938425
21.600000;0.944587
21.700000;0.910161
21.800000;0.994737
21.900000;0.977529
22.000000;0.981963
22.100000;0.996664
22.200000;0.998520
22.300000;0.999164
22.400000;0.992173
22.500000;0.999928
22.600000;0.996973
22.700000;0.996524
22.800000;0.997321
22.900000;0.997511
23.000000;0.999896
23.100000;0.996928
23.200000;0.999550
23.300000;0.994188
23.400000;0.978286
23.500000;0.986563
23.600000;0.996214
23.700000;0.998573
23.800000;0.999737
23.900000;0.999740
24.000000;0.999898
24.100000;0.999176
24.200000;0.997874
24.300000;0.999191
24.400000;0.999828
24.500000;0.998767
24.600000;0.999254
24.700000;0.998819
24.800000;0.997938
24.900000;0.996246
25.000000;0.997662
25.100000;0.999233
25.200000;0.999624
25.300000;0.999469
25.400000;0.996898
25.500000;0.998571
25.600000;0.994448
25.700000;0.959163
25.800000;0.994555
25.900000;0.999666
26.000000;0.999972
26.100000;0.996117
26.200000;0.999986
26.300000;0.999533
26.400000;0.999106
26.500000;0.998028
26.600000;0.998980
26.700000;0.998667
26.800000;0.999586
26.900000;0.999470
27.000000;0.999975
27.100000;0.999795
27.200000;0.998928
27.300000;0.999030
27.400000;0.999346
27.500000;0.988187
27.600000;0.983792
27.700000;0.975030
27.800000;0.999962
27.900000;0.995849
28.000000;0.942067
28.100000;0.974426
28.200000;0.993511
28.300000;0.984907
28.400000;0.976760
28.500000;0.975752
28.600000;0.993897
28.700000;0.995022
28.800000;0.981288
28.900000;0.999959
29.000000;0.997571
29.100000;0.997255
29.200000;0.999879
29.300000;0.999928
29.400000;0.996231
29.500000;0.996719
29.600000;0.999654
29.700000;0.950443
29.800000;0.939414
29.900000;0.977476
30.000000;0.999974
30.100000;0.999647
30.200000;0.994865
30.300000;0.999812
30.400000;0.998685
30.500000;0.999727
30.600000;0.925722
30.700000;0.500000
30.800000;0.500000
30.900000;0.957506
31.000000;0.999224
31.100000;0.997754
31.200000;0.999835
31.300000;0.995798
31.400000;0.998220
31.500000;0.999441
31.600000;0.999990
31.700000;0.999983
31.800000;0.999767
31.900000;0.996510
32.000000;0.999129
32.100000;0.997220
32.200000;0.992972
32.300000;0.999223
32.400000;0.995600
32.500000;0.997109
32.600000;0.999804
32.700000;0.999530
32.800000;0.998370
32.900000;0.995869
33.000000;0.991575
33.100000;0.986739
33.200000;0.991871
33.300000;0.995828
33.400000;0.998855
33.500000;0.999953
33.600000;0.998873
33.700000;0.996698
33.800000;0.995140
33.900000;0.999999
34.000000;0.998195
34.100000;0.999996
34.200000;0.999310
34.300000;0.999977
34.400000;0.998784
34.500000;0.999918
34.600000;0.998882
34.700000;0.999679
34.800000;0.999997
34.900000;0.996545
35.000000;0.999542
35.100000;0.998988
35.200000;0.999926
35.300000;0.991069
35.400000;0.996025
35.500000;0.999990
35.600000;0.999998
35.700000;0.999636
35.800000;0.999647
35.900000;0.998577
36.000000;0.999920
36.100000;0.999312
36.200000;0.999974
36.300000;0.999088
36.400000;0.999840
36.500000;0.999983
36.600000;0.999937
36.700000;0.999729
36.800000;0.999612
36.900000;0.999786
37.000000;0.999954
37.100000;0.999247
37.200000;0.999994
37.300000;0.997568
37.400000;0.999161
37.500000;0.995983
37.600000;0.999958
37.700000;0.998895
37.800000;0.997845
37.900000;0.997776
38.000000;0.997609
38.100000;0.999537
38.200000;0.999893
38.300000;0.987942
38.400000;0.989088
38.500000;0.987145
38.600000;0.991530
38.700000;0.999356
38.800000;0.965214
38.900000;0.971695
39.000000;0.994439
39.100000;0.999668
39.200000;0.988654
39.300000;0.989040
39.400000;0.990674
39.500000;0.994953
39.600000;0.989865
39.700000;0.991433
39.800000;0.993711
39.900000;0.991825
40.000000;0.998781
40.100000;0.995010
40.200000;0.990977
40.300000;0.993796
40.400000;0.999877
40.500000;0.994884
40.600000;0.742232
40.700000;0.500000
40.800000;0.500000
40.900000;0.881521
41.000000;0.996227
41.100000;0.999134
41.200000;0.999562
41.300000;0.999917
41.400000;0.996794
41.500000;0.999955
41.600000;1.000000
41.700000;0.999959
41.800000;0.999519
41.900000;0.998741
42.000000;0.999575
42.100000;0.999511
42.200000;0.998474
42.300000;0.999956
42.400000;0.999991
42.500000;0.999499
42.600000;0.999560
42.700000;0.999890
42.800000;0.999991
42.900000;0.999927
43.000000;0.998730
43.100000;0.999459
43.200000;0.999671
43.300000;0.999398
43.400000;0.999939
43.500000;0.999963
43.600000;0.999731
43.700000;0.999882
43.800000;0.999528
43.900000;0.999914
44.000000;0.999949
44.100000;0.999474
44.200000;0.998318
44.300000;0.999563
44.400000;0.999562
44.500000;0.999680
44.600000;0.999873
44.700000;0.999894
44.800000;0.999733
44.900000;0.999696
45.000000;0.999300
45.100000;0.998981
45.200000;0.999407
45.300000;0.999257
45.400000;0.998288
45.500000;0.999084
45.600000;0.998297
45.700000;0.586238
45.800000;0.704468
45.900000;0.957892
46.000000;0.999735
46.100000;0.999410
46.200000;0.999908
46.300000;0.999990
46.400000;0.999999
46.500000;0.999610
46.600000;0.999980
46.700000;0.999341
46.800000;0.999937
46.900000;0.998787
47.000000;0.999753
47.100000;0.999940
47.200000;0.998739
47.300000;0.998502
47.400000;0.999352
47.500000;0.999793
47.600000;0.999394
47.700000;0.998594
47.800000;0.998134
47.900000;0.998260
48.000000;0.999954
48.100000;0.996466
48.200000;0.998103
48.300000;0.999661
48.400000;0.998989
48.500000;0.962834
48.600000;0.937549
48.700000;0.953465
48.800000;0.969795
48.900000;0.976809
49.000000;0.993517
49.100000;0.996407
49.200000;0.999848
49.300000;0.999486
49.400000;0.999028
49.500000;0.999927
49.600000;0.999882
49.700000;0.999750
49.800000;0.999204
49.900000;0.999656
50.000000;0.999882
50.100000;0.999978
50.200000;0.999420
50.300000;0.999751
50.400000;0.999933
50.500000;0.999814
50.600000;0.986010
50.700000;0.500000
50.800000;0.500000
50.900000;0.887004
51.000000;0.999863
51.100000;0.999029
51.200000;0.991145
51.300000;0.995347
51.400000;0.973709
51.500000;0.935625
51.600000;0.949778
51.700000;0.966712
51.800000;0.949059
51.900000;0.960173
52.000000;0.990510
52.100000;0.999565
52.200000;0.998850
52.300000;0.986464
52.400000;0.996594
52.500000;0.993519
52.600000;0.984617
52.700000;0.986123
52.800000;0.994281
52.900000;0.989193
53.000000;0.996140
53.100000;0.997849
53.200000;0.996903
53.300000;0.999845
53.400000;0.985742
53.500000;0.934521
53.600000;0.993949
53.700000;0.997500
53.800000;0.998551
53.900000;0.999881
54.000000;0.998732
54.100000;0.985926
54.200000;0.999991
54.300000;0.992592
54.400000;0.989061
54.500000;0.977311
54.600000;0.981568
54.700000;0.988291
54.800000;0.980625
54.900000;0.985606
55.000000;0.989620
55.100000;0.985545
55.200000;0.987356
55.300000;0.986979
55.400000;0.989122
55.500000;0.999273
55.600000;0.991125
55.700000;0.996733
55.800000;0.936715
55.900000;0.772722
56.000000;0.998570
56.100000;0.999998
56.200000;0.994024
56.300000;0.998221
56.400000;0.999858
56.500000;0.999887
56.600000;0.999630
56.700000;0.999328
56.800000;0.999897
56.900000;0.999997
57.000000;0.999975
57.100000;0.999799
57.200000;0.999938
57.300000;0.999931
57.400000;0.999999
57.500000;0.999214
57.600000;0.998768
57.700000;0.985109
57.800000;0.950142
57.900000;0.964156
58.000000;0.980750
58.100000;0.994268
58.200000;0.997443
58.300000;0.994220
58.400000;0.996450
58.500000;0.993543
58.600000;0.995607
58.700000;0.999504
58.800000;0.997714
58.900000;0.993489
59.000000;0.995838
59.100000;0.999234
59.200000;0.995818
59.300000;0.995082
59.400000;0.999461
59.500000;0.999779
59.600000;0.996791
59.700000;0.996613
59.800000;0.997855
59.900000;0.995887
60.000000;0.500000


==> csv/fairnevegasvegas1sec.csv <==
0.0;0.5
0.3;0.68992375
0.6;0.8256233333333333
0.9;0.9024973333333334
1.2;0.953739
1.5;0.968014
1.8;0.9875643333333333
2.1;0.9967993333333333
2.4;0.9999126666666668
2.7;0.999567
3.0;0.9992653333333333
3.3;0.9997889999999999
3.6;0.972733
3.9;0.93741
4.2;0.9444613333333334
4.5;0.9651166666666667
4.8;0.9940219999999999
5.1;0.9780103333333333
5.4;0.9779620000000001
5.7;0.9852926666666667
6.0;0.9987033333333333
6.3;0.9947086666666666
6.6;0.9619533333333333
6.9;0.963326
7.2;0.9998283333333333
7.5;0.9997056666666667
7.8;0.9996300000000001
8.1;0.9988366666666667
8.4;0.998814
8.7;0.9996493333333333
9.0;0.9998453333333334
9.3;0.9997983333333332
9.7;0.999703
10.0;0.9996749999999999
10.3;0.9932853333333332
10.6;0.8333333333333334
10.9;0.8329503333333333
11.2;0.999222
11.5;0.999254
11.8;0.9996260000000001
12.1;0.9999593333333333
12.4;0.999647
12.7;0.9996193333333333
13.0;0.9997410000000001
13.3;0.9994936666666666
13.6;0.9994373333333333
13.9;0.998404
14.2;0.9995156666666666
14.5;0.9992433333333334
14.8;0.9997536666666668
15.1;0.9995706666666666
15.4;0.9989546666666667
15.7;0.8686250000000001
16.0;0.9599653333333333
16.3;0.9716073333333334
16.6;0.9978226666666666
16.9;0.9888226666666666
17.2;0.984483
17.5;0.991691
17.8;0.9970573333333334
18.1;0.9968006666666667
18.4;0.997991
18.7;0.9968173333333334
19.0;0.9292833333333334
19.3;0.9548446666666667
19.6;0.9429493333333333
19.9;0.9764326666666667
20.2;0.9678553333333334
20.5;0.9999403333333333
20.8;0.7826206666666667
21.1;0.9981843333333332
21.4;0.9957393333333333
21.7;0.9310576666666667
22.0;0.9847429999999999
22.3;0.998116
22.6;0.996358
22.9;0.9971186666666666
23.2;0.9987913333333335
23.5;0.9863456666666667
23.8;0.9981746666666668
24.1;0.9996046666666666
24.4;0.9989643333333333
24.7;0.9989466666666668
25.0;0.9972819999999999
25.3;0.999442
25.6;0.996639
25.9;0.9844613333333333
26.2;0.9986916666666668
26.5;0.998889
26.8;0.9990776666666666
27.1;0.9997466666666667
27.4;0.9991013333333334
27.7;0.9823363333333334
28.0;0.9792926666666667
28.3;0.9842813333333332
28.6;0.9821363333333334
28.9;0.9920896666666668
29.2;0.9982349999999999
29.5;0.997626
29.8;0.9631703333333332
30.1;0.9923656666666667
30.4;0.9977873333333335
30.7;0.808483
31.0;0.8189099999999999
31.3;0.9977956666666667
31.6;0.9992169999999999
31.9;0.9987533333333333
32.2;0.9964403333333333
32.5;0.9973106666666668
32.8;0.9992346666666667
33.1;0.9913943333333334
33.4;0.995518
33.7;0.9985080000000001
34.0;0.9977779999999999
34.3;0.999761
34.6;0.9991946666666666
34.9;0.9987403333333335
35.2;0.9994853333333333
35.5;0.9956946666666666
35.8;0.9997603333333333
36.1;0.9992696666666667
36.4;0.9996339999999999
36.7;0.999883
37.0;0.999784
37.2;0.9996205
37.5;0.9975706666666667
37.8;0.9988993333333333
38.1;0.9983073333333333
38.4;0.9923076666666667
38.7;0.992677
39.0;0.977116
39.3;0.9924540000000001
39.6;0.9918306666666666
39.9;0.992323
40.2;0.9949226666666666
40.5;0.9961856666666667
40.8;0.580744
41.1;0.9589606666666667
41.4;0.9987576666666667
41.7;0.9999713333333333
42.0;0.9992783333333334
42.3;0.9993136666666667
42.6;0.9996833333333334
42.9;0.9999359999999999
43.2;0.9992866666666668
43.5;0.9997666666666668
43.8;0.9997136666666666
44.1;0.9997789999999999
44.4;0.9991476666666667
44.7;0.9998156666666667
45.0;0.9995763333333333
45.3;0.999215
45.6;0.9985563333333333
45.9;0.7495326666666667
46.2;0.9996843333333333
46.5;0.9998663333333333
46.8;0.9997526666666667
47.1;0.9994933333333332
47.4;0.9988643333333332
47.7;0.9992603333333333
48.0;0.9987826666666667
48.3;0.9980766666666666
48.6;0.9664573333333332
48.9;0.9666896666666668
49.2;0.9965906666666666
49.5;0.9994803333333334
49.8;0.999612
50.1;0.9998386666666667
50.4;0.9997013333333333
50.7;0.828608
51.0;0.7956223333333333
51.3;0.9951736666666667
51.6;0.9530373333333334
51.9;0.9586480000000001
52.2;0.9963083333333334
52.5;0.9921923333333332
52.8;0.9883403333333334
53.1;0.9943940000000001
53.4;0.9941633333333333
53.7;0.9753233333333333
54.0;0.9990546666666665
54.3;0.9928363333333333
54.6;0.9826466666666667
54.9;0.9848406666666666
55.2;0.987507
55.5;0.9917913333333334
55.8;0.9748576666666667
56.1;0.9237633333333334
56.4;0.9973676666666668
56.7;0.999615
57.0;0.9999563333333333
57.3;0.9998893333333334
57.6;0.9993270000000001
57.9;0.966469
58.2;0.9908203333333333
58.5;0.9947376666666666
58.8;0.9976083333333333
59.1;0.9961869999999999
59.4;0.996787
59.7;0.9977276666666667
60.0;0.8312473333333333


==> csv/goodput2BbrCubic.csv <==
0;0;1;1;
0;0;0.1;0.988352198945;
0.1;0.983708565179;0.2;0.988910012674;
0.2;0.986795774648;0.3;0.97824754902;
0.3;0.986751870324;0.4;0.96875;
0.4;0.991415410385;0.5;0.96875;
0.5;0.992272347536;0.6;0.966216216216;
0.6;0.993716032609;0.7;0.967803030303;
0.7;0.994799139168;0.8;0.971354166667;
0.8;0.994530698659;0.9;0.961538461538;
0.9;0.994695898161;1.0;0.967105263158;
1.0;0.993741655541;1.1;0.965625;
1.1;0.992294520548;1.2;0.967105263158;
1.2;0.994091211718;1.3;0.96484375;
1.3;0.991740463215;1.4;0.966666666667;
1.4;0.994179986101;1.5;0.955357142857;
1.5;0.99387254902;1.6;0.96875;
1.6;0.99395300622;1.7;0.96875;
1.7;0.993865030675;1.8;0.95625;
1.8;0.992455418381;1.9;0.96875;
1.9;0.994460978836;2.0;0.96875;
2.0;0.993125790139;2.1;0.96875;
2.1;0.993289191124;2.2;0.96875;
2.2;0.992204301075;2.3;0.96875;
2.3;0.993737800911;2.4;0.973214285714;
2.4;0.99403526971;2.5;0.964285714286;
2.5;0.994505494505;2.6;0.96875;
2.6;0.994948630137;2.7;0.96875;
2.7;0.993810178817;2.8;0.9625;
2.8;0.993371212121;2.9;0.9375;
2.9;0.992663043478;3.0;0.964285714286;
3.0;0.993917937545;3.1;0.9375;
3.1;0.994896251673;3.2;0;
3.2;0.992254273504;3.3;0.9375;
3.3;0.993662441628;3.4;0;
3.4;0.994510664994;3.5;0;
3.5;0;3.6;0;
3.6;0;3.7;0;
3.7;0;3.8;0;
3.8;0;3.9;0;
3.9;0;4.0;0;
4.0;0;4.1;0;
4.1;0;4.2;0.96875;
4.2;0.995249406176;4.3;0;
4.3;0.99359886202;4.4;0.96875;
4.4;0.995064279155;4.5;0;
4.5;0.991625959525;4.6;0.9375;
4.6;0.995174110522;4.7;0;
4.7;0.990998641304;4.8;0.9375;
4.8;0.99424793956;4.9;0.9375;
4.9;0.995561652679;5.0;0;
5.0;0.994831814996;5.1;0.9375;
5.1;0.994318181818;5.2;0;
5.2;0.994460328806;5.3;0.9375;
5.3;0.994659666908;5.4;0.9375;
5.4;0.994857043236;5.5;0;
5.5;0.995099724897;5.6;0.958333333333;
5.6;0.993887741047;5.7;0.925;
5.7;0.993706293706;5.8;0;
5.8;0.994603064067;5.9;0.9375;
5.9;0.993685121107;6.0;0.9375;
6.0;0.994391634981;6.1;0;
6.1;0.995198567708;6.2;0.9375;
6.2;0.994094488189;6.3;0.9375;
6.3;0.994727272727;6.4;0;
6.4;0.995794078062;6.5;0.9375;
6.5;0.993890020367;6.6;0.9375;
6.6;0.994464944649;6.7;0;
6.7;0.994266851981;6.8;0.9375;
6.8;0.993685872139;6.9;0.9375;
6.9;0.994913275517;7.0;0.9375;
7.0;0.994350862777;7.1;0.9375;
7.1;0.995092975207;7.2;0.9375;
7.2;0.993717362924;7.3;0.9375;
7.3;0.994603737113;7.4;0.9375;
7.4;0.993567588326;7.5;0.9375;
7.5;0.993838028169;7.6;0.9375;
7.6;0.994594081942;7.7;0.9375;
7.7;0.9951702685;7.8;0.9375;
7.8;0.994580668088;7.9;0.9375;
7.9;0.995186932908;8.0;0.9375;
8.0;0.99351278079;8.1;0.9375;
8.1;0.994920053298;8.2;0.9375;
8.2;0.994826435247;8.3;0.9375;
8.3;0.993992133524;8.4;0.9375;
8.4;0.993338557994;8.5;0.9375;
8.5;0.995712844654;8.6;0.9375;
8.6;0.992681047766;8.7;0.9375;
8.7;0.995428973277;8.8;0.958333333333;
8.8;0.995316537468;8.9;0.916666666667;
8.9;0.99454887218;9.0;0;
9.0;0.993581584319;9.1;0.9375;
9.1;0.994473342003;9.2;0.9375;
9.2;0.993870728083;9.3;0.9375;
9.3;0.994970193741;9.4;0.9375;
9.4;0.994989809783;9.5;0.9375;
9.5;0.995014245014;9.6;0.9375;
9.6;0.993741184767;9.7;0.9375;
9.7;0.993845353675;9.8;0.9375;
9.8;0.991350218675;9.9;0.9375;
9.9;0.995221480583;10.0;0.9375;
10.0;0.993357035928;10.1;0.9375;
10.1;0.994486504279;10.2;0.9375;
10.2;0.993820207539;10.3;0.9375;
10.3;0.994393139842;10.4;0.9375;
10.4;0.9927413273;10.5;0.9375;
10.5;0.994572407877;10.6;0.9375;
10.6;0.994015907202;10.7;0.9375;
10.7;0.994986168741;10.8;0.9375;
10.8;0.99356223176;10.9;0.9375;
10.9;0.994400378431;11.0;0.9375;
11.0;0.994828815977;11.1;0.9375;
11.1;0.995205479452;11.2;0.9375;
11.2;0.993978968792;11.3;0.9375;
11.3;0.995020604396;11.4;0.958333333333;
11.4;0.994100294985;11.5;0.916666666667;
11.5;0.993838028169;11.6;0.9375;
11.6;0.993159670165;11.7;0.9375;
11.7;0.994898898786;11.8;0.9375;
11.8;0.994227707006;11.9;0.9375;
11.9;0.994350282486;12.0;0.9375;
12.0;0.993576017131;12.1;0.9375;
12.1;0.994523273861;12.2;0.9375;
12.2;0.992156862745;12.3;0.9375;
12.3;0.994156504065;12.4;0.9375;
12.4;0.993574054557;12.5;0.9375;
12.5;0.994558359621;12.6;0.9375;
12.6;0.994500698324;12.7;0.9375;
12.7;0.993973703433;12.8;0.9375;
12.8;0.993620414673;12.9;0.9375;
12.9;0.994850852273;13.0;0.9375;
13.0;0.992514430014;13.1;0.9375;
13.1;0.994103861389;13.2;0.9375;
13.2;0.993688771665;13.3;0.96875;
13.3;0.995401337793;13.4;0.921875;
13.4;0.994458575581;13.5;0.95;
13.5;0.99408436214;13.6;0.928571428571;
13.6;0.992258308157;13.7;0.9375;
13.7;0.994031377899;13.8;0.946428571429;
13.8;0.99436713055;13.9;0.928571428571;
13.9;0.99379049676;14.0;0.95;
14.0;0.995061528497;14.1;0.9375;
14.1;0.994444444444;14.2;0.928571428571;
14.2;0.992596153846;14.3;0.9375;
14.3;0.99541128484;14.4;0.9375;
14.4;0.994557195572;14.5;0.9375;
14.5;0.993178703577;14.6;0.9375;
14.6;0.994186046512;14.7;0.9375;
14.7;0.992152466368;14.8;0.9375;
14.8;0.994679987308;14.9;0.9375;
14.9;0.992592592593;15.0;0.9375;
15.0;0.994175938804;15.1;0.9375;
15.1;0.992511520737;15.2;0.9375;
15.2;0.994402985075;15.3;0.9375;
15.3;0.992737003058;15.4;0.96875;
15.4;0.994624573379;15.5;0.927083333333;
15.5;0.99422310757;15.6;0.975;
15.6;0.99485630307;15.7;0.920454545455;
15.7;0.994097486672;15.8;0.9375;
15.8;0.993322649573;15.9;0.9375;
15.9;0.994347265877;16.0;0.9375;
16.0;0.994911176906;16.1;0.9375;
16.1;0.99402786994;16.2;0.9375;
16.2;0.993915159944;16.3;0.9375;
16.3;0.99287856072;16.4;0.9375;
16.4;0.994657394844;16.5;0.9375;
16.5;0.99310466761;16.6;0.9375;
16.6;0.99518557423;16.7;0.9375;
16.7;0.994371822803;16.8;0.9375;
16.8;0.994704102219;16.9;0.9375;
16.9;0.994252873563;17.0;0.9375;
17.0;0.994679054054;17.1;0.9375;
17.1;0.993725661007;17.2;0.942307692308;
17.2;0.994244052187;17.3;0.930555555556;
17.3;0.994093794076;17.4;0.9375;
17.4;0.995125423207;17.5;0.9375;
17.5;0.992349526922;17.6;0.942307692308;
17.6;0.99436713055;17.7;0.932692307692;
17.7;0.992770326907;17.8;0.942307692308;
17.8;0.99475579211;17.9;0.932692307692;
17.9;0.992664092664;18.0;0.9375;
18.0;0.994979224377;18.1;0.9375;
18.1;0.994314079422;18.2;0.9375;
18.2;0.995339375837;18.3;0.9375;
18.3;0.993873291084;18.4;0.9625;
18.4;0.994607496464;18.5;0.923611111111;
18.5;0.993888464477;18.6;0.9375;
18.6;0.995138888889;18.7;0.9375;
18.7;0.994405594406;18.8;0.947916666667;
18.8;0.995436766623;18.9;0.9296875;
18.9;0.994866714697;19.0;0.961538461538;
19.0;0.995034246575;19.1;0.923913043478;
19.1;0.992069486405;19.2;0.9375;
19.2;0.994429439568;19.3;0.9375;
19.3;0.99240607514;19.4;0.9375;
19.4;0.995158450704;19.5;0.9375;
19.5;0.994128658952;19.6;0.9375;
19.6;0.993628185907;19.7;0.9375;
19.7;0.994448384932;19.8;0.955357142857;
19.8;0.995265151515;19.9;0.926136363636;
19.9;0.992486338798;20.0;0.961538461538;
20.0;0.995084745763;20.1;0.923913043478;
20.1;0.993091913611;20.2;0.9375;
20.2;0.995052277819;20.3;0.940789473684;
20.3;0.993368032236;20.4;0.934210526316;
20.4;0.995265780731;20.5;0.9375;
20.5;0.993130804954;20.6;0.9375;
20.6;0.994899723375;20.7;0.9375;
20.7;0.993369734789;20.8;0.9375;
20.8;0.994906767956;20.9;0.940789473684;
20.9;0.991857551897;21.0;0.96;
21.0;0.994035446489;21.1;0.96875;
21.1;0.992200601861;21.2;0.96875;
21.2;0.99481441048;21.3;0.944444444444;
21.3;0.994751908397;21.4;0.9625;
21.4;0.994237678967;21.5;0.96875;
21.5;0.992628065884;21.6;0.979166666667;
21.6;0.994620901639;21.7;0.963235294118;
21.7;0.993334487535;21.8;0.96875;
21.8;0.986461171662;21.9;0.96875;
21.9;0.994079968944;22.0;0.971153846154;
22.0;0.995348837209;22.1;0.963541666667;
22.1;0.990214888718;22.2;0.96875;
22.2;0.994359624927;22.3;0.96875;
22.3;0.992610837438;22.4;0.966346153846;
22.4;0.993940903054;22.5;0.96875;
22.5;0.992623758284;22.6;0.96875;
22.6;0.994468295905;22.7;0.96875;
22.7;0.993855606759;22.8;0.966346153846;
22.8;0.995158450704;22.9;0.96875;
22.9;0.993875502008;23.0;0.96875;
23.0;0.994658855961;23.1;0.967105263158;
23.1;0.993444846293;23.2;0.96875;
23.2;0.994334366294;23.3;0.96875;
23.3;0.993966042257;23.4;0.966346153846;
23.4;0.994788273616;23.5;0.96875;
23.5;0.993107769424;23.6;0;
23.6;0.994976557267;23.7;0;
23.7;0.99425872126;23.8;0.96875;
23.8;0.995891364903;23.9;0;
23.9;0.993814319981;24.0;0;
24.0;0.995180151707;24.1;0.96875;
24.1;0.993076070901;24.2;0.967105263158;
24.2;0.994596541787;24.3;0.96875;
24.3;0.993486795146;24.4;0.966911764706;
24.4;0.993956819352;24.5;0.96875;
24.5;0.991896423249;24.6;0.96875;
24.6;0.99466290478;24.7;0.966911764706;
24.7;0.993959469992;24.8;0.96875;
24.8;0.99500665779;24.9;0.96875;
24.9;0.992992766727;25.0;0.966911764706;
25.0;0.99494170096;25.1;0.96875;
25.1;0.992361111111;25.2;0.967105263158;
25.2;0.99424002751;25.3;0.970588235294;
25.3;0.993906810036;25.4;0.967105263158;
25.4;0.994593586875;25.5;0.967105263158;
25.5;0.99288329268;25.6;0.96875;
25.6;0.994565217391;25.7;0.967391304348;
25.7;0.991787624141;25.8;0.96875;
25.8;0.994104579631;25.9;0.966666666667;
25.9;0.994442351168;26.0;0.982142857143;
26.0;0.994459053343;26.1;0.960648148148;
26.1;0.993426216641;26.2;0.96875;
26.2;0.995398773006;26.3;0.967261904762;
26.3;0.992959183673;26.4;0.96875;
26.4;0.993525943915;26.5;0.967391304348;
26.5;0.993012223644;26.6;0.96875;
26.6;0.993967828418;26.7;0.967391304348;
26.7;0.99346723869;26.8;0.979166666667;
26.8;0.994395711501;26.9;0.961206896552;
26.9;0.993259318002;27.0;0.970108695652;
27.0;0.993830472103;27.1;0.966145833333;
27.1;0.992758870384;27.2;0.96875;
27.2;0.99406175772;27.3;0.9675;
27.3;0.992523521505;27.4;0.984375;
27.4;0.995057941377;27.5;0.961693548387;
27.5;0.994139194139;27.6;0.966517857143;
27.6;0.994748866397;27.7;0.967672413793;
27.7;0.992628872839;27.8;0.979591836735;
27.8;0.994677197802;27.9;0.959016393443;
27.9;0.992109634551;28.0;0.9675;
28.0;0.994449112527;28.1;0.969907407407;
28.1;0.993609022556;28.2;0.977272727273;
28.2;0.99312876506;28.3;0.962171052632;
28.3;0.994919411352;28.4;0.967741935484;
28.4;0.994771950979;28.5;0.969827586207;
28.5;0.994010192306;28.6;0.965725806452;
28.6;0.993846436444;28.7;0.969262295082;
28.7;0.990871833085;28.8;0.968253968254;
28.8;0.993729185516;28.9;0.967741935484;
28.9;0.994226327945;29.0;0.966796875;
29.0;0.993672046955;29.1;0.972727272727;
29.1;0.995523648649;29.2;0.963028169014;
29.2;0.993912337662;29.3;0.967741935484;
29.3;0.994120839363;29.4;0.96875;
29.4;0.99377865095;29.5;0.967803030303;
29.5;0.994392884764;29.6;0.96875;
29.6;0.994766643789;29.7;0.967987804878;
29.7;0.992421407186;29.8;0.9671875;
29.8;0.995414526779;29.9;0.97;
29.9;0.993362068966;30.0;0.966911764706;
30.0;0.994860499266;30.1;0.967948717949;
30.1;0.9914910859;30.2;0.967948717949;
30.2;0.994561068702;30.3;0.967948717949;
30.3;0.992827868852;30.4;0.967987804878;
30.4;0.994203440539;30.5;0.967105263158;
30.5;0.991532599492;30.6;0.979166666667;
30.6;0.994498556999;30.7;0.961734693878;
30.7;0.991725768322;30.8;0.96875;
30.8;0.994256999282;30.9;0.96511627907;
30.9;0.993563122924;31.0;0.967987804878;
31.0;0.993879310345;31.1;0.96875;
31.1;0.991335740072;31.2;0.965773809524;
31.2;0.993965517241;31.3;0.967987804878;
31.3;0.99274380805;31.4;0.982456140351;
31.4;0.994720748184;31.5;0.961009174312;
31.5;0.992841812738;31.6;0.967548076923;
31.6;0.994369369369;31.7;0.968137254902;
31.7;0.993233357718;31.8;0.967948717949;
31.8;0.993873624814;31.9;0.969758064516;
31.9;0.992218454456;32.0;0.967261904762;
32.0;0.994073668855;32.1;0.968112244898;
32.1;0.993602362205;32.2;0.96875;
32.2;0.994627470906;32.3;0.966911764706;
32.3;0.991626311542;32.4;0.972891566265;
32.4;0.994293078056;32.5;0.963963963964;
32.5;0.9925;32.6;0.967447916667;
32.6;0.993470855413;32.7;0.968137254902;
32.7;0.990794979079;32.8;0.968112244898;
32.8;0.994335441982;32.9;0.969387755102;
32.9;0.99326393467;33.0;0.966911764706;
33.0;0.994271490615;33.1;0.96875;
33.1;0.991886590585;33.2;0.968137254902;
33.2;0.994803266518;33.3;0.968137254902;
33.3;0.993452860596;33.4;0.978333333333;
33.4;0.994612856099;33.5;0.961466165414;
33.5;0.99390524379;33.6;0.968269230769;
33.6;0.993530884808;33.7;0.980769230769;
33.7;0.995995228357;33.8;0.959302325581;
33.8;0.991723705964;33.9;0.9671875;
33.9;0.994117647059;34.0;0.968085106383;
34.0;0.992886178862;34.1;0.969626168224;
34.1;0.994525547445;34.2;0.967153284672;
34.2;0.992896524889;34.3;0.989726027397;
34.3;0.996025561097;34.4;0.959319526627;
34.4;0.992633302152;34.5;0.967479674797;
34.5;0.995206489676;34.6;0.967519685039;
34.6;0.992834394904;34.7;0.973300970874;
34.7;0.994950389794;34.8;0.964655172414;
34.8;0.992790262172;34.9;0.978947368421;
34.9;0.993997713415;35.0;0.961477987421;
35.0;0.99297362324;35.1;0.967741935484;
35.1;0.994635193133;35.2;0.96875;
35.2;0.99322519084;35.3;0.967307692308;
35.3;0.990917782027;35.4;0.968309859155;
35.4;0.993078175896;35.5;0.96796875;
35.5;0.994696969697;35.6;0.967857142857;
35.6;0.993507751938;35.7;0.975;
35.7;0.995206766917;35.8;0.963709677419;
35.8;0.99306705298;35.9;0.968321917808;
35.9;0.994962686567;36.0;0.96875;
36.0;0.994056897896;36.1;0.967105263158;
36.1;0.993120365822;36.2;0.9736328125;
36.2;0.993960889571;36.3;0.963662790698;
36.3;0.991571803853;36.4;0.971590909091;
36.4;0.994744744745;36.5;0.964912280702;
36.5;0.993513179572;36.6;0.975609756098;
36.6;0.994504470939;36.7;0.962765957447;
36.7;0.993030164534;36.8;0.977941176471;
36.8;0.994851878613;36.9;0.96192893401;
36.9;0.992653321976;37.0;0.978632478632;
37.0;0.995058565154;37.1;0.962179487179;
37.1;0.993297587131;37.2;0.967447916667;
37.2;0.994947543781;37.3;0.9675;
37.3;0.992310922738;37.4;0.970238095238;
37.4;0.994573643411;37.5;0.964673913043;
37.5;0.992604765818;37.6;0.967307692308;
37.6;0.995099923136;37.7;0.967896174863;
37.7;0.994087213599;37.8;0.969972067039;
37.8;0.994126859828;37.9;0.965965346535;
37.9;0.992609797297;38.0;0.968085106383;
38.0;0.994496950955;38.1;0.969444444444;
38.1;0.99273718453;38.2;0.966836734694;
38.2;0.994791666667;38.3;0.967741935484;
38.3;0.992587327376;38.4;0.973484848485;
38.4;0.994779802582;38.5;0.963744588745;
38.5;0.993346422339;38.6;0.968112244898;
38.6;0.994816118936;38.7;0.96875;
38.7;0.992628205128;38.8;0.9675;
38.8;0.992257783751;38.9;0.978476821192;
38.9;0.99456921944;39.0;0.962719298246;
39.0;0.991972477064;39.1;0.967757936508;
39.1;0.992483811286;39.2;0.968413978495;
39.2;0.992736077482;39.3;0.978632478632;
39.3;0.994848156182;39.4;0.951666666667;
39.4;0.991447368421;39.5;0;
39.5;0;39.6;0;
39.6;0;39.7;0;
39.7;0;39.8;0;
39.8;0;39.9;0;
39.9;0;40.0;0;
40.0;0;40.1;0.967995169082;
40.1;0.991857394366;40.2;0.967794759825;
40.2;0.990676985298;40.3;0.977272727273;
40.3;0.992907148121;40.4;0.959608843537;
40.4;0.988124387855;40.5;0.96622983871;
40.5;0.989820846906;40.6;0.96688034188;
40.6;0.991184268942;40.7;0.976439790576;
40.7;0.993822393822;40.8;0.962536023055;
40.8;0.989550679206;40.9;0.9671875;
40.9;0.992144808743;41.0;0.968457943925;
41.0;0.991554211695;41.1;0.978723404255;
41.1;0.994146253602;41.2;0.962365591398;
41.2;0.987814465409;41.3;0.968045112782;
41.3;0.992487479132;41.4;0.967176258993;
41.4;0.991658366534;41.5;0.970954356846;
41.5;0.994490881459;41.6;0.964646464646;
41.6;0.992417279412;41.7;0.970262096774;
41.7;0.993111022364;41.8;0.965948275862;
41.8;0.992070895522;41.9;0.975788288288;
41.9;0.993446048632;42.0;0.961908284024;
42.0;0.985745614035;42.1;0.978966346154;
42.1;0.994314205738;42.2;0.96124301676;
42.2;0.989778663216;42.3;0.967367256637;
42.3;0.987881508079;42.4;0.969696969697;
42.4;0.9915;42.5;0.965517241379;
42.5;0.98854679803;42.6;0.967361111111;
42.6;0.991642266176;42.7;0.967578125;
42.7;0.988129844961;42.8;0.97693452381;
42.8;0.988668061367;42.9;0.962019230769;
42.9;0.991156787763;43.0;0.975210970464;
43.0;0.994247269891;43.1;0.963356164384;
43.1;0.992059672762;43.2;0.977754237288;
43.2;0.993328391401;43.3;0.961294416244;
43.3;0.992623390558;43.4;0.978125;
43.4;0.994335347432;43.5;0.961538461538;
43.5;0.989675110132;43.6;0.978283898305;
43.6;0.993240870787;43.7;0.962111398964;
43.7;0.989900468384;43.8;0.976814516129;
43.8;0.993668457406;43.9;0.961997487437;
43.9;0.987048894063;44.0;0.96728515625;
44.0;0.99093866171;44.1;0.975877192982;
44.1;0.993540756914;44.2;0.963098404255;
44.2;0.99180734856;44.3;0.968181818182;
44.3;0.994727272727;44.4;0;
44.4;0.99326070901;44.5;0;
44.5;0.994111709287;44.6;0.96875;
44.6;0.994346823354;44.7;0;
44.7;0.995398773006;44.8;0;
44.8;0.994478951001;44.9;0.970064724919;
44.9;0.994422680014;45.0;0.965456674473;
45.0;0.993108220243;45.1;0.967987804878;
45.1;0.992405378486;45.2;0.968511450382;
45.2;0.993142633229;45.3;0.966666666667;
45.3;0.992395437262;45.4;0.968245967742;
45.4;0.992001557977;45.5;0.978991596639;
45.5;0.993523316062;45.6;0.961716937355;
45.6;0.991820987654;45.7;0.978078358209;
45.7;0.993849356548;45.8;0.961734693878;
45.8;0.988622194514;45.9;0.967605633803;
45.9;0.990707739308;46.0;0.979087452471;
46.0;0.994446536145;46.1;0.961322869955;
46.1;0.993023255814;46.2;0.967345505618;
46.2;0.989911636759;46.3;0.967684659091;
46.3;0.989808153477;46.4;0.968039772727;
46.4;0.990865384615;46.5;0.976835664336;
46.5;0.992587847731;46.6;0.961388888889;
46.6;0.98953276699;46.7;0.97901119403;
46.7;0.993276515152;46.8;0.960737179487;
46.8;0.989583333333;46.9;0.977068345324;
46.9;0.992098248286;47.0;0.96172907489;
47.0;0.990097588978;47.1;0.978896103896;
47.1;0.986528592375;47.2;0.961756993007;
47.2;0.989520958084;47.3;0.967275943396;
47.3;0.989366729679;47.4;0.967889908257;
47.4;0.986910994764;47.5;0.977534562212;
47.5;0.992310443491;47.6;0.962654320988;
47.6;0.990316901408;47.7;0.968002392344;
47.7;0.990612353356;47.8;0.979773462783;
47.8;0.993943981832;47.9;0.960834896811;
47.9;0.991290322581;48.0;0.968009478673;
48.0;0.989740820734;48.1;0.968002392344;
48.1;0.989409587163;48.2;0.97762345679;
48.2;0.990949443304;48.3;0.961129753915;
48.3;0.990279465371;48.4;0.974637681159;
48.4;0.992746550316;48.5;0.961805555556;
48.5;0.988538319059;48.6;0.977237654321;
48.6;0.992409684858;48.7;0.961977186312;
48.7;0.987612612613;48.8;0.97085492228;
48.8;0.989908256881;48.9;0.964326484018;
48.9;0.991313789359;49.0;0.972486413043;
49.0;0.991710875332;49.1;0.964473684211;
49.1;0.986976369495;49.2;0.976070528967;
49.2;0.992714404663;49.3;0.962732919255;
49.3;0.992628607277;49.4;0.966058052434;
49.4;0.989571428571;49.5;0.985197368421;
49.5;0.994400413508;49.6;0.961468446602;
49.6;0.993328298087;49.7;0.969042056075;
49.7;0.993003875569;49.8;0.966085271318;
49.8;0.987501331327;49.9;0.966852226721;
49.9;0.988003369576;50.0;0.9675;
50.0;0.98671574904;50.1;0.968621399177;
50.1;0.986246943765;50.2;0.966924398625;
50.2;0.987738419619;50.3;0.967799188641;
50.3;0.990456821026;50.4;0.966911764706;
50.4;0.987529691211;50.5;0.967369477912;
50.5;0.983090266493;50.6;0.979570637119;
50.6;0.988907531693;50.7;0.960949764521;
50.7;0.986865148862;50.8;0.968814968815;
50.8;0.991167023555;50.9;0.977007772021;
50.9;0.984535066982;51.0;0.960925039872;
51.0;0.982202680067;51.1;0.96644295302;
51.1;0.990384615385;51.2;0.968489583333;
51.2;0.993473451327;51.3;0.973130841121;
51.3;0.985447761194;51.4;0.973702185792;
51.4;0.981382978723;51.5;0.981701030928;
51.5;0.991911211437;51.6;0.968417047184;
51.6;0.985116445702;51.7;0.984126984127;
51.7;0.994009866103;51.8;0.960855949896;
51.8;0.987445414847;51.9;0.967563291139;
51.9;0.990656565657;52.0;0.968034351145;
52.0;0.992362525458;52.1;0.967566287879;
52.1;0.99265625;52.2;0.967696629213;
52.2;0.989355231144;52.3;0.966981132075;
52.3;0.990374417267;52.4;0.976885644769;
52.4;0.984302325581;52.5;0.959724950884;
52.5;0.982660060976;52.6;0.977189781022;
52.6;0.991191607284;52.7;0.961757990868;
52.7;0.985756385069;52.8;0.967566287879;
52.8;0.987440523394;52.9;0.967769058296;
52.9;0.988954138702;53.0;0.980029585799;
53.0;0.991530373832;53.1;0.960750853242;
53.1;0.990007541478;53.2;0.985347985348;
53.2;0.990238899058;53.3;0.960285505124;
53.3;0.989585731327;53.4;0.978589420655;
53.4;0.987538343558;53.5;0.963017751479;
53.5;0.991946778711;53.6;0.975364963504;
53.6;0.99120795107;53.7;0.975;
53.7;0.990909090909;53.8;0.971226415094;
53.8;0.987806562458;53.9;0.967972636816;
53.9;0.984207708779;54.0;0.969303797468;
54.0;0.99291408326;54.1;0.966841186736;
54.1;0.989165588616;54.2;0.977855477855;
54.2;0.985963581184;54.3;0.962481698389;
54.3;0.986749116608;54.4;0.967081850534;
54.4;0.98380195599;54.5;0.977402745995;
54.5;0.992846385542;54.6;0.962011577424;
54.6;0.987762237762;54.7;0.967045454545;
54.7;0.990989093471;54.8;0.974888392857;
54.8;0.992174099485;54.9;0.95405982906;
54.9;0.988601434426;55.0;0;
55.0;0.994119743407;55.1;0;
55.1;0.991822588264;55.2;0.953125;
55.2;0.994190020506;55.3;0;
55.3;0.993745692894;55.4;0;
55.4;0.994177840508;55.5;0.973772321429;
55.5;0.986896838602;55.6;0.975520833333;
55.6;0.989199716714;55.7;0.973277074543;
55.7;0.989267676768;55.8;0.975767085077;
55.8;0.990239025405;55.9;0.96875;
55.9;0.989369241673;56.0;0.982028753994;
56.0;0.991084695394;56.1;0.961255259467;
56.1;0.983386075949;56.2;0.967649647887;
56.2;0.987449669995;56.3;0.977586206897;
56.3;0.99255952381;56.4;0.961593172119;
56.4;0.989919354839;56.5;0.96786971831;
56.5;0.985759892023;56.6;0.968080357143;
56.6;0.987913486005;56.7;0.967926186292;
56.7;0.989009378664;56.8;0.967584369449;
56.8;0.984627329193;56.9;0.976893095768;
56.9;0.989891135303;57.0;0.961188811189;
57.0;0.987228797838;57.1;0.967560553633;
57.1;0.988606340819;57.2;0.967037671233;
57.2;0.98806217852;57.3;0.968197879859;
57.3;0.990846994536;57.4;0.966961279461;
57.4;0.98937360179;57.5;0.977891156463;
57.5;0.990856109325;57.6;0.961511789182;
57.6;0.988551980198;57.7;0.967993079585;
57.7;0.988682252543;57.8;0.979800936768;
57.8;0.992479055598;57.9;0.961682561308;
57.9;0.989027538726;58.0;0.975371120108;
58.0;0.984548877118;58.1;0.975104821803;
58.1;0.987068965517;58.2;0.975877192982;
58.2;0.988068181818;58.3;0.968196902655;
58.3;0.988694758479;58.4;0.97737388724;
58.4;0.981755629691;58.5;0.961946902655;
58.5;0.992042440318;58.6;0.98181352459;
58.6;0.989673174025;58.7;0.970783532537;
58.7;0.987460040283;58.8;0.975387596899;
58.8;0.98978531856;58.9;0.975825471698;
58.9;0.991239892183;59.0;0.975722311396;
59.0;0.986618387909;59.1;0.975311041991;
59.1;0.986420612813;59.2;0.986;
59.2;0.992067833698;59.3;0.971104725415;
59.3;0.987058823529;59.4;0.975628930818;
59.4;0.985893416928;59.5;0.981995884774;
59.5;0.986811023622;59.6;0.971275252525;
59.6;0.982883817427;59.7;0.976273148148;
59.7;0.985690789474;59.8;0.97462406015;
59.8;0.986052631579;59.9;0.985375275938;
59.9;0.983110908578;60.0;0.969642857143;
60.0;0.98808036257;60.1;0.976080246914;
60.1;0.98347513089;;;


==> csv/goodputBbrCubic.csv <==
0;0;1;1;
0;0.0;0.1;65151070.0;
0.1;27126590.0;0.2;90384160.0;
0.2;48696240.0;0.3;46234640.0;
0.3;91672880.0;0.4;21097360.0;
0.4;137125600.0;0.5;13466400.0;
0.5;137588960.0;0.6;8282560.0;
0.6;169444960.0;0.7;7399280.0;
0.7;160641120.0;0.8;5401040.0;
0.8;163247520.0;0.9;5792000.0;
0.9;162928960.0;1.0;4257120.0;
1.0;172442320.0;1.1;4474320.0;
1.1;151040880.0;1.2;4257120.0;
1.2;172963600.0;1.3;3576560.0;
1.3;168648560.0;1.4;3359360.0;
1.4;165723600.0;1.5;3098720.0;
1.5;176149200.0;1.6;2693280.0;
1.6;166606880.0;1.7;2693280.0;
1.7;150128640.0;1.8;2215440.0;
1.8;167620480.0;1.9;2244400.0;
1.9;174179920.0;2.0;2693280.0;
2.0;181999120.0;2.1;2244400.0;
2.1;160742480.0;2.2;1346640.0;
2.2;160337040.0;2.3;1795520.0;
2.3;176931120.0;2.4;1578320.0;
2.4;166505520.0;2.5;1563840.0;
2.5;167736320.0;2.6;1346640.0;
2.6;168272080.0;2.7;1346640.0;
2.7;167388800.0;2.8;1114960.0;
2.8;151895200.0;2.9;217200.0;
2.9;158686320.0;3.0;1563840.0;
3.0;158541520.0;3.1;868800.0;
3.1;172181680.0;3.2;0.0;
3.2;161379600.0;3.3;868800.0;
3.3;172543680.0;3.4;0.0;
3.4;91817680.0;3.5;0.0;
3.5;0.0;3.6;0.0;
3.6;0.0;3.7;0.0;
3.7;0.0;3.8;0.0;
3.8;0.0;3.9;0.0;
3.9;0.0;4.0;0.0;
4.0;0.0;4.1;0.0;
4.1;0.0;4.2;897760.0;
4.2;97073920.0;4.3;0.0;
4.3;161828480.0;4.4;448880.0;
4.4;125527120.0;4.5;0.0;
4.5;164608640.0;4.6;868800.0;
4.6;152286160.0;4.7;0.0;
4.7;168981600.0;4.8;434400.0;
4.8;167692880.0;4.9;434400.0;
4.9;178639760.0;5.0;0.0;
5.0;164449360.0;5.1;868800.0;
5.1;167244000.0;5.2;0.0;
5.2;161162400.0;5.3;217200.0;
5.3;159120720.0;5.4;651600.0;
5.4;165260240.0;5.5;0.0;
5.5;167606000.0;5.6;333040.0;
5.6;167171600.0;5.7;535760.0;
5.7;164608640.0;5.8;0.0;
5.8;165448480.0;5.9;434400.0;
5.9;166331760.0;6.0;434400.0;
6.0;151475280.0;6.1;0.0;
6.1;177075920.0;6.2;217200.0;
6.2;160872800.0;6.3;651600.0;
6.3;158440160.0;6.4;0.0;
6.4;171414240.0;6.5;217200.0;
6.5;169589760.0;6.6;651600.0;
6.6;156094400.0;6.7;0.0;
6.7;165738080.0;6.8;217200.0;
6.8;145842560.0;6.9;434400.0;
6.9;172760880.0;7.0;217200.0;
7.0;140180880.0;7.1;217200.0;
7.1;167374320.0;7.2;434400.0;
7.2;176351920.0;7.3;217200.0;
7.3;178813520.0;7.4;217200.0;
7.4;149853520.0;7.5;434400.0;
7.5;163479200.0;7.6;217200.0;
7.6;151851760.0;7.7;217200.0;
7.7;176033360.0;7.8;217200.0;
7.8;162103600.0;7.9;434400.0;
7.9;176612720.0;8.0;217200.0;
8.0;148579280.0;8.1;217200.0;
8.1;172992560.0;8.2;217200.0;
8.2;172630560.0;8.3;434400.0;
8.3;170067760.0;8.4;217200.0;
8.4;146827200.0;8.5;217200.0;
8.5;171515600.0;8.6;217200.0;
8.6;149259840.0;8.7;217200.0;
8.7;163971520.0;8.8;333040.0;
8.8;178480480.0;8.9;318560.0;
8.9;153227360.0;9.0;0.0;
9.0;161365280.0;9.1;434400.0;
9.1;177177280.0;9.2;217200.0;
9.2;154964960.0;9.3;217200.0;
9.3;154675360.0;9.4;217200.0;
9.4;169662160.0;9.5;434400.0;
9.5;161828480.0;9.6;217200.0;
9.6;163233040.0;9.7;217200.0;
9.7;166013200.0;9.8;217200.0;
9.8;147681680.0;9.9;217200.0;
9.9;189992080.0;10.0;217200.0;
10.0;153734160.0;10.1;217200.0;
10.1;174990800.0;10.2;217200.0;
10.2;155993200.0;10.3;434400.0;
10.3;174628800.0;10.4;217200.0;
10.4;152488880.0;10.5;217200.0;
10.5;175122400.0;10.6;434400.0;
10.6;151531920.0;10.7;217200.0;
10.7;166664800.0;10.8;434400.0;
10.8;160901760.0;10.9;217200.0;
10.9;159427360.0;11.0;434400.0;
11.0;161567840.0;11.1;217200.0;
11.1;168315520.0;11.2;434400.0;
11.2;169720080.0;11.3;217200.0;
11.3;167823200.0;11.4;333040.0;
11.4;156152320.0;11.5;318560.0;
11.5;163479200.0;11.6;434400.0;
11.6;153473520.0;11.7;217200.0;
11.7;169416160.0;11.8;434400.0;
11.8;144655200.0;11.9;217200.0;
11.9;163102720.0;12.0;434400.0;
12.0;161249280.0;12.1;434400.0;
12.1;178801600.0;12.2;434400.0;
12.2;146537600.0;12.3;434400.0;
12.3;169980720.0;12.4;434400.0;
12.4;154458320.0;12.5;434400.0;
12.5;182607280.0;12.6;434400.0;
12.6;164970640.0;12.7;434400.0;
12.7;157629280.0;12.8;651600.0;
12.8;144336640.0;12.9;651600.0;
12.9;162262880.0;13.0;434400.0;
13.0;159352400.0;13.1;651600.0;
13.1;170895520.0;13.2;651600.0;
13.2;152749520.0;13.3;448880.0;
13.3;172384400.0;13.4;854320.0;
13.4;158512560.0;13.5;550240.0;
13.5;167895600.0;13.6;752960.0;
13.6;152184800.0;13.7;651600.0;
13.7;168807840.0;13.8;767440.0;
13.8;173817920.0;13.9;752960.0;
13.9;159902640.0;14.0;550240.0;
14.0;177973680.0;14.1;868800.0;
14.1;165882880.0;14.2;752960.0;
14.2;149477040.0;14.3;651600.0;
14.3;169618720.0;14.4;868800.0;
14.4;156108880.0;14.5;651600.0;
14.5;162337840.0;14.6;868800.0;
14.6;163421280.0;14.7;651600.0;
14.7;153777600.0;14.8;868800.0;
14.8;170531120.0;14.9;868800.0;
14.9;155225600.0;15.0;651600.0;
15.0;165607760.0;15.1;1086000.0;
15.1;149694240.0;15.2;1086000.0;
15.2;169792480.0;15.3;1086000.0;
15.3;150418240.0;15.4;448880.0;
15.4;168793360.0;15.5;1288720.0;
15.5;144539360.0;15.6;564720.0;
15.6;176438800.0;15.7;1172880.0;
15.7;151200160.0;15.8;1086000.0;
15.8;161553360.0;15.9;1086000.0;
15.9;162987040.0;16.0;1086000.0;
16.0;155703440.0;16.1;868800.0;
16.1;173528320.0;16.2;1086000.0;
16.2;165564320.0;16.3;1086000.0;
16.3;153430080.0;16.4;1086000.0;
16.4;169835920.0;16.5;1086000.0;
16.5;162668320.0;16.6;1086000.0;
16.6;164623120.0;16.7;1086000.0;
16.7;158613920.0;16.8;1086000.0;
16.8;171341840.0;16.9;1303200.0;
16.9;150302400.0;17.0;1086000.0;
17.0;170530960.0;17.1;1520400.0;
17.1;153678640.0;17.2;1419040.0;
17.2;150070720.0;17.3;970160.0;
17.3;163290960.0;17.4;1086000.0;
17.4;165537920.0;17.5;1303200.0;
17.5;167140240.0;17.6;1419040.0;
17.6;173817920.0;17.7;1404560.0;
17.7;137198000.0;17.8;1419040.0;
17.8;184026320.0;17.9;1404560.0;
17.9;148912320.0;18.0;1520400.0;
18.0;166433120.0;18.1;1303200.0;
18.1;159526160.0;18.2;1520400.0;
18.2;154620000.0;18.3;1520400.0;
18.3;169123840.0;18.4;1114960.0;
18.4;162914480.0;18.5;1925840.0;
18.5;150707840.0;18.6;1520400.0;
18.6;165998720.0;18.7;1520400.0;
18.7;164724480.0;18.8;1317680.0;
18.8;176887680.0;18.9;1723120.0;
18.9;159960560.0;19.0;1448000.0;
19.0;168286560.0;19.1;2461600.0;
19.1;152155840.0;19.2;1954800.0;
19.2;170603360.0;19.3;1303200.0;
19.3;143815360.0;19.4;1520400.0;
19.4;163696400.0;19.5;1737600.0;
19.5;169169840.0;19.6;1954800.0;
19.6;153545920.0;19.7;1954800.0;
19.7;166001280.0;19.8;1549360.0;
19.8;167403280.0;19.9;2360240.0;
19.9;147276080.0;20.0;1448000.0;
20.0;170024160.0;20.1;2461600.0;
20.1;158179680.0;20.2;1954800.0;
20.2;154342320.0;20.3;2070640.0;
20.3;171341840.0;20.4;2056160.0;
20.4;173513840.0;20.5;1954800.0;
20.5;148637200.0;20.6;2172000.0;
20.6;166650320.0;20.7;1954800.0;
20.7;147522240.0;20.8;2172000.0;
20.8;166882000.0;20.9;2070640.0;
20.9;160510800.0;21.0;2780160.0;
21.0;168923680.0;21.1;2693280.0;
21.1;149187600.0;21.2;2693280.0;
21.2;158338800.0;21.3;1969280.0;
21.3;150954000.0;21.4;2229920.0;
21.4;162395760.0;21.5;2244400.0;
21.5;134531120.0;21.6;2041680.0;
21.6;168677520.0;21.7;3793760.0;
21.7;166158000.0;21.8;2693280.0;
21.8;167750800.0;21.9;2693280.0;
21.9;148318640.0;22.0;2924960.0;
22.0;173528320.0;22.1;2678800.0;
22.1;149462560.0;22.2;3142160.0;
22.2;158268960.0;22.3;2693280.0;
22.3;163392320.0;22.4;2910480.0;
22.4;173398000.0;22.5;3142160.0;
22.5;138327600.0;22.6;2693280.0;
22.6;174411600.0;22.7;3142160.0;
22.7;149896960.0;22.8;2910480.0;
22.8;163696400.0;22.9;3142160.0;
22.9;143337520.0;23.0;3142160.0;
23.0;167186080.0;23.1;4257120.0;
23.1;127279200.0;23.2;4039920.0;
23.2;162641920.0;23.3;2693280.0;
23.3;159813200.0;23.4;2910480.0;
23.4;176887680.0;23.5;3142160.0;
23.5;137704800.0;23.6;0.0;
23.6;172080320.0;23.7;0.0;
23.7;140398240.0;23.8;897760.0;
23.8;207078480.0;23.9;0.0;
23.9;123299760.0;24.0;0.0;
24.0;182375600.0;24.1;3142160.0;
24.1;155761360.0;24.2;4257120.0;
24.2;159917120.0;24.3;3591040.0;
24.3;161234800.0;24.4;3808240.0;
24.4;164304720.0;24.5;4039920.0;
24.5;154197520.0;24.6;3591040.0;
24.6;161886560.0;24.7;3808240.0;
24.7;147724960.0;24.8;4039920.0;
24.8;173122880.0;24.9;4039920.0;
24.9;127221280.0;25.0;3808240.0;
25.0;168040400.0;25.1;4039920.0;
25.1;144843440.0;25.2;4257120.0;
25.2;167461200.0;25.3;3822720.0;
25.3;160612160.0;25.4;4257120.0;
25.4;154501600.0;25.5;4257120.0;
25.5;147450000.0;25.6;5386560.0;
25.6;169589760.0;25.7;5154880.0;
25.7;150389280.0;25.8;3591040.0;
25.8;168474800.0;25.9;3359360.0;
25.9;152865360.0;26.0;3185600.0;
26.0;153328720.0;26.1;6009200.0;
26.1;146610000.0;26.2;5386560.0;
26.2;169155360.0;26.3;4706000.0;
26.3;140904880.0;26.4;5386560.0;
26.4;173326880.0;26.5;5154880.0;
26.5;144016960.0;26.6;4937680.0;
26.6;171790720.0;26.7;5154880.0;
26.7;147536720.0;26.8;4083360.0;
26.8;177278640.0;26.9;6458080.0;
26.9;145089600.0;27.0;5169360.0;
27.0;160945200.0;27.1;5372080.0;
27.1;158816640.0;27.2;5386560.0;
27.2;145437120.0;27.3;5603760.0;
27.3;171081200.0;27.4;3648960.0;
27.4;169097440.0;27.5;6906960.0;
27.5;157194880.0;27.6;6269840.0;
27.6;164550880.0;27.7;6501520.0;
27.7;138445840.0;27.8;5560320.0;
27.8;167765280.0;27.9;6776640.0;
27.9;138370880.0;28.0;5603760.0;
28.0;171182720.0;28.1;6067120.0;
28.1;153082560.0;28.2;4981120.0;
28.2;152778480.0;28.3;8470800.0;
28.3;164463840.0;28.4;6950400.0;
28.4;151535760.0;28.5;6516000.0;
28.5;160971760.0;28.6;6935920.0;
28.6;156688080.0;28.7;6849040.0;
28.7;154038240.0;28.8;7066240.0;
28.8;165188000.0;28.9;6950400.0;
28.9;149607360.0;29.0;7167600.0;
29.0;156890800.0;29.1;6197440.0;
29.1;170675760.0;29.2;7920560.0;
29.2;141846080.0;29.3;6950400.0;
29.3;159149680.0;29.4;7182080.0;
29.4;175787200.0;29.5;7399280.0;
29.5;148941280.0;29.6;8977600.0;
29.6;167895600.0;29.7;9194800.0;
29.7;153589360.0;29.8;8963120.0;
29.8;157165920.0;29.9;5618240.0;
29.9;166853040.0;30.0;7616480.0;
30.0;156963200.0;30.1;8745920.0;
30.1;141730240.0;30.2;8745920.0;
30.2;150925040.0;30.3;8745920.0;
30.3;154342320.0;30.4;9194800.0;
30.4;153980320.0;30.5;8514240.0;
30.5;135648640.0;30.6;6805600.0;
30.6;159670960.0;30.7;10917920.0;
30.7;145784640.0;30.8;8528720.0;
30.8;160438400.0;30.9;9614720.0;
30.9;138573600.0;31.0;9194800.0;
31.0;166939920.0;31.1;8977600.0;
31.1;159048320.0;31.2;9397520.0;
31.2;150258960.0;31.3;9194800.0;
31.3;148579280.0;31.4;6487040.0;
31.4;169156640.0;31.5;12134240.0;
31.5;134561360.0;31.6;11656400.0;
31.6;153430080.0;31.7;11439200.0;
31.7;157281760.0;31.8;8745920.0;
31.8;145642400.0;31.9;6964880.0;
31.9;149532560.0;32.0;9412000.0;
32.0;157875440.0;32.1;10990320.0;
32.1;146175600.0;32.2;10773120.0;
32.2;163493840.0;32.3;11424720.0;
32.3;142323920.0;32.4;9354080.0;
32.4;156412960.0;32.5;12394880.0;
32.5;132216880.0;32.6;10758640.0;
32.6;152025520.0;32.7;11439200.0;
32.7;137154560.0;32.8;10990320.0;
32.8;152505920.0;32.9;11004800.0;
32.9;149460000.0;33.0;11424720.0;
33.0;150765920.0;33.1;10773120.0;
33.1;161090000.0;33.2;11439200.0;
33.2;155225600.0;33.3;11439200.0;
33.3;142816240.0;33.4;8499760.0;
33.4;157730640.0;33.5;14813040.0;
33.5;125150640.0;33.6;14581360.0;
33.6;137878560.0;33.7;10338720.0;
33.7;169256720.0;33.8;14335200.0;
33.8;137053360.0;33.9;8963120.0;
33.9;156615680.0;34.0;10541440.0;
34.0;141469600.0;34.1;12018400.0;
34.1;157832000.0;34.2;15348800.0;
34.2;139630800.0;34.3;8369440.0;
34.3;185068880.0;34.4;18780560.0;
34.4;122920720.0;34.5;13784960.0;
34.5;156326080.0;34.6;14233840.0;
34.6;144452480.0;34.7;11612960.0;
34.7;162624880.0;34.8;16203120.0;
34.8;153531440.0;34.9;10773120.0;
34.9;151069840.0;35.0;17709040.0;
35.0;124803280.0;35.1;13900800.0;
35.1;161075520.0;35.2;13915280.0;
35.2;150722320.0;35.3;14566880.0;
35.3;120068160.0;35.4;15928000.0;
35.4;141266880.0;35.5;17940720.0;
35.5;152097920.0;35.6;15696320.0;
35.6;148463440.0;35.7;9035520.0;
35.7;153328720.0;35.8;13842880.0;
35.8;138964560.0;35.9;16376880.0;
35.9;154443680.0;36.0;16608560.0;
36.0;147739440.0;36.1;17028480.0;
36.1;135868400.0;36.2;14436560.0;
36.2;150143120.0;36.3;19200480.0;
36.3;131174320.0;36.4;14856480.0;
36.4;153488000.0;36.5;19113600.0;
36.5;139717520.0;36.6;13900800.0;
36.6;154602960.0;36.7;20967040.0;
36.7;125845680.0;36.8;13480880.0;
36.8;159497200.0;36.9;21951680.0;
36.9;134997040.0;37.0;13263680.0;
37.0;157455520.0;37.1;21734480.0;
37.1;128756160.0;37.2;21517280.0;
37.2;142572640.0;37.3;22415040.0;
37.3;130809760.0;37.4;14161440.0;
37.4;148622720.0;37.5;15421200.0;
37.5;139934720.0;37.6;14566880.0;
37.6;149969360.0;37.7;20518160.0;
37.7;155804800.0;37.8;20112720.0;
37.8;147058880.0;37.9;22603280.0;
37.9;136140960.0;38.0;21082880.0;
38.0;146540160.0;38.1;20214080.0;
38.1;140525840.0;38.2;21951680.0;
38.2;143815360.0;38.3;20851200.0;
38.3;141542000.0;38.4;18606800.0;
38.4;151764880.0;38.5;25788880.0;
38.5;131869360.0;38.6;21980640.0;
38.6;147276080.0;38.7;21995120.0;
38.7;134533680.0;38.8;22415040.0;
38.8;128049200.0;38.9;17115360.0;
38.9;156456400.0;39.0;31783600.0;
39.0;112726800.0;39.1;28250480.0;
39.1;124281840.0;39.2;20865680.0;
39.2;142483200.0;39.3;13263680.0;
39.3;159381360.0;39.4;8268080.0;
39.4;21821360.0;39.5;0.0;
39.5;0.0;39.6;0.0;
39.6;0.0;39.7;0.0;
39.7;0.0;39.8;0.0;
39.8;0.0;39.9;0.0;
39.9;0.0;40.0;0.0;
40.0;0.0;40.1;23211440.0;
40.1;130522720.0;40.2;25673040.0;
40.2;124631920.0;40.3;19924480.0;
40.3;156079920.0;40.4;32681360.0;
40.4;116868080.0;40.5;27758160.0;
40.5;140803520.0;40.6;26208800.0;
40.6;128597040.0;40.7;21604160.0;
40.7;149086080.0;40.8;38690560.0;
40.8;109700480.0;40.9;17926240.0;
40.9;126193200.0;41.0;24007840.0;
41.0;135998720.0;41.1;15985920.0;
41.1;159844720.0;41.2;31103040.0;
41.2;109164720.0;41.3;29828800.0;
41.3;137733760.0;41.4;31146480.0;
41.4;115333200.0;41.5;27106560.0;
41.5;151605600.0;41.6;33188160.0;
41.6;125078240.0;41.7;27874000.0;
41.7;144032560.0;41.8;32449680.0;
41.8;123195840.0;41.9;25093840.0;
41.9;151446320.0;42.0;37662480.0;
42.0;104140160.0;42.1;23587920.0;
42.1;164594160.0;42.2;39863440.0;
42.2;92527360.0;42.3;25325520.0;
42.3;127481920.0;42.4;29655040.0;
42.4;143569200.0;42.5;32435200.0;
42.5;116230960.0;42.6;40341280.0;
42.6;116827200.0;42.7;35866960.0;
42.7;118127840.0;42.8;19012240.0;
42.8;164232160.0;42.9;28974480.0;
42.9;120097120.0;43.0;26773520.0;
43.0;147652560.0;43.1;40732240.0;
43.1;119402080.0;43.2;26730080.0;
43.2;155225600.0;43.3;43874400.0;
43.3;107166480.0;43.4;27193440.0;
43.4;152503360.0;43.5;43440000.0;
43.5;104096720.0;43.6;26744560.0;
43.6;163841200.0;43.7;43020080.0;
43.7;97928240.0;43.8;28062240.0;
43.8;149983840.0;43.9;44352240.0;
43.9;98217840.0;44.0;28684880.0;
44.0;123514400.0;44.1;25774400.0;
44.1;158136080.0;44.2;41948560.0;
44.2;115695200.0;44.3;12336960.0;
44.3;158440160.0;44.4;0.0;
44.4;155790320.0;44.5;0.0;
44.5;171124640.0;44.6;897760.0;
44.6;160455440.0;44.7;0.0;
44.7;169155360.0;44.8;0.0;
44.8;166925440.0;44.9;34723040.0;
44.9;131669200.0;45.0;47755040.0;
45.0;121021280.0;45.1;45974000.0;
45.1;115420080.0;45.2;29394400.0;
45.2;146798240.0;45.3;13437440.0;
45.3;120936960.0;45.4;27816080.0;
45.4;114916000.0;45.5;26990720.0;
45.5;155486240.0;45.6;48015680.0;
45.6;93062960.0;45.7;30364560.0;
45.7;152083440.0;45.8;49130640.0;
45.8;91846640.0;45.9;39791040.0;
45.9;112697840.0;46.0;29828800.0;
46.0;152981200.0;46.1;49666400.0;
46.1;98927360.0;46.2;39892400.0;
46.2;116508640.0;46.3;39458000.0;
46.3;95625920.0;46.4;39472480.0;
46.4;119373120.0;46.5;32362800.0;
46.5;157064560.0;46.6;50115280.0;
46.6;94453040.0;46.7;30393520.0;
46.7;151880720.0;46.8;52084560.0;
46.8;83911600.0;46.9;31465040.0;
46.9;150896080.0;47.0;50578640.0;
47.0;99897520.0;47.1;34925760.0;
47.1;155877200.0;47.2;63726480.0;
47.2;76570240.0;47.3;47508880.0;
47.3;121255520.0;47.4;24442240.0;
47.4;131015040.0;47.5;24572560.0;
47.5;160699040.0;47.6;45163120.0;
47.6;97740000.0;47.7;46871760.0;
47.7;111542000.0;47.8;35070560.0;
47.8;152097920.0;47.9;59324560.0;
47.9;88994080.0;48.0;47320640.0;
48.0;106167360.0;48.1;46871760.0;
48.1;96048400.0;48.2;36692320.0;
48.2;158524640.0;48.3;49767760.0;
48.3;94409600.0;48.4;38951200.0;
48.4;144672240.0;48.5;56153440.0;
48.5;79927040.0;48.6;36677840.0;
48.6;149563920.0;48.7;58615040.0;
48.7;88892720.0;48.8;43411040.0;
48.8;124991360.0;48.9;48927920.0;
48.9;105761920.0;49.0;41456240.0;
49.0;129929040.0;49.1;53069200.0;
49.1;106442480.0;49.2;44888000.0;
49.2;138110240.0;49.3;71820800.0;
49.3;91643920.0;49.4;59758960.0;
49.4;100302960.0;49.5;17347040.0;
49.5;167142640.0;49.6;45887120.0;
49.6;114261680.0;49.7;48044640.0;
49.7;123314240.0;49.8;57746240.0;
49.8;94942960.0;49.9;55328080.0;
49.9;110904880.0;50.0;56037600.0;
50.0;89269200.0;50.1;54531680.0;
50.1;93453920.0;50.2;32594480.0;
50.2;125976000.0;50.3;55270160.0;
50.3;91672880.0;50.4;57123600.0;
50.4;96320960.0;50.5;55805920.0;
50.5;77439200.0;50.6;40963920.0;
50.6;153618320.0;50.7;70908560.0;
50.7;65275840.0;50.8;53981440.0;
50.8;107238880.0;50.9;43686160.0;
50.9;144727600.0;51.0;69793600.0;
51.0;67925680.0;51.1;33361920.0;
51.1;116332320.0;51.2;53851120.0;
51.2;130044880.0;51.3;72371040.0;
51.3;76483360.0;51.4;41282480.0;
51.4;96176160.0;51.5;55154320.0;
51.5;152706080.0;51.6;73703200.0;
51.6;69953040.0;51.7;21546240.0;
51.7;163392320.0;51.8;53315360.0;
51.8;78582960.0;51.9;53127120.0;
51.9;113610080.0;52.0;58759840.0;
52.0;112886080.0;52.1;59179760.0;
52.1;91991440.0;52.2;59860320.0;
52.2;94206880.0;52.3;59368000.0;
52.3;105778960.0;52.4;46509760.0;
52.4;147087840.0;52.5;56587840.0;
52.5;74673360.0;52.6;46524240.0;
52.6;145017200.0;52.7;73196400.0;
52.7;58122720.0;52.8;59179760.0;
52.8;95628480.0;52.9;49999440.0;
52.9;102417040.0;53.0;38372000.0;
53.0;147478800.0;53.1;65217920.0;
53.1;76034480.0;53.2;31160960.0;
53.2;151302800.0;53.3;75976560.0;
53.3;60525280.0;53.4;45003840.0;
53.4;149172960.0;53.5;75411840.0;
53.5;82043680.0;53.6;77395600.0;
53.6;75093280.0;53.7;12423840.0;
53.7;138892160.0;53.8;59628640.0;
53.8;93830560.0;53.9;45076240.0;
53.9;106485920.0;54.0;44352240.0;
54.0;129856640.0;54.1;64175360.0;
54.1;88574160.0;54.2;48594880.0;
54.2;150534080.0;54.3;76150320.0;
54.3;64696640.0;54.4;62959040.0;
54.4;93222240.0;54.5;49478160.0;
54.5;152735040.0;54.6;77004640.0;
54.6;65449600.0;54.7;36967440.0;
54.7;124212000.0;54.8;50593120.0;
54.8;134012400.0;54.9;25861280.0;
54.9;111771120.0;55.0;0.0;
55.0;161567840.0;55.1;0.0;
55.1;154530720.0;55.2;883280.0;
55.2;168489280.0;55.3;0.0;
55.3;163351440.0;55.4;0.0;
55.4;163189600.0;55.5;75802800.0;
55.5;68707600.0;55.6;81363120.0;
55.6;80899760.0;55.7;80161280.0;
55.7;90760640.0;55.8;81044560.0;
55.8;82246560.0;55.9;1346640.0;
55.9;161712640.0;56.0;35606320.0;
56.0;154530560.0;56.1;79393840.0;
56.1;53995920.0;56.2;63668560.0;
56.2;110497040.0;56.3;49260960.0;
56.3;144872400.0;56.4;78307840.0;
56.4;63987120.0;56.5;63683040.0;
56.5;90212960.0;56.6;62799760.0;
56.6;89949760.0;56.7;63798880.0;
56.7;97725520.0;56.8;63103840.0;
56.8;91817680.0;56.9;50810320.0;
56.9;147464320.0;57.0;79611040.0;
57.0;62669600.0;57.1;64783520.0;
57.1;86691760.0;57.2;65420640.0;
57.2;86303200.0;57.3;63480320.0;
57.3;105023440.0;57.4;66535600.0;
57.4;102460480.0;57.5;49956000.0;
57.5;142787280.0;57.6;80306080.0;
57.6;46263600.0;57.7;64812480.0;
57.7;88530880.0;57.8;48464560.0;
57.8;150954000.0;57.9;81768560.0;
57.9;66564560.0;58.0;83723360.0;
58.0;71968160.0;58.1;53880080.0;
58.1;99477600.0;58.2;83766800.0;
58.2;75542160.0;58.3;50694480.0;
58.3;111438080.0;58.4;38154800.0;
58.4;136358160.0;58.5;62959040.0;
58.5;86648320.0;58.6;55501840.0;
58.6;133218560.0;58.7;84679040.0;
58.7;68401120.0;58.8;72877840.0;
58.8;82782160.0;58.9;71893200.0;
58.9;85200320.0;59.0;70416240.0;
59.0;90746160.0;59.1;72646160.0;
59.1;82043680.0;59.2;42831840.0;
59.2;157556880.0;59.3;88081840.0;
59.3;48594880.0;59.4;71878720.0;
59.4;72863360.0;59.5;55284640.0;
59.5;145176480.0;59.6;89109920.0;
59.6;54879200.0;59.7;73283280.0;
59.7;86778640.0;59.8;45047280.0;
59.8;108513120.0;59.9;51708080.0;
59.9;144975040.0;60.0;94351680.0;
60.0;46812560.0;60.1;73268800.0;
60.1;87039280.0;;;


==> csv/retransmissionsBbrCubic.csv <==
0;0;0;1;1;1;2;2;2;
0;0;1;0.1;54;280;0;0;1;
0.1;32;123;0.2;70;404;0.1;86;403;
0.2;45;213;0.3;71;204;0.2;115;617;
0.3;85;401;0.4;47;94;0.3;156;605;
0.4;82;597;0.5;30;60;0.4;129;691;
0.5;74;596;0.6;20;37;0.5;104;656;
0.6;74;716;0.7;17;33;0.6;94;753;
0.7;58;694;0.8;11;24;0.7;75;727;
0.8;62;734;0.9;16;26;0.8;73;758;
0.9;60;707;1.0;10;19;0.9;76;733;
1.0;75;748;1.1;11;20;1.0;85;767;
1.1;81;658;1.2;10;19;1.1;92;678;
1.2;71;738;1.3;9;16;1.2;81;757;
1.3;97;732;1.4;8;15;1.3;106;748;
1.4;67;731;1.5;10;14;1.4;75;746;
1.5;75;739;1.6;6;12;1.5;85;753;
1.6;70;732;1.7;6;12;1.6;76;744;
1.7;64;673;1.8;7;10;1.7;70;685;
1.8;88;729;1.9;5;10;1.8;95;739;
1.9;67;756;2.0;6;12;1.9;72;766;
2.0;87;768;2.1;5;10;2.0;93;780;
2.1;75;711;2.2;3;6;2.1;80;721;
2.2;87;708;2.3;4;8;2.2;90;714;
2.3;77;763;2.4;3;7;2.3;81;771;
2.4;69;705;2.5;4;7;2.4;72;712;
2.5;64;708;2.6;3;6;2.5;68;715;
2.6;59;757;2.7;3;6;2.6;62;763;
2.7;72;701;2.8;3;5;2.7;75;707;
2.8;70;689;2.9;1;1;2.8;73;694;
2.9;81;695;3.0;4;7;2.9;82;696;
3.0;67;697;3.1;4;4;3.0;71;704;
3.1;61;747;3.2;0;0;3.1;65;751;
3.2;87;687;3.3;4;4;3.2;87;687;
3.3;76;737;3.4;0;0;3.3;80;741;
3.4;35;383;3.5;0;0;3.4;35;383;
3.5;0;0;3.6;0;0;3.5;0;0;
3.6;0;0;3.7;0;0;3.6;0;0;
3.7;0;0;3.8;0;0;3.7;0;0;
3.8;0;0;3.9;0;0;3.8;0;0;
3.9;0;0;4.0;0;0;3.9;0;0;
4.0;0;0;4.1;0;0;4.0;0;0;
4.1;0;0;4.2;2;4;4.1;0;0;
4.2;32;371;4.3;0;0;4.2;34;375;
4.3;72;735;4.4;1;2;4.3;72;735;
4.4;43;545;4.5;0;0;4.4;44;547;
4.5;96;724;4.6;4;4;4.5;96;724;
4.6;51;676;4.7;0;0;4.6;55;680;
4.7;106;736;4.8;2;2;4.7;106;736;
4.8;67;728;4.9;2;2;4.8;69;730;
4.9;55;748;5.0;0;0;4.9;57;750;
5.0;59;740;5.1;4;4;5.0;59;740;
5.1;66;710;5.2;0;0;5.1;70;714;
5.2;62;712;5.3;1;1;5.2;62;712;
5.3;59;694;5.4;3;3;5.3;60;695;
5.4;59;700;5.5;0;0;5.4;62;703;
5.5;57;744;5.6;1;2;5.5;57;744;
5.6;71;721;5.7;3;2;5.6;72;723;
5.7;72;698;5.8;0;0;5.7;75;700;
5.8;62;732;5.9;2;2;5.8;62;732;
5.9;73;707;6.0;2;2;5.9;75;709;
6.0;59;681;6.1;0;0;6.0;61;683;
6.1;59;729;6.2;1;1;6.1;59;729;
6.2;66;705;6.3;3;3;6.2;67;706;
6.3;58;712;6.4;0;0;6.3;61;715;
6.4;50;747;6.5;1;1;6.4;50;747;
6.5;72;726;6.6;3;3;6.5;73;727;
6.6;60;693;6.7;0;0;6.6;63;696;
6.7;66;712;6.8;1;1;6.7;66;712;
6.8;64;641;6.9;2;2;6.8;65;642;
6.9;61;738;7.0;1;1;6.9;63;740;
7.0;55;621;7.1;1;1;7.0;56;622;
7.1;57;726;7.2;2;2;7.1;58;727;
7.2;77;757;7.3;1;1;7.2;79;759;
7.3;67;763;7.4;1;1;7.3;68;764;
7.4;67;674;7.5;2;2;7.4;68;675;
7.5;70;710;7.6;1;1;7.5;72;712;
7.6;57;660;7.7;1;1;7.6;58;661;
7.7;59;746;7.8;1;1;7.7;60;747;
7.8;61;721;7.9;2;2;7.8;62;722;
7.9;59;736;8.0;1;1;7.9;61;738;
8.0;67;665;8.1;1;1;8.0;68;666;
8.1;61;760;8.2;1;1;8.1;62;761;
8.2;62;728;8.3;2;2;8.2;63;729;
8.3;71;745;8.4;1;1;8.3;73;747;
8.4;68;648;8.5;1;1;8.4;69;649;
8.5;51;713;8.6;1;1;8.5;52;714;
8.6;76;688;8.7;1;1;8.6;77;689;
8.7;52;712;8.8;1;2;8.7;53;713;
8.8;58;699;8.9;2;1;8.8;59;701;
8.9;58;740;9.0;0;0;8.9;60;741;
9.0;72;702;9.1;2;2;9.0;72;702;
9.1;68;766;9.2;1;1;9.1;70;768;
9.2;66;676;9.3;1;1;9.2;67;677;
9.3;54;671;9.4;1;1;9.3;55;672;
9.4;59;726;9.5;2;2;9.4;60;727;
9.5;56;714;9.6;1;1;9.5;58;716;
9.6;71;705;9.7;1;1;9.6;72;706;
9.7;71;725;9.8;1;1;9.7;72;726;
9.8;89;644;9.9;1;1;9.8;90;645;
9.9;63;782;10.0;1;1;9.9;64;783;
10.0;71;699;10.1;1;1;10.0;72;700;
10.1;67;770;10.2;1;1;10.1;68;771;
10.2;67;679;10.3;2;2;10.2;68;680;
10.3;68;758;10.4;1;1;10.3;70;760;
10.4;77;663;10.5;1;1;10.4;78;664;
10.5;66;756;10.6;2;2;10.5;67;757;
10.6;63;663;10.7;1;1;10.6;65;665;
10.7;58;723;10.8;2;2;10.7;59;724;
10.8;72;697;10.9;1;1;10.8;74;699;
10.9;62;695;11.0;2;2;10.9;63;696;
11.0;58;701;11.1;1;1;11.0;60;703;
11.1;56;730;11.2;2;2;11.1;57;731;
11.2;71;738;11.3;1;1;11.2;73;740;
11.3;58;728;11.4;1;2;11.3;59;729;
11.4;64;672;11.5;2;1;11.4;65;674;
11.5;70;714;11.6;2;2;11.5;72;715;
11.6;73;663;11.7;1;1;11.6;75;665;
11.7;60;740;11.8;2;2;11.7;61;741;
11.8;58;631;11.9;1;1;11.8;60;633;
11.9;64;708;12.0;2;2;11.9;65;709;
12.0;72;687;12.1;2;2;12.0;74;689;
12.1;68;765;12.2;2;2;12.1;70;767;
12.2;80;663;12.3;2;2;12.2;82;665;
12.3;69;727;12.4;2;2;12.3;71;729;
12.4;69;683;12.5;2;2;12.4;71;685;
12.5;69;769;12.6;2;2;12.5;71;771;
12.6;63;722;12.7;2;2;12.6;65;724;
12.7;66;701;12.8;3;3;12.7;68;703;
12.8;64;629;12.9;3;3;12.8;67;632;
12.9;58;704;13.0;2;2;12.9;61;707;
13.0;83;693;13.1;3;3;13.0;85;695;
13.1;70;737;13.2;3;3;13.1;73;740;
13.2;67;655;13.3;1;3;13.2;70;658;
13.3;55;749;13.4;5;3;13.3;56;752;
13.4;61;701;13.5;2;3;13.4;66;704;
13.5;69;724;13.6;4;3;13.5;71;727;
13.6;82;668;13.7;3;3;13.6;86;671;
13.7;70;734;13.8;3;4;13.7;73;737;
13.8;68;716;13.9;4;3;13.8;71;720;
13.9;69;733;14.0;2;3;13.9;73;736;
14.0;61;754;14.1;4;4;14.0;63;757;
14.1;64;738;14.2;4;3;14.1;68;742;
14.2;77;651;14.3;3;3;14.2;81;654;
14.3;54;710;14.4;4;4;14.3;57;713;
14.4;59;703;14.5;3;3;14.4;63;707;
14.5;77;697;14.6;4;4;14.5;80;700;
14.6;66;712;14.7;3;3;14.6;70;716;
14.7;84;677;14.8;4;4;14.7;87;680;
14.8;63;730;14.9;4;4;14.8;67;734;
14.9;80;677;15.0;3;3;14.9;84;681;
15.0;67;728;15.1;5;5;15.0;70;731;
15.1;78;651;15.2;5;5;15.1;83;656;
15.2;66;738;15.3;5;5;15.2;71;743;
15.3;76;654;15.4;1;3;15.3;81;659;
15.4;63;726;15.5;7;5;15.4;64;729;
15.5;58;634;15.6;1;4;15.5;65;639;
15.6;63;756;15.7;7;4;15.6;64;760;
15.7;62;665;15.8;5;5;15.7;69;669;
15.8;75;704;15.9;5;5;15.8;80;709;
15.9;64;698;16.0;5;5;15.9;69;703;
16.0;55;686;16.1;4;4;16.0;60;691;
16.1;72;725;16.2;5;5;16.1;76;729;
16.2;70;734;16.3;5;5;16.2;75;739;
16.3;76;666;16.4;5;5;16.3;81;671;
16.4;63;736;16.5;5;5;16.4;68;741;
16.5;78;695;16.6;5;5;16.5;83;700;
16.6;55;736;16.7;5;5;16.6;60;741;
16.7;62;696;16.8;5;5;16.7;67;701;
16.8;63;738;16.9;6;6;16.8;68;743;
16.9;60;659;17.0;5;5;16.9;66;665;
17.0;63;741;17.1;7;7;17.0;68;746;
17.1;68;652;17.2;6;7;17.1;75;659;
17.2;60;645;17.3;5;4;17.2;66;652;
17.3;67;732;17.4;5;5;17.3;72;736;
17.4;56;719;17.5;6;6;17.4;61;724;
17.5;89;705;17.6;6;7;17.5;95;711;
17.6;68;758;17.7;7;6;17.6;74;765;
17.7;69;615;17.8;6;7;17.7;76;621;
17.8;67;770;17.9;7;6;17.8;73;777;
17.9;76;671;18.0;7;7;17.9;83;677;
18.0;58;713;18.1;6;6;18.0;65;720;
18.1;63;675;18.2;7;7;18.1;69;681;
18.2;50;704;18.3;7;7;18.2;57;711;
18.3;72;716;18.4;3;7;18.3;79;723;
18.4;61;700;18.5;11;7;18.4;64;707;
18.5;64;680;18.6;7;7;18.5;75;687;
18.6;56;721;18.7;7;7;18.6;63;728;
18.7;64;715;18.8;5;7;18.7;71;722;
18.8;56;767;18.9;9;7;18.8;61;774;
18.9;57;693;19.0;4;9;18.9;66;700;
19.0;58;723;19.1;14;9;19.0;62;732;
19.1;84;671;19.2;9;9;19.1;98;680;
19.2;66;722;19.3;6;6;19.2;75;731;
19.3;76;645;19.4;7;7;19.3;82;651;
19.4;55;710;19.5;8;8;19.4;62;717;
19.5;69;662;19.6;9;9;19.5;77;670;
19.6;68;736;19.7;9;9;19.6;77;745;
19.7;64;700;19.8;5;9;19.7;73;709;
19.8;55;727;19.9;13;9;19.8;60;736;
19.9;77;644;20.0;4;9;19.9;90;653;
20.0;58;751;20.1;14;9;20.0;62;760;
20.1;76;683;20.2;9;9;20.1;90;692;
20.2;53;683;20.3;9;10;20.2;62;692;
20.3;79;742;20.4;10;9;20.3;88;752;
20.4;57;727;20.5;9;9;20.4;67;736;
20.5;71;675;20.6;10;10;20.5;80;684;
20.6;59;723;20.7;9;9;20.6;69;733;
20.7;68;641;20.8;10;10;20.7;77;650;
20.8;59;724;20.9;9;10;20.8;69;734;
20.9;91;691;21.0;8;12;20.9;100;701;
21.0;70;738;21.1;6;12;21.0;78;750;
21.1;81;654;21.2;6;12;21.1;87;666;
21.2;57;687;21.3;8;9;21.2;63;699;
21.3;55;655;21.4;6;10;21.3;63;664;
21.4;65;706;21.5;5;10;21.4;71;716;
21.5;69;585;21.6;3;9;21.5;74;595;
21.6;63;726;21.7;10;17;21.6;66;735;
21.7;77;723;21.8;6;12;21.7;87;740;
21.8;159;727;21.9;6;12;21.8;165;739;
21.9;61;657;22.0;6;13;21.9;67;669;
22.0;56;739;22.1;7;12;22.0;62;752;
22.1;102;662;22.2;7;14;22.1;109;674;
22.2;62;691;22.3;6;12;22.2;69;705;
22.3;84;708;22.4;7;13;22.3;90;720;
22.4;73;741;22.5;7;14;22.4;80;754;
22.5;71;617;22.6;6;12;22.5;78;631;
22.6;67;756;22.7;7;14;22.6;73;768;
22.7;64;652;22.8;7;13;22.7;71;666;
22.8;55;710;22.9;7;14;22.8;62;723;
22.9;61;612;23.0;7;14;22.9;68;626;
23.0;62;725;23.1;10;19;23.0;69;739;
23.1;58;565;23.2;9;18;23.1;68;584;
23.2;64;707;23.3;6;12;23.2;73;725;
23.3;67;694;23.4;7;13;23.3;73;706;
23.4;64;762;23.5;7;14;23.4;71;775;
23.5;66;604;23.6;0;0;23.5;73;618;
23.6;60;738;23.7;0;0;23.6;60;738;
23.7;56;607;23.8;2;4;23.7;56;607;
23.8;59;798;23.9;0;0;23.8;61;802;
23.9;53;649;24.0;0;0;23.9;53;649;
24.0;61;778;24.1;7;14;24.0;61;778;
24.1;75;651;24.2;10;19;24.1;82;665;
24.2;60;734;24.3;8;16;24.2;70;753;
24.3;73;695;24.4;9;17;24.3;81;711;
24.4;69;713;24.5;9;18;24.4;78;730;
24.5;87;660;24.6;8;16;24.5;96;678;
24.6;60;718;24.7;9;17;24.6;68;734;
24.7;62;645;24.8;9;18;24.7;71;662;
24.8;60;732;24.9;9;18;24.8;69;750;
24.9;62;572;25.0;9;17;24.9;71;590;
25.0;59;729;25.1;9;18;25.0;68;746;
25.1;77;631;25.2;10;19;25.1;86;649;
25.2;67;727;25.3;8;17;25.2;77;746;
25.3;68;697;25.4;10;19;25.3;76;714;
25.4;58;671;25.5;10;19;25.4;68;690;
25.5;73;642;25.6;12;24;25.5;83;661;
25.6;64;736;25.7;12;23;25.6;76;760;
25.7;86;639;25.8;8;16;25.7;98;662;
25.8;69;732;25.9;8;15;25.8;77;748;
25.9;59;671;26.0;4;14;25.9;67;686;
26.0;59;671;26.1;17;27;26.0;63;685;
26.1;67;640;26.2;12;24;26.1;84;667;
26.2;54;727;26.3;11;21;26.2;66;751;
26.3;69;620;26.4;12;24;26.3;80;641;
26.4;78;750;26.5;12;23;26.4;90;774;
26.5;70;630;26.6;11;22;26.5;82;653;
26.6;72;746;26.7;12;23;26.6;83;768;
26.7;67;641;26.8;6;18;26.7;79;664;
26.8;69;752;26.9;18;29;26.8;75;770;
26.9;68;649;27.0;11;23;26.9;86;678;
27.0;69;700;27.1;13;24;27.0;80;723;
27.1;80;686;27.2;12;24;27.1;93;710;
27.2;60;636;27.3;13;25;27.2;72;660;
27.3;89;744;27.4;4;16;27.3;102;769;
27.4;58;730;27.5;19;31;27.4;62;746;
27.5;64;684;27.6;15;28;27.5;83;715;
27.6;60;718;27.7;15;29;27.6;75;746;
27.7;71;603;27.8;8;25;27.7;86;632;
27.8;62;715;27.9;20;30;27.8;70;740;
27.9;76;615;28.0;13;25;27.9;96;645;
28.0;66;744;28.1;13;27;28.0;79;769;
28.1;68;657;28.2;8;22;28.1;81;684;
28.2;73;669;28.3;23;38;28.2;81;691;
28.3;58;690;28.4;16;31;28.3;81;728;
28.4;55;685;28.5;14;29;28.4;71;716;
28.5;67;699;28.6;17;31;28.5;81;728;
28.6;67;677;28.7;15;31;28.6;84;708;
28.7;98;662;28.8;16;31;28.7;113;693;
28.8;72;715;28.9;16;31;28.8;88;746;
28.9;60;648;29.0;17;32;28.9;76;679;
29.0;69;700;29.1;12;27;29.0;86;732;
29.1;53;740;29.2;21;36;29.1;65;767;
29.2;60;616;29.3;16;31;29.2;81;652;
29.3;65;691;29.4;16;32;29.3;81;722;
29.4;76;734;29.5;17;33;29.4;92;766;
29.5;58;677;29.6;20;40;29.5;75;710;
29.6;61;722;29.7;21;41;29.6;81;762;
29.7;81;661;29.8;21;40;29.7;102;702;
29.8;50;696;29.9;12;25;29.8;71;736;
29.9;77;717;30.0;18;34;29.9;89;742;
30.0;56;684;30.1;20;39;30.0;74;718;
30.1;84;620;30.2;20;39;30.1;104;659;
30.2;57;658;30.3;20;39;30.2;77;697;
30.3;77;664;30.4;21;41;30.3;97;703;
30.4;62;673;30.5;20;38;30.4;83;714;
30.5;80;575;30.6;10;30;30.5;100;613;
30.6;61;708;30.7;30;49;30.6;71;738;
30.7;84;638;30.8;19;38;30.7;114;687;
30.8;64;698;30.9;24;43;30.8;83;736;
30.9;62;602;31.0;21;41;30.9;86;645;
31.0;71;726;31.1;20;40;31.0;92;767;
31.1;96;684;31.2;23;42;31.1;116;724;
31.2;63;661;31.3;21;41;31.2;86;703;
31.3;75;646;31.4;8;29;31.3;96;687;
31.4;62;731;31.5;34;54;31.4;70;760;
31.5;67;589;31.6;27;52;31.5;101;643;
31.6;60;666;31.7;26;51;31.6;87;718;
31.7;74;654;31.8;20;39;31.7;100;705;
31.8;62;663;31.9;15;31;31.8;82;702;
31.9;81;649;32.0;22;42;31.9;96;680;
32.0;65;687;32.1;25;49;32.0;87;729;
32.1;65;635;32.2;24;48;32.1;90;684;
32.2;61;697;32.3;27;51;32.2;85;745;
32.3;83;633;32.4;18;42;32.3;110;684;
32.4;62;679;32.5;32;55;32.4;80;721;
32.5;69;561;32.6;25;48;32.5;101;616;
32.6;69;659;32.7;26;51;32.6;94;707;
32.7;88;614;32.8;25;49;32.7;114;665;
32.8;60;663;32.9;24;49;32.8;85;712;
32.9;70;649;33.0;27;51;32.9;94;698;
33.0;60;656;33.1;24;48;33.0;87;707;
33.1;91;701;33.2;26;51;33.1;115;749;
33.2;56;660;33.3;26;51;33.2;82;711;
33.3;65;614;33.4;13;38;33.3;91;665;
33.4;59;698;33.5;41;66;33.4;72;736;
33.5;53;551;33.6;33;65;33.5;94;617;
33.6;62;599;33.7;14;46;33.6;95;664;
33.7;47;732;33.8;42;64;33.7;61;778;
33.8;79;597;33.9;21;40;33.8;121;661;
33.9;64;682;34.0;24;47;33.9;85;722;
34.0;70;599;34.1;26;53;34.0;94;646;
34.1;60;701;34.2;36;69;34.1;86;754;
34.2;69;608;34.3;6;37;34.2;105;677;
34.3;51;761;34.4;55;84;34.3;57;798;
34.4;63;572;34.5;32;62;34.4;118;656;
34.5;52;657;34.6;33;63;34.5;84;719;
34.6;72;650;34.7;22;51;34.6;105;713;
34.7;57;709;34.8;41;73;34.7;79;760;
34.8;77;650;34.9;16;48;34.8;118;723;
34.9;63;672;35.0;49;79;34.9;79;720;
35.0;61;545;35.1;32;62;35.0;110;624;
35.1;60;699;35.2;31;62;35.1;92;761;
35.2;71;647;35.3;34;65;35.2;102;709;
35.3;76;532;35.4;36;71;35.3;110;597;
35.4;68;595;35.5;41;80;35.4;104;666;
35.5;56;679;35.6;36;70;35.5;97;759;
35.6;67;631;35.7;16;40;35.6;103;701;
35.7;51;679;35.8;36;62;35.7;67;719;
35.8;67;605;35.9;37;73;35.8;103;667;
35.9;54;670;36.0;37;74;35.9;91;743;
36.0;61;630;36.1;40;76;36.0;98;704;
36.1;65;590;36.2;27;64;36.1;105;666;
36.2;63;665;36.3;50;86;36.2;90;729;
36.3;77;563;36.4;30;66;36.3;127;649;
36.4;56;674;36.5;48;86;36.4;86;740;
36.5;63;576;36.6;24;61;36.5;111;662;
36.6;59;703;36.7;56;94;36.6;83;764;
36.7;61;543;36.8;21;60;36.7;117;637;
36.8;57;685;36.9;60;98;36.8;78;745;
36.9;69;593;37.0;20;59;36.9;129;691;
37.0;54;671;37.1;59;97;37.0;74;730;
37.1;60;571;37.2;50;96;37.1;119;668;
37.2;50;626;37.3;52;100;37.2;100;722;
37.3;70;569;37.4;30;63;37.3;122;669;
37.4;56;645;37.5;39;69;37.4;86;708;
37.5;72;600;37.6;34;65;37.5;111;669;
37.6;51;657;37.7;47;91;37.6;85;722;
37.7;64;653;37.8;43;90;37.7;111;744;
37.8;60;665;37.9;55;101;37.8;103;755;
37.9;70;592;38.0;48;94;37.9;125;693;
38.0;56;637;38.1;44;90;38.0;104;731;
38.1;71;609;38.2;52;98;38.1;115;699;
38.2;52;626;38.3;48;93;38.2;104;724;
38.3;73;609;38.4;35;82;38.3;121;702;
38.4;55;665;38.5;67;116;38.4;90;747;
38.5;61;574;38.6;50;98;38.5;128;690;
38.6;53;639;38.7;49;98;38.6;103;737;
38.7;69;584;38.8;52;100;38.7;118;682;
38.8;69;559;38.9;26;76;38.8;121;659;
38.9;59;648;39.0;85;142;38.9;85;724;
39.0;63;521;39.1;65;126;39.0;148;663;
39.1;65;541;39.2;47;93;39.1;130;667;
39.2;72;615;39.3;20;59;39.2;119;708;
39.3;57;671;39.4;29;37;39.3;77;730;
39.4;13;99;39.5;0;0;39.4;42;136;
39.5;0;0;39.6;0;0;39.5;0;0;
39.6;0;0;39.7;0;0;39.6;0;0;
39.7;0;0;39.8;0;0;39.7;0;0;
39.8;0;0;39.9;0;0;39.8;0;0;
39.9;0;0;40.0;0;0;39.9;0;0;
40.0;0;0;40.1;53;103;40.0;0;0;
40.1;74;568;40.2;59;116;40.1;127;671;
40.2;81;540;40.3;32;89;40.2;140;656;
40.3;77;675;40.4;95;145;40.3;109;764;
40.4;97;516;40.5;67;124;40.4;192;661;
40.5;100;616;40.6;62;117;40.5;167;740;
40.6;79;561;40.7;36;97;40.6;141;678;
40.7;64;634;40.8;104;172;40.7;100;731;
40.8;80;492;40.9;42;80;40.8;184;664;
40.9;69;549;41.0;54;107;40.9;111;629;
41.0;80;580;41.1;24;71;41.0;134;687;
41.1;65;701;41.2;84;139;41.1;89;772;
41.2;93;483;41.3;68;133;41.2;177;622;
41.3;72;599;41.4;73;139;41.3;140;732;
41.4;67;503;41.5;56;121;41.4;140;642;
41.5;58;658;41.6;84;148;41.5;114;779;
41.6;66;527;41.7;59;124;41.6;150;675;
41.7;69;643;41.8;79;145;41.7;128;767;
41.8;68;530;41.9;43;111;41.8;147;675;
41.9;69;665;42.0;103;169;41.9;112;776;
42.0;104;456;42.1;35;105;42.0;207;625;
42.1;65;694;42.2;111;178;42.1;100;799;
42.2;66;425;42.3;59;113;42.2;177;603;
42.3;108;547;42.4;64;132;42.3;167;660;
42.4;85;635;42.5;80;145;42.4;149;767;
42.5;93;507;42.6;94;180;42.5;173;652;
42.6;68;510;42.7;83;160;42.6;162;690;
42.7;98;516;42.8;31;85;42.7;181;676;
42.8;130;717;42.9;79;129;42.8;161;802;
42.9;74;522;43.0;47;119;42.9;153;651;
43.0;59;643;43.1;107;182;43.0;106;762;
43.1;66;512;43.2;42;120;43.1;173;694;
43.2;72;644;43.3;122;195;43.2;114;764;
43.3;55;488;43.4;42;121;43.3;177;683;
43.4;60;679;43.5;120;194;43.4;102;800;
43.5;75;454;43.6;41;119;43.5;195;648;
43.6;77;688;43.7;117;192;43.6;118;807;
43.7;69;448;43.8;46;125;43.7;186;640;
43.8;66;634;43.9;121;198;43.8;112;759;
43.9;89;451;44.0;67;128;43.9;210;649;
44.0;78;538;44.1;44;114;44.0;145;666;
44.1;71;687;44.2;111;188;44.1;115;801;
44.2;66;500;44.3;28;55;44.2;177;688;
44.3;58;681;44.4;0;0;44.3;86;736;
44.4;73;688;44.5;0;0;44.4;73;688;
44.5;70;744;44.6;2;4;44.5;70;744;
44.6;63;674;44.7;0;0;44.6;65;678;
44.7;54;748;44.8;0;0;44.7;54;748;
44.8;64;708;44.9;74;156;44.8;64;708;
44.9;51;598;45.0;118;212;44.9;125;754;
45.0;58;526;45.1;105;205;45.0;176;738;
45.1;61;502;45.2;66;131;45.1;166;707;
45.2;70;638;45.3;32;60;45.2;136;769;
45.3;64;524;45.4;63;124;45.3;96;584;
45.4;64;504;45.5;40;120;45.4;127;628;
45.5;70;674;45.6;132;215;45.5;110;794;
45.6;53;404;45.7;47;134;45.6;185;619;
45.7;65;657;45.8;135;220;45.7;112;791;
45.8;73;408;45.9;92;177;45.8;208;628;
45.9;73;491;46.0;44;133;45.9;165;668;
46.0;59;664;46.1;138;222;46.0;103;797;
46.1;48;430;46.2;93;178;46.1;186;652;
46.2;82;509;46.3;91;176;46.2;175;687;
46.3;68;417;46.4;90;176;46.3;159;593;
46.4;76;518;46.5;53;144;46.4;166;694;
46.5;81;648;46.6;139;224;46.5;134;792;
46.6;69;450;46.7;45;135;46.6;208;674;
46.7;71;657;46.8;147;233;46.7;116;792;
46.8;61;370;46.9;51;141;46.8;208;603;
46.9;83;643;47.0;139;225;46.9;134;784;
47.0;69;449;47.1;52;155;47.0;208;674;
47.1;147;678;47.2;175;285;47.1;199;833;
47.2;56;339;47.3;111;212;47.2;231;624;
47.3;90;529;47.4;56;109;47.3;201;741;
47.4;120;573;47.5;39;109;47.4;176;682;
47.5;86;699;47.6;121;202;47.5;125;808;
47.6;66;427;47.7;107;209;47.6;187;629;
47.7;73;487;47.8;50;157;47.7;180;696;
47.8;64;646;47.9;167;264;47.8;114;803;
47.9;54;398;48.0;108;211;47.9;221;662;
48.0;76;467;48.1;107;209;48.0;184;678;
48.1;71;418;48.2;58;163;48.1;178;627;
48.2;100;654;48.3;139;222;48.2;158;817;
48.3;64;450;48.4;70;176;48.3;203;672;
48.4;73;630;48.5;154;249;48.4;143;806;
48.5;64;350;48.6;59;164;48.5;218;599;
48.6;79;639;48.7;160;261;48.6;138;803;
48.7;77;384;48.8;90;195;48.7;237;645;
48.8;88;561;48.9;125;217;48.8;178;756;
48.9;64;439;49.0;81;184;48.9;189;656;
49.0;75;588;49.1;135;238;49.0;156;772;
49.1;97;461;49.2;76;200;49.1;232;699;
49.2;70;594;49.3;192;322;49.2;146;794;
49.3;47;398;49.4;145;265;49.3;239;720;
49.4;73;436;49.5;18;79;49.4;218;701;
49.5;65;692;49.6;127;203;49.5;83;771;
49.6;53;505;49.7;106;214;49.6;180;708;
49.7;60;576;49.8;140;258;49.7;166;790;
49.8;83;415;49.9;131;247;49.8;223;673;
49.9;93;477;50.0;130;250;49.9;224;724;
50.0;83;399;50.1;122;244;50.0;213;649;
50.1;90;408;50.2;77;145;50.1;212;652;
50.2;108;551;50.3;127;247;50.2;185;696;
50.3;61;399;50.4;135;254;50.3;188;646;
50.4;84;422;50.5;130;249;50.4;219;676;
50.5;92;341;50.6;59;182;50.5;222;590;
50.6;119;670;50.7;199;317;50.6;178;852;
50.7;60;286;50.8;120;242;50.7;259;603;
50.8;66;467;50.9;71;193;50.8;186;709;
50.9;157;620;51.0;196;312;50.9;228;813;
51.0;85;312;51.1;80;149;51.0;281;624;
51.1;78;509;51.2;121;240;51.1;158;658;
51.2;59;565;51.3;138;320;51.2;180;805;
51.3;78;335;51.4;77;184;51.3;216;655;
51.4;126;423;51.5;71;224;51.4;203;607;
51.5;86;627;51.6;166;347;51.5;157;851;
51.6;73;341;51.7;24;96;51.6;239;688;
51.7;68;680;51.8;150;238;51.7;92;776;
51.8;69;377;51.9;123;237;51.8;219;615;
51.9;74;495;52.0;134;262;51.9;197;732;
52.0;60;491;52.1;137;264;52.0;194;753;
52.1;47;401;52.2;138;267;52.1;184;665;
52.2;70;411;52.3;140;265;52.2;208;678;
52.3;71;462;52.4;76;208;52.3;211;727;
52.4;162;625;52.5;164;252;52.4;238;833;
52.5;91;348;52.6;75;207;52.5;255;600;
52.6;89;595;52.7;201;327;52.6;164;802;
52.7;58;291;52.8;137;264;52.7;259;618;
52.8;84;413;52.9;115;223;52.8;221;677;
52.9;79;454;53.0;54;170;52.9;194;677;
53.0;87;642;53.1;184;292;53.0;141;812;
53.1;53;327;53.2;32;138;53.1;237;619;
53.2;103;663;53.3;217;340;53.2;135;801;
53.3;44;266;53.4;68;200;53.3;261;606;
53.4;130;652;53.5;200;335;53.4;198;852;
53.5;46;357;53.6;135;344;53.5;246;692;
53.6;46;327;53.7;22;55;53.6;181;671;
53.7;88;595;53.8;122;265;53.7;110;650;
53.8;80;421;53.9;103;201;53.8;202;686;
53.9;118;467;54.0;97;197;53.9;221;668;
54.0;64;564;54.1;152;287;54.0;161;761;
54.1;67;387;54.2;76;217;54.1;219;674;
54.2;148;626;54.3;205;339;54.2;224;843;
54.3;60;309;54.4;148;281;54.3;265;648;
54.4;106;417;54.5;79;220;54.4;254;698;
54.5;76;623;54.6;210;344;54.5;155;843;
54.6;56;307;54.7;87;165;54.6;266;651;
54.7;78;563;54.8;90;225;54.7;165;728;
54.8;73;583;54.9;86;116;54.8;163;808;
54.9;89;482;55.0;0;0;54.9;175;598;
55.0;66;703;55.1;0;0;55.0;66;703;
55.1;88;678;55.2;3;4;55.1;88;678;
55.2;68;726;55.3;0;0;55.2;71;730;
55.3;71;694;55.4;0;0;55.3;71;694;
55.4;66;722;55.5;141;336;55.4;66;722;
55.5;63;310;55.6;141;360;55.5;204;646;
55.6;61;353;55.7;152;355;55.6;202;713;
55.7;68;382;55.8;139;358;55.7;220;737;
55.8;56;365;55.9;3;7;55.8;195;723;
55.9;120;714;56.0;45;159;55.9;123;721;
56.0;96;641;56.1;221;354;56.0;141;800;
56.1;63;269;56.2;147;284;56.1;284;623;
56.2;97;484;56.3;78;220;56.2;244;768;
56.3;75;619;56.4;216;349;56.3;153;839;
56.4;45;290;56.5;146;284;56.4;261;639;
56.5;90;396;56.6;143;280;56.5;236;680;
56.6;76;393;56.7;146;285;56.6;219;673;
56.7;75;421;56.8;146;281;56.7;221;706;
56.8;99;404;56.9;83;228;56.8;245;685;
56.9;104;600;57.0;222;354;56.9;187;828;
57.0;56;322;57.1;150;289;57.0;278;676;
57.1;69;371;57.2;154;292;57.1;219;660;
57.2;73;384;57.3;144;283;57.2;227;676;
57.3;67;459;57.4;157;297;57.3;211;742;
57.4;76;444;57.5;78;222;57.4;233;741;
57.5;91;577;57.6;222;359;57.5;169;799;
57.6;37;250;57.7;148;289;57.6;259;609;
57.7;70;386;57.8;69;215;57.7;218;675;
57.8;79;657;57.9;225;365;57.8;148;872;
57.9;51;289;58.0;146;370;57.9;276;654;
58.0;78;318;58.1;95;240;58.0;224;688;
58.1;90;435;58.2;143;370;58.1;185;675;
58.2;63;332;58.3;115;226;58.2;206;702;
58.3;88;472;58.4;61;169;58.3;203;698;
58.4;175;614;58.5;172;282;58.4;236;783;
58.5;48;377;58.6;71;229;58.5;220;659;
58.6;96;583;58.7;176;389;58.6;167;812;
58.7;60;294;58.8;127;325;58.7;236;683;
58.8;59;366;58.9;123;318;58.8;186;691;
58.9;52;371;59.0;121;310;58.9;175;689;
59.0;85;397;59.1;127;323;59.0;206;707;
59.1;78;359;59.2;42;167;59.1;205;682;
59.2;87;625;59.3;181;412;59.2;129;792;
59.3;44;274;59.4;124;318;59.3;225;686;
59.4;72;319;59.5;70;225;59.4;196;637;
59.5;134;615;59.6;182;413;59.5;204;840;
59.6;66;262;59.7;123;325;59.6;248;675;
59.7;87;380;59.8;81;200;59.7;210;705;
59.8;106;472;59.9;53;204;59.8;187;672;
59.9;172;635;60.0;204;442;59.9;225;839;
60.0;39;210;60.1;124;324;60.0;243;652;
60.1;101;382;;;;60.1;225;706;


==> csv/retransmissionsCubic.csv <==
0;0;0;1;1;1;
0;0;1;0;0;1;
0.1;0;92;0.1;0;92;
0.2;0;95;0.2;0;95;
0.3;0;76;0.3;0;76;
0.4;0;87;0.4;0;87;
0.5;0;64;0.5;0;64;
0.6;0;83;0.6;0;83;
0.7;0;60;0.7;0;60;
0.8;0;59;0.8;0;59;
0.9;0;64;0.9;0;64;
1.0;0;57;1.0;0;57;
1.1;0;62;1.1;0;62;
1.2;0;105;1.2;0;105;
1.3;0;67;1.3;0;67;
1.4;0;76;1.4;0;76;
1.5;0;72;1.5;0;72;
1.6;0;92;1.6;0;92;
1.7;0;64;1.7;0;64;
1.8;0;55;1.8;0;55;
1.9;0;65;1.9;0;65;
2.0;0;74;2.0;0;74;
2.1;0;100;2.1;0;100;
2.2;0;81;2.2;0;81;
2.3;0;75;2.3;0;75;
2.4;0;87;2.4;0;87;
2.5;0;72;2.5;0;72;
2.6;0;76;2.6;0;76;
2.7;0;84;2.7;0;84;
2.8;0;96;2.8;0;96;
2.9;0;69;2.9;0;69;
3.0;0;92;3.0;0;92;
3.1;0;88;3.1;0;88;
3.2;0;67;3.2;0;67;
3.3;0;86;3.3;0;86;
3.4;0;75;3.4;0;75;
3.5;0;85;3.5;0;85;
3.6;0;70;3.6;0;70;
3.7;0;82;3.7;0;82;
3.8;0;71;3.8;0;71;
3.9;0;90;3.9;0;90;
4.0;0;68;4.0;0;68;
4.1;0;73;4.1;0;73;
4.2;0;88;4.2;0;88;
4.3;0;83;4.3;0;83;
4.4;0;94;4.4;0;94;
4.5;0;71;4.5;0;71;
4.6;0;68;4.6;0;68;
4.7;0;73;4.7;0;73;
4.8;0;82;4.8;0;82;
4.9;0;78;4.9;0;78;
5.0;0;71;5.0;0;71;
5.1;0;64;5.1;0;64;
5.2;0;86;5.2;0;86;
5.3;0;83;5.3;0;83;
5.4;0;87;5.4;0;87;
5.5;0;91;5.5;0;91;
5.6;0;85;5.6;0;85;
5.7;0;98;5.7;0;98;
5.8;0;85;5.8;0;85;
5.9;0;65;5.9;0;65;
6.0;0;70;6.0;0;70;
6.1;0;83;6.1;0;83;
6.2;0;118;6.2;0;118;
6.3;0;69;6.3;0;69;
6.4;0;73;6.4;0;73;
6.5;0;79;6.5;0;79;
6.6;0;80;6.6;0;80;
6.7;0;75;6.7;0;75;
6.8;0;68;6.8;0;68;
6.9;0;96;6.9;0;96;
7.0;5;135;7.0;5;135;
7.1;0;7;7.1;0;7;
7.2;5;21;7.2;5;21;
7.3;7;30;7.3;7;30;
7.4;26;53;7.4;26;53;
7.5;0;72;7.5;0;72;
7.6;0;67;7.6;0;67;
7.7;0;166;7.7;0;166;
7.8;0;50;7.8;0;50;
7.9;0;72;7.9;0;72;
8.0;0;59;8.0;0;59;
8.1;0;66;8.1;0;66;
8.2;0;78;8.2;0;78;
8.3;0;74;8.3;0;74;
8.4;0;94;8.4;0;94;
8.5;0;69;8.5;0;69;
8.6;0;68;8.6;0;68;
8.7;0;87;8.7;0;87;
8.8;0;80;8.8;0;80;
8.9;0;96;8.9;0;96;
9.0;0;86;9.0;0;86;
9.1;0;93;9.1;0;93;
9.2;0;93;9.2;0;93;
9.3;0;89;9.3;0;89;
9.4;0;88;9.4;0;88;
9.5;0;82;9.5;0;82;
9.6;0;77;9.6;0;77;
9.7;0;74;9.7;0;74;
9.8;0;82;9.8;0;82;
9.9;0;96;9.9;0;96;
10.0;0;92;10.0;0;92;
10.1;0;85;10.1;0;85;
10.2;0;70;10.2;0;70;
10.3;0;87;10.3;0;87;
10.4;0;86;10.4;0;86;
10.5;0;67;10.5;0;67;
10.6;0;80;10.6;0;80;
10.7;0;64;10.7;0;64;
10.8;0;89;10.8;0;89;
10.9;0;94;10.9;0;94;
11.0;0;95;11.0;0;95;
11.1;0;71;11.1;0;71;
11.2;0;74;11.2;0;74;
11.3;0;76;11.3;0;76;
11.4;0;76;11.4;0;76;
11.5;0;83;11.5;0;83;
11.6;0;70;11.6;0;70;
11.7;0;80;11.7;0;80;
11.8;0;83;11.8;0;83;
11.9;0;85;11.9;0;85;
12.0;0;69;12.0;0;69;
12.1;0;82;12.1;0;82;
12.2;0;83;12.2;0;83;
12.3;0;73;12.3;0;73;
12.4;0;88;12.4;0;88;
12.5;0;45;12.5;0;45;
12.6;0;66;12.6;0;66;
12.7;0;86;12.7;0;86;
12.8;0;74;12.8;0;74;
12.9;0;76;12.9;0;76;
13.0;0;83;13.0;0;83;
13.1;0;74;13.1;0;74;
13.2;0;103;13.2;0;103;
13.3;0;99;13.3;0;99;
13.4;0;91;13.4;0;91;
13.5;0;103;13.5;0;103;
13.6;0;75;13.6;0;75;
13.7;0;98;13.7;0;98;
13.8;0;73;13.8;0;73;
13.9;0;74;13.9;0;74;
14.0;0;81;14.0;0;81;
14.1;0;82;14.1;0;82;
14.2;0;72;14.2;0;72;
14.3;0;75;14.3;0;75;
14.4;0;68;14.4;0;68;
14.5;0;70;14.5;0;70;
14.6;0;121;14.6;0;121;
14.7;0;78;14.7;0;78;
14.8;0;80;14.8;0;80;
14.9;0;82;14.9;0;82;
15.0;0;87;15.0;0;87;
15.1;0;87;15.1;0;87;
15.2;0;82;15.2;0;82;
15.3;0;78;15.3;0;78;
15.4;0;77;15.4;0;77;
15.5;0;67;15.5;0;67;
15.6;0;111;15.6;0;111;
15.7;0;86;15.7;0;86;
15.8;0;75;15.8;0;75;
15.9;0;86;15.9;0;86;
16.0;0;74;16.0;0;74;
16.1;0;82;16.1;0;82;
16.2;0;76;16.2;0;76;
16.3;0;76;16.3;0;76;
16.4;0;68;16.4;0;68;
16.5;0;72;16.5;0;72;
16.6;0;76;16.6;0;76;
16.7;0;82;16.7;0;82;
16.8;0;84;16.8;0;84;
16.9;0;86;16.9;0;86;
17.0;0;75;17.0;0;75;
17.1;0;109;17.1;0;109;
17.2;0;77;17.2;0;77;
17.3;0;87;17.3;0;87;
17.4;0;0;17.4;0;0;
17.5;0;0;17.5;0;0;
17.6;0;19;17.6;0;19;
17.7;0;76;17.7;0;76;
17.8;0;90;17.8;0;90;
17.9;0;85;17.9;0;85;
18.0;0;70;18.0;0;70;
18.1;0;64;18.1;0;64;
18.2;0;70;18.2;0;70;
18.3;0;86;18.3;0;86;
18.4;0;90;18.4;0;90;
18.5;0;81;18.5;0;81;
18.6;0;99;18.6;0;99;
18.7;0;80;18.7;0;80;
18.8;0;75;18.8;0;75;
18.9;0;93;18.9;0;93;
19.0;0;63;19.0;0;63;
19.1;0;99;19.1;0;99;
19.2;0;87;19.2;0;87;
19.3;0;78;19.3;0;78;
19.4;0;86;19.4;0;86;
19.5;0;66;19.5;0;66;
19.6;0;80;19.6;0;80;
19.7;0;79;19.7;0;79;
19.8;0;78;19.8;0;78;
19.9;0;64;19.9;0;64;
20.0;0;70;20.0;0;70;
20.1;0;101;20.1;0;101;
20.2;0;85;20.2;0;85;
20.3;0;90;20.3;0;90;
20.4;0;101;20.4;0;101;
20.5;0;86;20.5;0;86;
20.6;0;80;20.6;0;80;
20.7;0;71;20.7;0;71;
20.8;0;83;20.8;0;83;
20.9;0;68;20.9;0;68;
21.0;0;82;21.0;0;82;
21.1;0;88;21.1;0;88;
21.2;0;69;21.2;0;69;
21.3;0;89;21.3;0;89;
21.4;0;71;21.4;0;71;
21.5;0;73;21.5;0;73;
21.6;0;75;21.6;0;75;
21.7;0;78;21.7;0;78;
21.8;0;76;21.8;0;76;
21.9;0;82;21.9;0;82;
22.0;0;88;22.0;0;88;
22.1;0;73;22.1;0;73;
22.2;0;80;22.2;0;80;
22.3;0;80;22.3;0;80;
22.4;0;4;22.4;0;4;
22.5;0;0;22.5;0;0;
22.6;0;30;22.6;0;30;
22.7;0;95;22.7;0;95;
22.8;0;88;22.8;0;88;
22.9;0;75;22.9;0;75;
23.0;0;84;23.0;0;84;
23.1;0;115;23.1;0;115;
23.2;0;70;23.2;0;70;
23.3;0;118;23.3;0;118;
23.4;0;59;23.4;0;59;
23.5;0;86;23.5;0;86;
23.6;0;84;23.6;0;84;
23.7;0;110;23.7;0;110;
23.8;0;84;23.8;0;84;
23.9;0;69;23.9;0;69;
24.0;0;86;24.0;0;86;
24.1;0;86;24.1;0;86;
24.2;0;84;24.2;0;84;
24.3;0;71;24.3;0;71;
24.4;0;70;24.4;0;70;
24.5;0;85;24.5;0;85;
24.6;0;81;24.6;0;81;
24.7;0;80;24.7;0;80;
24.8;0;79;24.8;0;79;
24.9;0;88;24.9;0;88;
25.0;0;70;25.0;0;70;
25.1;0;82;25.1;0;82;
25.2;0;88;25.2;0;88;
25.3;0;64;25.3;0;64;
25.4;0;69;25.4;0;69;
25.5;0;79;25.5;0;79;
25.6;0;82;25.6;0;82;
25.7;0;84;25.7;0;84;
25.8;0;103;25.8;0;103;
25.9;0;80;25.9;0;80;
26.0;0;94;26.0;0;94;
26.1;0;71;26.1;0;71;
26.2;0;92;26.2;0;92;
26.3;0;71;26.3;0;71;
26.4;0;79;26.4;0;79;
26.5;0;72;26.5;0;72;
26.6;0;80;26.6;0;80;
26.7;0;79;26.7;0;79;
26.8;0;86;26.8;0;86;
26.9;0;72;26.9;0;72;
27.0;0;75;27.0;0;75;
27.1;0;108;27.1;0;108;
27.2;0;76;27.2;0;76;
27.3;0;54;27.3;0;54;
27.4;0;0;27.4;0;0;
27.5;0;0;27.5;0;0;
27.6;0;38;27.6;0;38;
27.7;0;109;27.7;0;109;
27.8;0;108;27.8;0;108;
27.9;0;86;27.9;0;86;
28.0;0;72;28.0;0;72;
28.1;0;87;28.1;0;87;
28.2;0;74;28.2;0;74;
28.3;0;82;28.3;0;82;
28.4;0;75;28.4;0;75;
28.5;0;81;28.5;0;81;
28.6;0;74;28.6;0;74;
28.7;0;113;28.7;0;113;
28.8;2;164;28.8;2;164;
28.9;6;12;28.9;6;12;
29.0;0;4;29.0;0;4;
29.1;6;20;29.1;6;20;
29.2;11;8;29.2;11;8;
29.3;2;72;29.3;2;72;
29.4;0;42;29.4;0;42;
29.5;0;83;29.5;0;83;
29.6;0;52;29.6;0;52;
29.7;0;65;29.7;0;65;
29.8;0;68;29.8;0;68;
29.9;0;63;29.9;0;63;
30.0;0;85;30.0;0;85;
30.1;0;90;30.1;0;90;
30.2;0;81;30.2;0;81;
30.3;0;90;30.3;0;90;
30.4;0;67;30.4;0;67;
30.5;0;82;30.5;0;82;
30.6;0;101;30.6;0;101;
30.7;0;86;30.7;0;86;
30.8;0;69;30.8;0;69;
30.9;0;74;30.9;0;74;
31.0;0;77;31.0;0;77;
31.1;0;79;31.1;0;79;
31.2;0;124;31.2;0;124;
31.3;0;77;31.3;0;77;
31.4;0;89;31.4;0;89;
31.5;0;79;31.5;0;79;
31.6;0;79;31.6;0;79;
31.7;0;73;31.7;0;73;
31.8;0;99;31.8;0;99;
31.9;0;100;31.9;0;100;
32.0;0;76;32.0;0;76;
32.1;0;94;32.1;0;94;
32.2;0;110;32.2;0;110;
32.3;0;88;32.3;0;88;
32.4;0;88;32.4;0;88;
32.5;0;77;32.5;0;77;
32.6;0;78;32.6;0;78;
32.7;0;94;32.7;0;94;
32.8;0;74;32.8;0;74;
32.9;0;81;32.9;0;81;
33.0;0;106;33.0;0;106;
33.1;0;74;33.1;0;74;
33.2;0;78;33.2;0;78;
33.3;0;75;33.3;0;75;
33.4;0;67;33.4;0;67;
33.5;0;78;33.5;0;78;
33.6;0;69;33.6;0;69;
33.7;0;72;33.7;0;72;
33.8;0;80;33.8;0;80;
33.9;0;99;33.9;0;99;
34.0;0;77;34.0;0;77;
34.1;0;83;34.1;0;83;
34.2;0;87;34.2;0;87;
34.3;0;81;34.3;0;81;
34.4;0;80;34.4;0;80;
34.5;0;82;34.5;0;82;
34.6;0;80;34.6;0;80;
34.7;0;88;34.7;0;88;
34.8;0;83;34.8;0;83;
34.9;0;81;34.9;0;81;
35.0;0;68;35.0;0;68;
35.1;0;65;35.1;0;65;
35.2;0;79;35.2;0;79;
35.3;0;87;35.3;0;87;
35.4;0;106;35.4;0;106;
35.5;0;93;35.5;0;93;
35.6;0;87;35.6;0;87;
35.7;0;85;35.7;0;85;
35.8;0;84;35.8;0;84;
35.9;0;75;35.9;0;75;
36.0;0;95;36.0;0;95;
36.1;0;70;36.1;0;70;
36.2;0;82;36.2;0;82;
36.3;0;71;36.3;0;71;
36.4;0;70;36.4;0;70;
36.5;0;73;36.5;0;73;
36.6;0;88;36.6;0;88;
36.7;0;67;36.7;0;67;
36.8;0;77;36.8;0;77;
36.9;0;77;36.9;0;77;
37.0;0;83;37.0;0;83;
37.1;0;88;37.1;0;88;
37.2;0;65;37.2;0;65;
37.3;0;0;37.3;0;0;
37.4;0;90;37.4;0;90;
37.5;0;81;37.5;0;81;
37.6;0;81;37.6;0;81;
37.7;0;75;37.7;0;75;
37.8;0;101;37.8;0;101;
37.9;0;114;37.9;0;114;
38.0;0;85;38.0;0;85;
38.1;0;71;38.1;0;71;
38.2;0;78;38.2;0;78;
38.3;0;78;38.3;0;78;
38.4;0;85;38.4;0;85;
38.5;0;91;38.5;0;91;
38.6;0;102;38.6;0;102;
38.7;0;77;38.7;0;77;
38.8;0;87;38.8;0;87;
38.9;0;87;38.9;0;87;
39.0;0;76;39.0;0;76;
39.1;0;84;39.1;0;84;
39.2;0;90;39.2;0;90;
39.3;0;105;39.3;0;105;
39.4;0;76;39.4;0;76;
39.5;0;114;39.5;0;114;
39.6;0;70;39.6;0;70;
39.7;0;88;39.7;0;88;
39.8;0;80;39.8;0;80;
39.9;0;83;39.9;0;83;
40.0;0;96;40.0;0;96;
40.1;0;97;40.1;0;97;
40.2;0;94;40.2;0;94;
40.3;0;77;40.3;0;77;
40.4;0;84;40.4;0;84;
40.5;0;71;40.5;0;71;
40.6;0;69;40.6;0;69;
40.7;0;96;40.7;0;96;
40.8;0;72;40.8;0;72;
40.9;0;84;40.9;0;84;
41.0;0;108;41.0;0;108;
41.1;0;68;41.1;0;68;
41.2;0;71;41.2;0;71;
41.3;0;73;41.3;0;73;
41.4;0;82;41.4;0;82;
41.5;0;75;41.5;0;75;
41.6;0;72;41.6;0;72;
41.7;0;96;41.7;0;96;
41.8;0;78;41.8;0;78;
41.9;0;99;41.9;0;99;
42.0;0;78;42.0;0;78;
42.1;0;73;42.1;0;73;
42.2;0;76;42.2;0;76;
42.3;0;75;42.3;0;75;
42.4;0;78;42.4;0;78;
42.5;0;79;42.5;0;79;
42.6;0;87;42.6;0;87;
42.7;0;72;42.7;0;72;
42.8;0;90;42.8;0;90;
42.9;0;87;42.9;0;87;
43.0;0;83;43.0;0;83;
43.1;0;87;43.1;0;87;
43.2;0;84;43.2;0;84;
43.3;0;88;43.3;0;88;
43.4;0;94;43.4;0;94;
43.5;0;69;43.5;0;69;
43.6;0;84;43.6;0;84;
43.7;0;103;43.7;0;103;
43.8;0;74;43.8;0;74;
43.9;0;88;43.9;0;88;
44.0;0;84;44.0;0;84;
44.1;0;82;44.1;0;82;
44.2;0;108;44.2;0;108;
44.3;0;95;44.3;0;95;
44.4;0;68;44.4;0;68;
44.5;0;82;44.5;0;82;
44.6;0;70;44.6;0;70;
44.7;0;77;44.7;0;77;
44.8;0;68;44.8;0;68;
44.9;0;72;44.9;0;72;
45.0;0;90;45.0;0;90;
45.1;0;81;45.1;0;81;
45.2;0;77;45.2;0;77;
45.3;0;74;45.3;0;74;
45.4;0;69;45.4;0;69;
45.5;0;74;45.5;0;74;
45.6;0;94;45.6;0;94;
45.7;0;72;45.7;0;72;
45.8;0;75;45.8;0;75;
45.9;0;85;45.9;0;85;
46.0;0;95;46.0;0;95;
46.1;0;96;46.1;0;96;
46.2;0;88;46.2;0;88;
46.3;0;77;46.3;0;77;
46.4;0;82;46.4;0;82;
46.5;0;92;46.5;0;92;
46.6;0;81;46.6;0;81;
46.7;0;77;46.7;0;77;
46.8;0;72;46.8;0;72;
46.9;0;88;46.9;0;88;
47.0;0;88;47.0;0;88;
47.1;0;75;47.1;0;75;
47.2;0;84;47.2;0;84;
47.3;0;67;47.3;0;67;
47.4;0;42;47.4;0;42;
47.5;0;0;47.5;0;0;
47.6;0;13;47.6;0;13;
47.7;0;70;47.7;0;70;
47.8;0;96;47.8;0;96;
47.9;0;67;47.9;0;67;
48.0;0;78;48.0;0;78;
48.1;0;85;48.1;0;85;
48.2;0;110;48.2;0;110;
48.3;0;85;48.3;0;85;
48.4;0;71;48.4;0;71;
48.5;0;79;48.5;0;79;
48.6;0;79;48.6;0;79;
48.7;0;93;48.7;0;93;
48.8;0;84;48.8;0;84;
48.9;0;78;48.9;0;78;
49.0;0;76;49.0;0;76;
49.1;0;77;49.1;0;77;
49.2;0;70;49.2;0;70;
49.3;0;78;49.3;0;78;
49.4;0;75;49.4;0;75;
49.5;0;80;49.5;0;80;
49.6;0;94;49.6;0;94;
49.7;0;99;49.7;0;99;
49.8;0;81;49.8;0;81;
49.9;0;70;49.9;0;70;
50.0;5;227;50.0;5;227;
50.1;0;65;50.1;0;65;
50.2;0;1;50.2;0;1;
50.3;0;3;50.3;0;3;
50.4;0;0;50.4;0;0;
50.5;33;171;50.5;33;171;
50.6;0;15;50.6;0;15;
50.7;0;71;50.7;0;71;
50.8;0;68;50.8;0;68;
50.9;0;83;50.9;0;83;
51.0;0;69;51.0;0;69;
51.1;0;74;51.1;0;74;
51.2;0;78;51.2;0;78;
51.3;0;83;51.3;0;83;
51.4;0;86;51.4;0;86;
51.5;0;85;51.5;0;85;
51.6;0;74;51.6;0;74;
51.7;0;72;51.7;0;72;
51.8;0;79;51.8;0;79;
51.9;0;68;51.9;0;68;
52.0;0;96;52.0;0;96;
52.1;0;67;52.1;0;67;
52.2;0;69;52.2;0;69;
52.3;0;76;52.3;0;76;
52.4;0;99;52.4;0;99;
52.5;0;86;52.5;0;86;
52.6;0;75;52.6;0;75;
52.7;0;73;52.7;0;73;
52.8;0;81;52.8;0;81;
52.9;0;99;52.9;0;99;
53.0;0;89;53.0;0;89;
53.1;0;67;53.1;0;67;
53.2;0;80;53.2;0;80;
53.3;0;68;53.3;0;68;
53.4;0;83;53.4;0;83;
53.5;0;83;53.5;0;83;
53.6;0;72;53.6;0;72;
53.7;0;78;53.7;0;78;
53.8;0;90;53.8;0;90;
53.9;0;87;53.9;0;87;
54.0;0;78;54.0;0;78;
54.1;0;104;54.1;0;104;
54.2;0;83;54.2;0;83;
54.3;0;88;54.3;0;88;
54.4;0;75;54.4;0;75;
54.5;0;97;54.5;0;97;
54.6;0;72;54.6;0;72;
54.7;0;103;54.7;0;103;
54.8;0;83;54.8;0;83;
54.9;0;90;54.9;0;90;
55.0;0;86;55.0;0;86;
55.1;0;66;55.1;0;66;
55.2;0;67;55.2;0;67;
55.3;0;90;55.3;0;90;
55.4;0;87;55.4;0;87;
55.5;0;84;55.5;0;84;
55.6;0;79;55.6;0;79;
55.7;0;79;55.7;0;79;
55.8;0;74;55.8;0;74;
55.9;0;89;55.9;0;89;
56.0;0;79;56.0;0;79;
56.1;0;96;56.1;0;96;
56.2;0;71;56.2;0;71;
56.3;0;77;56.3;0;77;
56.4;0;87;56.4;0;87;
56.5;0;69;56.5;0;69;
56.6;0;67;56.6;0;67;
56.7;0;112;56.7;0;112;
56.8;0;93;56.8;0;93;
56.9;0;69;56.9;0;69;
57.0;0;87;57.0;0;87;
57.1;0;111;57.1;0;111;
57.2;0;100;57.2;0;100;
57.3;0;88;57.3;0;88;
57.4;0;14;57.4;0;14;
57.5;0;27;57.5;0;27;
57.6;0;70;57.6;0;70;
57.7;0;84;57.7;0;84;
57.8;0;85;57.8;0;85;
57.9;0;74;57.9;0;74;
58.0;0;83;58.0;0;83;
58.1;0;79;58.1;0;79;
58.2;0;63;58.2;0;63;
58.3;0;123;58.3;0;123;
58.4;0;101;58.4;0;101;
58.5;0;99;58.5;0;99;
58.6;0;89;58.6;0;89;
58.7;0;78;58.7;0;78;
58.8;0;96;58.8;0;96;
58.9;0;80;58.9;0;80;
59.0;0;95;59.0;0;95;
59.1;0;72;59.1;0;72;
59.2;0;75;59.2;0;75;
59.3;0;77;59.3;0;77;
59.4;0;91;59.4;0;91;
59.5;0;70;59.5;0;70;
59.6;0;91;59.6;0;91;
59.7;0;74;59.7;0;74;
59.8;0;74;59.8;0;74;
59.9;0;74;59.9;0;74;
60.0;0;102;60.0;0;102;
60.1;0;63;60.1;0;63;
60.2;0;75;60.2;0;75;
60.3;0;42;60.3;0;42;
60.4;0;0;60.4;0;0;
60.5;0;0;60.5;0;0;


==> csv/retransmissionsVeno.csv <==
0;0;0;1;1;1;
0;0;1;0;0;1;
0.1;0;71;0.1;0;71;
0.2;0;78;0.2;0;78;
0.3;0;41;0.3;0;41;
0.4;0;64;0.4;0;64;
0.5;0;62;0.5;0;62;
0.6;0;55;0.6;0;55;
0.7;0;73;0.7;0;73;
0.8;0;54;0.8;0;54;
0.9;0;57;0.9;0;57;
1.0;0;59;1.0;0;59;
1.1;0;59;1.1;0;59;
1.2;0;49;1.2;0;49;
1.3;0;62;1.3;0;62;
1.4;0;47;1.4;0;47;
1.5;0;59;1.5;0;59;
1.6;0;79;1.6;0;79;
1.7;0;67;1.7;0;67;
1.8;0;63;1.8;0;63;
1.9;5;48;1.9;5;48;
2.0;7;43;2.0;7;43;
2.1;9;26;2.1;9;26;
2.2;0;0;2.2;0;0;
2.3;3;65;2.3;3;65;
2.4;0;57;2.4;0;57;
2.5;0;55;2.5;0;55;
2.6;0;20;2.6;0;20;
2.7;0;70;2.7;0;70;
2.8;0;69;2.8;0;69;
2.9;0;62;2.9;0;62;
3.0;0;52;3.0;0;52;
3.1;0;64;3.1;0;64;
3.2;0;55;3.2;0;55;
3.3;0;77;3.3;0;77;
3.4;0;46;3.4;0;46;
3.5;0;72;3.5;0;72;
3.6;0;41;3.6;0;41;
3.7;0;59;3.7;0;59;
3.8;0;35;3.8;0;35;
3.9;0;62;3.9;0;62;
4.0;0;44;4.0;0;44;
4.1;3;44;4.1;3;44;
4.2;0;0;4.2;0;0;
4.3;7;42;4.3;7;42;
4.4;3;28;4.4;3;28;
4.5;4;2;4.5;4;2;
4.6;0;182;4.6;0;182;
4.7;0;139;4.7;0;139;
4.8;0;64;4.8;0;64;
4.9;0;72;4.9;0;72;
5.0;0;79;5.0;0;79;
5.1;0;88;5.1;0;88;
5.2;0;82;5.2;0;82;
5.3;0;84;5.3;0;84;
5.4;0;74;5.4;0;74;
5.5;0;86;5.5;0;86;
5.6;0;77;5.6;0;77;
5.7;0;69;5.7;0;69;
5.8;0;76;5.8;0;76;
5.9;0;84;5.9;0;84;
6.0;0;71;6.0;0;71;
6.1;0;76;6.1;0;76;
6.2;0;63;6.2;0;63;
6.3;0;81;6.3;0;81;
6.4;0;75;6.4;0;75;
6.5;0;80;6.5;0;80;
6.6;0;75;6.6;0;75;
6.7;0;78;6.7;0;78;
6.8;0;98;6.8;0;98;
6.9;0;75;6.9;0;75;
7.0;0;79;7.0;0;79;
7.1;0;69;7.1;0;69;
7.2;0;91;7.2;0;91;
7.3;0;76;7.3;0;76;
7.4;0;76;7.4;0;76;
7.5;0;79;7.5;0;79;
7.6;0;77;7.6;0;77;
7.7;0;71;7.7;0;71;
7.8;0;89;7.8;0;89;
7.9;0;56;7.9;0;56;
8.0;0;93;8.0;0;93;
8.1;0;86;8.1;0;86;
8.2;0;79;8.2;0;79;
8.3;0;103;8.3;0;103;
8.4;0;102;8.4;0;102;
8.5;0;81;8.5;0;81;
8.6;0;100;8.6;0;100;
8.7;0;84;8.7;0;84;
8.8;0;115;8.8;0;115;
8.9;0;65;8.9;0;65;
9.0;0;96;9.0;0;96;
9.1;0;91;9.1;0;91;
9.2;0;79;9.2;0;79;
9.3;0;95;9.3;0;95;
9.4;0;75;9.4;0;75;
9.5;0;80;9.5;0;80;
9.6;0;76;9.6;0;76;
9.7;0;72;9.7;0;72;
9.8;0;78;9.8;0;78;
9.9;0;71;9.9;0;71;
10.0;0;88;10.0;0;88;
10.1;0;69;10.1;0;69;
10.2;0;97;10.2;0;97;
10.3;0;80;10.3;0;80;
10.4;0;69;10.4;0;69;
10.5;0;73;10.5;0;73;
10.6;0;72;10.6;0;72;
10.7;0;74;10.7;0;74;
10.8;0;122;10.8;0;122;
10.9;0;74;10.9;0;74;
11.0;0;69;11.0;0;69;
11.1;0;96;11.1;0;96;
11.2;0;77;11.2;0;77;
11.3;0;86;11.3;0;86;
11.4;0;132;11.4;0;132;
11.5;0;87;11.5;0;87;
11.6;0;71;11.6;0;71;
11.7;0;61;11.7;0;61;
11.8;0;91;11.8;0;91;
11.9;0;88;11.9;0;88;
12.0;0;83;12.0;0;83;
12.1;0;96;12.1;0;96;
12.2;0;117;12.2;0;117;
12.3;0;80;12.3;0;80;
12.4;0;72;12.4;0;72;
12.5;0;80;12.5;0;80;
12.6;0;46;12.6;0;46;
12.7;0;0;12.7;0;0;
12.8;0;0;12.8;0;0;
12.9;0;6;12.9;0;6;
13.0;0;83;13.0;0;83;
13.1;0;81;13.1;0;81;
13.2;0;78;13.2;0;78;
13.3;0;82;13.3;0;82;
13.4;0;70;13.4;0;70;
13.5;0;80;13.5;0;80;
13.6;0;85;13.6;0;85;
13.7;0;78;13.7;0;78;
13.8;0;91;13.8;0;91;
13.9;0;85;13.9;0;85;
14.0;0;100;14.0;0;100;
14.1;0;78;14.1;0;78;
14.2;0;76;14.2;0;76;
14.3;0;86;14.3;0;86;
14.4;0;103;14.4;0;103;
14.5;0;68;14.5;0;68;
14.6;0;88;14.6;0;88;
14.7;0;101;14.7;0;101;
14.8;0;78;14.8;0;78;
14.9;0;76;14.9;0;76;
15.0;0;79;15.0;0;79;
15.1;0;79;15.1;0;79;
15.2;0;68;15.2;0;68;
15.3;0;78;15.3;0;78;
15.4;0;70;15.4;0;70;
15.5;0;80;15.5;0;80;
15.6;0;84;15.6;0;84;
15.7;0;62;15.7;0;62;
15.8;0;76;15.8;0;76;
15.9;0;75;15.9;0;75;
16.0;0;80;16.0;0;80;
16.1;0;87;16.1;0;87;
16.2;0;78;16.2;0;78;
16.3;0;71;16.3;0;71;
16.4;0;79;16.4;0;79;
16.5;0;81;16.5;0;81;
16.6;0;91;16.6;0;91;
16.7;0;77;16.7;0;77;
16.8;0;89;16.8;0;89;
16.9;0;80;16.9;0;80;
17.0;0;72;17.0;0;72;
17.1;0;74;17.1;0;74;
17.2;0;95;17.2;0;95;
17.3;0;69;17.3;0;69;
17.4;0;77;17.4;0;77;
17.5;0;82;17.5;0;82;
17.6;0;67;17.6;0;67;
17.7;0;0;17.7;0;0;
17.8;0;0;17.8;0;0;
17.9;0;9;17.9;0;9;
18.0;0;82;18.0;0;82;
18.1;0;70;18.1;0;70;
18.2;0;85;18.2;0;85;
18.3;0;81;18.3;0;81;
18.4;0;77;18.4;0;77;
18.5;0;125;18.5;0;125;
18.6;0;92;18.6;0;92;
18.7;0;70;18.7;0;70;
18.8;0;82;18.8;0;82;
18.9;0;79;18.9;0;79;
19.0;0;71;19.0;0;71;
19.1;0;72;19.1;0;72;
19.2;0;81;19.2;0;81;
19.3;0;68;19.3;0;68;
19.4;0;69;19.4;0;69;
19.5;0;81;19.5;0;81;
19.6;0;67;19.6;0;67;
19.7;0;75;19.7;0;75;
19.8;0;76;19.8;0;76;
19.9;0;75;19.9;0;75;
20.0;0;92;20.0;0;92;
20.1;0;66;20.1;0;66;
20.2;0;78;20.2;0;78;
20.3;0;83;20.3;0;83;
20.4;0;75;20.4;0;75;
20.5;0;69;20.5;0;69;
20.6;0;82;20.6;0;82;
20.7;0;70;20.7;0;70;
20.8;0;67;20.8;0;67;
20.9;0;78;20.9;0;78;
21.0;0;79;21.0;0;79;
21.1;0;78;21.1;0;78;
21.2;0;76;21.2;0;76;
21.3;0;74;21.3;0;74;
21.4;0;70;21.4;0;70;
21.5;0;76;21.5;0;76;
21.6;0;78;21.6;0;78;
21.7;0;72;21.7;0;72;
21.8;0;76;21.8;0;76;
21.9;0;82;21.9;0;82;
22.0;0;100;22.0;0;100;
22.1;0;81;22.1;0;81;
22.2;0;75;22.2;0;75;
22.3;0;68;22.3;0;68;
22.4;0;76;22.4;0;76;
22.5;0;68;22.5;0;68;
22.6;0;52;22.6;0;52;
22.7;0;0;22.7;0;0;
22.8;0;0;22.8;0;0;
22.9;0;0;22.9;0;0;
23.0;0;61;23.0;0;61;
23.1;0;76;23.1;0;76;
23.2;0;79;23.2;0;79;
23.3;0;76;23.3;0;76;
23.4;0;81;23.4;0;81;
23.5;0;81;23.5;0;81;
23.6;0;76;23.6;0;76;
23.7;0;72;23.7;0;72;
23.8;0;77;23.8;0;77;
23.9;0;71;23.9;0;71;
24.0;0;77;24.0;0;77;
24.1;0;78;24.1;0;78;
24.2;0;74;24.2;0;74;
24.3;0;83;24.3;0;83;
24.4;0;76;24.4;0;76;
24.5;0;72;24.5;0;72;
24.6;0;71;24.6;0;71;
24.7;0;67;24.7;0;67;
24.8;0;76;24.8;0;76;
24.9;0;73;24.9;0;73;
25.0;0;72;25.0;0;72;
25.1;0;70;25.1;0;70;
25.2;0;101;25.2;0;101;
25.3;0;86;25.3;0;86;
25.4;0;88;25.4;0;88;
25.5;0;80;25.5;0;80;
25.6;0;69;25.6;0;69;
25.7;0;71;25.7;0;71;
25.8;0;84;25.8;0;84;
25.9;0;81;25.9;0;81;
26.0;0;82;26.0;0;82;
26.1;0;87;26.1;0;87;
26.2;0;74;26.2;0;74;
26.3;0;67;26.3;0;67;
26.4;0;72;26.4;0;72;
26.5;0;81;26.5;0;81;
26.6;0;73;26.6;0;73;
26.7;0;73;26.7;0;73;
26.8;0;76;26.8;0;76;
26.9;0;66;26.9;0;66;
27.0;0;82;27.0;0;82;
27.1;0;89;27.1;0;89;
27.2;0;104;27.2;0;104;
27.3;0;76;27.3;0;76;
27.4;0;100;27.4;0;100;
27.5;0;71;27.5;0;71;
27.6;0;85;27.6;0;85;
27.7;0;0;27.7;0;0;
27.8;0;0;27.8;0;0;
27.9;0;0;27.9;0;0;
28.0;0;72;28.0;0;72;
28.1;0;94;28.1;0;94;
28.2;0;67;28.2;0;67;
28.3;0;84;28.3;0;84;
28.4;0;79;28.4;0;79;
28.5;0;99;28.5;0;99;
28.6;0;85;28.6;0;85;
28.7;0;88;28.7;0;88;
28.8;0;84;28.8;0;84;
28.9;0;72;28.9;0;72;
29.0;0;82;29.0;0;82;
29.1;0;85;29.1;0;85;
29.2;0;78;29.2;0;78;
29.3;0;76;29.3;0;76;
29.4;0;101;29.4;0;101;
29.5;0;112;29.5;0;112;
29.6;0;78;29.6;0;78;
29.7;0;71;29.7;0;71;
29.8;0;76;29.8;0;76;
29.9;0;70;29.9;0;70;
30.0;0;95;30.0;0;95;
30.1;0;76;30.1;0;76;
30.2;0;90;30.2;0;90;
30.3;0;79;30.3;0;79;
30.4;0;81;30.4;0;81;
30.5;0;88;30.5;0;88;
30.6;0;72;30.6;0;72;
30.7;0;69;30.7;0;69;
30.8;0;92;30.8;0;92;
30.9;0;82;30.9;0;82;
31.0;0;82;31.0;0;82;
31.1;0;87;31.1;0;87;
31.2;0;81;31.2;0;81;
31.3;0;70;31.3;0;70;
31.4;0;94;31.4;0;94;
31.5;0;86;31.5;0;86;
31.6;0;67;31.6;0;67;
31.7;0;88;31.7;0;88;
31.8;0;73;31.8;0;73;
31.9;0;79;31.9;0;79;
32.0;0;76;32.0;0;76;
32.1;0;76;32.1;0;76;
32.2;0;81;32.2;0;81;
32.3;0;74;32.3;0;74;
32.4;0;73;32.4;0;73;
32.5;0;85;32.5;0;85;
32.6;0;69;32.6;0;69;
32.7;0;0;32.7;0;0;
32.8;0;0;32.8;0;0;
32.9;0;48;32.9;0;48;
33.0;0;68;33.0;0;68;
33.1;0;87;33.1;0;87;
33.2;0;76;33.2;0;76;
33.3;0;78;33.3;0;78;
33.4;0;78;33.4;0;78;
33.5;0;75;33.5;0;75;
33.6;0;92;33.6;0;92;
33.7;0;73;33.7;0;73;
33.8;0;72;33.8;0;72;
33.9;0;75;33.9;0;75;
34.0;0;80;34.0;0;80;
34.1;0;75;34.1;0;75;
34.2;0;73;34.2;0;73;
34.3;0;72;34.3;0;72;
34.4;0;83;34.4;0;83;
34.5;0;72;34.5;0;72;
34.6;0;81;34.6;0;81;
34.7;0;70;34.7;0;70;
34.8;0;78;34.8;0;78;
34.9;0;76;34.9;0;76;
35.0;0;88;35.0;0;88;
35.1;0;76;35.1;0;76;
35.2;0;73;35.2;0;73;
35.3;0;69;35.3;0;69;
35.4;0;75;35.4;0;75;
35.5;0;77;35.5;0;77;
35.6;0;78;35.6;0;78;
35.7;0;96;35.7;0;96;
35.8;0;71;35.8;0;71;
35.9;0;79;35.9;0;79;
36.0;0;65;36.0;0;65;
36.1;0;73;36.1;0;73;
36.2;0;63;36.2;0;63;
36.3;0;77;36.3;0;77;
36.4;0;84;36.4;0;84;
36.5;0;76;36.5;0;76;
36.6;0;78;36.6;0;78;
36.7;0;78;36.7;0;78;
36.8;0;73;36.8;0;73;
36.9;0;114;36.9;0;114;
37.0;0;109;37.0;0;109;
37.1;0;105;37.1;0;105;
37.2;0;77;37.2;0;77;
37.3;0;76;37.3;0;76;
37.4;0;94;37.4;0;94;
37.5;0;80;37.5;0;80;
37.6;0;89;37.6;0;89;
37.7;0;58;37.7;0;58;
37.8;0;70;37.8;0;70;
37.9;0;66;37.9;0;66;
38.0;0;82;38.0;0;82;
38.1;0;84;38.1;0;84;
38.2;0;96;38.2;0;96;
38.3;0;64;38.3;0;64;
38.4;0;93;38.4;0;93;
38.5;0;70;38.5;0;70;
38.6;0;71;38.6;0;71;
38.7;0;79;38.7;0;79;
38.8;0;71;38.8;0;71;
38.9;0;68;38.9;0;68;
39.0;0;74;39.0;0;74;
39.1;0;68;39.1;0;68;
39.2;0;84;39.2;0;84;
39.3;0;88;39.3;0;88;
39.4;0;76;39.4;0;76;
39.5;0;74;39.5;0;74;
39.6;0;73;39.6;0;73;
39.7;0;71;39.7;0;71;
39.8;0;71;39.8;0;71;
39.9;0;84;39.9;0;84;
40.0;0;61;40.0;0;61;
40.1;0;84;40.1;0;84;
40.2;0;79;40.2;0;79;
40.3;0;72;40.3;0;72;
40.4;0;76;40.4;0;76;
40.5;0;77;40.5;0;77;
40.6;0;75;40.6;0;75;
40.7;0;90;40.7;0;90;
40.8;0;66;40.8;0;66;
40.9;0;81;40.9;0;81;
41.0;0;83;41.0;0;83;
41.1;0;80;41.1;0;80;
41.2;0;94;41.2;0;94;
41.3;0;82;41.3;0;82;
41.4;0;65;41.4;0;65;
41.5;0;74;41.5;0;74;
41.6;0;75;41.6;0;75;
41.7;0;75;41.7;0;75;
41.8;0;77;41.8;0;77;
41.9;0;81;41.9;0;81;
42.0;0;70;42.0;0;70;
42.1;0;81;42.1;0;81;
42.2;0;70;42.2;0;70;
42.3;0;84;42.3;0;84;
42.4;0;83;42.4;0;83;
42.5;0;73;42.5;0;73;
42.6;0;76;42.6;0;76;
42.7;0;64;42.7;0;64;
42.8;0;0;42.8;0;0;
42.9;0;0;42.9;0;0;
43.0;0;59;43.0;0;59;
43.1;0;72;43.1;0;72;
43.2;0;86;43.2;0;86;
43.3;0;83;43.3;0;83;
43.4;0;82;43.4;0;82;
43.5;0;72;43.5;0;72;
43.6;0;79;43.6;0;79;
43.7;0;76;43.7;0;76;
43.8;0;79;43.8;0;79;
43.9;0;81;43.9;0;81;
44.0;0;81;44.0;0;81;
44.1;0;67;44.1;0;67;
44.2;0;94;44.2;0;94;
44.3;0;81;44.3;0;81;
44.4;0;83;44.4;0;83;
44.5;0;67;44.5;0;67;
44.6;0;89;44.6;0;89;
44.7;0;79;44.7;0;79;
44.8;0;76;44.8;0;76;
44.9;0;84;44.9;0;84;
45.0;0;91;45.0;0;91;
45.1;0;87;45.1;0;87;
45.2;0;74;45.2;0;74;
45.3;0;75;45.3;0;75;
45.4;0;82;45.4;0;82;
45.5;0;73;45.5;0;73;
45.6;0;75;45.6;0;75;
45.7;0;73;45.7;0;73;
45.8;0;97;45.8;0;97;
45.9;0;86;45.9;0;86;
46.0;0;81;46.0;0;81;
46.1;0;90;46.1;0;90;
46.2;0;88;46.2;0;88;
46.3;0;74;46.3;0;74;
46.4;0;70;46.4;0;70;
46.5;0;81;46.5;0;81;
46.6;0;79;46.6;0;79;
46.7;0;89;46.7;0;89;
46.8;0;82;46.8;0;82;
46.9;0;93;46.9;0;93;
47.0;0;78;47.0;0;78;
47.1;0;85;47.1;0;85;
47.2;0;100;47.2;0;100;
47.3;0;77;47.3;0;77;
47.4;0;74;47.4;0;74;
47.5;0;70;47.5;0;70;
47.6;0;75;47.6;0;75;
47.7;0;0;47.7;0;0;
47.8;0;0;47.8;0;0;
47.9;0;65;47.9;0;65;
48.0;0;73;48.0;0;73;
48.1;0;88;48.1;0;88;
48.2;0;77;48.2;0;77;
48.3;0;85;48.3;0;85;
48.4;0;90;48.4;0;90;
48.5;0;100;48.5;0;100;
48.6;0;73;48.6;0;73;
48.7;0;96;48.7;0;96;
48.8;0;87;48.8;0;87;
48.9;0;68;48.9;0;68;
49.0;0;76;49.0;0;76;
49.1;0;83;49.1;0;83;
49.2;0;79;49.2;0;79;
49.3;0;96;49.3;0;96;
49.4;0;101;49.4;0;101;
49.5;0;77;49.5;0;77;
49.6;0;120;49.6;0;120;
49.7;0;91;49.7;0;91;
49.8;0;93;49.8;0;93;
49.9;0;95;49.9;0;95;
50.0;0;94;50.0;0;94;
50.1;0;94;50.1;0;94;
50.2;0;71;50.2;0;71;
50.3;0;75;50.3;0;75;
50.4;0;82;50.4;0;82;
50.5;0;66;50.5;0;66;
50.6;0;88;50.6;0;88;
50.7;0;67;50.7;0;67;
50.8;0;101;50.8;0;101;
50.9;0;96;50.9;0;96;
51.0;0;88;51.0;0;88;
51.1;0;87;51.1;0;87;
51.2;0;78;51.2;0;78;
51.3;0;92;51.3;0;92;
51.4;0;72;51.4;0;72;
51.5;0;73;51.5;0;73;
51.6;0;78;51.6;0;78;
51.7;0;83;51.7;0;83;
51.8;0;79;51.8;0;79;
51.9;0;83;51.9;0;83;
52.0;0;80;52.0;0;80;
52.1;0;87;52.1;0;87;
52.2;0;80;52.2;0;80;
52.3;0;92;52.3;0;92;
52.4;0;71;52.4;0;71;
52.5;0;89;52.5;0;89;
52.6;0;74;52.6;0;74;
52.7;0;65;52.7;0;65;
52.8;0;91;52.8;0;91;
52.9;0;76;52.9;0;76;
53.0;0;77;53.0;0;77;
53.1;0;86;53.1;0;86;
53.2;0;90;53.2;0;90;
53.3;0;87;53.3;0;87;
53.4;0;77;53.4;0;77;
53.5;0;73;53.5;0;73;
53.6;0;86;53.6;0;86;
53.7;0;78;53.7;0;78;
53.8;0;82;53.8;0;82;
53.9;0;76;53.9;0;76;
54.0;0;70;54.0;0;70;
54.1;0;77;54.1;0;77;
54.2;0;93;54.2;0;93;
54.3;0;94;54.3;0;94;
54.4;0;88;54.4;0;88;
54.5;0;100;54.5;0;100;
54.6;0;91;54.6;0;91;
54.7;0;76;54.7;0;76;
54.8;0;86;54.8;0;86;
54.9;0;78;54.9;0;78;
55.0;0;92;55.0;0;92;
55.1;0;74;55.1;0;74;
55.2;0;77;55.2;0;77;
55.3;0;111;55.3;0;111;
55.4;0;70;55.4;0;70;
55.5;0;84;55.5;0;84;
55.6;0;85;55.6;0;85;
55.7;0;104;55.7;0;104;
55.8;0;99;55.8;0;99;
55.9;0;93;55.9;0;93;
56.0;0;74;56.0;0;74;
56.1;0;83;56.1;0;83;
56.2;0;83;56.2;0;83;
56.3;0;71;56.3;0;71;
56.4;0;85;56.4;0;85;
56.5;0;83;56.5;0;83;
56.6;0;69;56.6;0;69;
56.7;0;124;56.7;0;124;
56.8;0;74;56.8;0;74;
56.9;0;88;56.9;0;88;
57.0;0;81;57.0;0;81;
57.1;0;72;57.1;0;72;
57.2;0;77;57.2;0;77;
57.3;0;92;57.3;0;92;
57.4;0;95;57.4;0;95;
57.5;0;66;57.5;0;66;
57.6;0;80;57.6;0;80;
57.7;0;68;57.7;0;68;
57.8;0;0;57.8;0;0;
57.9;0;49;57.9;0;49;
58.0;0;76;58.0;0;76;
58.1;0;73;58.1;0;73;
58.2;0;95;58.2;0;95;
58.3;0;83;58.3;0;83;
58.4;0;86;58.4;0;86;
58.5;0;85;58.5;0;85;
58.6;0;94;58.6;0;94;
58.7;0;75;58.7;0;75;
58.8;0;66;58.8;0;66;
58.9;0;87;58.9;0;87;
59.0;0;82;59.0;0;82;
59.1;0;94;59.1;0;94;
59.2;0;84;59.2;0;84;
59.3;0;70;59.3;0;70;
59.4;0;72;59.4;0;72;
59.5;0;104;59.5;0;104;
59.6;0;95;59.6;0;95;
59.7;0;83;59.7;0;83;
59.8;0;94;59.8;0;94;
59.9;0;76;59.9;0;76;
60.0;0;80;60.0;0;80;
60.1;0;82;60.1;0;82;
60.2;0;36;60.2;0;36;


==> csv/retransmissionsbic.csv <==
0;0;0;1;1;1;
0;0;1;0;0;1;
0.1;0;63;0.1;0;63;
0.2;0;80;0.2;0;80;
0.3;0;60;0.3;0;60;
0.4;0;71;0.4;0;71;
0.5;0;64;0.5;0;64;
0.6;0;52;0.6;0;52;
0.7;0;45;0.7;0;45;
0.8;0;68;0.8;0;68;
0.9;0;50;0.9;0;50;
1.0;0;56;1.0;0;56;
1.1;0;102;1.1;0;102;
1.2;0;64;1.2;0;64;
1.3;0;59;1.3;0;59;
1.4;0;58;1.4;0;58;
1.5;0;51;1.5;0;51;
1.6;0;47;1.6;0;47;
1.7;0;58;1.7;0;58;
1.8;0;68;1.8;0;68;
1.9;2;40;1.9;2;40;
2.0;11;58;2.0;11;58;
2.1;5;34;2.1;5;34;
2.2;3;23;2.2;3;23;
2.3;2;8;2.3;2;8;
2.4;0;54;2.4;0;54;
2.5;0;101;2.5;0;101;
2.6;0;3;2.6;0;3;
2.7;0;29;2.7;0;29;
2.8;0;58;2.8;0;58;
2.9;0;63;2.9;0;63;
3.0;0;59;3.0;0;59;
3.1;0;45;3.1;0;45;
3.2;0;66;3.2;0;66;
3.3;0;56;3.3;0;56;
3.4;0;67;3.4;0;67;
3.5;0;58;3.5;0;58;
3.6;0;70;3.6;0;70;
3.7;0;48;3.7;0;48;
3.8;0;59;3.8;0;59;
3.9;0;58;3.9;0;58;
4.0;0;62;4.0;0;62;
4.1;5;86;4.1;5;86;
4.2;6;75;4.2;6;75;
4.3;2;31;4.3;2;31;
4.4;5;14;4.4;5;14;
4.5;5;20;4.5;5;20;
4.6;6;95;4.6;6;95;
4.7;0;142;4.7;0;142;
4.8;0;103;4.8;0;103;
4.9;0;12;4.9;0;12;
5.0;0;61;5.0;0;61;
5.1;0;65;5.1;0;65;
5.2;0;88;5.2;0;88;
5.3;0;72;5.3;0;72;
5.4;0;16;5.4;0;16;
5.5;0;36;5.5;0;36;
5.6;0;52;5.6;0;52;
5.7;0;111;5.7;0;111;
5.8;0;44;5.8;0;44;
5.9;0;63;5.9;0;63;
6.0;0;34;6.0;0;34;
6.1;0;68;6.1;0;68;
6.2;0;75;6.2;0;75;
6.3;7;87;6.3;7;87;
6.4;0;0;6.4;0;0;
6.5;0;12;6.5;0;12;
6.6;7;39;6.6;7;39;
6.7;7;95;6.7;7;95;
6.8;0;69;6.8;0;69;
6.9;0;45;6.9;0;45;
7.0;0;43;7.0;0;43;
7.1;0;65;7.1;0;65;
7.2;0;63;7.2;0;63;
7.3;0;64;7.3;0;64;
7.4;0;51;7.4;0;51;
7.5;0;74;7.5;0;74;
7.6;0;58;7.6;0;58;
7.7;0;70;7.7;0;70;
7.8;0;45;7.8;0;45;
7.9;0;71;7.9;0;71;
8.0;0;39;8.0;0;39;
8.1;0;70;8.1;0;70;
8.2;0;109;8.2;0;109;
8.3;0;78;8.3;0;78;
8.4;0;49;8.4;0;49;
8.5;6;31;8.5;6;31;
8.6;0;0;8.6;0;0;
8.7;5;35;8.7;5;35;
8.8;6;44;8.8;6;44;
8.9;0;34;8.9;0;34;
9.0;0;114;9.0;0;114;
9.1;0;53;9.1;0;53;
9.2;0;61;9.2;0;61;
9.3;0;63;9.3;0;63;
9.4;0;69;9.4;0;69;
9.5;0;62;9.5;0;62;
9.6;0;58;9.6;0;58;
9.7;0;44;9.7;0;44;
9.8;0;75;9.8;0;75;
9.9;0;66;9.9;0;66;
10.0;0;65;10.0;0;65;
10.1;0;58;10.1;0;58;
10.2;0;79;10.2;0;79;
10.3;0;83;10.3;0;83;
10.4;0;46;10.4;0;46;
10.5;0;76;10.5;0;76;
10.6;0;71;10.6;0;71;
10.7;0;104;10.7;0;104;
10.8;0;72;10.8;0;72;
10.9;0;81;10.9;0;81;
11.0;0;74;11.0;0;74;
11.1;0;90;11.1;0;90;
11.2;0;71;11.2;0;71;
11.3;0;86;11.3;0;86;
11.4;0;89;11.4;0;89;
11.5;0;80;11.5;0;80;
11.6;0;84;11.6;0;84;
11.7;0;79;11.7;0;79;
11.8;0;87;11.8;0;87;
11.9;0;72;11.9;0;72;
12.0;0;96;12.0;0;96;
12.1;3;171;12.1;3;171;
12.2;0;0;12.2;0;0;
12.3;0;0;12.3;0;0;
12.4;1;7;12.4;1;7;
12.5;54;18;12.5;54;18;
12.6;0;99;12.6;0;99;
12.7;0;32;12.7;0;32;
12.8;0;74;12.8;0;74;
12.9;0;66;12.9;0;66;
13.0;0;70;13.0;0;70;
13.1;0;58;13.1;0;58;
13.2;0;54;13.2;0;54;
13.3;0;72;13.3;0;72;
13.4;0;61;13.4;0;61;
13.5;0;76;13.5;0;76;
13.6;0;84;13.6;0;84;
13.7;0;78;13.7;0;78;
13.8;0;77;13.8;0;77;
13.9;0;99;13.9;0;99;
14.0;0;84;14.0;0;84;
14.1;0;98;14.1;0;98;
14.2;0;80;14.2;0;80;
14.3;0;88;14.3;0;88;
14.4;0;84;14.4;0;84;
14.5;0;76;14.5;0;76;
14.6;0;69;14.6;0;69;
14.7;0;69;14.7;0;69;
14.8;0;78;14.8;0;78;
14.9;0;80;14.9;0;80;
15.0;0;82;15.0;0;82;
15.1;0;104;15.1;0;104;
15.2;0;67;15.2;0;67;
15.3;0;65;15.3;0;65;
15.4;0;75;15.4;0;75;
15.5;0;72;15.5;0;72;
15.6;0;74;15.6;0;74;
15.7;0;137;15.7;0;137;
15.8;0;77;15.8;0;77;
15.9;0;78;15.9;0;78;
16.0;0;87;16.0;0;87;
16.1;0;102;16.1;0;102;
16.2;0;98;16.2;0;98;
16.3;0;92;16.3;0;92;
16.4;0;64;16.4;0;64;
16.5;0;73;16.5;0;73;
16.6;0;84;16.6;0;84;
16.7;0;96;16.7;0;96;
16.8;0;85;16.8;0;85;
16.9;0;77;16.9;0;77;
17.0;0;80;17.0;0;80;
17.1;0;87;17.1;0;87;
17.2;0;95;17.2;0;95;
17.3;0;85;17.3;0;85;
17.4;0;75;17.4;0;75;
17.5;0;74;17.5;0;74;
17.6;0;104;17.6;0;104;
17.7;0;79;17.7;0;79;
17.8;0;77;17.8;0;77;
17.9;0;92;17.9;0;92;
18.0;0;110;18.0;0;110;
18.1;0;84;18.1;0;84;
18.2;0;72;18.2;0;72;
18.3;0;81;18.3;0;81;
18.4;0;69;18.4;0;69;
18.5;0;68;18.5;0;68;
18.6;0;79;18.6;0;79;
18.7;0;95;18.7;0;95;
18.8;0;86;18.8;0;86;
18.9;0;71;18.9;0;71;
19.0;0;83;19.0;0;83;
19.1;0;96;19.1;0;96;
19.2;0;103;19.2;0;103;
19.3;0;75;19.3;0;75;
19.4;0;75;19.4;0;75;
19.5;0;102;19.5;0;102;
19.6;0;81;19.6;0;81;
19.7;0;77;19.7;0;77;
19.8;0;104;19.8;0;104;
19.9;0;83;19.9;0;83;
20.0;0;70;20.0;0;70;
20.1;0;77;20.1;0;77;
20.2;0;70;20.2;0;70;
20.3;0;81;20.3;0;81;
20.4;0;71;20.4;0;71;
20.5;0;28;20.5;0;28;
20.6;0;41;20.6;0;41;
20.7;0;72;20.7;0;72;
20.8;0;70;20.8;0;70;
20.9;0;73;20.9;0;73;
21.0;0;87;21.0;0;87;
21.1;0;56;21.1;0;56;
21.2;0;71;21.2;0;71;
21.3;0;68;21.3;0;68;
21.4;0;72;21.4;0;72;
21.5;0;98;21.5;0;98;
21.6;0;82;21.6;0;82;
21.7;0;85;21.7;0;85;
21.8;0;76;21.8;0;76;
21.9;0;93;21.9;0;93;
22.0;0;81;22.0;0;81;
22.1;0;76;22.1;0;76;
22.2;0;69;22.2;0;69;
22.3;0;91;22.3;0;91;
22.4;0;71;22.4;0;71;
22.5;0;74;22.5;0;74;
22.6;0;98;22.6;0;98;
22.7;0;93;22.7;0;93;
22.8;0;78;22.8;0;78;
22.9;0;72;22.9;0;72;
23.0;0;69;23.0;0;69;
23.1;0;64;23.1;0;64;
23.2;0;94;23.2;0;94;
23.3;0;78;23.3;0;78;
23.4;0;77;23.4;0;77;
23.5;0;83;23.5;0;83;
23.6;0;94;23.6;0;94;
23.7;0;66;23.7;0;66;
23.8;0;80;23.8;0;80;
23.9;0;86;23.9;0;86;
24.0;0;93;24.0;0;93;
24.1;0;81;24.1;0;81;
24.2;0;81;24.2;0;81;
24.3;0;76;24.3;0;76;
24.4;0;71;24.4;0;71;
24.5;0;79;24.5;0;79;
24.6;0;70;24.6;0;70;
24.7;0;75;24.7;0;75;
24.8;0;77;24.8;0;77;
24.9;0;110;24.9;0;110;
25.0;0;81;25.0;0;81;
25.1;0;72;25.1;0;72;
25.2;0;76;25.2;0;76;
25.3;0;45;25.3;0;45;
25.4;0;0;25.4;0;0;
25.5;0;65;25.5;0;65;
25.6;0;87;25.6;0;87;
25.7;0;81;25.7;0;81;
25.8;0;105;25.8;0;105;
25.9;0;76;25.9;0;76;
26.0;0;84;26.0;0;84;
26.1;0;106;26.1;0;106;
26.2;0;92;26.2;0;92;
26.3;0;114;26.3;0;114;
26.4;0;112;26.4;0;112;
26.5;0;68;26.5;0;68;
26.6;0;72;26.6;0;72;
26.7;0;65;26.7;0;65;
26.8;0;69;26.8;0;69;
26.9;0;87;26.9;0;87;
27.0;0;89;27.0;0;89;
27.1;0;95;27.1;0;95;
27.2;0;87;27.2;0;87;
27.3;0;96;27.3;0;96;
27.4;0;84;27.4;0;84;
27.5;0;89;27.5;0;89;
27.6;0;80;27.6;0;80;
27.7;0;74;27.7;0;74;
27.8;0;92;27.8;0;92;
27.9;0;89;27.9;0;89;
28.0;0;79;28.0;0;79;
28.1;0;84;28.1;0;84;
28.2;0;90;28.2;0;90;
28.3;0;97;28.3;0;97;
28.4;0;89;28.4;0;89;
28.5;0;72;28.5;0;72;
28.6;0;100;28.6;0;100;
28.7;0;71;28.7;0;71;
28.8;0;81;28.8;0;81;
28.9;0;75;28.9;0;75;
29.0;0;75;29.0;0;75;
29.1;0;93;29.1;0;93;
29.2;0;73;29.2;0;73;
29.3;0;95;29.3;0;95;
29.4;0;81;29.4;0;81;
29.5;0;86;29.5;0;86;
29.6;0;97;29.6;0;97;
29.7;0;111;29.7;0;111;
29.8;0;77;29.8;0;77;
29.9;0;100;29.9;0;100;
30.0;0;84;30.0;0;84;
30.1;0;83;30.1;0;83;
30.2;0;81;30.2;0;81;
30.3;0;73;30.3;0;73;
30.4;0;74;30.4;0;74;
30.5;0;75;30.5;0;75;
30.6;0;75;30.6;0;75;
30.7;0;69;30.7;0;69;
30.8;0;78;30.8;0;78;
30.9;0;70;30.9;0;70;
31.0;0;75;31.0;0;75;
31.1;0;65;31.1;0;65;
31.2;0;83;31.2;0;83;
31.3;0;73;31.3;0;73;
31.4;0;91;31.4;0;91;
31.5;0;89;31.5;0;89;
31.6;0;73;31.6;0;73;
31.7;0;81;31.7;0;81;
31.8;0;68;31.8;0;68;
31.9;0;81;31.9;0;81;
32.0;0;74;32.0;0;74;
32.1;0;78;32.1;0;78;
32.2;0;80;32.2;0;80;
32.3;0;105;32.3;0;105;
32.4;0;58;32.4;0;58;
32.5;0;81;32.5;0;81;
32.6;0;69;32.6;0;69;
32.7;0;79;32.7;0;79;
32.8;0;79;32.8;0;79;
32.9;0;80;32.9;0;80;
33.0;0;78;33.0;0;78;
33.1;0;86;33.1;0;86;
33.2;0;69;33.2;0;69;
33.3;0;73;33.3;0;73;
33.4;0;91;33.4;0;91;
33.5;0;78;33.5;0;78;
33.6;0;74;33.6;0;74;
33.7;0;70;33.7;0;70;
33.8;0;59;33.8;0;59;
33.9;0;69;33.9;0;69;
34.0;0;72;34.0;0;72;
34.1;0;95;34.1;0;95;
34.2;0;92;34.2;0;92;
34.3;0;81;34.3;0;81;
34.4;0;99;34.4;0;99;
34.5;0;76;34.5;0;76;
34.6;0;79;34.6;0;79;
34.7;0;80;34.7;0;80;
34.8;0;77;34.8;0;77;
34.9;0;78;34.9;0;78;
35.0;0;78;35.0;0;78;
35.1;0;97;35.1;0;97;
35.2;0;78;35.2;0;78;
35.3;0;77;35.3;0;77;
35.4;0;82;35.4;0;82;
35.5;0;91;35.5;0;91;
35.6;0;84;35.6;0;84;
35.7;0;82;35.7;0;82;
35.8;0;82;35.8;0;82;
35.9;0;97;35.9;0;97;
36.0;0;88;36.0;0;88;
36.1;0;89;36.1;0;89;
36.2;0;75;36.2;0;75;
36.3;0;91;36.3;0;91;
36.4;0;81;36.4;0;81;
36.5;0;77;36.5;0;77;
36.6;0;86;36.6;0;86;
36.7;0;105;36.7;0;105;
36.8;0;80;36.8;0;80;
36.9;0;79;36.9;0;79;
37.0;0;92;37.0;0;92;
37.1;0;77;37.1;0;77;
37.2;0;84;37.2;0;84;
37.3;0;109;37.3;0;109;
37.4;0;81;37.4;0;81;
37.5;0;71;37.5;0;71;
37.6;0;92;37.6;0;92;
37.7;0;96;37.7;0;96;
37.8;0;91;37.8;0;91;
37.9;0;71;37.9;0;71;
38.0;0;99;38.0;0;99;
38.1;0;87;38.1;0;87;
38.2;0;94;38.2;0;94;
38.3;0;79;38.3;0;79;
38.4;0;103;38.4;0;103;
38.5;1;183;38.5;1;183;
38.6;3;4;38.6;3;4;
38.7;0;0;38.7;0;0;
38.8;1;4;38.8;1;4;
38.9;70;121;38.9;70;121;
39.0;0;134;39.0;0;134;
39.1;0;305;39.1;0;305;
39.2;0;31;39.2;0;31;
39.3;0;89;39.3;0;89;
39.4;0;64;39.4;0;64;
39.5;0;51;39.5;0;51;
39.6;0;57;39.6;0;57;
39.7;0;57;39.7;0;57;
39.8;0;64;39.8;0;64;
39.9;0;76;39.9;0;76;
40.0;0;79;40.0;0;79;
40.1;0;93;40.1;0;93;
40.2;0;76;40.2;0;76;
40.3;0;83;40.3;0;83;
40.4;0;94;40.4;0;94;
40.5;0;103;40.5;0;103;
40.6;0;81;40.6;0;81;
40.7;0;76;40.7;0;76;
40.8;0;78;40.8;0;78;
40.9;0;75;40.9;0;75;
41.0;0;102;41.0;0;102;
41.1;0;74;41.1;0;74;
41.2;0;80;41.2;0;80;
41.3;0;88;41.3;0;88;
41.4;0;74;41.4;0;74;
41.5;0;96;41.5;0;96;
41.6;0;92;41.6;0;92;
41.7;0;82;41.7;0;82;
41.8;0;74;41.8;0;74;
41.9;0;88;41.9;0;88;
42.0;0;82;42.0;0;82;
42.1;0;78;42.1;0;78;
42.2;0;76;42.2;0;76;
42.3;0;89;42.3;0;89;
42.4;0;86;42.4;0;86;
42.5;0;101;42.5;0;101;
42.6;0;82;42.6;0;82;
42.7;0;91;42.7;0;91;
42.8;0;115;42.8;0;115;
42.9;0;82;42.9;0;82;
43.0;0;102;43.0;0;102;
43.1;0;78;43.1;0;78;
43.2;0;84;43.2;0;84;
43.3;0;67;43.3;0;67;
43.4;0;83;43.4;0;83;
43.5;0;66;43.5;0;66;
43.6;0;78;43.6;0;78;
43.7;0;70;43.7;0;70;
43.8;0;81;43.8;0;81;
43.9;0;78;43.9;0;78;
44.0;0;83;44.0;0;83;
44.1;0;76;44.1;0;76;
44.2;0;71;44.2;0;71;
44.3;0;102;44.3;0;102;
44.4;0;89;44.4;0;89;
44.5;0;80;44.5;0;80;
44.6;0;103;44.6;0;103;
44.7;0;89;44.7;0;89;
44.8;0;77;44.8;0;77;
44.9;0;94;44.9;0;94;
45.0;0;71;45.0;0;71;
45.1;0;76;45.1;0;76;
45.2;0;96;45.2;0;96;
45.3;0;72;45.3;0;72;
45.4;0;98;45.4;0;98;
45.5;0;81;45.5;0;81;
45.6;0;99;45.6;0;99;
45.7;0;91;45.7;0;91;
45.8;0;69;45.8;0;69;
45.9;0;78;45.9;0;78;
46.0;0;66;46.0;0;66;
46.1;0;98;46.1;0;98;
46.2;0;73;46.2;0;73;
46.3;0;79;46.3;0;79;
46.4;0;72;46.4;0;72;
46.5;0;84;46.5;0;84;
46.6;0;68;46.6;0;68;
46.7;0;78;46.7;0;78;
46.8;0;95;46.8;0;95;
46.9;0;85;46.9;0;85;
47.0;0;92;47.0;0;92;
47.1;0;83;47.1;0;83;
47.2;0;77;47.2;0;77;
47.3;0;103;47.3;0;103;
47.4;0;90;47.4;0;90;
47.5;0;75;47.5;0;75;
47.6;0;87;47.6;0;87;
47.7;0;90;47.7;0;90;
47.8;0;83;47.8;0;83;
47.9;0;93;47.9;0;93;
48.0;0;102;48.0;0;102;
48.1;0;86;48.1;0;86;
48.2;0;89;48.2;0;89;
48.3;0;80;48.3;0;80;
48.4;0;84;48.4;0;84;
48.5;0;75;48.5;0;75;
48.6;0;88;48.6;0;88;
48.7;0;90;48.7;0;90;
48.8;0;88;48.8;0;88;
48.9;0;85;48.9;0;85;
49.0;0;78;49.0;0;78;
49.1;0;85;49.1;0;85;
49.2;0;83;49.2;0;83;
49.3;0;65;49.3;0;65;
49.4;0;69;49.4;0;69;
49.5;0;71;49.5;0;71;
49.6;0;77;49.6;0;77;
49.7;0;94;49.7;0;94;
49.8;0;73;49.8;0;73;
49.9;0;79;49.9;0;79;
50.0;0;80;50.0;0;80;
50.1;0;83;50.1;0;83;
50.2;0;77;50.2;0;77;
50.3;0;94;50.3;0;94;
50.4;0;37;50.4;0;37;
50.5;0;71;50.5;0;71;
50.6;0;81;50.6;0;81;
50.7;0;91;50.7;0;91;
50.8;0;69;50.8;0;69;
50.9;0;91;50.9;0;91;
51.0;0;88;51.0;0;88;
51.1;0;84;51.1;0;84;
51.2;0;94;51.2;0;94;
51.3;0;71;51.3;0;71;
51.4;0;86;51.4;0;86;
51.5;0;77;51.5;0;77;
51.6;0;76;51.6;0;76;
51.7;0;86;51.7;0;86;
51.8;0;79;51.8;0;79;
51.9;0;80;51.9;0;80;
52.0;0;104;52.0;0;104;
52.1;0;97;52.1;0;97;
52.2;0;67;52.2;0;67;
52.3;0;79;52.3;0;79;
52.4;0;81;52.4;0;81;
52.5;0;75;52.5;0;75;
52.6;0;86;52.6;0;86;
52.7;0;111;52.7;0;111;
52.8;0;87;52.8;0;87;
52.9;0;76;52.9;0;76;
53.0;0;84;53.0;0;84;
53.1;0;77;53.1;0;77;
53.2;0;70;53.2;0;70;
53.3;0;70;53.3;0;70;
53.4;0;84;53.4;0;84;
53.5;0;86;53.5;0;86;
53.6;0;85;53.6;0;85;
53.7;0;98;53.7;0;98;
53.8;0;75;53.8;0;75;
53.9;0;69;53.9;0;69;
54.0;0;88;54.0;0;88;
54.1;0;69;54.1;0;69;
54.2;0;76;54.2;0;76;
54.3;0;93;54.3;0;93;
54.4;0;92;54.4;0;92;
54.5;0;73;54.5;0;73;
54.6;0;88;54.6;0;88;
54.7;0;91;54.7;0;91;
54.8;0;84;54.8;0;84;
54.9;0;77;54.9;0;77;
55.0;0;82;55.0;0;82;
55.1;0;88;55.1;0;88;
55.2;0;94;55.2;0;94;
55.3;0;77;55.3;0;77;
55.4;0;73;55.4;0;73;
55.5;0;84;55.5;0;84;
55.6;0;86;55.6;0;86;
55.7;0;91;55.7;0;91;
55.8;0;85;55.8;0;85;
55.9;0;72;55.9;0;72;
56.0;0;90;56.0;0;90;
56.1;0;84;56.1;0;84;
56.2;0;72;56.2;0;72;
56.3;0;80;56.3;0;80;
56.4;0;107;56.4;0;107;
56.5;0;73;56.5;0;73;
56.6;0;79;56.6;0;79;
56.7;0;68;56.7;0;68;
56.8;0;83;56.8;0;83;
56.9;0;80;56.9;0;80;
57.0;0;75;57.0;0;75;
57.1;0;91;57.1;0;91;
57.2;0;94;57.2;0;94;
57.3;0;118;57.3;0;118;
57.4;0;80;57.4;0;80;
57.5;0;76;57.5;0;76;
57.6;0;90;57.6;0;90;
57.7;0;80;57.7;0;80;
57.8;0;79;57.8;0;79;
57.9;0;83;57.9;0;83;
58.0;0;82;58.0;0;82;
58.1;0;90;58.1;0;90;
58.2;0;87;58.2;0;87;
58.3;0;82;58.3;0;82;
58.4;0;94;58.4;0;94;
58.5;0;95;58.5;0;95;
58.6;0;78;58.6;0;78;
58.7;0;76;58.7;0;76;
58.8;0;74;58.8;0;74;
58.9;0;94;58.9;0;94;
59.0;0;83;59.0;0;83;
59.1;0;90;59.1;0;90;
59.2;0;80;59.2;0;80;
59.3;0;77;59.3;0;77;
59.4;0;98;59.4;0;98;
59.5;0;114;59.5;0;114;
59.6;0;98;59.6;0;98;
59.7;0;90;59.7;0;90;
59.8;0;77;59.8;0;77;
59.9;0;66;59.9;0;66;
60.0;0;101;60.0;0;101;
60.1;0;90;60.1;0;90;
60.2;0;74;60.2;0;74;
60.3;0;16;60.3;0;16;
60.4;0;0;60.4;0;0;
60.5;0;0;60.5;0;0;


==> csv/rttBBRCubic.csv <==
0;0;1;1;
0.1;12.0194331054;0.1;16.4539677756;
0.2;8.39058419932;0.2;9.60212283664;
0.3;9.32807361378;0.3;9.70982915521;
0.4;14.8721052253;0.4;12.7431244905;
0.5;14.3093392253;0.5;14.559278838;
0.6;21.4759667714;0.6;17.0481093844;
0.7;25.9592166314;0.7;19.6302254767;
0.8;30.8833823485;0.8;22.6223409912;
0.9;30.3197365541;0.9;28.1077008498;
1.0;39.9698529925;1.0;32.9464213169;
1.1;45.2735573053;1.1;43.5301931944;
1.2;44.8036342859;1.2;47.7408247664;
1.3;51.2838363647;1.3;50.9991400232;
1.4;55.3498608725;1.4;55.6816711974;
1.5;58.7554971377;1.5;59.8687514755;
1.6;59.447089831;1.6;61.3627877177;
1.7;64.0384753545;1.7;68.3672863802;
1.8;74.406671524;1.8;75.2194273177;
1.9;79.8340320587;1.9;80.1505655338;
2.0;82.329005003;2.0;80.1157373572;
2.1;89.8265308804;2.1;90.3215408325;
2.2;95.1470136642;2.2;96.4594850381;
2.3;100.586265326;2.3;104.486047837;
2.4;103.043556213;2.4;103.353526899;
2.5;99.756538868;2.5;106.934997301;
2.6;109.796603521;2.6;107.793263872;
2.7;115.102678537;2.7;115.576951459;
2.8;122.619271278;2.8;123.697985375;
2.9;128.437131643;2.9;128.621249842;
3.0;129.023790359;3.0;128.7872573;
3.1;141.206463178;3.1;139.504967407;
3.2;141.817092896;3.2;144.193053246;
3.3;146.052797635;3.3;149.10293732;
4.4;218.947529793;3.4;148.315419576;
4.6;227.629899979;4.3;190.047082254;
4.7;224.411964417;4.4;197.957344702;
4.8;211.147069931;4.5;207.673621446;
4.9;218.916893005;4.6;215.41451776;
5.1;248.961448669;4.7;213.421077848;
5.4;272.486448288;4.8;212.665925969;
5.6;291.193962097;4.9;213.835904231;
5.7;294.275999069;5.0;216.558107308;
5.9;304.41904068;5.1;224.449696489;
6.0;310.626983643;5.2;234.094807903;
6.1;304.049491882;5.3;244.514039299;
6.3;318.949460983;5.4;249.420740344;
6.4;331.921815872;5.5;258.593243677;
6.5;361.443042755;5.6;262.858169329;
6.6;328.757047653;5.7;264.010101787;
6.7;322.968363762;5.8;269.954455385;
6.8;290.410041809;5.9;270.355682497;
6.9;330.276966095;6.0;271.59432564;
7.0;305.59194088;6.1;261.698178539;
7.1;331.741094589;6.2;273.172890712;
7.2;278.800964355;6.3;283.061274113;
7.3;343.919992447;6.4;272.226420766;
7.4;334.221124649;6.5;293.494776909;
7.5;335.080862045;6.6;274.911025413;
7.7;328.605532646;6.7;293.574818196;
7.9;336.486816406;6.8;273.562883981;
8.0;304.174900055;6.9;295.160394162;
8.1;331.517934799;7.0;280.860342477;
8.2;313.632011414;7.1;296.79068358;
8.3;341.76492691;7.2;283.247292675;
8.4;381.69503212;7.3;300.903224519;
8.5;333.181142807;7.4;276.101103405;
8.6;316.473007202;7.5;296.678462271;
8.7;322.885036469;7.6;278.550179249;
8.8;347.635030746;7.7;301.307816723;
8.9;335.151910782;7.8;282.616269825;
9.0;312.497854233;7.9;299.552939722;
9.1;340.319156647;8.0;277.213038774;
9.2;326.289176941;8.1;296.54970898;
9.3;335.730075836;8.2;277.704766139;
9.4;322.575449944;8.3;299.395943104;
9.6;354.866504669;8.4;282.02681157;
9.7;342.033863068;8.5;304.053572091;
9.8;315.521001816;8.6;288.766551288;
9.9;338.051795959;8.7;297.817747767;
10.0;336.15398407;8.8;280.697917545;
10.1;330.710172653;8.9;293.429872843;
10.2;305.62543869;9.0;282.908234578;
10.4;377.915859222;9.1;308.579014873;
10.5;332.714080811;9.2;286.100404743;
10.6;316.270828247;9.3;302.318871723;
10.7;332.108974457;9.4;288.156298738;
10.8;320.817947388;9.5;304.558683219;
10.9;329.721927643;9.6;282.427411932;
11.0;315.459012985;9.7;301.849880957;
11.1;341.359853745;9.8;286.406486082;
11.2;316.265106201;9.9;302.812209111;
11.3;338.205814362;10.0;291.537805615;
11.4;351.089954376;10.1;303.676493938;
11.5;345.360040665;10.2;282.476186752;
11.6;339.049577713;10.3;296.401389873;
11.7;333.620071411;10.4;273.828004536;
11.8;328.566074371;10.5;294.064464597;
11.9;342.430114746;10.6;275.751287689;
12.0;309.108376503;10.7;294.603179092;
12.1;346.359968185;10.8;270.156435319;
12.2;378.271102905;10.9;296.107883347;
12.3;351.063489914;11.0;274.641625315;
12.4;311.326026917;11.1;294.962356265;
12.5;336.597919464;11.2;281.227158194;
12.6;338.039875031;11.3;304.827872966;
12.7;340.43097496;11.4;287.270220588;
12.8;329.746961594;11.5;304.388316472;
12.9;343.417525291;11.6;283.402583627;
13.0;317.898988724;11.7;297.693245349;
13.1;329.553127289;11.8;283.74441069;
13.2;323.119997978;11.9;302.243524377;
13.3;350.363016129;12.0;279.005329891;
13.4;344.332456589;12.1;305.596834735;
13.5;339.52498436;12.2;300.969481786;
13.6;317.114988963;12.3;310.353593992;
13.7;332.83996582;12.4;287.447846429;
13.8;315.963745117;12.5;292.662681718;
13.9;325.866222382;12.6;277.575339168;
14.0;328.576564789;12.7;300.260832375;
14.1;339.63406086;12.8;282.718803802;
14.2;321.530024211;12.9;301.269697982;
14.3;362.637996674;13.0;278.288968667;
14.4;326.141675313;13.1;299.097903162;
14.5;338.438034058;13.2;292.768281476;
14.6;322.859048843;13.3;310.978696165;
14.7;321.084976196;13.4;291.285822198;
14.8;321.890672048;13.5;300.672167479;
14.9;320.755004883;13.6;281.491845268;
15.0;322.227636973;13.7;298.003398675;
15.1;318.273067474;13.8;282.88796052;
15.2;323.072433472;13.9;301.956938645;
15.3;342.406988144;14.0;289.097689195;
15.4;336.692412694;14.1;312.038919578;
15.5;343.877434731;14.2;299.886622212;
15.6;334.105332692;14.3;312.852889978;
15.7;318.112015724;14.4;292.558179353;
15.8;316.610693932;14.5;304.581048509;
15.9;324.76246357;14.6;274.796433825;
16.0;310.295979182;14.7;302.606442598;
16.1;314.559221268;14.8;280.020964083;
16.2;319.936931133;14.9;297.490716885;
16.3;334.293961525;15.0;273.304032019;
16.4;322.850227356;15.1;294.961052581;
16.5;329.985976219;15.2;281.541522688;
16.6;314.026772976;15.3;307.191217624;
16.7;326.432466507;15.4;301.059824142;
16.8;313.801229;15.5;314.145559876;
16.9;327.368021011;15.6;298.370500735;
17.0;317.714293798;15.7;304.071130324;
17.1;336.596012115;15.8;287.844538037;
17.2;316.697537899;15.9;297.579915488;
17.3;330.169995626;16.0;276.601905719;
17.4;324.596226215;16.1;295.667538522;
17.5;342.680692673;16.2;280.885971951;
17.6;338.433504105;16.3;309.699431487;
17.7;335.281968117;16.4;295.80054774;
17.8;319.424033165;16.5;305.586666232;
17.9;322.390913963;16.6;282.944749112;
18.0;319.938564301;16.7;295.839377029;
18.1;317.311048508;16.8;279.713949163;
18.2;318.139212472;16.9;299.472961548;
18.3;309.563159943;17.0;282.902634421;
18.4;332.089742025;17.1;300.521235898;
18.5;312.802433968;17.2;284.375112383;
18.6;331.372213364;17.3;305.042473934;
18.7;290.405035019;17.4;295.127927689;
18.8;323.186993599;17.5;316.504400959;
18.9;321.322798729;17.6;300.945001187;
19.0;336.624026299;17.7;309.367273965;
19.1;333.122348785;17.8;286.520535126;
19.2;331.741988659;17.9;304.254217384;
19.3;328.817558289;18.0;284.393121813;
19.4;326.88776652;18.1;299.086146527;
19.5;303.647824696;18.2;280.652987297;
19.6;328.340888023;18.3;300.821809582;
19.7;299.488186836;18.4;307.818283505;
19.8;304.77809906;18.5;288.058419661;
19.9;305.457221137;18.6;308.186997941;
20.0;306.708415349;18.7;275.47093881;
20.1;327.394485474;18.8;299.455939112;
20.2;327.6014328;18.9;289.681717223;
20.3;311.864614487;19.0;308.185112281;
20.4;305.343349775;19.1;294.376081591;
20.5;290.890574455;19.2;310.173169395;
20.6;294.369995594;19.3;291.276869211;
20.7;303.835436702;19.4;303.896365885;
20.8;316.490292549;19.5;272.79607995;
20.9;295.259859827;19.6;292.577900104;
21.0;312.63256073;19.7;283.643581239;
21.1;293.539187487;19.8;303.59216433;
21.2;303.449988365;19.9;288.550119815;
21.3;296.551439497;20.0;303.731709061;
21.4;300.884723663;20.1;291.732071704;
21.5;318.494780858;20.2;312.095645713;
21.6;315.789500872;20.3;291.198571001;
21.7;309.290990233;20.4;308.982267411;
21.8;307.597458363;20.5;281.176325926;
21.9;291.394647799;20.6;304.697301164;
22.0;297.199845314;20.7;284.623252356;
22.1;320.185780525;20.8;306.127956474;
22.2;337.968111038;20.9;283.135340357;
22.3;308.46356021;21.0;303.528403044;
22.4;309.32149291;21.1;280.246834204;
22.5;307.519882917;21.2;304.081936521;
22.6;328.933238983;21.3;287.351793995;
22.7;310.509204865;21.4;306.752407491;
22.8;312.720298767;21.5;302.699435959;
22.9;307.095277877;21.6;317.468068383;
23.0;310.255408287;21.7;302.325349316;
23.1;311.181566932;21.8;305.187522611;
23.2;316.016401563;21.9;284.375210159;
23.3;303.167533875;22.0;302.059401885;
23.4;310.146003962;22.1;293.932405663;
23.5;301.314090428;22.2;311.606966931;
23.6;309.487462044;22.3;294.181731622;
23.7;301.978750662;22.4;306.808253094;
23.8;306.881427765;22.5;294.1070833;
23.9;311.503161555;22.6;312.045209805;
24.0;301.653645255;22.7;297.988398612;
24.1;279.997280666;22.8;311.638919122;
24.2;302.867472172;22.9;298.918081588;
24.3;328.031312336;23.0;311.930998907;
24.4;320.217934522;23.1;301.113225726;
24.5;342.087695996;23.2;312.45587178;
24.6;301.602804661;23.3;299.371306611;
24.7;326.145278083;23.4;306.183288169;
24.8;311.08529369;23.5;286.379011036;
24.9;310.600090027;23.6;300.023357382;
25.0;312.226715088;23.7;287.572125268;
25.1;325.838923454;23.8;303.141143972;
25.2;310.373141848;23.9;287.65935886;
25.3;318.117809296;24.0;301.310412557;
25.4;303.469181061;24.1;281.015394748;
25.5;305.363726616;24.2;308.240176721;
25.6;307.837667465;24.3;324.106658953;
25.7;303.820610046;24.4;307.333698589;
25.8;310.377929892;24.5;329.065839631;
25.9;314.786140735;24.6;300.198895488;
26.0;301.86151777;24.7;312.90880924;
26.1;300.460875034;24.8;296.774502759;
26.2;306.038220723;24.9;314.869451523;
26.3;310.443520546;25.0;300.659136436;
26.4;306.422732093;25.1;324.945177411;
26.5;309.239523751;25.2;303.240996932;
26.6;311.384185668;25.3;316.310330246;
26.7;315.575798353;25.4;294.298151898;
26.8;310.973637445;25.5;304.3606337;
26.9;308.631234699;25.6;292.227317696;
27.0;299.930877156;25.7;314.645436012;
27.1;314.341783524;25.8;296.749385763;
27.2;302.345022559;25.9;311.460068444;
27.3;308.112642982;26.0;286.736402929;
27.4;304.071896606;26.1;306.729378463;
27.5;309.169314124;26.2;295.034900819;
27.6;298.348630347;26.3;313.110589981;
27.7;314.161499341;26.4;295.388483243;
27.8;304.385294785;26.5;312.867523967;
27.9;307.322084904;26.6;305.533174941;
28.0;325.911515798;26.7;319.470094668;
28.1;314.59165944;26.8;300.660962657;
28.2;314.539230231;26.9;309.582310819;
28.3;316.829987935;27.0;290.699245672;
28.4;336.422655318;27.1;306.820803778;
28.7;330.79457283;27.2;288.328746711;
29.0;281.54081648;27.3;308.704592864;
29.1;320.188220342;27.4;287.73641028;
29.2;321.857684996;27.5;307.387140313;
29.3;323.936080933;27.6;285.881640571;
29.4;314.02803527;27.7;308.903810677;
29.5;320.786826751;27.8;290.930909278;
29.6;327.570502351;27.9;306.0419172;
29.7;328.380205415;28.0;313.641472867;
29.8;313.519383586;28.1;317.657132824;
29.9;315.017632076;28.2;300.117721273;
30.0;304.592996347;28.3;317.416540182;
30.1;321.391522884;28.4;321.970053208;
30.2;321.628482974;28.7;328.591512658;
30.3;326.616446177;29.0;280.819998977;
30.4;317.851573771;29.1;320.393775839;
30.5;328.063390472;29.2;305.828512852;
30.6;314.130844893;29.3;324.961809864;
30.7;315.731666305;29.4;309.658029835;
30.8;314.730567592;29.5;324.09965259;
30.9;324.163091183;29.6;312.559838552;
31.0;312.525714527;29.7;325.343240358;
31.1;321.931756061;29.8;303.006238556;
31.2;301.581767567;29.9;315.252987328;
31.3;303.620190847;30.0;291.558829407;
31.4;313.910345699;30.1;319.023313759;
31.7;294.368505478;30.2;305.249583977;
32.0;337.180648531;30.3;327.597444391;
32.1;320.27071895;30.4;312.50746863;
32.2;352.782302433;30.5;325.534861242;
32.3;309.816243697;30.6;307.390472655;
32.4;325.437576874;30.7;317.882330135;
32.5;316.26887927;30.8;302.526766381;
32.6;329.791959963;30.9;325.025523559;
32.7;326.797569007;31.0;306.83078676;
32.8;328.441249913;31.1;318.76741058;
32.9;316.60726919;31.2;295.368782877;
33.0;320.452580085;31.3;300.702018696;
33.1;318.128651188;31.4;281.282382636;
33.2;318.761110306;31.5;297.772756805;
33.3;312.537521511;31.6;271.828850978;
33.4;316.307240519;31.7;295.41760694;
33.5;303.915901387;31.8;286.432418392;
33.6;307.537249156;31.9;317.678434229;
33.7;299.658471591;32.0;337.986174752;
33.8;312.68280983;32.1;309.141449465;
33.9;308.560755195;32.2;338.695350147;
34.0;297.334658472;32.3;309.338694125;
34.1;288.414309664;32.4;326.592504114;
34.2;320.645116991;32.5;310.376157748;
34.3;335.770183139;32.6;326.383558141;
34.4;327.392636276;32.7;315.750792623;
34.5;340.485326175;32.8;325.442934198;
34.6;311.093894529;32.9;308.699341754;
34.7;329.697241102;33.0;321.375744474;
34.8;316.152716384;33.1;309.070504995;
34.9;324.087209172;33.2;319.74716438;
35.0;319.592997006;33.3;304.369203446;
35.1;330.390807561;33.4;315.856628807;
35.2;329.461707009;33.5;291.479939356;
35.3;335.60706858;33.6;307.498625039;
35.4;320.776744893;33.7;292.206420549;
35.5;329.867290728;33.8;310.374779999;
35.6;323.007587953;33.9;295.294888671;
35.7;337.071949436;34.0;304.832118685;
35.8;331.733249756;34.1;290.092711507;
35.9;342.961536513;34.2;317.901771448;
36.0;313.951758451;34.3;323.806035288;
36.1;340.356254578;34.4;304.880505182;
36.2;320.169551428;34.5;328.306195411;
36.3;331.634818054;34.6;311.946412291;
36.4;319.010096126;34.7;328.246181621;
36.5;328.212485021;34.8;314.047729647;
36.6;318.793768233;34.9;326.37386331;
36.7;335.445115733;35.0;317.506250242;
36.8;325.076477868;35.1;330.578206136;
36.9;334.608130339;35.2;326.489116511;
37.0;312.996788228;35.3;334.267049277;
37.1;332.823038101;35.4;315.539701959;
37.2;330.419233867;35.5;327.338914686;
37.3;342.430303263;35.6;315.203487004;
37.4;330.535044436;35.7;338.88945141;
37.5;336.241222918;35.8;328.820138284;
37.6;325.636718008;35.9;341.98414109;
37.7;339.156493162;36.0;315.352309185;
37.8;328.047098432;36.1;339.84075523;
37.9;344.066709769;36.2;314.291636706;
38.0;325.085930105;36.3;331.788042895;
38.1;350.715129716;36.4;316.107747679;
38.2;328.579513923;36.5;327.717218634;
38.3;338.911929373;36.6;310.154539574;
38.4;373.281083387;36.7;332.082151903;
38.5;344.966242048;36.8;315.692144587;
38.6;374.146484193;36.9;332.005146477;
38.7;316.751449827;37.0;309.018983719;
38.8;346.098211077;37.1;332.069684324;
38.9;326.67203005;37.2;323.845847153;
39.0;345.246143457;37.3;340.662227198;
39.1;349.673374494;37.4;327.801531398;
39.2;355.065038834;37.5;336.201114125;
39.3;349.171923869;37.6;321.710663305;
39.4;372.129623095;37.7;338.655814363;
39.5;326.040866763;37.8;325.909684537;
39.6;346.95473002;37.9;343.585522028;
39.7;332.337833465;38.0;327.497348773;
39.8;346.958004698;38.1;347.933528277;
39.9;326.844193215;38.2;333.399118559;
40.0;358.383150988;38.3;336.34905197;
40.1;381.09406558;38.4;356.506543754;
40.2;392.127584009;38.5;345.621282176;
40.3;361.518263817;38.6;360.562762234;
40.4;377.880816989;38.7;308.246520959;
40.5;332.762477299;38.8;346.396103734;
40.6;366.757971399;38.9;327.870628248;
40.7;354.059672356;39.0;334.069893754;
40.8;370.753022986;39.1;346.891760613;
40.9;358.248170386;39.2;356.305454895;
41.0;369.109728397;39.3;343.758550496;
41.1;344.765495836;39.4;368.821287155;
41.2;363.536521367;39.5;333.482037378;
41.3;344.876906607;39.6;344.33149524;
41.4;369.386575724;39.7;325.848773008;
41.5;332.086222512;39.8;346.62926962;
41.6;358.941212092;39.9;332.535924385;
41.7;326.812605992;40.0;356.50953803;
41.8;358.283568651;40.1;366.437988744;
41.9;348.301421041;40.2;377.094865316;
42.0;371.022159403;40.3;361.959732441;
42.1;351.882700227;40.4;376.940207512;
42.2;375.930384094;40.5;346.767050879;
42.3;358.484380501;40.6;366.540961503;
42.4;388.646181594;40.7;354.185700083;
42.5;383.770895004;40.8;369.564841475;
42.6;407.906670319;40.9;354.800698539;
42.7;395.436784317;41.0;369.221788186;
42.8;417.350194147;41.1;350.826570921;
42.9;347.15542623;41.2;364.825474687;
43.0;370.291076388;41.3;350.053656553;
43.1;350.790758928;41.4;370.380753563;
43.2;390.179898189;41.5;341.461380445;
43.3;401.891860333;41.6;361.004416873;
43.4;400.448973114;41.7;335.253392143;
43.5;414.031513806;41.8;358.346928279;
43.6;360.787268895;41.9;353.193814233;
43.7;376.878069408;42.0;371.760297747;
43.8;334.374635509;42.1;356.866268653;
43.9;323.635026028;42.2;373.939387433;
44.0;339.247272326;42.3;356.569774414;
44.3;282.419979572;42.4;387.962103606;
44.7;433.330535889;42.5;378.694649622;
44.8;407.523294006;42.6;405.058752493;
44.9;426.804288228;42.7;378.622122316;
45.0;412.129182565;42.8;394.102940049;
45.1;405.357533031;42.9;353.575381481;
45.2;403.268265724;43.0;369.073120559;
45.3;441.896840146;43.1;363.589389126;
45.4;385.940265656;43.2;389.098417851;
45.5;404.999647822;43.3;402.646092268;
45.6;401.055335999;43.4;389.23807928;
45.7;436.942691388;43.5;413.187145387;
45.8;433.490065679;43.6;381.123966604;
45.9;480.658245087;43.7;370.353459831;
46.0;403.526412116;43.8;336.569649636;
46.1;439.034334819;43.9;317.008501111;
46.2;390.142817428;44.0;320.063694939;
46.3;391.68848594;44.1;278.648395016;
46.4;409.264539417;44.2;310.310996553;
46.5;469.777311598;44.3;287.567434131;
46.6;458.039858302;44.4;337.536305189;
46.7;442.551564197;44.5;373.20511905;
46.8;454.491390501;44.6;397.349870702;
46.9;403.892630623;44.7;431.996013064;
47.0;425.517183669;44.8;407.680940699;
47.1;429.832355031;44.9;426.200689322;
47.2;415.096772182;45.0;411.070623441;
47.3;418.476735392;45.1;405.263069698;
47.4;383.065071702;45.2;393.012568868;
47.5;415.867220272;45.3;417.855659436;
47.6;403.192652596;45.4;382.950709695;
47.7;474.680361347;45.5;405.093039291;
47.8;445.660751516;45.6;393.951644051;
47.9;414.018666633;45.7;427.347507419;
48.0;455.451493568;45.8;433.237904271;
48.1;385.045053803;45.9;460.176114607;
48.2;423.53032617;46.0;404.337624995;
48.3;393.633740743;46.1;432.102383569;
48.4;421.376220959;46.2;377.178534368;
48.5;414.90631679;46.3;394.369604776;
48.6;417.381971655;46.4;412.178337574;
48.7;432.5690514;46.5;449.229267649;
48.8;460.001241593;46.6;457.668597199;
48.9;466.051032326;46.7;438.798455052;
49.0;423.306539059;46.8;456.075722801;
49.1;486.461875114;46.9;414.135408861;
49.2;409.968215592;47.0;424.424041401;
49.3;432.832549919;47.1;430.788320397;
49.4;424.600639205;47.2;411.794475607;
49.5;491.520226002;47.3;419.494831026;
49.6;428.348536523;47.4;400.178740045;
49.7;479.35040577;47.5;415.286577981;
49.8;407.453432316;47.6;395.422140875;
49.9;442.221516057;47.7;448.630409631;
50.0;408.588579207;47.8;446.525649566;
50.1;485.761544139;47.9;436.079525031;
50.2;437.142505532;48.0;460.826192282;
50.3;491.321609497;48.1;428.533162723;
50.4;419.449177655;48.2;422.457465938;
50.5;470.954179764;48.3;383.598065967;
50.6;445.879665869;48.4;401.745726267;
50.7;406.512907182;48.5;417.034392315;
50.8;450.926194956;48.6;404.734596061;
50.9;480.954872237;48.7;429.22141406;
51.0;418.074219864;48.8;452.28297879;
51.1;449.681573444;48.9;454.247564767;
51.2;487.305072638;49.0;412.654951724;
51.3;435.416177011;49.1;472.438646937;
51.4;458.881175743;49.2;404.239042247;
51.5;490.860504763;49.3;435.061997897;
51.6;461.202942567;49.4;411.544724914;
51.7;451.230241406;49.5;466.640050121;
51.8;498.053073883;49.6;412.196537498;
51.9;428.535335655;49.7;462.55634519;
52.0;452.142688206;49.8;393.612162898;
52.1;460.12133956;49.9;439.922046477;
52.2;486.402881642;50.0;400.200294616;
52.3;424.965832233;50.1;458.697663645;
52.4;508.028909564;50.2;433.892556116;
52.5;450.157909493;50.3;471.027023918;
52.6;458.520369096;50.4;409.41367524;
52.7;451.365614931;50.5;459.926319594;
52.8;435.661828264;50.6;444.704296175;
52.9;448.029861822;50.7;411.644815626;
53.0;416.112026675;50.8;449.087033669;
53.1;434.754469815;50.9;474.047840601;
53.2;431.178212166;51.0;433.767579099;
53.3;496.594349543;51.1;450.808778642;
53.4;467.732714624;51.2;478.388543572;
53.5;491.923093796;51.3;425.92637964;
53.6;438.838217335;51.4;451.046258211;
53.7;486.062416664;51.5;480.016475265;
53.8;482.968153376;51.6;424.87872618;
53.9;434.022055885;51.7;452.889154007;
54.0;463.697869202;51.8;488.007307053;
54.1;464.118901527;51.9;405.154291196;
54.2;463.232491698;52.0;450.032407587;
54.3;464.162340164;52.1;460.087845138;
54.4;422.865923713;52.2;472.350964016;
54.5;400.368248789;52.3;425.144148666;
54.6;374.475723931;52.4;491.453071089;
54.9;285.82495451;52.5;416.98375204;
55.4;490.764595141;52.6;457.324553509;
55.5;508.820627223;52.7;452.11646632;
55.6;441.095171831;52.8;425.613446368;
55.7;472.582566738;52.9;447.732032162;
55.8;428.594586253;53.0;423.961208944;
55.9;472.435632518;53.1;432.457948724;
56.0;469.14783024;53.2;419.770236839;
56.1;456.944129836;53.3;464.132190166;
56.2;464.145754065;53.4;466.226218562;
56.3;471.707440437;53.5;491.207365576;
56.4;487.26313032;53.6;412.743126793;
56.5;494.024900393;53.7;477.400328367;
56.6;481.747986358;53.8;481.357373087;
56.7;504.174995422;53.9;419.68890933;
56.8;512.732154793;54.0;460.375351924;
56.9;444.459539163;54.1;467.485642214;
57.0;489.643597603;54.2;463.096792399;
57.1;497.981750604;54.3;464.154892881;
57.2;437.962711593;54.4;421.500678056;
57.3;457.82781816;54.5;392.882564523;
57.4;418.181981965;54.6;306.965847835;
57.5;440.642616023;54.7;307.904935826;
57.6;462.484138353;54.8;288.062710201;
57.7;494.658424304;54.9;305.123338954;
57.8;543.515443802;55.0;353.244833427;
57.9;557.83100988;55.1;390.14219122;
58.0;534.587835702;55.2;430.751597576;
58.1;544.565796852;55.3;477.342000572;
58.2;547.012898387;55.4;502.298522275;
58.3;460.517236867;55.5;505.739940845;
59.6;505.626176085;55.6;444.842497;
59.7;487.74886819;55.7;473.341033572;
59.8;534.641322782;55.8;424.50137265;
59.9;467.79455944;55.9;466.793532434;
60.0;499.610318857;56.0;469.350642998;
60.1;562.361677488;56.1;457.853294588;
;;56.2;466.820749626;
;;56.3;468.21685995;
;;56.4;491.53462197;
;;56.5;496.627556615;
;;56.6;474.23539243;
;;56.7;506.047360825;
;;56.8;514.343003193;
;;56.9;462.676149863;
;;57.0;488.469514441;
;;57.1;501.671945727;
;;57.2;467.876376165;
;;57.3;459.368653342;
;;57.4;424.705908654;
;;57.5;439.989968709;
;;57.6;458.304248513;
;;57.7;499.442385194;
;;57.8;541.52148181;
;;57.9;557.613633028;
;;58.0;530.768515765;
;;58.1;547.184926398;
;;58.2;549.422602794;
;;58.3;470.105159737;
;;59.6;507.63906699;
;;59.7;474.492038144;
;;59.8;464.196657067;
;;59.9;468.658006429;
;;60.0;507.90671362;
;;60.1;558.966549316;


==> csv/rttBBRCubic1sec.csv <==
0.0;0.0;0.0;1.0
0.3;9.912696972833333;0.3;11.921973255816667
0.6;16.885803740666667;0.6;14.783504237633332
0.9;29.054111844666668;0.9;23.453422439233336
1.2;43.34901486123334;1.2;41.40581309256667
1.5;55.1297314583;1.5;55.5165208987
1.8;65.96407890316667;1.8;68.31650047186666
2.1;83.99652264736666;2.1;83.52928124116667
2.4;99.59227840106666;2.4;101.43301992469999
2.7;108.21860697533334;2.7;110.101737544
3.0;126.69339776;3.0;127.03549750566667
3.3;143.02545123633334;3.3;144.26698599099998
4.4;218.947529793;4.4;148.315419576
4.6;227.629899979;4.6;190.047082254
4.7;224.411964417;4.7;197.957344702
4.8;211.147069931;4.8;207.673621446
4.9;218.916893005;4.9;215.41451776
5.1;248.961448669;5.1;213.421077848
5.4;272.486448288;5.4;212.665925969
5.7;292.73498058300004;5.7;215.19700576949998
6.0;307.5230121615;6.0;229.272252196
6.3;311.4994764325;6.3;246.96738982149998
6.6;340.70730209333334;6.6;261.82050493099996
6.9;314.55179055533335;6.9;270.634821174
7.2;305.3779999413333;7.2;272.64411445466675
7.5;337.7406597136667;7.5;280.21074102933335
7.9;332.54617452599996;7.9;283.5688510885
8.1;317.846417427;8.1;288.0103683195
8.4;345.69732348133334;8.4;293.64706692466666
8.7;324.179728826;8.7;283.7765816416666
9.0;331.761598587;9.0;294.49234209
9.3;334.11280314133336;9.3;283.82250463099996
9.7;339.82527256033336;9.7;295.15877558833336
10.0;329.90892728166665;10.0;289.09407219999997
10.4;338.08382352166666;10.4;294.972374098
10.6;324.492454529;10.6;294.20963823299996
10.9;327.549616496;10.9;291.71413129633333
11.2;324.3613243103334;11.2;297.0228587166667
11.5;344.885269801;11.5;292.563495435
11.8;333.745241165;11.8;288.097953002
12.1;332.6328198113333;12.1;280.1703007
12.4;346.88687324533333;12.4;288.57062164233326
12.7;338.35625648499996;12.7;291.10841724933334
13.0;330.3544918696667;13.0;295.161381816
13.3;334.34538046533333;13.3;288.33108831933333
13.6;333.65747663733333;13.6;305.639970171
13.9;324.889977773;13.9;285.895289105
14.2;329.9135499533333;14.2;294.749778053
14.5;342.40590201500004;14.5;290.0517177683334
14.8;321.944899029;14.8;300.9788952806667
15.1;320.41856977666674;15.1;287.46106815433336
15.4;334.0572781033334;15.4;301.03118247266667
15.7;332.03159438233337;15.7;301.765897181
16.0;317.2230455613333;16.0;293.994641644
16.3;322.93003797533333;16.3;283.60523766233337
16.6;322.28765885033334;16.6;294.56459763099997
16.9;322.533905506;16.9;304.5252949176667
17.2;323.6692812706667;17.2;296.49852794966665
17.5;332.48230483800006;17.5;284.38513873066665
17.8;331.0465017956667;17.8;303.69554848633334
18.1;319.8801755906667;18.1;286.16602510133333
18.4;319.9307048133333;18.4;294.29894395566663
18.7;311.52656078366664;18.7;294.84850466866664
19.0;327.044606209;19.0;308.938892037
19.3;331.22729857766666;19.3;291.7226247743334
19.6;319.6254930796667;19.6;293.52031446866664
19.9;303.241169011;19.9;301.35456703566666
20.2;320.5681112076667;20.2;288.2028650483333
20.5;302.6995129056666;20.5;304.24478775566666
20.8;304.89857494833336;20.8;289.32310501533334
21.1;300.4772026813334;21.1;293.2712152243334
21.4;300.2953838416667;21.4;294.6713001933333
21.7;314.5250906543333;21.7;304.092161375
22.0;298.730650492;22.0;290.16562648200005
22.3;322.2058172576667;22.3;297.59723329166667
22.6;315.2582049366667;22.6;290.56018823999995
22.9;310.10826050299994;22.9;308.97330394433334
23.2;312.4844589273334;23.2;297.29602736199996
23.5;304.8758760883333;23.5;302.5329248263333
23.8;306.115880157;23.8;298.36568933866664
24.1;297.7180291586667;24.1;307.22417584633337
24.4;317.03890634333334;24.4;303.98743540699996
24.7;323.27859291333334;24.7;306.0034888533333
25.0;311.304032935;25.0;291.32483122866665
25.3;318.10995819933333;25.3;297.37030512966663
25.6;305.55685838066665;25.6;304.45407680733337
25.9;309.66156022433336;25.9;312.19947790266673
26.2;302.78687117566665;26.2;308.18425450733326
26.5;308.70192546333334;26.5;309.61510359299996
26.8;312.6445404886667;26.8;304.98970528133333
27.1;307.634631793;27.1;301.2073798236667
27.4;304.8431873823333;27.4;301.64194994533335
27.7;307.2264812706667;27.7;301.17799134766665
28.0;312.539631829;28.0;312.6235978586667
28.3;315.3202925353333;28.3;300.3141730493333
28.7;333.608614074;28.7;297.5747752445
29.0;281.54081648;29.0;308.704592864
29.2;321.022952669;29.2;297.56177529649995
29.5;319.58364765133337;29.5;295.238786842
29.8;323.15669711733335;29.8;312.44684096366666
30.1;313.66738376899997;30.1;313.1681048876667
30.4;322.0321676406666;30.4;309.9350958246667
30.7;319.30863388999995;30.7;313.48278418366664
31.0;317.1397911006666;31.0;320.66757716666666
31.3;309.04457149166666;31.3;303.272685097
31.7;304.1394255885;31.7;312.136448868
32.0;337.180648531;32.0;327.597444391
32.2;336.5265106915;32.2;319.021164936
32.5;317.17423328033334;32.5;309.26652305700003
32.8;328.34359296099996;32.8;316.874573633
33.1;318.396166821;33.1;292.451061403
33.4;315.86862411199996;33.4;288.339738241
33.7;303.7038740446667;33.7;314.0323424576667
34.0;306.19274116566663;34.0;319.0584979123334
34.3;314.94320326466664;34.3;321.11740666766667
34.6;326.32395232666664;34.6;316.6310228583333
34.9;323.312388886;34.9;316.7311379496667
35.2;326.481837192;35.2;303.90192386966663
35.5;328.75036806699995;35.5;303.3599418623333
35.8;330.60426238166673;35.8;296.73990628766666
36.1;332.4231831806667;36.1;315.529437306
36.4;323.6048218693333;36.4;322.8329297743333
36.7;327.4837896623333;36.7;319.30928106633337
37.0;324.227132145;37.0;330.4447906413334
37.2;331.62113598400003;37.2;321.4393083225
37.5;336.4021902056666;37.5;327.63769223266667
37.8;330.94676986733333;37.8;332.39240183500004
38.1;339.9559231966667;38.1;320.72914242666667
38.4;346.924175561;38.4;323.31797003700007
38.7;345.28805868933335;38.7;318.9054249276667
39.0;339.3387948613333;39.0;332.192586225
39.3;351.30344573233333;39.3;328.57110294266664
39.6;348.3750732926667;39.6;336.0503403093333
39.9;335.3800104593334;39.9;336.276665203
40.2;377.2016001923333;40.2;346.15895930000005
40.5;357.387186035;40.5;338.40179564233335
40.8;363.85688891366664;40.8;336.27742753833337
41.1;357.374464873;41.1;356.29509751533334
41.4;359.2666678993333;41.4;334.55410187533334
41.7;339.28001353200005;41.7;345.22491067833334
42.0;359.20238303166667;42.0;368.49752883366665
42.3;362.09915494066666;42.3;363.41607329799996
42.6;393.4412489723333;42.6;359.5170800323333
42.9;386.6474682313333;42.9;361.6246112646666
43.2;370.42057783499996;43.2;353.96526352033334
43.5;405.45744908433335;43.5;351.53491243166667
43.8;357.3466579373333;43.8;360.60679354433336
44.3;315.1007593086667;44.3;372.82375515099994
44.7;433.330535889;44.7;378.694649622
44.8;407.523294006;44.8;405.058752493
45.0;419.4667353965;45.0;386.3625311825
45.3;416.84087963366665;45.3;362.07929705533337
45.6;397.3317498256667;45.6;393.660863133
45.9;450.3636673846667;45.9;388.22152394066666
46.2;410.90118812099996;46.2;324.54728189533336
46.5;423.576778985;46.5;292.17560856666665
46.8;451.694271;46.8;369.3637649803333
47.1;419.74738977433327;47.1;421.9592143616667
47.4;405.546193092;47.4;403.115420669
47.7;431.2467447383333;47.7;401.966469474
48.0;438.3769705723333;48.0;418.1790185803333
48.3;400.73637357200005;48.3;432.20537439033336
48.6;417.88816980133333;48.6;394.5754922393333
48.9;452.8737751063333;48.9;448.56543996666664
49.2;439.9122099216667;49.2;431.54505768766666
49.5;449.65113837533335;49.5;420.69254234333334
49.8;438.3841248696667;49.8;403.629152967
50.1;445.523879801;50.1;443.7451947426667
50.4;449.30443089466667;50.4;437.2722736476667
50.7;441.11558427166665;50.7;400.792728183
51.0;449.9850956856667;51.0;428.746329637
51.3;457.46760769766666;51.3;446.44705447599995
51.6;470.31487435766667;51.6;416.9485883526667
51.9;459.272883648;51.9;447.130977603
52.2;466.222303136;52.2;411.2448346636667
52.5;461.05088376333333;52.5;454.53908122633334
52.8;448.5159374303333;52.8;438.0147636696667
53.1;432.9654527706666;53.1;444.9265632986667
53.4;465.1684254443333;53.4;454.32163377100005
53.7;472.2745759316667;53.7;452.329704372
54.0;460.22935948766667;54.0;455.2583957466666
54.3;463.8379111296667;54.3;438.42484797366666
54.6;399.2366321443333;54.6;462.9827279236667
54.9;285.82495451;54.9;416.98375204
55.4;490.764595141;55.4;457.324553509
55.5;508.820627223;55.5;452.11646632
55.8;447.424108274;55.8;432.4355624913333
56.1;466.175864198;56.1;438.78679190966665
56.4;474.372108274;56.4;456.7255703103333
56.7;493.3159607243333;56.7;459.4822035946666
57.0;482.27843051966664;57.0;463.65259551233333
57.3;464.590760119;57.3;426.1793784866666
57.6;440.436245447;57.6;300.97783128733334
57.9;532.0016259953334;57.9;349.5034545336666
58.2;542.0555103136667;58.2;470.1307068076667
59.6;483.07170647600003;59.6;475.2912189225
59.7;487.74886819;59.7;473.341033572
59.8;534.641322782;59.8;424.50137265
59.9;467.79455944;59.9;466.793532434
60.0;499.610318857;60.0;469.350642998
60.1;562.361677488;60.1;457.853294588


==> csv/throughputBBRCubic.csv <==
0;0;1;1;2;2;
0;7840.0;0.1;7958640.0;0;7840.0;
0.1;36761040.0;0.2;49150400.0;0.1;44719680.0;
0.2;30191840.0;0.3;67522560.0;0.2;79342240.0;
0.3;12688800.0;0.4;71518720.0;0.3;80211360.0;
0.4;5493600.0;0.5;77483520.0;0.4;77012320.0;
0.5;4864000.0;0.6;86452320.0;0.5;82347520.0;
0.6;3394720.0;0.7;87154560.0;0.6;89847040.0;
0.7;2916960.0;0.8;89637600.0;0.7;90071520.0;
0.8;2439200.0;0.9;87625120.0;0.8;92076800.0;
0.9;2772320.0;1.0;85460800.0;0.9;90397440.0;
1.0;2034080.0;1.1;84273600.0;1.0;87494880.0;
1.1;1925440.0;1.2;83926080.0;1.1;86199040.0;
1.2;2070080.0;1.3;83839040.0;1.2;85996160.0;
1.3;1824000.0;1.4;86894080.0;1.3;85663040.0;
1.4;1454880.0;1.5;84867200.0;1.4;88348960.0;
1.5;1700960.0;1.6;89956320.0;1.5;86568160.0;
1.6;1454880.0;1.7;84968640.0;1.6;91411200.0;
1.7;1462080.0;1.8;84599520.0;1.7;86430720.0;
1.8;1216000.0;1.9;83564160.0;1.8;85815520.0;
1.9;1230400.0;2.0;85945760.0;1.9;84794560.0;
2.0;969920.0;2.1;85127680.0;2.0;86915680.0;
2.1;969920.0;2.2;82587040.0;2.1;86097600.0;
2.2;955520.0;2.3;82594240.0;2.2;83542560.0;
2.3;723840.0;2.4;85504000.0;2.3;83318080.0;
2.4;962720.0;2.5;85837120.0;2.4;86466720.0;
2.5;977120.0;2.6;89210240.0;2.5;86814240.0;
2.6;723840.0;2.7;83795840.0;2.6;89934080.0;
2.7;731040.0;2.8;83339680.0;2.7;84526880.0;
2.8;738240.0;2.9;88175520.0;2.8;84077920.0;
2.9;731040.0;3.0;84157760.0;2.9;88906560.0;
3.0;484960.0;3.1;84780160.0;3.0;84642720.0;
3.1;977120.0;3.2;84628320.0;3.1;85757280.0;
3.2;0.0;3.3;54876960.0;3.2;84628320.0;
3.3;369120.0;3.4;9207680.0;3.3;55246080.0;
3.4;123040.0;3.5;84983040.0;3.4;9330720.0;
3.5;246080.0;3.6;86148640.0;3.5;85229120.0;
3.6;369120.0;3.7;83940480.0;3.6;86517760.0;
3.7;123040.0;3.8;86350880.0;3.7;84063520.0;
3.8;492160.0;3.9;89514560.0;3.8;86843040.0;
3.9;0.0;4.0;80610560.0;3.9;89514560.0;
4.0;492160.0;4.1;82514400.0;4.0;81102720.0;
4.1;0.0;4.2;84910400.0;4.1;82514400.0;
4.2;492160.0;4.3;88848320.0;4.2;85402560.0;
4.3;0.0;4.4;82717280.0;4.3;88848320.0;
4.4;369120.0;4.5;82485600.0;4.4;83086400.0;
4.5;123040.0;4.6;81681920.0;4.5;82608640.0;
4.6;246080.0;4.7;89174240.0;4.6;81928000.0;
4.7;246080.0;4.8;86930080.0;4.7;89420320.0;
4.8;123040.0;4.9;89500160.0;4.8;87053120.0;
4.9;369120.0;5.0;89623200.0;4.9;89869280.0;
5.0;0.0;5.1;83100800.0;5.0;89623200.0;
5.1;246080.0;5.2;83890080.0;5.1;83346880.0;
5.2;246080.0;5.3;82666880.0;5.2;84136160.0;
5.3;0.0;5.4;82956160.0;5.3;82666880.0;
5.4;369120.0;5.5;83144000.0;5.4;83325280.0;
5.5;123040.0;5.6;82203520.0;5.5;83267040.0;
5.6;123040.0;5.7;84975840.0;5.6;82326560.0;
5.7;123040.0;5.8;85960160.0;5.7;85098880.0;
5.8;246080.0;5.9;85221920.0;5.8;86206240.0;
5.9;0.0;6.0;88348960.0;5.9;85221920.0;
6.0;246080.0;6.1;89731840.0;6.0;88595040.0;
6.1;123040.0;6.2;85214720.0;6.1;89854880.0;
6.2;123040.0;6.3;84425440.0;6.2;85337760.0;
6.3;246080.0;6.4;88457600.0;6.3;84671520.0;
6.4;123040.0;6.5;82869120.0;6.4;88580640.0;
6.5;123040.0;6.6;91179520.0;6.5;82992160.0;
6.6;123040.0;6.7;82152480.0;6.6;91302560.0;
6.7;246080.0;6.8;88189920.0;6.7;82398560.0;
6.8;123040.0;6.9;84997440.0;6.8;88312960.0;
6.9;123040.0;7.0;87125760.0;6.9;85120480.0;
7.0;123040.0;7.1;82412960.0;7.0;87248800.0;
7.1;246080.0;7.2;86865280.0;7.1;82659040.0;
7.2;123040.0;7.3;83433920.0;7.2;86988320.0;
7.3;123040.0;7.4;90680160.0;7.3;83556960.0;
7.4;123040.0;7.5;80726400.0;7.4;90803200.0;
7.5;123040.0;7.6;89029600.0;7.5;80849440.0;
7.6;123040.0;7.7;81083680.0;7.6;89152640.0;
7.7;246080.0;7.8;91541440.0;7.7;81329760.0;
7.8;0.0;7.9;81537280.0;7.8;91541440.0;
7.9;246080.0;8.0;90347040.0;7.9;81783360.0;
8.0;123040.0;8.1;84174720.0;8.0;90470080.0;
8.1;123040.0;8.2;87473280.0;8.1;84297760.0;
8.2;123040.0;8.3;78786560.0;8.2;87596320.0;
8.3;123040.0;8.4;64576800.0;8.3;78909600.0;
8.4;123040.0;8.5;0.0;8.4;64699840.0;
8.5;0.0;8.6;0.0;8.5;0.0;
8.6;0.0;8.7;72090720.0;8.6;0.0;
8.7;123040.0;8.8;89167040.0;8.7;72213760.0;
8.8;123040.0;8.9;78496640.0;8.8;89290080.0;
8.9;246080.0;9.0;84360640.0;8.9;78742720.0;
9.0;0.0;9.1;82717280.0;9.0;84360640.0;
9.1;246080.0;9.2;89155200.0;9.1;82963360.0;
9.2;123040.0;9.3;79732320.0;9.2;89278240.0;
9.3;123040.0;9.4;86177440.0;9.3;79855360.0;
9.4;123040.0;9.5;83788640.0;9.4;86300480.0;
9.5;123040.0;9.6;83260480.0;9.5;83911680.0;
9.6;123040.0;9.7;83614560.0;9.6;83383520.0;
9.7;123040.0;9.8;84353440.0;9.7;83737600.0;
9.8;123040.0;9.9;82384160.0;9.8;84476480.0;
9.9;246080.0;10.0;86040000.0;9.9;82630240.0;
10.0;0.0;10.1;79474400.0;10.0;86040000.0;
10.1;246080.0;10.2;91049280.0;10.1;79720480.0;
10.2;123040.0;10.3;85837120.0;10.2;91172320.0;
10.3;123040.0;10.4;86404480.0;10.3;85960160.0;
10.4;123040.0;10.5;87393440.0;10.4;86527520.0;
10.5;123040.0;10.6;86278880.0;10.5;87516480.0;
10.6;123040.0;10.7;84077920.0;10.6;86401920.0;
10.7;246080.0;10.8;87936640.0;10.7;84324000.0;
10.8;123040.0;10.9;86532160.0;10.8;88059680.0;
10.9;123040.0;11.0;88646080.0;10.9;86655200.0;
11.0;123040.0;11.1;85742880.0;11.0;88769120.0;
11.1;246080.0;11.2;85475200.0;11.1;85988960.0;
11.2;123040.0;11.3;78228960.0;11.2;85598240.0;
11.3;246080.0;11.4;86430720.0;11.3;78475040.0;
11.4;123040.0;11.5;87060320.0;11.4;86553760.0;
11.5;246080.0;11.6;86163040.0;11.5;87306400.0;
11.6;246080.0;11.7;81812160.0;11.6;86409120.0;
11.7;123040.0;11.8;87690560.0;11.7;81935200.0;
11.8;246080.0;11.9;81928000.0;11.8;87936640.0;
11.9;246080.0;12.0;86040000.0;11.9;82174080.0;
12.0;123040.0;12.1;77758400.0;12.0;86163040.0;
12.1;369120.0;12.2;77302880.0;12.1;78127520.0;
12.2;123040.0;12.3;88790720.0;12.2;77425920.0;
12.3;369120.0;12.4;87002720.0;12.3;89159840.0;
12.4;123040.0;12.5;85829920.0;12.4;87125760.0;
12.5;492160.0;12.6;87379040.0;12.5;86322080.0;
12.6;246080.0;12.7;79158240.0;12.6;87625120.0;
12.7;369120.0;12.8;87111360.0;12.7;79527360.0;
12.8;246080.0;12.9;88008640.0;12.8;87357440.0;
12.9;492160.0;13.0;86155840.0;12.9;88500800.0;
13.0;123040.0;13.1;78192960.0;13.0;86278880.0;
13.1;615200.0;13.2;83318080.0;13.1;78808160.0;
13.2;246080.0;13.3;40160640.0;13.2;83564160.0;
13.3;492160.0;13.4;0.0;13.3;40652800.0;
13.4;0.0;13.5;0.0;13.4;0.0;
13.5;0.0;13.6;0.0;13.5;0.0;
13.6;0.0;13.7;69810560.0;13.6;0.0;
13.7;369120.0;13.8;86976480.0;13.7;70179680.0;
13.8;246080.0;13.9;76238080.0;13.8;87222560.0;
13.9;738240.0;14.0;87740960.0;13.9;76976320.0;
14.0;123040.0;14.1;75709920.0;14.0;87864000.0;
14.1;738240.0;14.2;85952960.0;14.1;76448160.0;
14.2;246080.0;14.3;79473760.0;14.2;86199040.0;
14.3;738240.0;14.4;88327360.0;14.3;80212000.0;
14.4;246080.0;14.5;83701600.0;14.4;88573440.0;
14.5;738240.0;14.6;88913760.0;14.5;84439840.0;
14.6;246080.0;14.7;78431840.0;14.6;89159840.0;
14.7;738240.0;14.8;90318240.0;14.7;79170080.0;
14.8;246080.0;14.9;86835840.0;14.8;90564320.0;
14.9;861280.0;15.0;87697760.0;14.9;87697120.0;
15.0;246080.0;15.1;83933280.0;15.0;87943840.0;
15.1;861280.0;15.2;85207520.0;15.1;84794560.0;
15.2;246080.0;15.3;75080320.0;15.2;85453600.0;
15.3;861280.0;15.4;81255200.0;15.3;75941600.0;
15.4;369120.0;15.5;82275520.0;15.4;81624320.0;
15.5;984320.0;15.6;85333120.0;15.5;83259840.0;
15.6;369120.0;15.7;84562880.0;15.6;85702240.0;
15.7;738240.0;15.8;86539360.0;15.7;85301120.0;
15.8;246080.0;15.9;85424160.0;15.8;86785440.0;
15.9;984320.0;16.0;90600320.0;15.9;86408480.0;
16.0;369120.0;16.1;81558880.0;16.0;90969440.0;
16.1;1107360.0;16.2;82695680.0;16.1;82666240.0;
16.2;369120.0;16.3;78569280.0;16.2;83064800.0;
16.3;984320.0;16.4;84505280.0;16.3;79553600.0;
16.4;369120.0;16.5;87842400.0;16.4;84874400.0;
16.5;984320.0;16.6;85084480.0;16.5;88826720.0;
16.6;492160.0;16.7;82702880.0;16.6;85576640.0;
16.7;984320.0;16.8;88291360.0;16.7;83687200.0;
16.8;369120.0;16.9;84236960.0;16.8;88660480.0;
16.9;1107360.0;17.0;83443680.0;16.9;85344320.0;
17.0;492160.0;17.1;84107360.0;17.0;83935840.0;
17.1;984320.0;17.2;87466080.0;17.1;85091680.0;
17.2;369120.0;17.3;75239360.0;17.2;87835200.0;
17.3;1230400.0;17.4;82702880.0;17.3;76469760.0;
17.4;369120.0;17.5;77606560.0;17.4;83072000.0;
17.5;1476480.0;17.6;87596320.0;17.5;79083040.0;
17.6;492160.0;17.7;79944320.0;17.6;88088480.0;
17.7;1230400.0;17.8;87234400.0;17.7;81174720.0;
17.8;369120.0;17.9;83628960.0;17.8;87603520.0;
17.9;1230400.0;18.0;89032160.0;17.9;84859360.0;
18.0;492160.0;18.1;80610560.0;18.0;89524320.0;
18.1;1476480.0;18.2;86821440.0;18.1;82087040.0;
18.2;492160.0;18.3;51662880.0;18.2;87313600.0;
18.3;984320.0;18.4;0.0;18.3;52647200.0;
18.4;0.0;18.5;0.0;18.4;0.0;
18.5;0.0;18.6;21520800.0;18.5;0.0;
18.6;246080.0;18.7;88856160.0;18.6;21766880.0;
18.7;369120.0;18.8;81269600.0;18.7;89225280.0;
18.8;1476480.0;18.9;78772160.0;18.8;82746080.0;
18.9;615200.0;19.0;82970560.0;18.9;79387360.0;
19.0;1230400.0;19.1;87856800.0;19.0;84200960.0;
19.1;738240.0;19.2;78503840.0;19.1;88595040.0;
19.2;1476480.0;19.3;85931360.0;19.2;79980320.0;
19.3;492160.0;19.4;85011840.0;19.3;86423520.0;
19.4;1592320.0;19.5;90332640.0;19.4;86604160.0;
19.5;484960.0;19.6;82516960.0;19.5;90817600.0;
19.6;1961440.0;19.7;80075200.0;19.6;84478400.0;
19.7;731040.0;19.8;83405120.0;19.7;80806240.0;
19.8;1107360.0;19.9;89391520.0;19.8;84512480.0;
19.9;492160.0;20.0;75586880.0;19.9;89883680.0;
20.0;1838400.0;20.1;88327360.0;20.0;77425280.0;
20.1;731040.0;20.2;77280640.0;20.1;89058400.0;
20.2;1802400.0;20.3;87806400.0;20.2;79083040.0;
20.3;608000.0;20.4;78931200.0;20.3;88414400.0;
20.4;1932640.0;20.5;89854880.0;20.4;80863840.0;
20.5;738240.0;20.6;77548320.0;20.5;90593120.0;
20.6;1918240.0;20.7;88298560.0;20.6;79466560.0;
20.7;731040.0;20.8;81558880.0;20.7;89029600.0;
20.8;2077280.0;20.9;87227200.0;20.8;83636160.0;
20.9;477760.0;21.0;79539200.0;20.9;87704960.0;
21.0;2164320.0;21.1;89145440.0;21.0;81703520.0;
21.1;492160.0;21.2;79770880.0;21.1;89637600.0;
21.2;2062880.0;21.3;88660480.0;21.2;81833760.0;
21.3;723840.0;21.4;71772000.0;21.3;89384320.0;
21.4;1939840.0;21.5;84599520.0;21.4;73711840.0;
21.5;969920.0;21.6;80690400.0;21.5;85569440.0;
21.6;2301760.0;21.7;84824000.0;21.6;82992160.0;
21.7;962720.0;21.8;82717280.0;21.7;85786720.0;
21.8;1961440.0;21.9;87480480.0;21.8;84678720.0;
21.9;615200.0;22.0;77939680.0;21.9;88095680.0;
22.0;2157120.0;22.1;79980960.0;22.0;80096800.0;
22.1;1223200.0;22.2;83187840.0;22.1;81204160.0;
22.2;2077280.0;22.3;88805120.0;22.2;85265120.0;
22.3;984320.0;22.4;76795680.0;22.3;89789440.0;
22.4;2446400.0;22.5;84671520.0;22.4;79242080.0;
22.5;969920.0;22.6;78098720.0;22.5;85641440.0;
22.6;2287360.0;22.7;86655200.0;22.6;80386080.0;
22.7;969920.0;22.8;78670720.0;22.7;87625120.0;
22.8;2439200.0;22.9;80191040.0;22.8;81109920.0;
22.9;1085760.0;23.0;79857920.0;22.9;81276800.0;
23.0;2410400.0;23.1;84027520.0;23.0;82268320.0;
23.1;962720.0;23.2;81681920.0;23.1;84990240.0;
23.2;2294560.0;23.3;62760000.0;23.2;83976480.0;
23.3;731040.0;23.4;81232960.0;23.3;63491040.0;
23.4;2642080.0;23.5;83897280.0;23.4;83875040.0;
23.5;969920.0;23.6;84396640.0;23.5;84867200.0;
23.6;3047200.0;23.7;84628320.0;23.6;87443840.0;
23.7;1686560.0;23.8;81435840.0;23.7;86314880.0;
23.8;1824000.0;23.9;88182720.0;23.8;83259840.0;
23.9;716640.0;24.0;78721120.0;23.9;88899360.0;
24.0;2902560.0;24.1;87690560.0;24.0;81623680.0;
24.1;1353440.0;24.2;76651040.0;24.1;89044000.0;
24.2;3119840.0;24.3;71876000.0;24.2;79770880.0;
24.3;1925440.0;24.4;86191840.0;24.3;73801440.0;
24.4;1346240.0;24.5;76904320.0;24.4;87538080.0;
24.5;3148640.0;24.6;85330560.0;24.5;80052960.0;
24.6;977120.0;24.7;78938400.0;24.6;86307680.0;
24.7;3524960.0;24.8;85543200.0;24.7;82463360.0;
24.8;2316160.0;24.9;76221120.0;24.8;87859360.0;
24.9;2193120.0;25.0;81117760.0;24.9;78414240.0;
25.0;1216000.0;25.1;74522720.0;25.0;82333760.0;
25.1;3271680.0;25.2;85221920.0;25.1;77794400.0;
25.2;1201600.0;25.3;80936480.0;25.2;86423520.0;
25.3;3257280.0;25.4;88206880.0;25.3;84193760.0;
25.4;2417600.0;25.5;78545120.0;25.4;90624480.0;
25.5;2185920.0;25.6;85432000.0;25.5;80731040.0;
25.6;1585120.0;25.7;75912800.0;25.6;87017120.0;
25.7;4458880.0;25.8;84493440.0;25.7;80371680.0;
25.8;969920.0;25.9;82883520.0;25.8;85463360.0;
25.9;2873760.0;26.0;88696480.0;25.9;85757280.0;
26.0;962720.0;26.1;73545600.0;26.0;89659200.0;
26.1;3981120.0;26.2;85909760.0;26.1;77526720.0;
26.2;1715360.0;26.3;82623040.0;26.2;87625120.0;
26.3;3973920.0;26.4;83405120.0;26.3;86596960.0;
26.4;1447680.0;26.5;71243200.0;26.4;84852800.0;
26.5;4227200.0;26.6;84787360.0;26.5;75470400.0;
26.6;1824000.0;26.7;78228960.0;26.6;86611360.0;
26.7;4082560.0;26.8;85938560.0;26.7;82311520.0;
26.8;1585120.0;26.9;79843520.0;26.8;87523680.0;
26.9;4089760.0;27.0;87480480.0;26.9;83933280.0;
27.0;1324640.0;27.1;80371680.0;27.0;88805120.0;
27.1;4343040.0;27.2;86648000.0;27.1;84714720.0;
27.2;2070080.0;27.3;79770880.0;27.2;88718080.0;
27.3;4009920.0;27.4;86517760.0;27.3;83780800.0;
27.4;1447680.0;27.5;81551680.0;27.4;87965440.0;
27.5;4726560.0;27.6;79843520.0;27.5;86278240.0;
27.6;1925440.0;27.7;81421440.0;27.6;81768960.0;
27.7;5421600.0;27.8;87617920.0;27.7;86843040.0;
27.8;1925440.0;27.9;79198880.0;27.8;89543360.0;
27.9;4458880.0;28.0;76107840.0;27.9;83657760.0;
28.0;2576640.0;28.1;81192320.0;28.0;78684480.0;
28.1;3134240.0;28.2;88305760.0;28.1;84326560.0;
28.2;3785440.0;28.3;73458560.0;28.2;92091200.0;
28.3;3742240.0;28.4;11712320.0;28.3;77200800.0;
28.4;238880.0;28.5;0.0;28.4;11951200.0;
28.5;0.0;28.6;0.0;28.5;0.0;
28.6;0.0;28.7;46668000.0;28.6;0.0;
28.7;2178720.0;28.8;85533440.0;28.7;48846720.0;
28.8;2070080.0;28.9;76542400.0;28.8;87603520.0;
28.9;5920960.0;29.0;86083200.0;28.9;82463360.0;
29.0;1947040.0;29.1;69969600.0;29.0;88030240.0;
29.1;5906560.0;29.2;87118560.0;29.1;75876160.0;
29.2;2062880.0;29.3;71916640.0;29.2;89181440.0;
29.3;5667680.0;29.4;86981120.0;29.3;77584320.0;
29.4;1925440.0;29.5;69650880.0;29.4;88906560.0;
29.5;6152640.0;29.6;83180640.0;29.5;75803520.0;
29.6;2294560.0;29.7;74652960.0;29.6;85475200.0;
29.7;7476640.0;29.8;86382880.0;29.7;82129600.0;
29.8;4965440.0;29.9;78805600.0;29.8;91348320.0;
29.9;3170240.0;30.0;85685280.0;29.9;81975840.0;
30.0;1577920.0;30.1;71974880.0;30.0;87263200.0;
30.1;6695200.0;30.2;80292480.0;30.1;78670080.0;
30.2;2786720.0;30.3;73313920.0;30.2;83079200.0;
30.3;6854880.0;30.4;81971840.0;30.3;80168800.0;
30.4;2678080.0;30.5;75927200.0;30.4;84649920.0;
30.5;7281600.0;30.6;85808320.0;30.5;83208800.0;
30.6;2656480.0;30.7;72025280.0;30.6;88464800.0;
30.7;7201760.0;30.8;82695680.0;30.7;79227040.0;
30.8;2555040.0;30.9;76788480.0;30.8;85250720.0;
30.9;7201760.0;31.0;83079200.0;30.9;83990240.0;
31.0;2786720.0;31.1;77816640.0;31.0;85865920.0;
31.1;5486400.0;31.2;91085280.0;31.1;83303040.0;
31.2;0.0;31.3;87299200.0;31.2;91085280.0;
31.3;0.0;31.4;81602720.0;31.3;87299200.0;
31.4;492160.0;31.5;86191840.0;31.4;82094880.0;
31.5;0.0;31.6;89261280.0;31.5;86191840.0;
31.6;0.0;31.7;82869120.0;31.6;89261280.0;
31.7;2916960.0;31.8;77338880.0;31.7;85786080.0;
31.8;3517760.0;31.9;71634560.0;31.8;80856640.0;
31.9;7115360.0;32.0;74894400.0;31.9;78749920.0;
32.0;5240320.0;32.1;85482400.0;32.0;80134720.0;
32.1;2555040.0;32.2;70802080.0;32.1;88037440.0;
32.2;7832000.0;32.3;86127040.0;32.2;78634080.0;
32.3;2540640.0;32.4;70809280.0;32.3;88667680.0;
32.4;7665120.0;32.5;82948960.0;32.4;78474400.0;
32.5;3025600.0;32.6;72474240.0;32.5;85974560.0;
32.6;8099680.0;32.7;81638720.0;32.6;80573920.0;
32.7;2808320.0;32.8;73408160.0;32.7;84447040.0;
32.8;7686720.0;32.9;84490880.0;32.8;81094880.0;
32.9;3503360.0;33.0;74370880.0;32.9;87994240.0;
33.0;10082720.0;33.1;82123680.0;33.0;84453600.0;
33.1;3763840.0;33.2;79836320.0;33.1;85887520.0;
33.2;5653280.0;33.3;81979040.0;33.2;85489600.0;
33.3;2540640.0;33.4;14332800.0;33.3;84519680.0;
33.4;238880.0;33.5;0.0;33.4;14571680.0;
33.5;0.0;33.6;0.0;33.5;0.0;
33.6;0.0;33.7;69673120.0;33.6;0.0;
33.7;1918240.0;33.8;80842240.0;33.7;71591360.0;
33.8;9713600.0;33.9;79134080.0;33.8;90555840.0;
33.9;4017120.0;34.0;75355200.0;33.9;83151200.0;
34.0;8570240.0;34.1;86380320.0;34.0;83925440.0;
34.1;4516480.0;34.2;76875520.0;34.1;90896800.0;
34.2;10205760.0;34.3;75256320.0;34.2;87081280.0;
34.3;6652000.0;34.4;83926080.0;34.3;81908320.0;
34.4;4277600.0;34.5;75044320.0;34.4;88203680.0;
34.5;8722080.0;34.6;77809440.0;34.5;83766400.0;
34.6;4502080.0;34.7;74240640.0;34.6;82311520.0;
34.7;9779040.0;34.8;84751360.0;34.7;84019680.0;
34.8;3735040.0;34.9;71417280.0;34.8;88486400.0;
34.9;11603040.0;35.0;82261120.0;34.9;83020320.0;
35.0;4726560.0;35.1;70932320.0;35.0;86987680.0;
35.1;11118080.0;35.2;76238720.0;35.1;82050400.0;
35.2;3011200.0;35.3;80052960.0;35.2;79249920.0;
35.3;7860800.0;35.4;85344960.0;35.3;87913760.0;
35.4;3293280.0;35.5;64981920.0;35.4;88638240.0;
35.5;12862240.0;35.6;78888000.0;35.5;77844160.0;
35.6;4487680.0;35.7;74776000.0;35.6;83375680.0;
35.7;11985920.0;35.8;77570560.0;35.7;86761920.0;
35.8;4740960.0;35.9;68434880.0;35.8;82311520.0;
35.9;11913920.0;36.0;85120480.0;35.9;80348800.0;
36.0;4256000.0;36.1;68420480.0;36.0;89376480.0;
36.1;13122720.0;36.2;82970560.0;36.1;81543200.0;
36.2;4509280.0;36.3;74262240.0;36.2;87479840.0;
36.3;12066400.0;36.4;84013120.0;36.3;86328640.0;
36.4;5421600.0;36.5;70599200.0;36.4;89434720.0;
36.5;12088000.0;36.6;82601440.0;36.5;82687200.0;
36.6;4494880.0;36.7;71974880.0;36.6;87096320.0;
36.7;12247040.0;36.8;79249920.0;36.7;84221920.0;
36.8;5746880.0;36.9;75217760.0;36.8;84996800.0;
36.9;12370080.0;37.0;82456800.0;36.9;87587840.0;
37.0;4726560.0;37.1;68572320.0;37.0;87183360.0;
37.1;16814560.0;37.2;74855840.0;37.1;85386880.0;
37.2;6883680.0;37.3;74240640.0;37.2;81739520.0;
37.3;12124000.0;37.4;78764960.0;37.3;86364640.0;
37.4;4227200.0;37.5;74884640.0;37.4;82992160.0;
37.5;10669120.0;37.6;78069920.0;37.5;85553760.0;
37.6;5964160.0;37.7;69940800.0;37.6;84034080.0;
37.7;15135200.0;37.8;78902400.0;37.7;85076000.0;
37.8;7100960.0;37.9;69035680.0;37.8;86003360.0;
37.9;15142400.0;38.0;78873600.0;37.9;84178080.0;
38.0;6188640.0;38.1;66762720.0;38.0;85062240.0;
38.1;16198720.0;38.2;81631520.0;38.1;82961440.0;
38.2;5942560.0;38.3;37438720.0;38.2;87574080.0;
38.3;10227360.0;38.4;0.0;38.3;47666080.0;
38.4;0.0;38.5;0.0;38.4;0.0;
38.5;0.0;38.6;0.0;38.5;0.0;
38.6;0.0;38.7;57454240.0;38.6;0.0;
38.7;4806400.0;38.8;67117440.0;38.7;62260640.0;
38.8;17314560.0;38.9;82710080.0;38.8;84432000.0;
38.9;6644800.0;39.0;67327520.0;38.9;89354880.0;
39.0;16300800.0;39.1;74132000.0;39.0;83628320.0;
39.1;11566400.0;39.2;60197120.0;39.1;85698400.0;
39.2;16271360.0;39.3;80972480.0;39.2;76468480.0;
39.3;7868000.0;39.4;66509440.0;39.3;88840480.0;
39.4;17054080.0;39.5;78301600.0;39.4;83563520.0;
39.5;5493600.0;39.6;72633280.0;39.5;83795200.0;
39.6;13810560.0;39.7;75536480.0;39.6;86443840.0;
39.7;8512000.0;39.8;68029760.0;39.7;84048480.0;
39.8;19817920.0;39.9;81320000.0;39.8;87847680.0;
39.9;8027040.0;40.0;62839200.0;39.9;89347040.0;
40.0;20295680.0;40.1;62955040.0;40.0;83134880.0;
40.1;14548800.0;40.2;69158720.0;40.1;77503840.0;
40.2;13057920.0;40.3;76875520.0;40.2;82216640.0;
40.3;8417760.0;40.4;64055200.0;40.3;85293280.0;
40.4;21135360.0;40.5;73306720.0;40.4;85190560.0;
40.5;8982560.0;40.6;63983200.0;40.5;82289280.0;
40.6;21439680.0;40.7;76274720.0;40.6;85422880.0;
40.7;8982560.0;40.8;63924960.0;40.7;85257280.0;
40.8;20889280.0;40.9;72488640.0;40.8;84814240.0;
40.9;9894880.0;41.0;66661280.0;40.9;82383520.0;
41.0;20686400.0;41.1;74609760.0;41.0;87347680.0;
41.1;9597760.0;41.2;64692640.0;41.1;84207520.0;
41.2;24196960.0;41.3;74030560.0;41.2;88889600.0;
41.3;11827520.0;41.4;64272480.0;41.3;85858080.0;
41.4;25746720.0;41.5;83187840.0;41.4;90019200.0;
41.5;5457600.0;41.6;63983200.0;41.5;88645440.0;
41.6;18442240.0;41.7;81073920.0;41.6;82425440.0;
41.7;8229920.0;41.8;54912960.0;41.7;89303840.0;
41.8;27519680.0;41.9;71381280.0;41.8;82432640.0;
41.9;16032480.0;42.0;69028480.0;41.9;87413760.0;
42.0;19876160.0;42.1;75688320.0;42.0;88904640.0;
42.1;10690720.0;42.2;59936640.0;42.1;86379040.0;
42.2;26695040.0;42.3;72133920.0;42.2;86631680.0;
42.3;11125280.0;42.4;55918880.0;42.3;83259200.0;
42.4;25897920.0;42.5;67588000.0;42.4;81816800.0;
42.5;12167200.0;42.6;57055680.0;42.5;79755200.0;
42.6;24739520.0;42.7;79988160.0;42.6;81795200.0;
42.7;10625920.0;42.8;59856800.0;42.7;90614080.0;
42.8;26803680.0;42.9;73060640.0;42.8;86660480.0;
42.9;12304640.0;43.0;64352320.0;42.9;85365280.0;
43.0;25615200.0;43.1;73777280.0;43.0;89967520.0;
43.1;12478720.0;43.2;51547040.0;43.1;86256000.0;
43.2;28763840.0;43.3;56476480.0;43.2;80310880.0;
43.3;24530720.0;43.4;76918720.0;43.3;81007200.0;
43.4;10394240.0;43.5;56563520.0;43.4;87312960.0;
43.5;28714720.0;43.6;81182560.0;43.5;85278240.0;
43.6;7411840.0;43.7;66176320.0;43.6;88594400.0;
43.7;14071680.0;43.8;87379040.0;43.7;80248000.0;
43.8;0.0;43.9;81407040.0;43.8;87379040.0;
43.9;0.0;44.0;81431200.0;43.9;81407040.0;
44.0;492160.0;44.1;88197120.0;44.0;81923360.0;
44.1;0.0;44.2;76882720.0;44.1;88197120.0;
44.2;0.0;44.3;84649920.0;44.2;76882720.0;
44.3;2547840.0;44.4;55369120.0;44.3;87197760.0;
44.4;34837280.0;44.5;55450880.0;44.4;90206400.0;
44.5;23422720.0;44.6;55759840.0;44.5;78873600.0;
44.6;24276800.0;44.7;57562240.0;44.6;80036640.0;
44.7;17979520.0;44.8;78952800.0;44.7;75541760.0;
44.8;5341760.0;44.9;51556800.0;44.8;84294560.0;
44.9;35351680.0;45.0;63900800.0;44.9;86908480.0;
45.0;21685760.0;45.1;58307680.0;45.0;85586560.0;
45.1;25073280.0;45.2;68188800.0;45.1;83380960.0;
45.2;16640480.0;45.3;60660480.0;45.2;84829280.0;
45.3;29988960.0;45.4;71308640.0;45.3;90649440.0;
45.4;15931040.0;45.5;54080480.0;45.4;87239680.0;
45.5;34243680.0;45.6;69506240.0;45.5;88324160.0;
45.6;19080320.0;45.7;46088800.0;45.6;88586560.0;
45.7;34041440.0;45.8;56157760.0;45.7;80130240.0;
45.8;25181920.0;45.9;56500640.0;45.8;81339680.0;
45.9;10719520.0;46.0;78815360.0;45.9;67220160.0;
46.0;8417760.0;46.1;58271680.0;46.0;87233120.0;
46.1;32542720.0;46.2;70686240.0;46.1;90814400.0;
46.2;15156800.0;46.3;52111200.0;46.2;85843040.0;
46.3;37841280.0;46.4;52907680.0;46.3;89952480.0;
46.4;25659680.0;46.5;48755040.0;46.4;78567360.0;
46.5;26795840.0;46.6;55904480.0;46.5;75550880.0;
46.6;26803040.0;46.7;70794880.0;46.6;82707520.0;
46.7;15685600.0;46.8;52075200.0;46.7;86480480.0;
46.8;35900800.0;46.9;66263360.0;46.8;87976000.0;
46.9;17567200.0;47.0;55419520.0;46.9;83830560.0;
47.0;36358240.0;47.1;53761760.0;47.0;91777760.0;
47.1;25659680.0;47.2;74037760.0;47.1;79421440.0;
47.2;16640480.0;47.3;54688480.0;47.2;90678240.0;
47.3;36667840.0;47.4;71076960.0;47.3;91356320.0;
47.4;16191520.0;47.5;49440320.0;47.4;87268480.0;
47.5;38898240.0;47.6;68796800.0;47.5;88338560.0;
47.6;17139840.0;47.7;44409440.0;47.6;85936640.0;
47.7;37038880.0;47.8;50904960.0;47.7;81448320.0;
47.8;33621920.0;47.9;69896960.0;47.8;84526880.0;
47.9;15873440.0;48.0;50005120.0;47.9;85770400.0;
48.0;41077600.0;48.1;71923840.0;48.0;91082720.0;
48.1;12449280.0;48.2;57555040.0;48.1;84373120.0;
48.2;29335840.0;48.3;63896160.0;48.2;86890880.0;
48.3;13310560.0;48.4;0.0;48.3;77206720.0;
48.4;0.0;48.5;0.0;48.4;0.0;
48.5;0.0;48.6;0.0;48.5;0.0;
48.6;0.0;48.7;11154720.0;48.6;0.0;
48.7;7245600.0;48.8;50605920.0;48.7;18400320.0;
48.8;30451680.0;48.9;57098880.0;48.8;81057600.0;
48.9;29597600.0;49.0;66313760.0;48.9;86696480.0;
49.0;19058720.0;49.1;58894080.0;49.0;85372480.0;
49.1;33860800.0;49.2;68905440.0;49.1;92754880.0;
49.2;16821760.0;49.3;46001760.0;49.2;85727200.0;
49.3;43798880.0;49.4;58293280.0;49.3;89800640.0;
49.4;24631520.0;49.5;53993440.0;49.4;82924800.0;
49.5;37031040.0;49.6;69209120.0;49.5;91024480.0;
49.6;15859040.0;49.7;53653760.0;49.6;85068160.0;
49.7;37885120.0;49.8;72966400.0;49.7;91538880.0;
49.8;16647680.0;49.9;45611040.0;49.8;89614080.0;
49.9;44667360.0;50.0;66408000.0;49.9;90278400.0;
50.0;22236160.0;50.1;52784640.0;50.0;88644160.0;
50.1;36676960.0;50.2;57699680.0;50.1;89461600.0;
50.2;28823360.0;50.3;57778880.0;50.2;86523040.0;
50.3;24639360.0;50.4;65691360.0;50.3;82418240.0;
50.4;15019360.0;50.5;55043200.0;50.4;80710720.0;
50.5;32600320.0;50.6;48414720.0;50.5;87643520.0;
50.6;32551200.0;50.7;67616800.0;50.6;80965920.0;
50.7;19615680.0;50.8;48014240.0;50.7;87232480.0;
50.8;45246560.0;50.9;48484800.0;50.8;93260800.0;
50.9;31892160.0;51.0;75840160.0;50.9;80376960.0;
51.0;13137760.0;51.1;43550720.0;51.0;88977920.0;
51.1;45956000.0;51.2;47116320.0;51.1;89506720.0;
51.2;29096960.0;51.3;80451520.0;51.2;76213280.0;
51.3;7629120.0;51.4;38669120.0;51.3;88080640.0;
51.4;49597440.0;51.5;53052320.0;51.4;88266560.0;
51.5;31610080.0;51.6;70852480.0;51.5;84662400.0;
51.6;17357120.0;51.7;45987360.0;51.6;88209600.0;
51.7;43466400.0;51.8;56978400.0;51.7;89453760.0;
51.8;22815360.0;51.9;75528640.0;51.8;79793760.0;
51.9;12334080.0;52.0;41275200.0;51.9;87862720.0;
52.0;48837600.0;52.1;51807520.0;52.0;90112800.0;
52.1;33773760.0;52.2;52733600.0;52.1;85581280.0;
52.2;28380960.0;52.3;67103040.0;52.2;81114560.0;
52.3;21584960.0;52.4;56375040.0;52.3;88688000.0;
52.4;32913120.0;52.5;65575520.0;52.4;89288160.0;
52.5;19666720.0;52.6;42324960.0;52.5;85242240.0;
52.6;54649920.0;52.7;54835680.0;52.6;96974880.0;
52.7;24624320.0;52.8;76043040.0;52.7;79460000.0;
52.8;12398880.0;52.9;49577760.0;52.8;88441920.0;
52.9;40100480.0;53.0;65409280.0;52.9;89678240.0;
53.0;23264320.0;53.1;48957920.0;53.0;88673600.0;
53.1;43900320.0;53.2;62394880.0;53.1;92858240.0;
53.2;21541120.0;53.3;49454720.0;53.2;83936000.0;
53.3;39709760.0;53.4;41043520.0;53.3;89164480.0;
53.4;33724000.0;53.5;56811520.0;53.4;74767520.0;
53.5;26723840.0;53.6;84548480.0;53.5;83535360.0;
53.6;6912480.0;53.7;36490400.0;53.6;91460960.0;
53.7;52470560.0;53.8;49338880.0;53.7;88960960.0;
53.8;32688000.0;53.9;69723520.0;53.8;82026880.0;
53.9;17306720.0;54.0;45205920.0;53.9;87030240.0;
54.0;48670720.0;54.1;66813120.0;54.0;93876640.0;
54.1;19058080.0;54.2;44264800.0;54.1;85871200.0;
54.2;44567200.0;54.3;53156320.0;54.2;88832000.0;
54.3;18652960.0;54.4;88428800.0;54.3;71809280.0;
54.4;0.0;54.5;81507840.0;54.4;88428800.0;
54.5;0.0;54.6;80922080.0;54.5;81507840.0;
54.6;484960.0;54.7;84099520.0;54.6;81407040.0;
54.7;0.0;54.8;87697760.0;54.7;84099520.0;
54.8;0.0;54.9;65264000.0;54.8;87697760.0;
54.9;20723680.0;55.0;50518880.0;54.9;85987680.0;
55.0;32616000.0;55.1;47517440.0;55.0;83134880.0;
55.1;35902080.0;55.2;49005760.0;55.1;83419520.0;
55.2;33172960.0;55.3;44395040.0;55.2;82178720.0;
55.3;34042080.0;55.4;68224800.0;55.3;78437120.0;
55.4;20223680.0;55.5;48629440.0;55.4;88448480.0;
55.5;39434240.0;55.6;70353120.0;55.5;88063680.0;
55.6;19239360.0;55.7;40840640.0;55.6;89592480.0;
55.7;50241440.0;55.8;65821600.0;55.7;91082080.0;
55.8;21801600.0;55.9;44380640.0;55.8;87623200.0;
55.9;45145760.0;56.0;49758400.0;55.9;89526400.0;
56.0;34201120.0;56.1;68087360.0;56.0;83959520.0;
56.1;20194880.0;56.2;46298880.0;56.1;88282240.0;
56.2;46926560.0;56.3;60610080.0;56.2;93225440.0;
56.3;29685280.0;56.4;43757600.0;56.3;90295360.0;
56.4;37906720.0;56.5;39105600.0;56.4;81664320.0;
56.5;33766560.0;56.6;65112160.0;56.5;72872160.0;
56.6;21556160.0;56.7;50222400.0;56.6;86668320.0;
56.7;45319200.0;56.8;50359200.0;56.7;95541600.0;
56.8;34417760.0;56.9;60899360.0;56.8;84776960.0;
56.9;25052320.0;57.0;39603040.0;56.9;85951680.0;
57.0;57307040.0;57.1;47876800.0;57.0;96910080.0;
57.1;35765280.0;57.2;81551680.0;57.1;83642080.0;
57.2;5348960.0;57.3;48622240.0;57.2;86900640.0;
57.3;40482720.0;57.4;65582720.0;57.3;89104960.0;
57.4;19535840.0;57.5;37916480.0;57.4;85118560.0;
57.5;52080480.0;57.6;43866240.0;57.5;89996960.0;
57.6;36756800.0;57.7;45316480.0;57.6;80623040.0;
57.7;39203200.0;57.8;38082720.0;57.7;84519680.0;
57.8;40860960.0;57.9;48071840.0;57.8;78943680.0;
57.9;38696640.0;58.0;65228000.0;57.9;86768480.0;
58.0;21005760.0;58.1;43417920.0;58.0;86233760.0;
58.1;52333760.0;58.2;43366880.0;58.1;95751680.0;
58.2;40274560.0;58.3;67235840.0;58.2;83641440.0;
58.3;20629440.0;58.4;34586560.0;58.3;87865280.0;
58.4;59318880.0;58.5;48419360.0;58.4;93905440.0;
58.5;38479360.0;58.6;57779520.0;58.5;86898720.0;
58.6;19775360.0;58.7;14470240.0;58.6;77554880.0;
58.7;1092960.0;58.8;42520000.0;58.7;15563200.0;
58.8;36170400.0;58.9;69245760.0;58.8;78690400.0;
58.9;19203360.0;59.0;37815040.0;58.9;88449120.0;
59.0;56771040.0;59.1;44686880.0;59.0;94586080.0;
59.1;40506240.0;59.2;59494880.0;59.1;85193120.0;
59.2;26702880.0;59.3;30728480.0;59.2;86197760.0;
59.3;66760800.0;59.4;47731520.0;59.3;97489280.0;
59.4;35033600.0;59.5;83129600.0;59.4;82765120.0;
59.5;6449120.0;59.6;32827360.0;59.5;89578720.0;
59.6;47143840.0;59.7;63295360.0;59.6;79971200.0;
59.7;19224960.0;59.8;47891200.0;59.7;82520320.0;
59.8;45008320.0;59.9;47951360.0;59.8;92899520.0;
59.9;41953920.0;60.0;42035040.0;59.9;89905280.0;
60.0;43380000.0;60.1;37648160.0;60.0;85415040.0;
60.1;42323040.0;;;60.1;79971200.0;


==> csv/throughputBBRCubic1sec.csv <==
0.0;0.0;0.0;1.0
0.3;22320240.0;0.3;41543866.666666664
0.6;7682133.333333333;0.6;78484853.33333333
0.9;2916960.0;0.9;88139093.33333333
1.2;2243946.6666666665;1.2;84553493.33333333
1.5;1782986.6666666667;1.5;85200106.66666667
1.8;1539306.6666666667;1.8;86508160.0
2.1;1138773.3333333333;2.1;84879200.0
2.4;883093.3333333334;2.4;83561760.0
2.7;887893.3333333334;2.7;86281066.66666667
3.0;733440.0;3.0;85224320.0
3.3;487360.0;3.3;74761813.33333333
3.6;246080.0;3.6;60113120.0
3.9;328106.6666666667;3.9;86601973.33333333
4.2;164053.33333333334;4.2;82678453.33333333
4.5;287093.3333333333;4.5;84683733.33333333
4.8;205066.66666666666;4.8;85928746.66666667
5.1;164053.33333333334;5.1;87408053.33333333
5.4;164053.33333333334;5.4;83171040.0
5.7;205066.66666666666;5.7;83441120.0
6.0;123040.0;6.0;86510346.66666667
6.3;164053.33333333334;6.3;86457333.33333333
6.6;164053.33333333334;6.6;87502080.0
6.9;164053.33333333334;6.9;85113280.0
7.2;164053.33333333334;7.2;85468000.0
7.5;123040.0;7.5;84946826.66666667
7.8;164053.33333333334;7.8;87218240.0
8.1;123040.0;8.1;85353013.33333333
8.4;123040.0;8.4;76945546.66666667
8.7;41013.333333333336;8.7;24030240.0
9.0;164053.33333333334;9.0;84008106.66666667
9.3;123040.0;9.3;83868266.66666667
9.7;123040.0;9.7;84210280.0
10.0;164053.33333333334;10.0;84259200.0
10.3;123040.0;10.3;85453600.0
10.6;123040.0;10.6;86692266.66666667
10.9;164053.33333333334;10.9;86182240.0
11.2;164053.33333333334;11.2;86621386.66666667
11.5;164053.33333333334;11.5;83906666.66666667
11.8;205066.66666666666;11.8;85221920.0
12.1;205066.66666666666;12.1;81908800.0
12.4;287093.3333333333;12.4;84365440.0
12.7;287093.3333333333;12.7;84122400.0
13.0;369120.0;13.0;87091946.66666667
13.3;328106.6666666667;13.3;67223893.33333333
13.6;164053.33333333334;13.6;0.0
13.9;205066.66666666666;13.9;77675040.0
14.2;533173.3333333334;14.2;83134613.33333333
14.5;410133.3333333333;14.5;83834240.0
14.8;574186.6666666666;14.8;85887946.66666667
15.1;451146.6666666667;15.1;86155626.66666667
15.4;656213.3333333334;15.4;80514346.66666667
15.7;574186.6666666666;15.7;84057173.33333333
16.0;656213.3333333334;16.0;87521280.0
16.3;615200.0;16.3;80941280.0
16.6;779253.3333333334;16.6;85810720.0
16.9;615200.0;16.9;85077066.66666667
17.2;861280.0;17.2;85005706.66666667
17.5;656213.3333333334;17.5;78516266.66666667
17.8;1066346.6666666667;17.8;84925013.33333333
18.1;697226.6666666666;18.1;84423893.33333333
18.4;984320.0;18.4;46161440.0
18.7;82026.66666666667;18.7;36792320.0
19.0;820266.6666666666;19.0;81004106.66666667
19.3;1148373.3333333333;19.3;84097333.33333333
19.6;856480.0;19.6;85953813.33333333
19.9;1266613.3333333333;19.9;84290613.33333333
20.2;1020533.3333333334;20.2;80398293.33333333
20.5;1447680.0;20.5;85530826.66666667
20.8;1129173.3333333333;20.8;82468586.66666667
21.1;1573120.0;21.1;85303946.66666667
21.4;1092960.0;21.4;80067786.66666667
21.7;1737173.3333333333;21.7;83371306.66666667
22.0;1179786.6666666667;22.0;82712480.0
22.3;1819200.0;22.3;83991306.66666667
22.6;1466880.0;22.6;79855306.66666667
22.9;1898826.6666666667;22.9;81838986.66666667
23.2;1486293.3333333333;23.2;81855786.66666667
23.5;1889226.6666666667;23.5;75963413.33333333
23.8;1901226.6666666667;23.8;83486933.33333333
24.1;1814400.0;24.1;84864800.0
24.4;2132906.6666666665;24.4;78239626.66666667
24.7;1824000.0;24.7;80391093.33333333
25.0;2678080.0;25.0;80960693.33333333
25.3;1896426.6666666667;25.3;80227040.0
25.6;2620266.6666666665;25.6;84061333.33333333
25.9;2337973.3333333335;25.9;81096586.66666667
26.2;2605866.6666666665;26.2;82717280.0
26.5;2378986.6666666665;26.5;79090453.33333333
26.8;3377920.0;26.8;82984960.0
27.1;2333173.3333333335;27.1;82565226.66666667
27.4;3474346.6666666665;27.4;84312213.33333333
27.7;2699893.3333333335;27.7;80938880.0
28.0;3935306.6666666665;28.0;80974880.0
28.3;3165440.0;28.3;80985546.66666667
28.6;1327040.0;28.6;3904106.6666666665
28.9;1416266.6666666667;28.9;69581280.0
29.2;4591520.0;29.2;81057120.0
29.5;3218666.6666666665;29.5;76182880.0
29.8;5307946.666666667;29.8;81405493.33333333
30.1;3237866.6666666665;30.1;78821920.0
30.4;5445600.0;30.4;78526080.0
30.7;4205386.666666667;30.7;77920266.66666667
31.0;5652853.333333333;31.0;80854453.33333333
31.3;2757706.6666666665;31.3;85400373.33333333
31.6;164053.33333333334;31.6;85685280.0
31.9;2144906.6666666665;31.9;77280853.33333333
32.2;4970240.0;32.2;77059626.66666667
32.5;6012586.666666667;32.5;79961760.0
32.8;4644533.333333333;32.8;75840373.33333333
33.1;7090933.333333333;33.1;80328480.0
33.4;3985920.0;33.4;58716053.333333336
33.7;79626.66666666667;33.7;23224373.333333332
34.0;5216320.0;34.0;78443840.0
34.3;7764160.0;34.3;79504053.33333333
34.6;6550560.0;34.6;78926613.33333333
34.9;6005386.666666667;34.9;76803093.33333333
35.2;9149226.666666666;35.2;76477386.66666667
35.5;4721760.0;35.5;76793280.0
35.8;9778613.333333334;35.8;77078186.66666667
36.1;6970293.333333333;36.1;73991946.66666667
36.4;9899466.666666666;36.4;80415306.66666667
36.7;7334826.666666667;36.7;75058506.66666667
37.0;10121333.333333334;37.0;78974826.66666667
37.2;10770560.0;37.2;71714080.0
37.5;7744960.0;37.5;75963413.33333333
37.8;10589493.333333334;37.8;75637706.66666667
38.1;9477333.333333334;38.1;71557333.33333333
38.4;10789546.666666666;38.4;39690080.0
38.7;0.0;38.7;19151413.333333332
39.0;9588586.666666666;39.0;72385013.33333333
39.3;14712853.333333334;39.3;71767200.0
39.6;10138560.0;39.6;72481440.0
39.9;14046826.666666666;39.9;74962080.0
40.2;14290506.666666666;40.2;64984320.0
40.5;14203680.0;40.5;71412480.0
40.8;13134933.333333334;40.8;68060960.0
41.1;17156853.333333332;41.1;71253226.66666667
41.4;15207413.333333334;41.4;67665226.66666667
41.7;16548853.333333334;41.7;76081653.33333333
42.0;17260693.333333332;42.0;65107573.333333336
42.3;19087306.666666668;42.3;69252960.0
42.6;16396800.0;42.6;60187520.0
42.9;20723040.0;42.9;70968533.33333333
43.2;16799520.0;43.2;63225546.666666664
43.5;21229600.0;43.5;63319573.333333336
43.8;16732746.666666666;43.8;78245973.33333333
44.1;164053.33333333334;44.1;83678453.33333333
44.4;849280.0;44.4;72300586.66666667
44.7;27512266.666666668;44.7;56257653.333333336
45.0;19557653.333333332;45.0;64803466.666666664
45.3;21133173.333333332;45.3;62385653.333333336
45.6;26721226.666666668;45.6;64965120.0
45.9;26101226.666666668;45.9;52915733.333333336
46.2;17226666.666666668;46.2;69257760.0
46.5;26219253.333333332;46.5;51257973.333333336
46.8;23094826.666666668;46.8;59591520.0
47.1;29942080.0;47.1;58481546.666666664
47.4;26322666.666666668;47.4;66601066.666666664
47.7;24076533.333333332;47.7;54215520.0
48.0;28844746.666666668;48.0;56935680.0
48.3;27620906.666666668;48.3;64458346.666666664
48.6;4436853.333333333;48.6;0.0
48.9;12565760.0;48.9;39619840.0
49.2;27505706.666666668;49.2;64704426.666666664
49.5;28417386.666666668;49.5;52762826.666666664
49.8;30258400.0;49.8;65276426.666666664
50.1;27850400.0;50.1;54934560.0
50.4;30046560.0;50.4;60389973.333333336
50.7;26723626.666666668;50.7;57024906.666666664
51.0;32251466.666666668;51.0;57446400.0
51.3;29396906.666666668;51.3;57039520.0
51.6;29612213.333333332;51.6;54191306.666666664
51.9;27879626.666666668;51.9;59498133.333333336
52.2;31648480.0;52.2;48605440.0
52.5;27626346.666666668;52.5;63017866.666666664
52.8;32980320.0;52.8;57734560.0
53.1;25254560.0;53.1;54648320.0
53.4;35050400.0;53.4;50964373.333333336
53.7;22453440.0;53.7;59283466.666666664
54.0;34155093.333333336;54.0;54756106.666666664
54.3;37432000.0;54.3;54744746.666666664
54.6;6217653.333333333;54.6;83619573.33333333
54.9;161653.33333333334;54.9;79020426.66666667
55.2;29747253.333333332;55.2;49014026.666666664
55.5;29146240.0;55.5;53749760.0
55.8;36305013.333333336;55.8;59005120.0
56.1;33716160.0;56.1;54075466.666666664
56.4;32268906.666666668;56.4;50222186.666666664
56.7;31076480.0;56.7;51480053.333333336
57.0;34929760.0;57.0;50287200.0
57.3;32807093.333333332;57.3;59350240.0
57.6;37366346.666666664;57.6;49121813.333333336
57.9;38940320.0;57.9;43823680.0
58.2;37345386.666666664;58.2;50670933.333333336
58.5;40074293.333333336;58.5;50080586.666666664
58.8;19782560.0;58.8;38256586.666666664
59.1;37381600.0;59.1;50582560.0
59.4;44656640.0;59.4;45984960.0
59.7;29542186.666666668;59.7;59750773.333333336
60.0;35395733.333333336;60.0;45959200.0


==> csv/throughputbbrcubicnew.csv <==
0;0;1;1;2;2;
0;7840.0;0.1;13575920.0;0;7840.0;
0.1;31614320.0;0.2;57996800.0;0.1;45190240.0;
0.2;32820160.0;0.3;36765280.0;0.2;90816960.0;
0.3;43026560.0;0.4;13239200.0;0.3;79791840.0;
0.4;74276640.0;0.5;5305760.0;0.4;87515840.0;
0.5;80610560.0;0.6;3409120.0;0.5;85916320.0;
0.6;76658240.0;0.7;2424800.0;0.6;80067360.0;
0.7;89044000.0;0.8;2642080.0;0.7;91468800.0;
0.8;83433920.0;0.9;2678080.0;0.8;86076000.0;
0.9;89434720.0;1.0;2171520.0;0.9;92112800.0;
1.0;86908480.0;1.1;1454880.0;1.0;89080000.0;
1.1;80212640.0;1.2;1954240.0;1.1;81667520.0;
1.2;89239680.0;1.3;1447680.0;1.2;91193920.0;
1.3;87111360.0;1.4;1939840.0;1.3;88559040.0;
1.4;90129760.0;1.5;1447680.0;1.4;92069600.0;
1.5;91678880.0;1.6;1216000.0;1.5;93126560.0;
1.6;84382240.0;1.7;1686560.0;1.6;85598240.0;
1.7;88892160.0;1.8;969920.0;1.7;90578720.0;
1.8;87125760.0;1.9;1208800.0;1.8;88095680.0;
1.9;86872480.0;2.0;1223200.0;1.9;88081280.0;
2.0;85801120.0;2.1;962720.0;2.0;87024320.0;
2.1;87625120.0;2.2;977120.0;2.1;88587840.0;
2.2;82717280.0;2.3;962720.0;2.2;83694400.0;
2.3;84244800.0;2.4;723840.0;2.3;85207520.0;
2.4;83433920.0;2.5;977120.0;2.4;84157760.0;
2.5;87509280.0;2.6;723840.0;2.5;88486400.0;
2.6;87371840.0;2.7;731040.0;2.6;88095680.0;
2.7;86076000.0;2.8;962720.0;2.7;86807040.0;
2.8;87118560.0;2.9;492160.0;2.8;88081280.0;
2.9;89637600.0;3.0;731040.0;2.9;90129760.0;
3.0;86300480.0;3.1;731040.0;3.0;87031520.0;
3.1;88906560.0;3.2;484960.0;3.1;89637600.0;
3.2;81624320.0;3.3;238880.0;3.2;82109280.0;
3.3;62050560.0;3.4;246080.0;3.3;62289440.0;
3.4;86430720.0;3.5;246080.0;3.4;86676800.0;
3.5;84049120.0;3.6;369120.0;3.5;84295200.0;
3.6;84534080.0;3.7;123040.0;3.6;84903200.0;
3.7;85077280.0;3.8;492160.0;3.7;85200320.0;
3.8;88081280.0;3.9;0.0;3.8;88573440.0;
3.9;88913760.0;4.0;492160.0;3.9;88913760.0;
4.0;90817600.0;4.1;0.0;4.0;91309760.0;
4.1;87263200.0;4.2;492160.0;4.1;87263200.0;
4.2;85844320.0;4.3;0.0;4.2;86336480.0;
4.3;87248800.0;4.4;492160.0;4.3;87248800.0;
4.4;84715360.0;4.5;0.0;4.4;85207520.0;
4.5;89174240.0;4.6;246080.0;4.5;89174240.0;
4.6;83549760.0;4.7;246080.0;4.6;83795840.0;
4.7;81740160.0;4.8;123040.0;4.7;81986240.0;
4.8;88081280.0;4.9;369120.0;4.8;88204320.0;
4.9;85272320.0;5.0;0.0;4.9;85641440.0;
5.0;79278720.0;5.1;246080.0;5.0;79278720.0;
5.1;88421600.0;5.2;246080.0;5.1;88667680.0;
5.2;85084480.0;5.3;123040.0;5.2;85330560.0;
5.3;87357440.0;5.4;369120.0;5.3;87480480.0;
5.4;84244800.0;5.5;0.0;5.4;84613920.0;
5.5;78967840.0;5.6;246080.0;5.5;78967840.0;
5.6;87487680.0;5.7;246080.0;5.6;87733760.0;
5.7;83072000.0;5.8;123040.0;5.7;83318080.0;
5.8;84375040.0;5.9;123040.0;5.8;84498080.0;
5.9;91881760.0;6.0;246080.0;5.9;92004800.0;
6.0;86032800.0;6.1;123040.0;6.0;86278880.0;
6.1;91165120.0;6.2;123040.0;6.1;91288160.0;
6.2;78424640.0;6.3;123040.0;6.2;78547680.0;
6.3;96978080.0;6.4;246080.0;6.3;97101120.0;
6.4;89145440.0;6.5;123040.0;6.4;89391520.0;
6.5;86503360.0;6.6;123040.0;6.5;86626400.0;
6.6;78779360.0;6.7;246080.0;6.6;78902400.0;
6.7;87018880.0;6.8;123040.0;6.7;87264960.0;
6.8;84430880.0;6.9;123040.0;6.8;84553920.0;
6.9;89869280.0;7.0;123040.0;6.9;89992320.0;
7.0;85265120.0;7.1;123040.0;7.0;85388160.0;
7.1;89261280.0;7.2;246080.0;7.1;89384320.0;
7.2;84085120.0;7.3;123040.0;7.2;84331200.0;
7.3;91534240.0;7.4;123040.0;7.3;91657280.0;
7.4;91302560.0;7.5;246080.0;7.4;91425600.0;
7.5;85678080.0;7.6;123040.0;7.5;85924160.0;
7.6;89326080.0;7.7;123040.0;7.6;89449120.0;
7.7;88407200.0;7.8;123040.0;7.7;88530240.0;
7.8;81385440.0;7.9;123040.0;7.8;81508480.0;
7.9;89131040.0;8.0;246080.0;7.9;89254080.0;
8.0;80697600.0;8.1;123040.0;8.0;80943680.0;
8.1;88915520.0;8.2;0.0;8.1;89038560.0;
8.2;61210880.0;8.3;0.0;8.2;61210880.0;
8.3;0.0;8.4;0.0;8.3;0.0;
8.4;0.0;8.5;0.0;8.4;0.0;
8.5;0.0;8.6;123040.0;8.5;0.0;
8.6;75912800.0;8.7;123040.0;8.6;76035840.0;
8.7;82927360.0;8.8;246080.0;8.7;83050400.0;
8.8;83433920.0;8.9;123040.0;8.8;83680000.0;
8.9;84947040.0;9.0;123040.0;8.9;85070080.0;
9.0;82970560.0;9.1;123040.0;9.0;83093600.0;
9.1;87357440.0;9.2;123040.0;9.1;87480480.0;
9.2;78793760.0;9.3;123040.0;9.2;78916800.0;
9.3;88400000.0;9.4;246080.0;9.3;88523040.0;
9.4;81153760.0;9.5;0.0;9.4;81399840.0;
9.5;90725120.0;9.6;246080.0;9.5;90725120.0;
9.6;81421440.0;9.7;123040.0;9.6;81667520.0;
9.7;89717440.0;9.8;123040.0;9.7;89840480.0;
9.8;84983040.0;9.9;123040.0;9.8;85106080.0;
9.9;88530240.0;10.0;123040.0;9.9;88653280.0;
10.0;89065600.0;10.1;123040.0;10.0;89188640.0;
10.1;87098720.0;10.2;246080.0;10.1;87221760.0;
10.2;86052640.0;10.3;123040.0;10.2;86298720.0;
10.3;85432000.0;10.4;123040.0;10.3;85555040.0;
10.4;81783360.0;10.5;123040.0;10.4;81906400.0;
10.5;85933120.0;10.6;123040.0;10.5;86056160.0;
10.6;83947680.0;10.7;246080.0;10.6;84070720.0;
10.7;86524960.0;10.8;123040.0;10.7;86771040.0;
10.8;86785440.0;10.9;123040.0;10.8;86908480.0;
10.9;88660480.0;11.0;246080.0;10.9;88783520.0;
11.0;83795840.0;11.1;123040.0;11.0;84041920.0;
11.1;85569440.0;11.2;246080.0;11.1;85692480.0;
11.2;79119680.0;11.3;123040.0;11.2;79365760.0;
11.3;88646080.0;11.4;246080.0;11.3;88769120.0;
11.4;87292000.0;11.5;246080.0;11.4;87538080.0;
11.5;90013920.0;11.6;123040.0;11.5;90260000.0;
11.6;81995200.0;11.7;246080.0;11.6;82118240.0;
11.7;85562240.0;11.8;246080.0;11.7;85808320.0;
11.8;88428800.0;11.9;246080.0;11.8;88674880.0;
11.9;79242720.0;12.0;246080.0;11.9;79488800.0;
12.0;89456960.0;12.1;246080.0;12.0;89703040.0;
12.1;85591040.0;12.2;123040.0;12.1;85837120.0;
12.2;89174240.0;12.3;492160.0;12.2;89297280.0;
12.3;81884800.0;12.4;246080.0;12.3;82376960.0;
12.4;84020320.0;12.5;369120.0;12.4;84266400.0;
12.5;79713280.0;12.6;369120.0;12.5;80082400.0;
12.6;87945600.0;12.7;369120.0;12.6;88314720.0;
12.7;85582080.0;12.8;369120.0;12.7;85951200.0;
12.8;84223200.0;12.9;369120.0;12.8;84592320.0;
12.9;87692320.0;13.0;492160.0;12.9;88061440.0;
13.0;82934560.0;13.1;369120.0;13.0;83426720.0;
13.1;78200160.0;13.2;123040.0;13.1;78569280.0;
13.2;13862240.0;13.3;0.0;13.2;13985280.0;
13.3;0.0;13.4;0.0;13.3;0.0;
13.4;0.0;13.5;0.0;13.4;0.0;
13.5;25465920.0;13.6;492160.0;13.5;25465920.0;
13.6;83651200.0;13.7;492160.0;13.6;84143360.0;
13.7;80712000.0;13.8;492160.0;13.7;81204160.0;
13.8;85446400.0;13.9;492160.0;13.8;85938560.0;
13.9;83231040.0;14.0;492160.0;13.9;83723200.0;
14.0;88059680.0;14.1;492160.0;14.0;88551840.0;
14.1;83744800.0;14.2;492160.0;14.1;84236960.0;
14.2;84353440.0;14.3;492160.0;14.2;84845600.0;
14.3;74515520.0;14.4;492160.0;14.3;75007680.0;
14.4;90216800.0;14.5;615200.0;14.4;90708960.0;
14.5;79141280.0;14.6;246080.0;14.5;79756480.0;
14.6;84143360.0;14.7;738240.0;14.6;84389440.0;
14.7;76492000.0;14.8;369120.0;14.7;77230240.0;
14.8;86510560.0;14.9;738240.0;14.8;86879680.0;
14.9;80545760.0;15.0;615200.0;14.9;81284000.0;
15.0;87248800.0;15.1;492160.0;15.0;87864000.0;
15.1;82145280.0;15.2;615200.0;15.1;82637440.0;
15.2;89391520.0;15.3;738240.0;15.2;90006720.0;
15.3;75681120.0;15.4;369120.0;15.3;76419360.0;
15.4;84505280.0;15.5;861280.0;15.4;84874400.0;
15.5;80567360.0;15.6;246080.0;15.5;81428640.0;
15.6;88066880.0;15.7;861280.0;15.6;88312960.0;
15.7;86163040.0;15.8;738240.0;15.7;87024320.0;
15.8;86134240.0;15.9;861280.0;15.8;86872480.0;
15.9;80849440.0;16.0;738240.0;15.9;81710720.0;
16.0;86425280.0;16.1;615200.0;16.0;87163520.0;
16.1;77576000.0;16.2;738240.0;16.1;78191200.0;
16.2;84266400.0;16.3;738240.0;16.2;85004640.0;
16.3;84787360.0;16.4;861280.0;16.3;85525600.0;
16.4;89776800.0;16.5;738240.0;16.4;90638080.0;
16.5;83410560.0;16.6;369120.0;16.5;84148800.0;
16.6;87343040.0;16.7;1107360.0;16.6;87712160.0;
16.7;77360480.0;16.8;492160.0;16.7;78467840.0;
16.8;89125600.0;16.9;1230400.0;16.8;89617760.0;
16.9;82681280.0;17.0;369120.0;16.9;83911680.0;
17.0;84136160.0;17.1;1230400.0;17.0;84505280.0;
17.1;82536000.0;17.2;984320.0;17.1;83766400.0;
17.2;85330560.0;17.3;984320.0;17.2;86314880.0;
17.3;84302400.0;17.4;738240.0;17.3;85286720.0;
17.4;84490880.0;17.5;615200.0;17.4;85229120.0;
17.5;80900480.0;17.6;861280.0;17.5;81515680.0;
17.6;86901280.0;17.7;984320.0;17.6;87762560.0;
17.7;80820640.0;17.8;492160.0;17.7;81804960.0;
17.8;85229120.0;17.9;1353440.0;17.8;85721280.0;
17.9;87632320.0;18.0;984320.0;17.9;88985760.0;
18.0;86858080.0;18.1;984320.0;18.0;87842400.0;
18.1;86771040.0;18.2;123040.0;18.1;87755360.0;
18.2;12913920.0;18.3;0.0;18.2;13036960.0;
18.3;0.0;18.4;0.0;18.3;0.0;
18.4;0.0;18.5;123040.0;18.4;0.0;
18.5;21643840.0;18.6;1107360.0;18.5;21766880.0;
18.6;85446400.0;18.7;984320.0;18.6;86553760.0;
18.7;84751360.0;18.8;492160.0;18.7;85735680.0;
18.8;86170240.0;18.9;1599520.0;18.8;86662400.0;
18.9;82058240.0;19.0;492160.0;18.9;83657760.0;
19.0;87466080.0;19.1;1599520.0;19.0;87958240.0;
19.1;76882720.0;19.2;1353440.0;19.1;78482240.0;
19.2;84722560.0;19.3;1223200.0;19.2;86076000.0;
19.3;75210560.0;19.4;731040.0;19.3;76433760.0;
19.4;83882880.0;19.5;1585120.0;19.4;84613920.0;
19.5;84164960.0;19.6;1107360.0;19.5;85750080.0;
19.6;83412320.0;19.7;1324640.0;19.6;84519680.0;
19.7;78656320.0;19.8;1194400.0;19.7;79980960.0;
19.8;86966720.0;19.9;1331840.0;19.8;88161120.0;
19.9;81291200.0;20.0;962720.0;19.9;82623040.0;
20.0;89666400.0;20.1;1947040.0;20.0;90629120.0;
20.1;82630240.0;20.2;723840.0;20.1;84577280.0;
20.2;86706240.0;20.3;2048480.0;20.2;87430080.0;
20.3;78207360.0;20.4;1469280.0;20.3;80255840.0;
20.4;87603520.0;20.5;1208800.0;20.4;89072800.0;
20.5;82876320.0;20.6;1462080.0;20.5;84085120.0;
20.6;89398720.0;20.7;1577920.0;20.6;90860800.0;
20.7;79633440.0;20.8;731040.0;20.7;81211360.0;
20.8;83542560.0;20.9;2193120.0;20.8;84273600.0;
20.9;81088320.0;21.0;1317440.0;20.9;83281440.0;
21.0;86286080.0;21.1;1454880.0;21.0;87603520.0;
21.1;73878720.0;21.2;731040.0;21.1;75333600.0;
21.2;85562240.0;21.3;2649280.0;21.2;86293280.0;
21.3;82738880.0;21.4;2055680.0;21.3;85388160.0;
21.4;84753120.0;21.5;1107360.0;21.4;86808800.0;
21.5;83359520.0;21.6;1324640.0;21.5;84466880.0;
21.6;89268480.0;21.7;1816800.0;21.6;90593120.0;
21.7;76745280.0;21.8;1686560.0;21.7;78562080.0;
21.8;88913760.0;21.9;1939840.0;21.8;90600320.0;
21.9;85352160.0;22.0;1824000.0;21.9;87292000.0;
22.0;81993440.0;22.1;1932640.0;22.0;83817440.0;
22.1;81059520.0;22.2;1686560.0;22.1;82992160.0;
22.2;84382240.0;22.3;1831200.0;22.2;86068800.0;
22.3;81182560.0;22.4;1911040.0;22.3;83013760.0;
22.4;84085760.0;22.5;1708160.0;22.4;85996800.0;
22.5;77490720.0;22.6;1809600.0;22.5;79198880.0;
22.6;84613920.0;22.7;1925440.0;22.6;86423520.0;
22.7;76274720.0;22.8;1939840.0;22.7;78200160.0;
22.8;81546240.0;22.9;1824000.0;22.8;83486080.0;
22.9;84749600.0;23.0;1939840.0;22.9;86573600.0;
23.0;82717280.0;23.1;1708160.0;23.0;84657120.0;
23.1;79532000.0;23.2;2294560.0;23.1;81240160.0;
23.2;80791840.0;23.3;2432000.0;23.2;83086400.0;
23.3;74356480.0;23.4;2316160.0;23.3;76788480.0;
23.4;86170240.0;23.5;1440480.0;23.4;88486400.0;
23.5;76651040.0;23.6;723840.0;23.5;78091520.0;
23.6;86191840.0;23.7;3401920.0;23.6;86915680.0;
23.7;82753280.0;23.8;2323360.0;23.7;86155200.0;
23.8;87147360.0;23.9;2432000.0;23.8;89470720.0;
23.9;77852640.0;24.0;1324640.0;23.9;80284640.0;
24.0;82717280.0;24.1;3409120.0;24.0;84041920.0;
24.1;77686400.0;24.2;1085760.0;24.1;81095520.0;
24.2;84751360.0;24.3;3662400.0;24.2;85837120.0;
24.3;83795840.0;24.4;2301760.0;24.3;87458240.0;
24.4;82941760.0;24.5;2410400.0;24.4;85243520.0;
24.5;79647840.0;24.6;2185920.0;24.5;82058240.0;
24.6;88168320.0;24.7;2540640.0;24.6;90354240.0;
24.7;78171360.0;24.8;2410400.0;24.7;80712000.0;
24.8;72582880.0;24.9;1339040.0;24.8;74993280.0;
24.9;88211520.0;25.0;3626400.0;24.9;89550560.0;
25.0;81863200.0;25.1;3004000.0;25.0;85489600.0;
25.1;87945600.0;25.2;3148640.0;25.1;90949600.0;
25.2;77800480.0;25.3;2301760.0;25.2;80949120.0;
25.3;87856800.0;25.4;1693760.0;25.3;90158560.0;
25.4;80118400.0;25.5;2540640.0;25.4;81812160.0;
25.5;84246560.0;25.6;2880960.0;25.5;86787200.0;
25.6;79749280.0;25.7;1700960.0;25.6;82630240.0;
25.7;83665600.0;25.8;4284800.0;25.7;85366560.0;
25.8;79669440.0;25.9;1577920.0;25.8;83954240.0;
25.9;84244800.0;26.0;4060960.0;25.9;85822720.0;
26.0;77114400.0;26.1;1816800.0;26.0;81175360.0;
26.1;80574560.0;26.2;4581920.0;26.1;82391360.0;
26.2;75796960.0;26.3;3011200.0;26.2;80378880.0;
26.3;83151840.0;26.4;3054400.0;26.3;86163040.0;
26.4;83288640.0;26.5;2873760.0;26.4;86343040.0;
26.5;80895040.0;26.6;3032800.0;26.5;83768800.0;
26.6;74370880.0;26.7;1462080.0;26.6;77403680.0;
26.7;85294560.0;26.8;4516480.0;26.7;86756640.0;
26.8;80104000.0;26.9;3401920.0;26.8;84620480.0;
26.9;85685280.0;27.0;3004000.0;26.9;89087200.0;
27.0;78981600.0;27.1;3539360.0;27.0;81985600.0;
27.1;82217920.0;27.2;4111360.0;27.1;85757280.0;
27.2;78656320.0;27.3;4241600.0;27.2;82767680.0;
27.3;85931360.0;27.4;2171520.0;27.3;90172960.0;
27.4;75760960.0;27.5;3293280.0;27.4;77932480.0;
27.5;83556960.0;27.6;3763840.0;27.5;86850240.0;
27.6;81906400.0;27.7;3908480.0;27.6;85670240.0;
27.7;79512160.0;27.8;3756640.0;27.7;83420640.0;
27.8;72930400.0;27.9;4024320.0;27.8;76687040.0;
27.9;84824000.0;28.0;3532160.0;27.9;88848320.0;
28.0;79437760.0;28.1;3858080.0;28.0;82969920.0;
28.1;82246720.0;28.2;3394720.0;28.1;86104800.0;
28.2;68413280.0;28.3;0.0;28.2;71808000.0;
28.3;0.0;28.4;0.0;28.3;0.0;
28.4;0.0;28.5;0.0;28.4;0.0;
28.5;0.0;28.6;3040000.0;28.5;0.0;
28.6;55028800.0;28.7;1686560.0;28.6;58068800.0;
28.7;89970720.0;28.8;6413120.0;28.7;91657280.0;
28.8;68275840.0;28.9;3981120.0;28.8;74688960.0;
28.9;82898560.0;29.0;4017120.0;28.9;86879680.0;
29.0;76643840.0;29.1;4987040.0;29.0;80660960.0;
29.1;74872000.0;29.2;5450400.0;29.1;79859040.0;
29.2;80545760.0;29.3;3742240.0;29.2;85996160.0;
29.3;70468960.0;29.4;1686560.0;29.3;74211200.0;
29.4;86278880.0;29.5;5204320.0;29.4;87965440.0;
29.5;79973760.0;29.6;4784160.0;29.5;85178080.0;
29.6;81269600.0;29.7;4712160.0;29.6;86053760.0;
29.7;75333600.0;29.8;5269120.0;29.7;80045760.0;
29.8;84375040.0;29.9;4393440.0;29.8;89644160.0;
29.9;79401760.0;30.0;4444480.0;29.9;83795200.0;
30.0;81522880.0;30.1;5920960.0;30.0;85967360.0;
30.1;76144480.0;30.2;2547840.0;30.1;82065440.0;
30.2;84145120.0;30.3;7361440.0;30.2;86692960.0;
30.3;71308640.0;30.4;2642080.0;30.3;78670080.0;
30.4;83151840.0;30.5;7462880.0;30.4;85793920.0;
30.5;73328320.0;30.6;3836480.0;30.5;80791200.0;
30.6;86742240.0;30.7;6044000.0;30.6;90578720.0;
30.7;79662240.0;30.8;5436000.0;30.7;85706240.0;
30.8;78773920.0;30.9;5197120.0;30.8;84209920.0;
30.9;76178720.0;31.0;5899360.0;30.9;81375840.0;
31.0;81233600.0;31.1;5913760.0;31.0;87132960.0;
31.1;76187680.0;31.2;6912480.0;31.1;82101440.0;
31.2;75675680.0;31.3;4017120.0;31.2;82588160.0;
31.3;75990240.0;31.4;5233120.0;31.3;80007360.0;
31.4;84622880.0;31.5;5935360.0;31.4;89856000.0;
31.5;69149760.0;31.6;6210240.0;31.5;75085120.0;
31.6;82212480.0;31.7;5674880.0;31.6;88422720.0;
31.7;80145440.0;31.8;3763840.0;31.7;85820320.0;
31.8;80075200.0;31.9;9149440.0;31.8;83839040.0;
31.9;75478240.0;32.0;6470720.0;31.9;84627680.0;
32.0;83464480.0;32.1;6188640.0;32.0;89935200.0;
32.1;77822080.0;32.2;5197120.0;32.1;84010720.0;
32.2;82333760.0;32.3;7462880.0;32.2;87530880.0;
32.3;69868160.0;32.4;6492960.0;32.3;77331040.0;
32.4;81856000.0;32.5;6195840.0;32.4;88348960.0;
32.5;75014880.0;32.6;6268480.0;32.5;81210720.0;
32.6;85909760.0;32.7;6898080.0;32.6;92178240.0;
32.7;72582880.0;32.8;6369920.0;32.7;79480960.0;
32.8;82977760.0;32.9;7383040.0;32.8;89347680.0;
32.9;74906240.0;33.0;8722080.0;32.9;82289280.0;
33.0;65582720.0;33.1;6919680.0;33.0;74304800.0;
33.1;66395360.0;33.2;5204320.0;33.1;73315040.0;
33.2;84947040.0;33.3;738240.0;33.2;90151360.0;
33.3;14115520.0;33.4;0.0;33.3;14853760.0;
33.4;0.0;33.5;0.0;33.4;0.0;
33.5;0.0;33.6;7172960.0;33.5;0.0;
33.6;69376000.0;33.7;4480480.0;33.6;76548960.0;
33.7;82623040.0;33.8;6919680.0;33.7;87103520.0;
33.8;70440160.0;33.9;0.0;33.8;77359840.0;
33.9;89630400.0;34.0;0.0;33.9;89630400.0;
34.0;74638560.0;34.1;492160.0;34.0;74638560.0;
34.1;83998720.0;34.2;0.0;34.1;84490880.0;
34.2;86445120.0;34.3;0.0;34.2;86445120.0;
34.3;80777440.0;34.4;5414400.0;34.3;80777440.0;
34.4;78685120.0;34.5;5862720.0;34.4;84099520.0;
34.5;79213920.0;34.6;10510080.0;34.5;85076640.0;
34.6;71207200.0;34.7;4017120.0;34.6;81717280.0;
34.7;82797120.0;34.8;14107680.0;34.7;86814240.0;
34.8;68434880.0;34.9;10459040.0;34.8;82542560.0;
34.9;70215680.0;35.0;6441920.0;34.9;80674720.0;
35.0;72488640.0;35.1;3503360.0;35.0;78930560.0;
35.1;84731520.0;35.2;13275200.0;35.1;88234880.0;
35.2;61954560.0;35.3;4256000.0;35.2;75229760.0;
35.3;79966560.0;35.4;13846560.0;35.3;84222560.0;
35.4;64099040.0;35.5;4538080.0;35.4;77945600.0;
35.5;84997440.0;35.6;15302080.0;35.5;89535520.0;
35.6;69976800.0;35.7;9359520.0;35.6;85278880.0;
35.7;78158720.0;35.8;9105600.0;35.7;87518240.0;
35.8;72132160.0;35.9;7049920.0;35.8;81237760.0;
35.9;79358560.0;36.0;12312480.0;35.9;86408480.0;
36.0;68760800.0;36.1;9684800.0;36.0;81073280.0;
36.1;75065920.0;36.2;9836640.0;36.1;84750720.0;
36.2;64858880.0;36.3;9417120.0;36.2;74695520.0;
36.3;69224160.0;36.4;9938080.0;36.3;78641280.0;
36.4;78629280.0;36.5;10198560.0;36.4;88567360.0;
36.5;68310080.0;36.6;7585920.0;36.5;78508640.0;
36.6;81995200.0;36.7;11581440.0;36.6;89581120.0;
36.7;69830400.0;36.8;10712320.0;36.7;81411840.0;
36.8;77700800.0;36.9;13745120.0;36.8;88413120.0;
36.9;69122720.0;37.0;8960960.0;36.9;82867840.0;
37.0;80654400.0;37.1;12181600.0;37.0;89615360.0;
37.1;72097920.0;37.2;10285600.0;37.1;84279520.0;
37.2;80212640.0;37.3;11074240.0;37.2;90498240.0;
37.3;77244640.0;37.4;12819040.0;37.3;88318880.0;
37.4;69245760.0;37.5;12840640.0;37.4;82064800.0;
37.5;66828160.0;37.6;6593760.0;37.5;79668800.0;
37.6;81139360.0;37.7;18355840.0;37.6;87733120.0;
37.7;62578720.0;37.8;6152640.0;37.7;80934560.0;
37.8;82253920.0;37.9;18037760.0;37.8;88406560.0;
37.9;64794080.0;38.0;13071680.0;37.9;82831840.0;
38.0;76745280.0;38.1;12152800.0;38.0;89816960.0;
38.1;70925120.0;38.2;5450400.0;38.1;83077920.0;
38.2;74921280.0;38.3;0.0;38.2;80371680.0;
38.3;0.0;38.4;0.0;38.3;0.0;
38.4;0.0;38.5;0.0;38.4;0.0;
38.5;0.0;38.6;9648800.0;38.5;0.0;
38.6;52408320.0;38.7;6876480.0;38.6;62057120.0;
38.7;78996640.0;38.8;19239360.0;38.7;85873120.0;
38.8;59415680.0;38.9;9207040.0;38.8;78655040.0;
38.9;80082400.0;39.0;24624320.0;38.9;89289440.0;
39.0;63635680.0;39.1;14302720.0;39.0;88260000.0;
39.1;63420160.0;39.2;10423040.0;39.1;77722880.0;
39.2;79517600.0;39.3;9453120.0;39.2;89940640.0;
39.3;70447360.0;39.4;8678880.0;39.3;79900480.0;
39.4;78629280.0;39.5;22728320.0;39.4;87308160.0;
39.5;58660640.0;39.6;15374080.0;39.5;81388960.0;
39.6;67798080.0;39.7;16192160.0;39.6;83172160.0;
39.7;64940480.0;39.8;9004160.0;39.7;81132640.0;
39.8;80567360.0;39.9;23140000.0;39.8;89571520.0;
39.9;57924160.0;40.0;7534880.0;39.9;81064160.0;
40.0;77107200.0;40.1;23691040.0;40.0;84642080.0;
40.1;52770240.0;40.2;8765280.0;40.1;76461280.0;
40.2;81870400.0;40.3;23575840.0;40.2;90635680.0;
40.3;60631680.0;40.4;15562560.0;40.3;84207520.0;
40.4;66379200.0;40.5;16430400.0;40.4;81941760.0;
40.5;65177600.0;40.6;7614720.0;40.5;81608000.0;
40.6;82000640.0;40.7;25355360.0;40.6;89615360.0;
40.7;58459520.0;40.8;8106880.0;40.7;83814880.0;
40.8;82196320.0;40.9;26180000.0;40.8;90303200.0;
40.9;55492160.0;41.0;20136640.0;40.9;81672160.0;
41.0;59800960.0;41.1;20759680.0;41.0;79937600.0;
41.1;61464160.0;41.2;12283680.0;41.1;82223840.0;
41.2;79112480.0;41.3;23619040.0;41.2;91396160.0;
41.3;57779520.0;41.4;7260000.0;41.3;81398560.0;
41.4;82147040.0;41.5;22156960.0;41.4;89407040.0;
41.5;58849120.0;41.6;19361760.0;41.5;81006080.0;
41.6;64352320.0;41.7;20571200.0;41.6;83714080.0;
41.7;54992800.0;41.8;19384000.0;41.7;75564000.0;
41.8;63092480.0;41.9;20020800.0;41.8;82476480.0;
41.9;57484160.0;42.0;10872000.0;41.9;77504960.0;
42.0;74964480.0;42.1;29909120.0;42.0;85836480.0;
42.1;58886880.0;42.2;16046880.0;42.1;88796000.0;
42.2;73777280.0;42.3;25159680.0;42.2;89824160.0;
42.3;51633440.0;42.4;21128160.0;42.3;76793120.0;
42.4;50499040.0;42.5;16141120.0;42.4;71627200.0;
42.5;72365600.0;42.6;25384160.0;42.5;88506720.0;
42.6;51011040.0;42.7;11146880.0;42.6;76395200.0;
42.7;73169280.0;42.8;30500800.0;42.7;84316160.0;
42.8;49896480.0;42.9;20868320.0;42.8;80397280.0;
42.9;66668480.0;43.0;21765600.0;42.9;87536800.0;
43.0;59328640.0;43.1;10661920.0;43.0;81094240.0;
43.1;76071840.0;43.2;35315040.0;43.1;86733760.0;
43.2;46552160.0;43.3;13108320.0;43.2;81867200.0;
43.3;44264800.0;43.4;0.0;43.3;57373120.0;
43.4;0.0;43.5;0.0;43.4;0.0;
43.5;0.0;43.6;11892320.0;43.5;0.0;
43.6;37720800.0;43.7;8273120.0;43.6;49613120.0;
43.7;77620960.0;43.8;35750240.0;43.7;85894080.0;
43.8;52552960.0;43.9;13745120.0;43.8;88303200.0;
43.9;75471040.0;44.0;36582720.0;43.9;89216160.0;
44.0;49969120.0;44.1;24037920.0;44.0;86551840.0;
44.1;57352160.0;44.2;13325600.0;44.1;81390080.0;
44.2;75818560.0;44.3;36900800.0;44.2;89144160.0;
44.3;45372160.0;44.4;24755200.0;44.3;82272960.0;
44.4;54435200.0;44.5;25435200.0;44.4;79190400.0;
44.5;57368320.0;44.6;12218240.0;44.5;82803520.0;
44.6;73893120.0;44.7;37682240.0;44.6;86111360.0;
44.7;52039200.0;44.8;25000640.0;44.7;89721440.0;
44.8;59907840.0;44.9;26014400.0;44.8;84908480.0;
44.9;53262400.0;45.0;12811840.0;44.9;79276800.0;
45.0;76889920.0;45.1;37031680.0;45.0;89701760.0;
45.1;47956640.0;45.2;14961120.0;45.1;84988320.0;
45.2;70099840.0;45.3;36647520.0;45.2;85060960.0;
45.3;54884160.0;45.4;31052480.0;45.3;91531680.0;
45.4;52545760.0;45.5;25412960.0;45.4;83598240.0;
45.5;57042400.0;45.6;16488640.0;45.5;82455360.0;
45.6;71750400.0;45.7;26007200.0;45.6;88239040.0;
45.7;56925440.0;45.8;0.0;45.7;82932640.0;
45.8;89862080.0;45.9;0.0;45.8;89862080.0;
45.9;79408960.0;46.0;477760.0;45.9;79408960.0;
46.0;86858080.0;46.1;0.0;46.0;87335840.0;
46.1;79264320.0;46.2;0.0;46.1;79264320.0;
46.2;83875680.0;46.3;24748000.0;46.2;83875680.0;
46.3;62549920.0;46.4;30394080.0;46.3;87297920.0;
46.4;53747360.0;46.5;28432000.0;46.4;84141440.0;
46.5;56868960.0;46.6;33383040.0;46.5;85300960.0;
46.6;49700800.0;46.7;22677280.0;46.6;83083840.0;
46.7;58669600.0;46.8;15033760.0;46.7;81346880.0;
46.8;69839360.0;46.9;46259680.0;46.8;84873120.0;
46.9;38828160.0;47.0;31320160.0;46.9;85087840.0;
47.0;51358560.0;47.1;38095840.0;47.0;82678720.0;
47.1;45118880.0;47.2;38819680.0;47.1;83214720.0;
47.2;47980000.0;47.3;26405760.0;47.2;86799680.0;
47.3;54551040.0;47.4;4994240.0;47.3;80956800.0;
47.4;81928000.0;47.5;36206400.0;47.4;86922240.0;
47.5;51221120.0;47.6;12652160.0;47.5;87427520.0;
47.6;74385280.0;47.7;52637440.0;47.6;87037440.0;
47.7;32812960.0;47.8;34909920.0;47.7;85450400.0;
47.8;56968640.0;47.9;34157920.0;47.8;91878560.0;
47.9;50055520.0;48.0;34541440.0;47.9;84213440.0;
48.0;51628000.0;48.1;33911200.0;48.0;86169440.0;
48.1;46964480.0;48.2;27672160.0;48.1;80875680.0;
48.2;35833120.0;48.3;0.0;48.2;63505280.0;
48.3;0.0;48.4;0.0;48.3;0.0;
48.4;0.0;48.5;0.0;48.4;0.0;
48.5;0.0;48.6;2663680.0;48.5;0.0;
48.6;41615520.0;48.7;52405760.0;48.6;44279200.0;
48.7;30156480.0;48.8;33245600.0;48.7;82562240.0;
48.8;49049600.0;48.9;20130080.0;48.8;82295200.0;
48.9;63867360.0;49.0;49677280.0;48.9;83997440.0;
49.0;38155360.0;49.1;35612800.0;49.0;87832640.0;
49.1;47089280.0;49.2;28482400.0;49.1;82702080.0;
49.2;51510400.0;49.3;17386560.0;49.2;79992800.0;
49.3;70722240.0;49.4;55924160.0;49.3;88108800.0;
49.4;36150080.0;49.5;39746400.0;49.4;92074240.0;
49.5;47044320.0;49.6;24335680.0;49.5;86790720.0;
49.6;61449760.0;49.7;59572800.0;49.6;85785440.0;
49.7;33138880.0;49.8;26181280.0;49.7;92711680.0;
49.8;52176640.0;49.9;5682080.0;49.8;78357920.0;
49.9;83803040.0;50.0;44566560.0;49.9;89485120.0;
50.0;40471520.0;50.1;20976960.0;50.0;85038080.0;
50.1;68152800.0;50.2;58537440.0;50.1;89129760.0;
50.2;33247520.0;50.3;41577600.0;50.2;91784960.0;
50.3;41340000.0;50.4;40108320.0;50.3;82917600.0;
50.4;40254240.0;50.5;38819680.0;50.4;80362560.0;
50.5;47212320.0;50.6;40716320.0;50.5;86032000.0;
50.6;40131200.0;50.7;17748480.0;50.6;80847520.0;
50.7;61145440.0;50.8;12660000.0;50.7;78893920.0;
50.8;77360480.0;50.9;64320960.0;50.8;90020480.0;
50.9;26081120.0;51.0;40506240.0;50.9;90402080.0;
51.0;37807840.0;51.1;39413280.0;51.0;78314080.0;
51.1;46812640.0;51.2;29062240.0;51.1;86225920.0;
51.2;55998720.0;51.3;53738240.0;51.2;85060960.0;
51.3;34499520.0;51.4;19775360.0;51.3;88237760.0;
51.4;64902080.0;51.5;17842720.0;51.4;84677440.0;
51.5;74001760.0;51.6;65768640.0;51.5;91844480.0;
51.6;23228960.0;51.7;38407360.0;51.6;88997600.0;
51.7;47500480.0;51.8;43988000.0;51.7;85907840.0;
51.8;39407360.0;51.9;44183680.0;51.8;83395360.0;
51.9;43375840.0;52.0;44588800.0;51.9;87559520.0;
52.0;43330880.0;52.1;15519360.0;52.0;87919680.0;
52.1;75109120.0;52.2;66478080.0;52.1;90628480.0;
52.2;21310720.0;52.3;30965440.0;52.2;87788800.0;
52.3;48991360.0;52.4;13477440.0;52.3;79956800.0;
52.4;75485440.0;52.5;53499360.0;52.4;88962880.0;
52.5;34738400.0;52.6;41577600.0;52.5;88237760.0;
52.6;46689600.0;52.7;43973600.0;52.6;88267200.0;
52.7;37858240.0;52.8;42055360.0;52.7;81831840.0;
52.8;39197280.0;52.9;42656160.0;52.8;81252640.0;
52.9;43678400.0;53.0;28772960.0;52.9;86334560.0;
53.0;49490720.0;53.1;14237920.0;53.0;78263680.0;
53.1;74986080.0;53.2;66847200.0;53.1;89224000.0;
53.2;27074400.0;53.3;43358400.0;53.2;93921600.0;
53.3;38819200.0;53.4;41194080.0;53.3;82177600.0;
53.4;46935680.0;53.5;23857920.0;53.4;88129760.0;
53.5;65163200.0;53.6;62525760.0;53.5;89021120.0;
53.6;28346880.0;53.7;18197440.0;53.6;90872640.0;
53.7;59972640.0;53.8;17603840.0;53.7;78170080.0;
53.8;74363680.0;53.9;66629920.0;53.8;91967520.0;
53.9;24198880.0;54.0;42497120.0;53.9;90828800.0;
54.0;43714400.0;54.1;41932320.0;54.0;86211520.0;
54.1;35549280.0;54.2;41237280.0;54.1;77481600.0;
54.2;40978080.0;54.3;25674720.0;54.2;82215360.0;
54.3;63396800.0;54.4;37198560.0;54.3;89071520.0;
54.4;49071200.0;54.5;46630080.0;54.4;86269760.0;
54.5;33189280.0;54.6;54050400.0;54.5;79819360.0;
54.6;33044640.0;54.7;21122240.0;54.6;87095040.0;
54.7;66364800.0;54.8;75881440.0;54.7;87487040.0;
54.8;21674400.0;54.9;19999840.0;54.8;97555840.0;
54.9;56141600.0;55.0;14027840.0;54.9;76141440.0;
55.0;75863520.0;55.1;48344800.0;55.0;89891360.0;
55.1;40976320.0;55.2;19290400.0;55.1;89321120.0;
55.2;70107040.0;55.3;65356320.0;55.2;89397440.0;
55.3;21643840.0;55.4;32544000.0;55.3;87000160.0;
55.4;54203520.0;55.5;54556320.0;55.4;86747520.0;
55.5;32089120.0;55.6;31834560.0;55.5;86645440.0;
55.6;43035520.0;55.7;4104160.0;55.6;74870080.0;
55.7;92960320.0;55.8;7122560.0;55.7;97064480.0;
55.8;79859680.0;55.9;7809760.0;55.8;86982240.0;
55.9;57894720.0;56.0;12175040.0;55.9;65704480.0;
56.0;78105920.0;56.1;3988320.0;56.0;90280960.0;
56.1;93083360.0;56.2;11581440.0;56.1;97071680.0;
56.2;76397760.0;56.3;3380320.0;56.2;87979200.0;
56.3;77012960.0;56.4;9171040.0;56.3;80393280.0;
56.4;66994400.0;56.5;4712160.0;56.4;76165440.0;
56.5;73820480.0;56.6;3271680.0;56.5;78532640.0;
56.6;75391200.0;56.7;10488480.0;56.6;78662880.0;
56.7;73349920.0;56.8;3619200.0;56.7;83838400.0;
56.8;78793760.0;56.9;5913760.0;56.8;82412960.0;
56.9;71873440.0;57.0;8309760.0;56.9;77787200.0;
57.0;73697440.0;57.1;2909760.0;57.0;82007200.0;
57.1;76158880.0;57.2;10850400.0;57.1;79068640.0;
57.2;70830880.0;57.3;2555040.0;57.2;81681280.0;
57.3;78337600.0;57.4;4589120.0;57.3;80892640.0;
57.4;80588960.0;57.5;9381120.0;57.4;85178080.0;
57.5;65184800.0;57.6;3025600.0;57.5;74565920.0;
57.6;80972480.0;57.7;1802400.0;57.6;83998080.0;
57.7;79075840.0;57.8;361920.0;57.7;80878240.0;
57.8;79922720.0;57.9;2801120.0;57.8;80284640.0;
57.9;75224960.0;58.0;484960.0;57.9;78026080.0;
58.0;81638720.0;58.1;600800.0;58.0;82123680.0;
58.1;82145280.0;58.2;3032800.0;58.1;82746080.0;
58.2;70425760.0;58.3;0.0;58.2;73458560.0;
58.3;71033760.0;58.4;0.0;58.3;71033760.0;
58.4;0.0;58.5;0.0;58.4;0.0;
58.5;0.0;58.6;0.0;58.5;0.0;
58.6;13630560.0;58.7;2822720.0;58.6;13630560.0;
58.7;75970400.0;58.8;608000.0;58.7;78793120.0;
58.8;78084320.0;58.9;0.0;58.8;78692320.0;
58.9;84186560.0;59.0;2909760.0;58.9;84186560.0;
59.0;78439040.0;59.1;246080.0;59.0;81348800.0;
59.1;79380160.0;59.2;246080.0;59.1;79626240.0;
59.2;85562240.0;59.3;2649280.0;59.2;85808320.0;
59.3;81052320.0;59.4;246080.0;59.3;83701600.0;
59.4;85468000.0;59.5;969920.0;59.4;85714080.0;
59.5;81551680.0;59.6;1693760.0;59.5;82521600.0;
59.6;80755840.0;59.7;246080.0;59.6;82449600.0;
59.7;85091680.0;59.8;1824000.0;59.7;85337760.0;
59.8;78829760.0;59.9;846880.0;59.8;80653760.0;
59.9;84888800.0;60.0;246080.0;59.9;85735680.0;
60.0;87053120.0;60.1;2301760.0;60.0;87299200.0;
60.1;77838240.0;;;60.1;80140000.0;


==> csv/vegasvegasrtt.csv <==
0;0;1;1;
0.1;5.68080759373;0.1;6.58710079808;
0.2;6.17325177757;0.2;4.75771626712;
0.3;5.25993108749;0.3;4.06664704951;
0.4;4.80934805121;0.4;3.76657518606;
0.5;4.5611910198;0.5;3.77941449483;
0.6;3.51103951659;0.6;2.79382995839;
0.7;3.64496548971;0.7;2.71874601426;
0.8;3.25171476187;0.8;2.5576283323;
0.9;2.68507726265;0.9;2.34236244558;
1.0;2.6759337453;1.0;2.23466796656;
1.1;2.61985609684;1.1;2.23741409453;
1.2;2.65184017496;1.2;2.30734913915;
1.3;2.41262753805;1.3;2.17410442581;
1.4;2.52412443292;1.4;2.17581467942;
1.5;2.64115202917;1.5;2.20965900304;
1.6;2.39004844274;1.6;2.07639814497;
1.7;2.2812787459;1.7;2.02094036856;
1.8;2.25273490876;1.8;2.16213590863;
1.9;2.26781309628;1.9;2.14720183405;
2.0;2.17166410284;2.0;2.03864020531;
2.1;1.96527271736;2.1;1.97132870003;
2.2;1.94858009085;2.2;1.90490527745;
2.3;2.04722609074;2.3;2.00733916307;
2.4;1.92310869062;2.4;1.8926735582;
2.5;1.92153581097;2.5;2.02686495061;
2.6;1.95841422448;2.6;2.01222976344;
2.7;1.94054841995;2.7;1.9601287633;
2.8;1.9617290564;2.8;1.98455725461;
2.9;2.00958906765;2.9;1.99571943102;
3.0;2.03408863082;3.0;1.97216900912;
3.1;1.93965808855;3.1;1.92804067907;
3.2;1.94583414288;3.2;1.95010006428;
3.3;2.02909358462;3.3;1.87979832939;
3.4;2.0612969118;3.4;1.90597537598;
3.5;2.2314061098;3.5;2.01378464699;
3.6;2.2612903895;3.6;2.60141690572;
3.7;2.22287518638;3.7;2.75986696544;
3.8;2.31759228937;3.8;2.61661793926;
3.9;2.30316190577;3.9;2.62211286105;
4.0;2.37403801882;4.0;2.86734930359;
4.1;2.37282026898;4.1;2.56820078249;
4.2;2.25086268422;4.2;2.39959972327;
4.3;2.33126417991;4.3;2.54392169771;
4.4;2.24201933721;4.4;2.56613622675;
4.5;2.06269801963;4.5;2.34115844549;
4.6;1.77268051121;4.6;1.97346463348;
4.7;1.88320462066;4.7;1.90794743024;
4.8;2.36835537187;4.8;2.23869392552;
4.9;2.39827897814;4.9;2.08817274807;
5.0;2.27207584954;5.0;2.08472276663;
5.1;2.36408276991;5.1;2.15854674955;
5.2;2.12360709167;5.2;2.11247939937;
5.3;2.27318241678;5.3;1.97053240306;
5.4;2.38061500584;5.4;2.13505567436;
5.5;2.45410601298;5.5;2.20976631093;
5.6;2.37753812005;5.6;2.04759052405;
5.7;2.08717654187;5.7;2.0830473418;
5.8;2.11626891942;5.8;1.96560681876;
5.9;1.96905976511;5.9;1.98878097534;
6.0;2.00263502098;6.0;1.95208289407;
6.1;1.91997042242;6.1;1.83672720278;
6.2;1.934181025;6.2;1.82442935008;
6.3;2.03221321106;6.3;1.92061828001;
6.4;2.76930652448;6.4;2.21662479656;
6.5;2.61219638459;6.5;2.42512633926;
6.6;2.51945559843;6.6;2.26913210171;
6.7;2.19104443827;6.7;2.23991583986;
6.8;2.40433252775;6.8;2.57318290239;
6.9;2.29894599585;6.9;2.52738430272;
7.0;2.13792770029;7.0;2.0082709433;
7.1;1.99282610858;7.1;2.01183875685;
7.2;2.00946869389;7.2;2.01681188045;
7.3;1.90149685916;7.3;1.99896494548;
7.4;1.96025213775;7.4;1.98208491007;
7.5;2.03741084244;7.5;1.97932944782;
7.6;1.99723924909;7.6;2.01660822023;
7.7;2.07916148623;7.7;2.02235064112;
7.8;1.8931577603;7.8;1.97942515884;
7.9;2.00480353223;7.9;1.98682590767;
8.0;2.02527399416;8.0;2.03250436222;
8.1;2.00150954766;8.1;1.91456500482;
8.2;1.99145078659;8.2;1.95921710099;
8.3;1.96602447427;8.3;1.92958464737;
8.4;1.9533280349;8.4;1.95817983649;
8.5;1.97505865473;8.5;2.03264115462;
8.6;1.95796626935;8.6;1.93656016799;
8.7;1.93788013917;8.7;1.92582251421;
8.8;1.89220863476;8.8;1.94914315519;
8.9;2.04633695108;8.9;1.87273059331;
9.0;2.00047547167;9.0;1.93462285129;
9.1;1.86429294289;9.1;2.00322521475;
9.2;1.9964597208;9.2;1.96911367699;
9.3;2.00029404841;9.3;1.95749126264;
9.4;1.9662793712;9.4;1.87570719883;
9.5;1.92008298986;9.5;1.99098444164;
9.6;1.92922812242;9.6;1.92384754153;
9.7;2.08444208712;9.7;1.99885403409;
9.8;2.01978898586;9.8;1.92693277454;
9.9;2.02392171998;9.9;1.91045070396;
10.0;1.88511212667;10.0;1.94191679041;
10.1;1.95280078686;10.1;1.96452638996;
10.2;1.93798795659;10.2;1.95560403114;
10.3;1.93890558019;10.3;1.94730525626;
10.4;2.07017548382;10.4;1.89558782261;
10.5;1.96135838826;10.5;1.93918327417;
10.6;2.03979522624;10.6;1.98253865512;
10.7;2.10882678176;10.7;2.07330526844;
10.8;1.90836679045;10.8;1.91805117937;
10.9;1.96285302195;10.9;2.02215419096;
11.0;1.99787520664;11.0;2.00498569757;
11.1;1.86369126303;11.1;1.86514854431;
11.2;1.88076959482;11.2;1.85596462571;
11.3;1.96399968186;11.3;2.09292865569;
11.4;2.03459681445;11.4;2.17818824612;
11.5;1.91094364439;11.5;1.92414298368;
11.6;1.88940597905;11.6;1.99719554973;
11.7;2.05599137072;11.7;1.96070150896;
11.8;2.19190496159;11.8;2.1954897572;
11.9;1.89461483472;11.9;1.95297179567;
12.0;2.06146698732;12.0;1.97248155258;
12.1;2.00695726607;12.1;2.02248532484;
12.2;1.96729029032;12.2;1.97056250139;
12.3;1.98382751117;12.3;1.91477279523;
12.4;1.86182959326;12.4;1.94023212074;
12.5;1.84552558434;12.5;1.98281306141;
12.6;2.12257922585;12.6;1.98486012496;
12.7;1.84906497861;12.7;1.97913347542;
12.8;1.96524709463;12.8;1.96935842325;
12.9;1.86346060988;12.9;1.88539697112;
13.0;2.02925436532;13.0;1.99429013512;
13.1;1.9060776388;13.1;2.04621572964;
13.2;2.01132650729;13.2;1.8820218418;
13.3;2.19430186884;13.3;2.08363382835;
13.4;1.98162725006;13.4;2.0336622394;
13.5;1.92622764119;13.5;1.85590814537;
13.6;2.10790981278;13.6;1.97788064471;
13.7;1.99816252233;13.7;2.02077858208;
13.8;2.01179424008;13.8;1.95746135712;
13.9;1.98085643755;13.9;2.00767387715;
14.0;1.89561986212;14.0;1.90068065905;
14.1;1.99422974517;14.1;2.01253433509;
14.2;1.97184301025;14.2;1.88229832839;
14.3;1.98197809618;14.3;1.98771778681;
14.4;1.89891284643;14.4;1.9830419467;
14.5;1.96221197918;14.5;2.03279991431;
14.6;2.10318339132;14.6;2.05467734486;
14.7;2.02595862897;14.7;1.96888161377;
14.8;2.09331697991;14.8;1.90406634395;
14.9;1.94353631565;14.9;1.87836276542;
15.0;2.0749754593;15.0;2.0196966722;
15.1;2.00750921789;15.1;2.06028031053;
15.2;2.00087821792;15.2;1.98926169054;
15.3;1.93006416847;15.3;2.02127955014;
15.4;1.97054527618;15.4;1.95443882069;
15.5;2.06636228869;15.5;2.2584976497;
15.6;2.23231905341;15.6;2.27539729228;
15.7;2.21124618284;15.7;2.30236607929;
15.8;2.14954470373;15.8;2.24589457554;
15.9;2.51852879759;15.9;2.33228760536;
16.0;2.59904745148;16.0;2.3712461645;
16.1;2.70850162216;16.1;2.44295974321;
16.2;2.62708187103;16.2;2.44733710198;
16.3;2.49266832677;16.3;2.30273777308;
16.4;2.2466162923;16.4;2.22243296755;
16.5;2.22536311647;16.5;2.26898857089;
16.6;2.26002955342;16.6;2.37467323524;
16.7;2.26463171152;16.7;2.33095952313;
16.8;2.38561964481;16.8;2.28270603092;
16.9;2.27855534113;16.9;2.27593625342;
17.0;2.23060961693;17.0;2.16261646416;
17.1;2.28250785307;17.1;2.22072915898;
17.2;2.40732015565;17.2;2.1990193085;
17.3;2.33193436359;17.3;2.06303672913;
17.4;2.10879761496;17.4;2.09375056423;
17.5;2.11144967513;17.5;2.04775212468;
17.6;2.05608272552;17.6;2.0130096666;
17.7;2.22297800266;17.7;2.13335378327;
17.8;1.98806903159;17.8;2.00436820447;
17.9;2.11079723864;17.9;1.95630622913;
18.0;2.07383123063;18.0;2.0001400007;
18.1;2.10594576459;18.1;2.06536968259;
18.2;2.11510204134;18.2;2.0070478834;
18.3;2.0655608715;18.3;2.08510453166;
18.4;1.94319787916;18.4;2.02553540888;
18.5;1.92959441079;18.5;1.89240773519;
18.6;2.07944567424;18.6;2.06261667712;
18.7;2.07213939182;18.7;2.06473194961;
18.8;2.34412909346;18.8;2.31829651615;
18.9;2.73041241411;18.9;2.78467183922;
19.0;2.64124911525;19.0;2.9080192248;
19.1;2.31023216814;19.1;2.48679533828;
19.2;2.32254668684;19.2;2.46794867855;
19.3;2.31361534537;19.3;2.34720662788;
19.4;2.29437549909;19.4;2.44381157635;
19.5;2.25586904759;19.5;2.27779751524;
19.6;2.23413833791;19.6;2.46734710401;
19.7;2.35123900068;19.7;2.5567672785;
19.8;2.30075998934;19.8;2.5942076498;
19.9;2.45742474572;19.9;2.55244993514;
20.0;2.84387607767;20.0;2.4836263924;
20.1;2.65259881621;20.1;2.52230190536;
20.2;2.51169910345;20.2;2.30581075987;
20.3;2.32436560177;20.3;2.3378921005;
20.4;2.20977984942;20.4;2.22516147208;
20.5;2.17199863348;20.5;2.22438808501;
20.6;2.43412409581;20.6;2.28690760476;
20.7;2.39308642154;20.7;2.27910926543;
20.8;2.84199668589;20.8;2.80593958768;
20.9;2.19652643535;20.9;2.17884148347;
21.0;2.19566957006;21.0;2.11545200282;
21.1;2.1385822656;21.1;2.05751369739;
21.2;2.40810202737;21.2;2.30116659487;
21.3;2.08863858823;21.3;2.01463256184;
21.4;2.46504188734;21.4;2.59335641938;
21.5;2.73285339128;21.5;2.4929536532;
21.6;2.80550819131;21.6;2.63897015282;
21.7;2.9066638513;21.7;2.59795035908;
21.8;2.76528283169;21.8;2.50965287519;
21.9;3.07786421655;21.9;3.01754579209;
22.0;2.84063161873;22.0;2.92175004978;
22.1;3.06033609703;22.1;3.01057706445;
22.2;2.81348498362;22.2;2.80791111575;
22.3;2.75939770978;22.3;2.7803511286;
22.4;2.40559148953;22.4;2.53832239216;
22.5;2.48066614259;22.5;2.6815681376;
22.6;2.38042107153;22.6;2.58969807353;
22.7;2.55144287963;22.7;2.60983235333;
22.8;2.47713923454;22.8;2.59847511617;
22.9;2.39813455971;22.9;2.50374204744;
23.0;2.60217623277;23.0;2.52735379185;
23.1;2.46076167576;23.1;2.34028999356;
23.2;2.51504298179;23.2;2.3620663857;
23.3;2.30157153757;23.3;2.31698143807;
23.4;2.25992589934;23.4;2.21337774132;
23.5;2.24744317904;23.5;2.17956966824;
23.6;2.24866350013;23.6;2.184884604;
23.7;2.14713607904;23.7;2.19066937764;
23.8;2.02349176947;23.8;2.0053676433;
23.9;2.0832009749;23.9;2.15532771209;
24.0;2.11495357555;24.0;2.16148556143;
24.1;2.09984882644;24.1;2.18999758363;
24.2;2.10875591249;24.2;2.08580707564;
24.3;2.11693247932;24.3;2.08504466744;
24.4;2.247069031;24.4;2.20701658636;
24.5;2.31961727142;24.5;2.14800764533;
24.6;2.21050164056;24.6;2.17808502308;
24.7;2.21602184566;24.7;2.2127012773;
24.8;2.25390654344;24.8;2.13985494758;
24.9;2.22540490421;24.9;2.23840290392;
25.0;2.29650338491;25.0;2.26856913377;
25.1;2.1811320436;25.1;2.19495741876;
25.2;2.17084938221;25.2;2.13834495409;
25.3;2.25818998091;25.3;2.20401008634;
25.4;2.39837713756;25.4;2.33812457167;
25.5;2.17150731851;25.5;2.17028168866;
25.6;2.00610425737;25.6;2.146110999;
25.7;1.95159815779;25.7;2.08330052964;
25.8;2.6061315141;25.8;3.08525435468;
25.9;2.03102579657;25.9;1.99453821295;
26.0;1.95662913727;26.0;2.03839018325;
26.1;2.00617940802;26.1;2.15911699666;
26.2;2.26685142517;26.2;2.15418662759;
26.3;2.21107239817;26.3;2.22338695152;
26.4;2.13863231518;26.4;2.1137858767;
26.5;2.0991537306;26.5;2.15335481195;
26.6;1.96887765612;26.6;1.95613090809;
26.7;2.09138746615;26.7;2.12029977278;
26.8;1.90040067578;26.8;1.86776938262;
26.9;1.86087118162;26.9;2.06841545543;
27.0;1.93810551583;27.0;1.92628637718;
27.1;2.03689030761;27.1;2.12642369848;
27.2;1.97972441619;27.2;2.07403021039;
27.3;1.89585804094;27.3;2.03144928766;
27.4;1.95680933891;27.4;1.8594560832;
27.5;1.8862360174;27.5;1.91493214301;
27.6;2.26798106213;27.6;2.2754005666;
27.7;2.08250537063;27.7;2.13371798144;
27.8;2.19261338634;27.8;2.03648319951;
27.9;2.94914448036;27.9;2.69687499885;
28.0;2.99633007783;28.0;3.00157335069;
28.1;2.96323186547;28.1;3.12492960975;
28.2;2.55862897442;28.2;2.62699046718;
28.3;2.72281310138;28.3;2.73446945044;
28.4;2.3469406934;28.4;2.50394037454;
28.5;2.47597769136;28.5;2.62363303092;
28.6;2.44634159225;28.6;2.7661622907;
28.7;2.68395360545;28.7;2.66137856704;
28.8;2.39297948732;28.8;2.57194094721;
28.9;2.66973208636;28.9;2.74981902196;
29.0;2.55418967497;29.0;2.50898643776;
29.1;2.48742526305;29.1;2.54693376013;
29.2;2.35792390116;29.2;2.44451669546;
29.3;2.45651427437;29.3;2.5681601035;
29.4;2.59870095331;29.4;2.4673709163;
29.5;2.46028969253;29.5;2.47490799034;
29.6;2.42269937306;29.6;2.43484185747;
29.7;2.56413221359;29.7;2.6813376891;
29.8;2.58845540147;29.8;2.62707541155;
29.9;2.42032625965;29.9;2.37916044132;
30.0;2.25270024598;30.0;2.30008013108;
30.1;2.2068400132;30.1;2.25868008353;
30.2;2.11837519184;30.2;2.32523351204;
30.3;2.20079094399;30.3;2.26828895631;
30.4;2.35399117033;30.4;2.3255676463;
30.5;2.29601271124;30.5;2.20485768708;
30.6;2.23387204684;30.6;2.18107578528;
30.7;2.18543832952;30.7;2.22919195417;
30.8;2.27159125204;30.8;2.52977123967;
30.9;2.7585743706;30.9;2.54088094035;
31.0;2.18048853854;31.0;2.08097126833;
31.1;2.35832561146;31.1;2.40861143104;
31.2;2.3720741272;31.2;2.38893334828;
31.3;2.22530492878;31.3;2.22522588003;
31.4;2.17092037201;31.4;2.25844742364;
31.5;2.2356730241;31.5;2.20275465048;
31.6;2.3132567503;31.6;2.16827929859;
31.7;2.15668344312;31.7;2.16366034566;
31.8;2.13649389003;31.8;2.12218400737;
31.9;2.15886073485;31.9;2.34536346124;
32.0;2.20802426338;32.0;2.19518073062;
32.1;2.20311291023;32.1;2.24054431563;
32.2;2.14992951946;32.2;2.05742145752;
32.3;2.20178644708;32.3;2.09620497585;
32.4;2.52452190372;32.4;2.89481669142;
32.5;2.79239114262;32.5;2.56699741266;
32.6;2.64273622379;32.6;2.84743218711;
32.7;2.31057915103;32.7;2.36915314899;
32.8;2.16643447461;32.8;2.23313900908;
32.9;2.17012633089;32.9;2.34730434055;
33.0;2.2866508417;33.0;2.34480653229;
33.1;2.11534633503;33.1;2.27779362883;
33.2;2.27784944905;33.2;2.40449332372;
33.3;2.09381417989;33.3;2.1884649992;
33.4;2.15380789898;33.4;2.2473586233;
33.5;2.29071573613;33.5;2.3142346969;
33.6;2.16130801101;33.6;2.13839872828;
33.7;2.2705290691;33.7;2.16456000687;
33.8;2.21179676056;33.8;2.11406995853;
33.9;2.14377325028;33.9;2.12639690246;
34.0;2.09787232535;34.0;2.04364844223;
34.1;1.90683428224;34.1;2.02980059635;
34.2;2.02381475916;34.2;1.98688023332;
34.3;2.05091919218;34.3;1.96797022453;
34.4;1.93125187461;34.4;1.97640271254;
34.5;1.94349677064;34.5;1.85336132307;
34.6;1.9483259746;34.6;2.05989423788;
34.7;2.13545116026;34.7;1.98610254036;
34.8;2.1032340654;34.8;2.05604832872;
34.9;1.98393184822;34.9;2.00214264167;
35.0;2.08183567787;35.0;2.06714963156;
35.1;1.97425910405;35.1;1.9181988456;
35.2;1.99130246806;35.2;2.02610026831;
35.3;1.9769410364;35.3;2.12642966039;
35.4;2.28634665284;35.4;2.1900795708;
35.5;1.99807449227;35.5;1.965301943;
35.6;1.97397759466;35.6;2.00412316756;
35.7;1.916912469;35.7;2.01517366895;
35.8;2.00083283599;35.8;1.9191709058;
35.9;1.91889925206;35.9;1.99022594648;
36.0;2.10003797398;36.0;1.98966941554;
36.1;1.93551596373;36.1;1.96312250716;
36.2;1.98272756628;36.2;2.05455133409;
36.3;1.87716170819;36.3;1.9238486828;
36.4;1.99705685089;36.4;2.0199874416;
36.5;1.99770341154;36.5;2.03095359364;
36.6;2.15819407636;36.6;2.07449330224;
36.7;2.06616013138;36.7;2.03508852071;
36.8;1.95002294805;36.8;2.01674608084;
36.9;2.04168148895;36.9;2.00413196023;
37.0;1.97432996628;37.0;2.06338546493;
37.1;2.11577523838;37.1;2.02632129641;
37.2;2.04698889898;37.2;2.08442720748;
37.3;1.92866342288;37.3;1.95456805982;
37.4;1.95391658399;37.4;2.0515445679;
37.5;1.95969180237;37.5;1.93643017625;
37.6;2.08103656769;37.6;2.13043813212;
37.7;1.9137161534;37.7;2.05081587962;
37.8;1.9462969329;37.8;2.02764475121;
37.9;2.00765648168;37.9;1.90639669245;
38.0;2.04547100207;38.0;2.06784970365;
38.1;2.01792082341;38.1;2.05854868611;
38.2;1.91688120782;38.2;1.90465637807;
38.3;2.03802204132;38.3;1.98420750893;
38.4;2.20986390214;38.4;1.97192725785;
38.5;2.341566599;38.5;2.2063936506;
38.6;2.16355982186;38.6;2.18377145238;
38.7;2.14998635203;38.7;2.15743768095;
38.8;2.30008306957;38.8;2.30210966769;
38.9;2.42349317304;38.9;2.55572332919;
39.0;2.46286082577;39.0;2.5829076767;
39.1;2.33799593035;39.1;2.16673994964;
39.2;2.26921077378;39.2;2.17710163995;
39.3;2.34545510391;39.3;2.16193199158;
39.4;2.10459270175;39.4;2.14452639113;
39.5;2.06102919482;39.5;2.09077507933;
39.6;2.06986871589;39.6;2.08874460724;
39.7;2.1089132396;39.7;1.96372479102;
39.8;2.08081229258;39.8;2.02452862849;
39.9;2.09752067191;39.9;2.07847052247;
40.0;2.17593349187;40.0;2.09999404498;
40.1;2.13303549649;40.1;2.18232889329;
40.2;2.21019155449;40.2;2.23466496409;
40.3;2.21767183078;40.3;2.3349119445;
40.4;2.22865921078;40.4;2.14156177309;
40.5;2.28178151981;40.5;2.29996195379;
40.6;2.05158930953;40.6;2.14559790017;
40.7;2.11272184453;40.7;2.09032306234;
40.8;2.14988584737;40.8;2.19778190641;
40.9;2.20759450173;40.9;2.10789945189;
41.0;2.06627845764;41.0;2.0707205916;
41.1;2.22322770527;41.1;2.25252694771;
41.2;2.13485364696;41.2;2.25657660787;
41.3;2.02396884561;41.3;2.0026520117;
41.4;2.03334088662;41.4;1.9730407759;
41.5;2.12359806848;41.5;2.05475115681;
41.6;1.91929693575;41.6;1.89148104059;
41.7;1.98552393375;41.7;1.98586545469;
41.8;1.93558926919;41.8;1.91832130606;
41.9;2.07305761208;41.9;2.0324696194;
42.0;1.98907747756;42.0;2.04339083724;
42.1;2.08984738658;42.1;1.9971991485;
42.2;1.94354577498;42.2;2.01144014351;
42.3;2.03772617953;42.3;2.15266609192;
42.4;2.10878029171;42.4;1.98136158844;
42.5;2.05536422582;42.5;2.01353646707;
42.6;1.8635722373;42.6;1.95796561964;
42.7;2.12525656499;42.7;2.05976384528;
42.8;2.02830602538;42.8;1.94442183224;
42.9;1.95304670017;42.9;1.99016521778;
43.0;1.99146759816;43.0;1.9391857494;
43.1;1.99701235845;43.1;2.05313220737;
43.2;1.95017248062;43.2;1.9388924864;
43.3;1.80686684169;43.3;1.93286648503;
43.4;1.84553861618;43.4;1.99052051262;
43.5;2.05132577303;43.5;1.94437962312;
43.6;1.98607373858;43.6;1.96313687123;
43.7;2.04282953539;43.7;2.06660191844;
43.8;1.98729656361;43.8;2.03945851864;
43.9;2.00507741322;43.9;1.87293836175;
44.0;2.03890671102;44.0;1.96196427986;
44.1;1.97292247535;44.1;2.03691762387;
44.2;1.95409085629;44.2;1.97080360062;
44.3;1.98582024641;44.3;2.05280818045;
44.4;1.90848047553;44.4;1.94338577635;
44.5;2.00754404068;44.5;1.95994156208;
44.6;2.10456141719;44.6;1.87231484106;
44.7;2.04649632865;44.7;1.97427434133;
44.8;2.04758550607;44.8;1.94744749384;
44.9;1.94984472023;44.9;2.06489248793;
45.0;1.86192660496;45.0;1.90019251695;
45.1;2.03058543029;45.1;2.02868998736;
45.2;1.98323115545;45.2;2.02702126413;
45.3;1.82654801443;45.3;1.95891722193;
45.4;1.98523263286;45.4;1.94774762444;
45.5;1.98929353194;45.5;2.05647103405;
45.6;1.95156927589;45.6;2.03964195999;
45.7;2.02305015476;45.7;1.91963195801;
45.8;1.89300478581;45.8;1.94648050127;
45.9;1.86934436325;45.9;1.89620190441;
46.0;1.95753268706;46.0;1.97521366748;
46.1;1.88218991816;46.1;2.00745724;
46.2;2.0138202058;46.2;1.90685192744;
46.3;2.10200011275;46.3;2.00318836894;
46.4;2.00355841492;46.4;1.92443062277;
46.5;1.97947240478;46.5;1.95590951549;
46.6;2.00617179442;46.6;1.94855186175;
46.7;2.05877719035;46.7;2.02796939661;
46.8;1.97428161023;46.8;1.89470516816;
46.9;1.91571695585;46.9;2.03097404394;
47.0;2.04096328128;47.0;1.94867269289;
47.1;2.00103217825;47.1;1.97315126095;
47.2;2.06231455082;47.2;1.98503483587;
47.3;1.93179043857;47.3;1.9574095478;
47.4;1.94976521635;47.4;1.90846000131;
47.5;2.02668913834;47.5;1.96153687355;
47.6;1.9574814768;47.6;2.02109222125;
47.7;2.13138019766;47.7;2.03279477579;
47.8;1.90185273395;47.8;1.87807034307;
47.9;1.94247256835;47.9;1.85303588014;
48.0;1.92831647999;48.0;1.89505730356;
48.1;1.90970362449;48.1;1.96350993012;
48.2;1.97977307199;48.2;1.97230585923;
48.3;2.09923912497;48.3;1.95920978274;
48.4;2.03066319227;48.4;1.92792500768;
48.5;2.07175231642;48.5;2.06077049789;
48.6;2.40889936686;48.6;2.80190528707;
48.7;2.27278624701;48.7;2.5188108482;
48.8;2.19070793378;48.8;2.31826921024;
48.9;2.17141756197;48.9;2.46508440114;
49.0;2.1473529727;49.0;2.08599421016;
49.1;1.94641918043;49.1;2.02300957556;
49.2;2.0196411147;49.2;1.82152231098;
49.3;1.96703732443;49.3;1.94642752627;
49.4;1.97595903725;49.4;1.99593702952;
49.5;1.98560796873;49.5;1.94440595097;
49.6;1.89992915029;49.6;1.8723668421;
49.7;1.98934614196;49.7;1.88225167138;
49.8;1.959401665;49.8;1.94240587729;
49.9;1.87288256858;49.9;2.01864676042;
50.0;1.94930671749;50.0;1.99287684996;
50.1;1.95687435291;50.1;2.01562305666;
50.2;2.08318099547;50.2;1.93870944135;
50.3;1.97409719661;50.3;1.95508849794;
50.4;2.02980233636;50.4;1.96958123968;
50.5;1.97911517961;50.5;1.91080044298;
50.6;2.01207708429;50.6;2.01137889515;
50.7;1.94674794855;50.7;1.97380986707;
50.8;2.06677181514;50.8;2.0191078186;
50.9;2.0555198421;50.9;2.01849567934;
51.0;2.07267181546;51.0;1.86417736374;
51.1;1.95746220848;51.1;1.97294066029;
51.2;2.00936861849;51.2;1.94127047622;
51.3;2.25671700069;51.3;2.37461090088;
51.4;2.9202527828;51.4;2.60538419088;
51.5;2.85643938055;51.5;2.32770206692;
51.6;2.72815535513;51.6;2.2700327508;
51.7;2.61552322845;51.7;2.26002630919;
51.8;2.54101514816;51.8;2.29144627881;
51.9;2.66103183522;51.9;2.14935109235;
52.0;2.29627207706;52.0;1.98942217334;
52.1;2.35458199246;52.1;2.13187670006;
52.2;2.40032519064;52.2;2.29325729782;
52.3;2.28290516755;52.3;2.11627872623;
52.4;2.19412612915;52.4;2.00724921771;
52.5;2.27808453548;52.5;2.14283289421;
52.6;2.19663316735;52.6;2.07423999392;
52.7;2.20472529783;52.7;2.02785114017;
52.8;2.13314405009;52.8;1.93961618757;
52.9;2.29564683262;52.9;2.04988293452;
53.0;2.23898271035;53.0;1.9473349488;
53.1;2.05535217836;53.1;1.82358030717;
53.2;2.03230732777;53.2;1.89166776704;
53.3;1.84276195673;53.3;1.87099758292;
53.4;2.53143848612;53.4;2.53722975063;
53.5;3.35461637947;53.5;2.87784753221;
53.6;2.63756205296;53.6;2.56194533295;
53.7;2.67702075634;53.7;2.5638800401;
53.8;2.57727065507;53.8;2.55980594553;
53.9;2.73309579262;53.9;2.62746748784;
54.0;2.66679283231;54.0;2.595952034;
54.1;2.73198302911;54.1;2.60119702164;
54.2;2.67248501179;54.2;2.3177508385;
54.3;2.55665308993;54.3;2.61866597451;
54.4;2.28483257104;54.4;2.49588341139;
54.5;2.40465889737;54.5;2.49498639225;
54.6;2.57315439514;54.6;2.80894346015;
54.7;2.53566568845;54.7;2.53504965486;
54.8;2.38280083723;54.8;2.61272760383;
54.9;2.32526311627;54.9;2.47351089772;
55.0;2.58792880474;55.0;2.53994330699;
55.1;2.65377140387;55.1;2.72534560349;
55.2;2.51902785956;55.2;2.86880262655;
55.3;2.46023084666;55.3;2.41806487407;
55.4;2.43051247519;55.4;2.58816344829;
55.5;2.41993055311;55.5;2.52579351266;
55.6;2.47740332698;55.6;2.31395178283;
55.7;2.36478072255;55.7;2.33755015687;
55.8;2.40129806008;55.8;2.24293503043;
55.9;2.32970165907;55.9;2.22874556156;
56.0;2.41238688245;56.0;2.37156220202;
56.1;2.28139499448;56.1;2.28343785755;
56.2;2.11704218829;56.2;1.93928573148;
56.3;2.0846654111;56.3;2.01177074961;
56.4;2.06709894023;56.4;1.97852249687;
56.5;2.03863218719;56.5;2.07165612115;
56.6;2.00920388601;56.6;2.01445647648;
56.7;2.00947065999;56.7;2.11723556233;
56.8;1.98323051884;56.8;1.98430978753;
56.9;2.03714388258;56.9;2.09163403979;
57.0;1.961906751;57.0;1.9082066039;
57.1;2.07763198596;57.1;2.04516568064;
57.2;2.03785597178;57.2;2.13110670168;
57.3;2.02008791349;57.3;1.92408630813;
57.4;1.93065061408;57.4;1.99867930223;
57.5;1.98644246811;57.5;1.99300499373;
57.6;1.90660326104;57.6;1.9414757981;
57.7;2.03711520262;57.7;1.99811115409;
57.8;2.17973933839;57.8;2.41643492527;
57.9;2.34373342032;57.9;2.58935179029;
58.0;2.11228583216;58.0;2.43230347048;
58.1;1.98379365524;58.1;2.13656176525;
58.2;1.93095545397;58.2;2.20265131274;
58.3;1.96796165754;58.3;2.00165319079;
58.4;1.99218477522;58.4;2.14796725327;
58.5;1.94340705872;58.5;2.0531168171;
58.6;1.94665433604;58.6;2.09427920599;
58.7;2.13149603266;58.7;2.17068335589;
58.8;2.00539053532;58.8;1.92998683275;
58.9;2.07613331224;58.9;1.96907164037;
59.0;1.93490932897;59.0;2.07741990381;
59.1;2.04250586294;59.1;2.0296473156;
59.2;2.02281612286;59.2;2.08869270499;
59.3;2.03144070286;59.3;2.04746685331;
59.4;1.97982455795;59.4;1.96909372691;
59.5;2.0605613751;59.5;1.88415738898;
59.6;2.02336430125;59.6;2.06347396879;
59.7;1.97425702723;59.7;2.0754996354;
59.8;1.91102962236;59.8;1.99284499749;
59.9;1.90419629979;59.9;1.91142505273;
60.0;2.01926806877;60.0;1.98699720204;


==> csv/vegasvegasrtt1sec.csv <==
0.0;0.0;0.0;1.0
0.3;5.704663486263333;0.3;5.137154704903334
0.6;4.2938595292;0.6;3.4466065464266666
0.9;3.19391917141;0.9;2.5395789307133336
1.2;2.6492100057;1.2;2.2598104000799997
1.5;2.525968000046667;1.5;2.1865260360900005
1.8;2.308020699133333;1.8;2.086491474053333
2.1;2.1349166388266667;2.1;2.0523902464633337
2.4;1.9729716240699997;2.4;1.9349726662400002
2.7;1.9401661518;2.7;1.9997411591166667
3.0;2.0018022516233334;3.0;1.9841485649166666
3.3;1.9715286053499999;3.3;1.9193130242466667
3.6;2.1846644703666667;3.6;2.1737256428966667
3.9;2.28120979384;3.9;2.66619925525
4.2;2.3325736573399998;4.2;2.6117166031166668
4.5;2.2119938455833332;4.5;2.483738789983333
4.8;2.008080167913333;4.8;2.0400353297466665
5.1;2.34481253253;5.1;2.11048075475
5.4;2.2591348380966667;5.4;2.0726891589300003
5.7;2.3062735583;5.7;2.113468058926667
6.0;2.02932123517;6.0;1.9688235627233333
6.3;1.9621215528266667;6.3;1.8605916109566667
6.6;2.6336528358333333;6.6;2.303627745843333
6.9;2.2981076539566665;6.9;2.4468276816566665
7.2;2.0467408342533333;7.2;2.012307193533333
7.5;1.9663866131166667;7.5;1.9867931011233335
7.8;1.9898528318733335;7.8;2.00612800673
8.1;2.010529024683333;8.1;1.97796509157
8.4;1.9702677652533334;8.4;1.9489938616166667
8.7;1.9569683544166665;8.7;1.9650079456066667
9.0;1.9796736858366668;9.0;1.9188321999299998
9.3;1.9536822373666665;9.3;1.9766100514599998
9.7;1.9750081426499997;9.7;1.9473483040225
10.0;1.9762742775033335;10.0;1.92643342297
10.3;1.9432314412133334;10.3;1.9558118924533332
10.6;2.0237763661066666;10.6;1.9391032506333332
10.9;1.99334886472;10.9;2.0045035462566667
11.2;1.9141120214966667;11.2;1.9086996225300001
11.5;1.9698467135666669;11.5;2.0650866284966667
11.8;2.0457674371200003;11.8;2.0511289386300002
12.1;1.9876796960366667;12.1;1.9826462243633332
12.4;1.937649131583333;12.4;1.9418558057866668
12.7;1.9390565962666664;12.7;1.9822688872633334
13.0;1.9526540232766667;13.0;1.9496818431633336
13.3;2.03723533831;13.3;2.0039571332633335
13.6;2.005254901343333;13.6;1.9558170098266665
13.9;1.99693773332;13.9;1.9953046054499997
14.2;1.95389753918;14.2;1.9318377741766666
14.5;1.94770097393;14.5;2.001186549273333
14.8;2.0741530000666666;14.8;1.97587510086
15.1;2.0086736642800003;15.1;1.9861132493833331
15.4;1.96716255419;15.4;1.9883266871233334
15.7;2.1699758416466666;15.7;2.2787536737566665
16.0;2.422373650933334;16.0;2.3164761151333333
16.3;2.60941727332;16.3;2.3976782060899997
16.6;2.2440029873966667;16.6;2.2886982578933335
16.9;2.3096022324866667;16.9;2.296533935823333
17.2;2.306812541883333;17.2;2.1941216438800004
17.5;2.1840605512266666;17.5;2.068179806013333
17.8;2.089043253256667;17.8;2.05024388478
18.1;2.0968580779533337;18.1;2.007271970806667
18.4;2.0412869306666668;18.4;2.0392292746466665
18.7;2.0270598256166665;18.7;2.0065854539733334
19.0;2.5719302076066666;19.0;2.67032919339
19.3;2.31546473345;19.3;2.4339835482366667
19.6;2.26146096153;19.6;2.3963187318666668
19.9;2.3698079119133335;19.9;2.5678082878133335
20.2;2.669391332443334;20.2;2.4372463525433337
20.5;2.2353813615566662;20.5;2.26248055253
20.8;2.55640240108;20.8;2.4573188192899997
21.1;2.1769260903366665;21.1;2.1172690612266667
21.4;2.3205941676466666;21.4;2.3030518586966666
21.7;2.815008477963333;21.7;2.5766247217
22.0;2.8945928889899997;22.0;2.8163162390200003
22.3;2.87773959681;22.3;2.8662797696
22.6;2.4222262345499996;22.6;2.6031962010966665
22.9;2.4755722246266667;22.9;2.5706831723133328
23.2;2.525993630106667;23.2;2.40990339037
23.5;2.2696468719833334;23.5;2.23664294921
23.8;2.13976378288;23.8;2.1269738749799996
24.1;2.0993344589633334;24.1;2.1689369523833335
24.4;2.157585807603333;24.4;2.1259561098133335
24.7;2.2487135858799996;24.7;2.1795979819033335
25.0;2.2586049441866667;25.0;2.2156089950899998
25.3;2.2033904689066666;25.3;2.1791041530633333
25.6;2.191996237813333;25.6;2.2181724197766663
25.9;2.19625182282;25.9;2.38769769909
26.2;2.076553323486667;26.2;2.1172312691666666
26.5;2.1496194813166665;26.5;2.16350921339
26.8;1.98688859935;26.8;1.9814000211633334
27.1;1.9452890016866666;27.1;2.04037517703
27.4;1.9441305986800002;27.4;1.9883118604166665
27.7;2.0789074833866663;27.7;2.1080168970166664
28.0;2.7126959815100005;28.0;2.5783105163499997
28.3;2.74822464709;28.3;2.828796509123334
28.6;2.4230866590033333;28.6;2.6312452320533333
28.9;2.5822217263766665;28.9;2.6610461787366666
29.2;2.4665129463933333;29.2;2.5001456311166668
29.5;2.5051683067366666;29.5;2.503479670046667
29.8;2.5250956627066667;29.8;2.58108498604
30.1;2.29328883961;30.1;2.3126402186433332
30.4;2.22438576872;30.4;2.3063633715500003
30.7;2.2384410292;30.7;2.2050418088433332
31.0;2.4035513870600003;31.0;2.3838744827833334
31.3;2.31856822248;31.3;2.3409235531166668
31.6;2.2399500488033333;31.6;2.2098271242366665
31.9;2.150679356;31.9;2.2104026047566667
32.2;2.187022231023333;32.2;2.1643821679233333
32.5;2.506233164473333;32.5;2.51933969331
32.8;2.37324994981;32.8;2.483241448393333
33.1;2.1907078358733334;33.1;2.3233015005566666
33.4;2.1751571759733337;33.4;2.2801056487399998
33.7;2.2408509387466666;33.7;2.2057311440166667
34.0;2.1511474453966666;34.0;2.0947051010733335
34.3;1.9938560778599996;34.3;1.994883684733333
34.6;1.9410248732833333;34.6;1.9632194244966668
34.9;2.0742056912933333;34.9;2.0147645035833333
35.2;2.0157990833266664;35.2;2.00381624849
35.5;2.08712072717;35.5;2.0939370580633336
35.8;1.9639076332166665;35.8;1.9794892474366665
36.1;1.9848177299233332;36.1;1.9810059563933333
36.4;1.9523153751200002;36.4;1.9994624861633337
36.7;2.0740192064266667;36.7;2.046845138863333
37.0;1.9886781344266666;37.0;2.028087835333334
37.2;2.08138206868;37.2;2.055374251945
37.5;1.9474239364133332;37.5;1.9808476013233334
37.8;1.9803498846633334;37.8;2.069632920983333
38.1;2.0236827690533334;38.1;2.01093169407
38.4;2.0549223837599997;38.4;1.9535970482833334
38.7;2.2183709242966665;38.7;2.18253426131
39.0;2.395479022793333;39.0;2.4802468911933335
39.3;2.3175539360133333;39.3;2.1685911937233335
39.6;2.07849687082;39.6;2.1080153592333333
39.9;2.095748734696667;39.9;2.0222413139933333
40.2;2.1730535142833336;40.2;2.172329300786666
40.5;2.2427041871233335;40.5;2.25881189046
40.8;2.10473233381;40.8;2.1445676229733333
41.1;2.1657002215466665;41.1;2.143715663733333
41.4;2.06405445973;41.4;2.0774231318233336
41.7;2.0094729793266666;41.7;1.9773658840300001
42.0;1.9992414529433333;42.0;1.9980605875666668
42.3;2.02370644703;42.3;2.05376846131
42.6;2.0092389182766666;42.6;1.9842878917166666
42.9;2.03553643018;42.9;1.9981169651000001
43.2;1.97955081241;43.2;1.9770701477233334
43.5;1.9012437436333334;43.5;1.955922206923333
43.8;2.0053999458600003;43.8;2.0230657694366667
44.1;2.0056355331966667;44.1;1.9572734218266667
44.4;1.94946385941;44.4;1.988999185806667
44.7;2.0528672621733333;44.7;1.9355102481566666
45.0;1.9531189437533332;45.0;1.9708441662399998
45.3;1.9467882000566668;45.3;2.0048761578066667
45.6;1.9753651468966666;45.6;2.01462020616
45.9;1.9284664346066667;45.9;1.9207714545633332
46.2;1.9511809370066668;46.2;1.9631742783066668
46.5;2.02834364415;46.5;1.9611761690666667
46.8;2.013076865;46.8;1.9570754755066666
47.1;1.9859041384599998;47.1;1.98426599926
47.4;1.9812900685800001;47.4;1.9503014616599998
47.7;2.0385169376000003;47.7;2.0051412901966668
48.0;1.92421392743;48.0;1.8753878422566668
48.3;1.9962386071500002;48.3;1.9650085240300001
48.6;2.17043829185;48.6;2.2635335975466666
48.9;2.211637247586667;48.9;2.43405481986
49.2;2.03780442261;49.2;1.9768420322333335
49.5;1.97620144347;49.5;1.9622568355866667
49.8;1.9495589857499998;49.8;1.8990081302566664
50.1;1.9263545463266667;50.1;2.009048889013333
50.4;2.0290268428133333;50.4;1.9544597263233332
50.7;1.97931340415;50.7;1.9653297350666667
51.0;2.064987824233333;51.0;1.967260287226667
51.3;2.0745159425533335;51.3;2.0962740124633332
51.6;2.8349491728266667;51.6;2.401039669533333
51.9;2.6058567372766666;51.9;2.23360789345
52.2;2.35039308672;52.2;2.1381853904066666
52.5;2.251705277393333;52.5;2.08878694605
52.8;2.17816750509;52.8;2.0139024405533337
53.1;2.1966605737766667;53.1;1.9402660634966666
53.4;2.1355025902066664;53.4;2.0999650335299997
53.7;2.8897330629233338;53.7;2.66789096842
54.0;2.6590530933333336;54.0;2.5944084891233334
54.3;2.65370704361;54.3;2.512537944883333
54.6;2.4208819545166667;54.6;2.5999377545966667
54.9;2.4145765473166665;54.9;2.54042938547
55.2;2.5869093560566667;55.2;2.711363845676667
55.5;2.436891291653333;55.5;2.510673945006667
55.8;2.4144940365366665;55.8;2.2981456567099996
56.1;2.3411611786666664;56.1;2.29458187371
56.4;2.0896021798733333;56.4;1.9765263259866668
56.7;2.0191022443966666;56.7;2.067782719986667
57.0;1.9940937174733333;57.0;1.9947168104066666
57.3;2.0451919570766663;57.3;2.0334528968166663
57.6;1.94123211441;57.6;1.9777200313533332
57.9;2.1868626537766667;57.9;2.3346326232166668
58.2;2.0090116471233332;58.2;2.2571721828233335
58.5;1.9678511638266667;58.5;2.0675790870533333
58.8;2.0278469680066666;58.8;2.0649831315433334
59.1;2.0178495013833335;59.1;2.025379619926667
59.4;2.011360461223333;59.4;2.035084428403333
59.7;2.0193942345266667;59.7;2.0077103310566664
60.0;1.9448313303066669;60.0;1.9637557507533334


==> csv/vegasvegasthroughput.csv <==
0;0;1;1;2;2;
0;7840.0;0.1;21046000.0;0;7840.0;
0.1;19004080.0;0.2;57677440.0;0.1;40050080.0;
0.2;12551360.0;0.3;56946400.0;0.2;70228800.0;
0.3;14491200.0;0.4;53609280.0;0.3;71437600.0;
0.4;16778560.0;0.5;47513600.0;0.4;70387840.0;
0.5;17943520.0;0.6;52392640.0;0.5;65457120.0;
0.6;20230880.0;0.7;48295680.0;0.6;72623520.0;
0.7;20549600.0;0.8;48034560.0;0.7;68845280.0;
0.8;23350720.0;0.9;46912800.0;0.8;71385280.0;
0.9;27990880.0;1.0;45349280.0;0.9;74903680.0;
1.0;28041280.0;1.1;47535200.0;1.0;73390560.0;
1.1;28352800.0;1.2;42757600.0;1.1;75888000.0;
1.2;28808320.0;1.3;42851840.0;1.2;71565920.0;
1.3;31660480.0;1.4;43698720.0;1.3;74512320.0;
1.4;29286080.0;1.5;43242560.0;1.4;72984800.0;
1.5;29510560.0;1.6;43488640.0;1.5;72753120.0;
1.6;31298560.0;1.7;42779200.0;1.6;74787200.0;
1.7;33122560.0;1.8;40173120.0;1.7;75901760.0;
1.8;34750880.0;1.9;39869440.0;1.8;74924000.0;
1.9;34034880.0;2.0;40976800.0;1.9;73904320.0;
2.0;34367360.0;2.1;36661920.0;2.0;75344160.0;
2.1;38949280.0;2.2;38313120.0;2.1;75611200.0;
2.2;38254880.0;2.3;37378560.0;2.2;76568000.0;
2.3;38637760.0;2.4;39485280.0;2.3;76016320.0;
2.4;37718880.0;2.5;37957760.0;2.4;77204160.0;
2.5;38442720.0;2.6;37951200.0;2.5;76400480.0;
2.6;36228000.0;2.7;37523840.0;2.6;74179200.0;
2.7;38717600.0;2.8;36402080.0;2.7;76241440.0;
2.8;38688800.0;2.9;35395520.0;2.8;75090880.0;
2.9;38811840.0;3.0;37741120.0;2.9;74207360.0;
3.0;38226080.0;3.1;38689440.0;3.0;75967200.0;
3.1;38536960.0;3.2;37372000.0;3.1;77226400.0;
3.2;38834080.0;3.3;37313760.0;3.2;76206080.0;
3.3;37849120.0;3.4;37849760.0;3.3;75162880.0;
3.4;37364160.0;3.5;38768640.0;3.4;75213920.0;
3.5;35228640.0;3.6;29814240.0;3.5;73997280.0;
3.6;46977600.0;3.7;26202880.0;3.6;76791840.0;
3.7;47412160.0;3.8;28091680.0;3.7;73615040.0;
3.8;45168000.0;3.9;27346240.0;3.8;73259680.0;
3.9;45486720.0;4.0;25977760.0;3.9;72832960.0;
4.0;45594720.0;4.1;26108640.0;4.0;71572480.0;
4.1;46224960.0;4.2;28526240.0;4.1;72333600.0;
4.2;45378080.0;4.3;29228480.0;4.2;73904320.0;
4.3;43372800.0;4.4;26955520.0;4.3;72601280.0;
4.4;47528000.0;4.5;30451680.0;4.4;74483520.0;
4.5;43459840.0;4.6;36633120.0;4.5;73911520.0;
4.6;40013440.0;4.7;34946560.0;4.6;76646560.0;
4.7;40643680.0;4.8;39775200.0;4.7;75590240.0;
4.8;33361440.0;4.9;42113600.0;4.8;73136640.0;
4.9;31653280.0;5.0;41780480.0;4.9;73766880.0;
5.0;32311680.0;5.1;44075040.0;5.0;74092160.0;
5.1;29749440.0;5.2;40853760.0;5.1;73824480.0;
5.2;33839200.0;5.3;44256320.0;5.2;74692960.0;
5.3;31523040.0;5.4;43018080.0;5.3;75779360.0;
5.4;30379040.0;5.5;42076960.0;5.4;73397120.0;
5.5;31240320.0;5.6;43836160.0;5.5;73317280.0;
5.6;31797920.0;5.7;39579520.0;5.6;75634080.0;
5.7;35207040.0;5.8;40578880.0;5.7;74786560.0;
5.8;35156640.0;5.9;35598400.0;5.8;75735520.0;
5.9;35076800.0;6.0;38363520.0;5.9;70675200.0;
6.0;36264000.0;6.1;39529120.0;6.0;74627520.0;
6.1;35641600.0;6.2;35801280.0;6.1;75170720.0;
6.2;35591200.0;6.3;38226080.0;6.2;71392480.0;
6.3;35496320.0;6.4;45334240.0;6.3;73722400.0;
6.4;26998720.0;6.5;42142400.0;6.4;72332960.0;
6.5;27064160.0;6.6;44618240.0;6.5;69206560.0;
6.6;26832480.0;6.7;33411840.0;6.6;71450720.0;
6.7;41700640.0;6.8;27729760.0;6.7;75112480.0;
6.8;44914720.0;6.9;27433280.0;6.8;72644480.0;
6.9;46319200.0;7.0;35858880.0;6.9;73752480.0;
7.0;38638400.0;7.1;37841920.0;7.0;74497280.0;
7.1;37182880.0;7.2;35714240.0;7.1;75024800.0;
7.2;38095200.0;7.3;38037600.0;7.2;73809440.0;
7.3;39456480.0;7.4;37711680.0;7.3;77494080.0;
7.4;37110880.0;7.5;37661280.0;7.4;74822560.0;
7.5;37784320.0;7.6;36459680.0;7.5;75445600.0;
7.6;38269280.0;7.7;37545440.0;7.6;74728960.0;
7.7;38167840.0;7.8;36792800.0;7.7;75713280.0;
7.8;40035040.0;7.9;37994400.0;7.8;76827840.0;
7.9;38667200.0;8.0;35294080.0;7.9;76661600.0;
8.0;37508800.0;8.1;37697280.0;8.0;72802880.0;
8.1;38985280.0;8.2;36163200.0;8.1;76682560.0;
8.2;39499680.0;8.3;39796800.0;8.2;75662880.0;
8.3;38139040.0;8.4;35960320.0;8.3;77935840.0;
8.4;39948640.0;8.5;36010720.0;8.4;75908960.0;
8.5;38363520.0;8.6;37220160.0;8.5;74374240.0;
8.6;38500960.0;8.7;36981280.0;8.6;75721120.0;
8.7;40086080.0;8.8;38479360.0;8.7;77067360.0;
8.8;38812480.0;8.9;38349120.0;8.8;77291840.0;
8.9;37248320.0;9.0;37928960.0;8.9;75597440.0;
9.0;37826880.0;9.1;39261440.0;9.0;75755840.0;
9.1;39355040.0;9.2;37856960.0;9.1;78616480.0;
9.2;38080800.0;9.3;36951840.0;9.2;75937760.0;
9.3;38970880.0;9.4;39101760.0;9.3;75922720.0;
9.4;37349760.0;9.5;36010720.0;9.4;76451520.0;
9.5;39912000.0;9.6;38190080.0;9.5;75922720.0;
9.6;38862240.0;9.7;38211680.0;9.6;77052320.0;
9.7;36908000.0;9.8;38204480.0;9.7;75119680.0;
9.8;37581440.0;9.9;38349120.0;9.8;75785920.0;
9.9;37957760.0;10.0;38276480.0;9.9;76306880.0;
10.0;39210400.0;10.1;36980640.0;10.0;77486880.0;
10.1;37936160.0;10.2;37067680.0;10.1;74916800.0;
10.2;39528480.0;10.3;37705120.0;10.2;76596160.0;
10.3;39601120.0;10.4;29822720.0;10.3;77306240.0;
10.4;28381600.0;10.5;0.0;10.4;58204320.0;
10.5;0.0;10.6;0.0;10.5;0.0;
10.6;0.0;10.7;0.0;10.6;0.0;
10.7;0.0;10.8;0.0;10.7;0.0;
10.8;0.0;10.9;33014560.0;10.8;0.0;
10.9;33810400.0;11.0;36184800.0;10.9;66824960.0;
11.0;37834720.0;11.1;37632480.0;11.0;74019520.0;
11.1;39152160.0;11.2;37336000.0;11.1;76784640.0;
11.2;38486560.0;11.3;35381120.0;11.2;75822560.0;
11.3;38406720.0;11.4;35099040.0;11.3;73787840.0;
11.4;37928960.0;11.5;36836640.0;11.4;73028000.0;
11.5;37176320.0;11.6;37031680.0;11.5;74012960.0;
11.6;39210400.0;11.7;37972800.0;11.6;76242080.0;
11.7;37864160.0;11.8;36438080.0;11.7;75836960.0;
11.8;36011360.0;11.9;37654080.0;11.8;72449440.0;
11.9;37834720.0;12.0;37480640.0;11.9;75488800.0;
12.0;37871360.0;12.1;37140320.0;12.0;75352000.0;
12.1;37559200.0;12.2;37393600.0;12.1;74699520.0;
12.2;37885120.0;12.3;38269280.0;12.2;75278720.0;
12.3;39007520.0;12.4;38457760.0;12.3;77276800.0;
12.4;39007520.0;12.5;36633120.0;12.4;77465280.0;
12.5;39688160.0;12.6;39347840.0;12.5;76321280.0;
12.6;36264000.0;12.7;36771200.0;12.6;75611840.0;
12.7;39652160.0;12.8;37133120.0;12.7;76423360.0;
12.8;39492480.0;12.9;37690080.0;12.8;76625600.0;
12.9;39093920.0;13.0;38175680.0;12.9;76784000.0;
13.0;36807200.0;13.1;36112800.0;13.0;74982880.0;
13.1;38993120.0;13.2;36243040.0;13.1;75105920.0;
13.2;36887040.0;13.3;37697920.0;13.2;73130080.0;
13.3;35040800.0;13.4;35620000.0;13.3;72738720.0;
13.4;37856960.0;13.5;39630560.0;13.4;73476960.0;
13.5;39181600.0;13.6;36633760.0;13.5;78812160.0;
13.6;37118720.0;13.7;36676960.0;13.6;73752480.0;
13.7;40324960.0;13.8;36011360.0;13.7;77001920.0;
13.8;38413920.0;13.9;35562400.0;13.8;74425280.0;
13.9;38233280.0;14.0;37400800.0;13.9;73795680.0;
14.0;38609600.0;14.1;37567680.0;14.0;76010400.0;
14.1;38168480.0;14.2;36431520.0;14.1;75736160.0;
14.2;38805280.0;14.3;36771200.0;14.2;75236800.0;
14.3;38754240.0;14.4;37241760.0;14.3;75525440.0;
14.4;39919840.0;14.5;37639680.0;14.4;77161600.0;
14.5;38855680.0;14.6;36460320.0;14.5;76495360.0;
14.6;38139040.0;14.7;39855040.0;14.6;74599360.0;
14.7;36322240.0;14.8;37343200.0;14.7;76177280.0;
14.8;37379200.0;14.9;36792800.0;14.8;74722400.0;
14.9;38153440.0;15.0;39644960.0;14.9;74946240.0;
15.0;35924320.0;15.1;37010080.0;15.0;75569280.0;
15.1;38631200.0;15.2;36640960.0;15.1;75641280.0;
15.2;38363520.0;15.3;37995040.0;15.2;75004480.0;
15.3;38001600.0;15.4;38559200.0;15.3;75996640.0;
15.4;37097120.0;15.5;33202400.0;15.4;75656320.0;
15.5;43220960.0;15.6;30720000.0;15.5;76423360.0;
15.6;39334080.0;15.7;7491680.0;15.6;70054080.0;
15.7;9525760.0;15.8;15207840.0;15.7;17017440.0;
15.8;21932480.0;15.9;39493120.0;15.8;37140320.0;
15.9;33629760.0;16.0;43691520.0;15.9;73122880.0;
16.0;29901920.0;16.1;42099200.0;16.0;73593440.0;
16.1;27665600.0;16.2;41708480.0;16.1;69764800.0;
16.2;28867200.0;16.3;41396960.0;16.2;70575680.0;
16.3;32500800.0;16.4;41650240.0;16.3;73897760.0;
16.4;32341760.0;16.5;37712320.0;16.4;73992000.0;
16.5;36047360.0;16.6;37951200.0;16.5;73759680.0;
16.6;36872640.0;16.7;36481920.0;16.6;74823840.0;
16.7;35909920.0;16.8;40586080.0;16.7;72391840.0;
16.8;30408480.0;16.9;39485920.0;16.8;70994560.0;
16.9;33289440.0;17.0;42004960.0;16.9;72775360.0;
17.0;33912480.0;17.1;39261440.0;17.0;75917440.0;
17.1;31812960.0;17.2;40883200.0;17.1;71074400.0;
17.2;29663040.0;17.3;41223520.0;17.2;70546240.0;
17.3;31776960.0;17.4;42315840.0;17.3;73000480.0;
17.4;32855520.0;17.5;37748320.0;17.4;75171360.0;
17.5;39297440.0;17.6;40723520.0;17.5;77045760.0;
17.6;35489760.0;17.7;37307200.0;17.6;76213280.0;
17.7;35280320.0;17.8;39949280.0;17.7;72587520.0;
17.8;36583360.0;17.9;41773280.0;17.8;76532640.0;
17.9;35229920.0;18.0;40709120.0;17.9;77003200.0;
18.0;34585280.0;18.1;38023840.0;18.0;75294400.0;
18.1;35866080.0;18.2;39384480.0;18.1;73889920.0;
18.2;35649440.0;18.3;39232640.0;18.2;75033920.0;
18.3;36474720.0;18.4;39536960.0;18.3;75707360.0;
18.4;37509440.0;18.5;41136480.0;18.4;77046400.0;
18.5;34925600.0;18.6;39507520.0;18.5;76062080.0;
18.6;34715520.0;18.7;39196640.0;18.6;74223040.0;
18.7;35229920.0;18.8;32131680.0;18.7;74426560.0;
18.8;40499680.0;18.9;22800960.0;18.8;72631360.0;
18.9;47101280.0;19.0;24313440.0;18.9;69902240.0;
19.0;45812640.0;19.1;29127040.0;19.0;70126080.0;
19.1;45812640.0;19.2;28475840.0;19.1;74939680.0;
19.2;45154240.0;19.3;30517120.0;19.2;73630080.0;
19.3;44053440.0;19.4;27933280.0;19.3;74570560.0;
19.4;47969760.0;19.5;28975200.0;19.4;75903040.0;
19.5;46775360.0;19.6;28396640.0;19.5;75750560.0;
19.6;46131360.0;19.7;27882240.0;19.6;74528000.0;
19.7;44480800.0;19.8;28128320.0;19.7;72363040.0;
19.8;45016160.0;19.9;34244960.0;19.8;73144480.0;
19.9;39124000.0;20.0;44625440.0;19.9;73368960.0;
20.0;27484320.0;20.1;42627360.0;20.0;72109760.0;
20.1;28324000.0;20.2;43945440.0;20.1;70951360.0;
20.2;30691200.0;20.3;36416480.0;20.2;74636640.0;
20.3;37828160.0;20.4;38161280.0;20.3;74244640.0;
20.4;36829440.0;20.5;36004160.0;20.4;74990720.0;
20.5;38783680.0;20.6;38349120.0;20.5;74787840.0;
20.6;32963520.0;20.7;21085600.0;20.6;71312640.0;
20.7;21570560.0;20.8;6594400.0;20.7;42656160.0;
20.8;4553120.0;20.9;39290240.0;20.8;11147520.0;
20.9;36337280.0;21.0;39536320.0;20.9;75627520.0;
21.0;35996960.0;21.1;39160000.0;21.0;75533280.0;
21.1;36141600.0;21.2;39442720.0;21.1;75301600.0;
21.2;33123200.0;21.3;37234560.0;21.2;72565920.0;
21.3;37929600.0;21.4;32290720.0;21.3;75164160.0;
21.4;41679680.0;21.5;46493280.0;21.4;73970400.0;
21.5;27745440.0;21.6;46854560.0;21.5;74238720.0;
21.6;29011840.0;21.7;47557440.0;21.6;75866400.0;
21.7;23930560.0;21.8;45855840.0;21.7;71488000.0;
21.8;27310880.0;21.9;31595680.0;21.8;73166720.0;
21.9;37936800.0;22.0;27947680.0;21.9;69532480.0;
22.0;42910080.0;22.1;32667040.0;22.0;70857760.0;
22.1;40434240.0;22.2;36011360.0;22.1;73101280.0;
22.2;36424320.0;22.3;33724000.0;22.2;72435680.0;
22.3;35142880.0;22.4;33166400.0;22.3;68866880.0;
22.4;39225440.0;22.5;32826080.0;22.4;72391840.0;
22.5;35982560.0;22.6;36597760.0;22.5;68808640.0;
22.6;38877920.0;22.7;34816960.0;22.6;75475680.0;
22.7;38356960.0;22.8;34078720.0;22.7;73173920.0;
22.8;38269920.0;22.9;34498240.0;22.8;72348640.0;
22.9;38421760.0;23.0;34765920.0;22.9;72920000.0;
23.0;36843840.0;23.1;37604320.0;23.0;71609760.0;
23.1;35222720.0;23.2;39362880.0;23.1;72827040.0;
23.2;33543360.0;23.3;34997600.0;23.2;72906240.0;
23.3;36590560.0;23.4;42648960.0;23.3;71588160.0;
23.4;31856800.0;23.5;43010880.0;23.4;74505760.0;
23.5;32269120.0;23.6;40796160.0;23.5;75280000.0;
23.6;34100960.0;23.7;38581440.0;23.6;74897120.0;
23.7;37032320.0;23.8;39942080.0;23.7;75613760.0;
23.8;37061120.0;23.9;38284320.0;23.8;77003200.0;
23.9;38074240.0;24.0;36865440.0;23.9;76358560.0;
24.0;36938080.0;24.1;36199200.0;24.0;73803520.0;
24.1;36959680.0;24.2;39145600.0;24.1;73158880.0;
24.2;35750880.0;24.3;39211040.0;24.2;74896480.0;
24.3;34600320.0;24.4;36626560.0;24.3;73811360.0;
24.4;36177600.0;24.5;37140320.0;24.4;72804160.0;
24.5;35178880.0;24.6;37741120.0;24.5;72319200.0;
24.6;35692640.0;24.7;37697920.0;24.6;73433760.0;
24.7;35772480.0;24.8;38320320.0;24.7;73470400.0;
24.8;35337920.0;24.9;38703840.0;24.8;73658240.0;
24.9;33977280.0;25.0;38421760.0;24.9;72681120.0;
25.0;34788160.0;25.1;38327520.0;25.0;73209920.0;
25.1;36699200.0;25.2;38790880.0;25.1;75026720.0;
25.2;36952480.0;25.3;38414560.0;25.2;75743360.0;
25.3;35273120.0;25.4;36937440.0;25.3;73687680.0;
25.4;34368000.0;25.5;38428960.0;25.4;71305440.0;
25.5;35627840.0;25.6;38428960.0;25.5;74056800.0;
25.6;37748960.0;25.7;32500160.0;25.6;76177920.0;
25.7;41071040.0;25.8;27020960.0;25.7;73571200.0;
25.8;29757280.0;25.9;34512640.0;25.8;56778240.0;
25.9;36720800.0;26.0;35403360.0;25.9;71233440.0;
26.0;39478720.0;26.1;39065760.0;26.0;74882080.0;
26.1;34404640.0;26.2;38986560.0;26.1;73470400.0;
26.2;34773760.0;26.3;35034240.0;26.2;73760320.0;
26.3;35606240.0;26.4;34100320.0;26.3;70640480.0;
26.4;37893600.0;26.5;35692640.0;26.4;71993920.0;
26.5;37676320.0;26.6;34469440.0;26.5;73368960.0;
26.6;38697280.0;26.7;36300640.0;26.6;73166720.0;
26.7;38610240.0;26.8;35888320.0;26.7;74910880.0;
26.8;38494400.0;26.9;36959680.0;26.8;74382720.0;
26.9;37806560.0;27.0;36104960.0;26.9;74766240.0;
27.0;36778400.0;27.1;37147520.0;27.0;72883360.0;
27.1;37169760.0;27.2;36120000.0;27.1;74317280.0;
27.2;37770560.0;27.3;35374560.0;27.2;73890560.0;
27.3;39044800.0;27.4;36684800.0;27.3;74419360.0;
27.4;38726080.0;27.5;36793440.0;27.4;75410880.0;
27.5;37531680.0;27.6;30133600.0;27.5;74325120.0;
27.6;40629920.0;27.7;31386240.0;27.6;70763520.0;
27.7;44364960.0;27.8;32124480.0;27.7;75751200.0;
27.8;42410720.0;27.9;42938880.0;27.8;74535200.0;
27.9;28585120.0;28.0;25117760.0;27.9;71524000.0;
28.0;42823680.0;28.1;25804960.0;28.0;67941440.0;
28.1;45067200.0;28.2;32500800.0;28.1;70872160.0;
28.2;41679680.0;28.3;35446560.0;28.2;74180480.0;
28.3;34991040.0;28.4;27282080.0;28.3;70437600.0;
28.4;45205280.0;28.5;33123200.0;28.4;72487360.0;
28.5;42685600.0;28.6;31060320.0;28.5;75808800.0;
28.6;41592640.0;28.7;35548000.0;28.6;72652960.0;
28.7;36930880.0;28.8;32051840.0;28.7;72478880.0;
28.8;44090080.0;28.9;33390880.0;28.8;76141920.0;
28.9;36540160.0;29.0;36076800.0;28.9;69931040.0;
29.0;37712960.0;29.1;34165760.0;29.0;73789760.0;
29.1;39211040.0;29.2;35301920.0;29.1;73376800.0;
29.2;37893600.0;29.3;37068320.0;29.2;73195520.0;
29.3;37480640.0;29.4;36851040.0;29.3;74548960.0;
29.4;33962880.0;29.5;38414560.0;29.4;70813920.0;
29.5;37756160.0;29.6;33658560.0;29.5;76170720.0;
29.6;39703200.0;29.7;41209120.0;29.6;73361760.0;
29.7;28643360.0;29.8;45595360.0;29.7;69852480.0;
29.8;26080480.0;29.9;43836160.0;29.8;71675840.0;
29.9;28613920.0;30.0;38855680.0;29.9;72450080.0;
30.0;35779680.0;30.1;36148800.0;30.0;74635360.0;
30.1;37278400.0;30.2;35902720.0;30.1;73427200.0;
30.2;39529760.0;30.3;34230560.0;30.2;75432480.0;
30.3;36417120.0;30.4;37430240.0;30.3;70647680.0;
30.4;35461600.0;30.5;38132480.0;30.4;72891840.0;
30.5;35316960.0;30.6;36503520.0;30.5;73449440.0;
30.6;37169760.0;30.7;20760320.0;30.6;73673280.0;
30.7;20883360.0;30.8;0.0;30.7;41643680.0;
30.8;0.0;30.9;32623840.0;30.8;0.0;
30.9;27433920.0;31.0;42077600.0;30.9;60057760.0;
31.0;31922240.0;31.1;33752800.0;31.0;73999840.0;
31.1;38277120.0;31.2;34809760.0;31.1;72029920.0;
31.2;34759360.0;31.3;35663840.0;31.2;69569120.0;
31.3;37857600.0;31.4;33239040.0;31.3;73521440.0;
31.4;39218240.0;31.5;36040160.0;31.4;72457280.0;
31.5;37039520.0;31.6;38834080.0;31.5;73079680.0;
31.6;35034240.0;31.7;34816960.0;31.6;73868320.0;
31.7;35736480.0;31.8;36032960.0;31.7;70553440.0;
31.8;35664480.0;31.9;34592480.0;31.8;71697440.0;
31.9;37379840.0;32.0;33203040.0;31.9;71972320.0;
32.0;39124000.0;32.1;36879840.0;32.0;72327040.0;
32.1;35447200.0;32.2;39398880.0;32.1;72327040.0;
32.2;35381760.0;32.3;41881920.0;32.2;74780640.0;
32.3;32696480.0;32.4;30922880.0;32.3;74578400.0;
32.4;37097760.0;32.5;42381280.0;32.4;68020640.0;
32.5;32428800.0;32.6;36120000.0;32.5;74810080.0;
32.6;35650080.0;32.7;36662560.0;32.6;71770080.0;
32.7;38023840.0;32.8;36409280.0;32.7;74686400.0;
32.8;37929600.0;32.9;34983200.0;32.8;74338880.0;
32.9;39182240.0;33.0;34440640.0;32.9;74165440.0;
33.0;38682880.0;33.1;32153280.0;33.0;73123520.0;
33.1;40347840.0;33.2;31964800.0;33.1;72501120.0;
33.2;39674400.0;33.3;33087200.0;33.2;71639200.0;
33.3;38523840.0;33.4;33839840.0;33.3;71611040.0;
33.4;38805920.0;33.5;36264640.0;33.4;72645760.0;
33.5;37806560.0;33.6;37292800.0;33.5;74071200.0;
33.6;35606240.0;33.7;38081440.0;33.6;72899040.0;
33.7;35381760.0;33.8;39703200.0;33.7;73463200.0;
33.8;34730560.0;33.9;39949280.0;33.8;74433760.0;
33.9;35837920.0;34.0;35895520.0;33.9;75787200.0;
34.0;39312480.0;34.1;36105600.0;34.0;75208000.0;
34.1;38313760.0;34.2;38472160.0;34.1;74419360.0;
34.2;37756160.0;34.3;35822880.0;34.2;76228320.0;
34.3;38443360.0;34.4;38812480.0;34.3;74266240.0;
34.4;36742400.0;34.5;39398880.0;34.4;75554880.0;
34.5;36880480.0;34.6;37552640.0;34.5;76279360.0;
34.6;37799360.0;34.7;35352320.0;34.6;75352000.0;
34.7;38450560.0;34.8;37097120.0;34.7;73802880.0;
34.8;36677600.0;34.9;36800000.0;34.8;73774720.0;
34.9;40224160.0;35.0;35750880.0;34.9;77024160.0;
35.0;38877920.0;35.1;37248960.0;35.0;74628800.0;
35.1;38834720.0;35.2;36438720.0;35.1;76083680.0;
35.2;35975360.0;35.3;36597760.0;35.2;72414080.0;
35.3;39449920.0;35.4;32609440.0;35.3;76047680.0;
35.4;33702400.0;35.5;38247680.0;35.4;66311840.0;
35.5;38168480.0;35.6;37922400.0;35.5;76416160.0;
35.6;36221440.0;35.7;36112800.0;35.6;74143840.0;
35.7;37495680.0;35.8;36091200.0;35.7;73608480.0;
35.8;35917760.0;35.9;34592480.0;35.8;72008960.0;
35.9;39515360.0;36.0;36640960.0;35.9;74107840.0;
36.0;36590560.0;36.1;37248960.0;36.0;73231520.0;
36.1;38639040.0;36.2;36662560.0;36.1;75888000.0;
36.2;36011360.0;36.3;36380480.0;36.2;72673920.0;
36.3;38016640.0;36.4;35786880.0;36.3;74397120.0;
36.4;36959680.0;36.5;37908000.0;36.4;72746560.0;
36.5;36091200.0;36.6;36387680.0;36.5;73999200.0;
36.6;35750880.0;36.7;35186080.0;36.6;72138560.0;
36.7;37140960.0;36.8;35938720.0;36.7;72327040.0;
36.8;38233920.0;36.9;36756800.0;36.8;74172640.0;
36.9;38711680.0;37.0;37596480.0;36.9;75468480.0;
37.0;37278400.0;37.1;36778400.0;37.0;74874880.0;
37.1;38190080.0;37.2;36148800.0;37.1;74968480.0;
37.2;36641600.0;37.3;36467520.0;37.2;72790400.0;
37.3;39000960.0;37.4;35330720.0;37.3;75468480.0;
37.4;38675040.0;37.5;36496320.0;37.4;74005760.0;
37.5;38979360.0;37.6;34324160.0;37.5;75475680.0;
37.6;36120000.0;37.7;36590560.0;37.6;70444160.0;
37.7;38906720.0;37.8;36402080.0;37.7;75497280.0;
37.8;39696000.0;37.9;36170400.0;37.8;76098080.0;
37.9;38704480.0;38.0;35214880.0;37.9;74874880.0;
38.0;37994400.0;38.1;34447840.0;38.0;73209280.0;
38.1;37792160.0;38.2;36199840.0;38.1;72240000.0;
38.2;39298080.0;38.3;38494400.0;38.2;75497920.0;
38.3;35085280.0;38.4;43800160.0;38.3;73579680.0;
38.4;32935360.0;38.5;40665920.0;38.4;76735520.0;
38.5;32254720.0;38.6;40564480.0;38.5;72920640.0;
38.6;33369920.0;38.7;40166560.0;38.6;73934400.0;
38.7;33036800.0;38.8;31400640.0;38.7;73203360.0;
38.8;42692800.0;38.9;29069440.0;38.8;74093440.0;
38.9;41607040.0;39.0;29475200.0;38.9;70676480.0;
39.0;41360960.0;39.1;35605600.0;39.0;70836160.0;
39.1;38031040.0;39.2;39442720.0;39.1;73636640.0;
39.2;32609440.0;39.3;40434240.0;39.2;72052160.0;
39.3;31284800.0;39.4;38646240.0;39.3;71719040.0;
39.4;34831360.0;39.5;42316480.0;39.4;73477600.0;
39.5;34122560.0;39.6;39355680.0;39.5;76439040.0;
39.6;33659200.0;39.7;41237920.0;39.6;73014880.0;
39.7;34325440.0;39.8;41360960.0;39.7;75563360.0;
39.8;33246880.0;39.9;38993760.0;39.8;74607840.0;
39.9;34288800.0;40.0;41136480.0;39.9;73282560.0;
40.0;32486400.0;40.1;34838560.0;40.0;73622880.0;
40.1;40391040.0;40.2;35048640.0;40.1;75229600.0;
40.2;39681600.0;40.3;32768480.0;40.2;74730240.0;
40.3;40926400.0;40.4;34932800.0;40.3;73694880.0;
40.4;38241120.0;40.5;37401440.0;40.4;73173920.0;
40.5;33029600.0;40.6;38132480.0;40.5;70431040.0;
40.6;39160640.0;40.7;10119360.0;40.6;77293120.0;
40.7;9612800.0;40.8;0.0;40.7;19732160.0;
40.8;0.0;40.9;15179040.0;40.8;0.0;
40.9;17082880.0;41.0;36858240.0;40.9;32261920.0;
41.0;39022560.0;41.1;34498240.0;41.0;75880800.0;
41.1;36959680.0;41.2;34845760.0;41.1;71457920.0;
41.2;37582080.0;41.3;36040160.0;41.2;72427840.0;
41.3;35396160.0;41.4;36047360.0;41.3;71436320.0;
41.4;38841280.0;41.5;34672320.0;41.4;74888640.0;
41.5;36264640.0;41.6;36756800.0;41.5;70936960.0;
41.6;37364800.0;41.7;37415840.0;41.6;74121600.0;
41.7;37148160.0;41.8;36676960.0;41.7;74564000.0;
41.8;38284320.0;41.9;36640960.0;41.8;74961280.0;
41.9;38320320.0;42.0;35692640.0;41.9;74961280.0;
42.0;39616160.0;42.1;38016000.0;42.0;75308800.0;
42.1;37133120.0;42.2;35526400.0;42.1;75149120.0;
42.2;37517280.0;42.3;34693920.0;42.2;73043680.0;
42.3;38631840.0;42.4;38124640.0;42.3;73325760.0;
42.4;36974080.0;42.5;36749600.0;42.4;75098720.0;
42.5;35424960.0;42.6;37046720.0;42.5;72174560.0;
42.6;36779040.0;42.7;38356320.0;42.6;73825760.0;
42.7;36496320.0;42.8;37270560.0;42.7;74852640.0;
42.8;37654720.0;42.9;37430240.0;42.8;74925280.0;
42.9;37647520.0;43.0;37010080.0;42.9;75077760.0;
43.0;39008160.0;43.1;36322240.0;43.0;76018240.0;
43.1;38530400.0;43.2;36778400.0;43.1;74852640.0;
43.2;39008160.0;43.3;37618720.0;43.2;75786560.0;
43.3;38827520.0;43.4;36966880.0;43.3;76446240.0;
43.4;37271200.0;43.5;36691360.0;43.4;74238080.0;
43.5;38711680.0;43.6;38240480.0;43.5;75403040.0;
43.6;36814400.0;43.7;35627200.0;43.6;75054880.0;
43.7;37068320.0;43.8;36271840.0;43.7;72695520.0;
43.8;38964960.0;43.9;37307200.0;43.8;75236800.0;
43.9;38690080.0;44.0;37980000.0;43.9;75997280.0;
44.0;36344480.0;44.1;35830080.0;44.0;74324480.0;
44.1;37936800.0;44.2;36235840.0;44.1;73766880.0;
44.2;38827520.0;44.3;35765280.0;44.2;75063360.0;
44.3;38530400.0;44.4;36951840.0;44.3;74295680.0;
44.4;38472160.0;44.5;36894240.0;44.4;75424000.0;
44.5;37944000.0;44.6;39326240.0;44.5;74838240.0;
44.6;37284960.0;44.7;36452480.0;44.6;76611200.0;
44.7;38783680.0;44.8;37994400.0;44.7;75236160.0;
44.8;37574880.0;44.9;36366080.0;44.8;75569280.0;
44.9;38031040.0;45.0;36728000.0;44.9;74397120.0;
45.0;39044800.0;45.1;37031680.0;45.0;75772800.0;
45.1;38949920.0;45.2;36539520.0;45.1;75981600.0;
45.2;38045440.0;45.3;36235840.0;45.2;74584960.0;
45.3;39819040.0;45.4;37704480.0;45.3;76054880.0;
45.4;38862880.0;45.5;35771840.0;45.4;76567360.0;
45.5;38037600.0;45.6;35801280.0;45.5;73809440.0;
45.6;39695360.0;45.7;36546720.0;45.6;75496640.0;
45.7;37487840.0;45.8;3257280.0;45.7;74034560.0;
45.8;4683360.0;45.9;21903680.0;45.8;7940640.0;
45.9;22359840.0;46.0;34223360.0;45.9;44263520.0;
46.0;38002240.0;46.1;36785600.0;46.0;72225600.0;
46.1;38913920.0;46.2;37067680.0;46.1;75699520.0;
46.2;37017280.0;46.3;37733920.0;46.2;74084960.0;
46.3;37610880.0;46.4;37379200.0;46.3;75344800.0;
46.4;36337280.0;46.5;36271840.0;46.4;73716480.0;
46.5;37733920.0;46.6;36271840.0;46.5;74005760.0;
46.6;37719520.0;46.7;37386400.0;46.6;73991360.0;
46.7;37726720.0;46.8;35837280.0;46.7;75113120.0;
46.8;36293440.0;46.9;36872640.0;46.8;72130720.0;
46.9;38580800.0;47.0;35981920.0;46.9;75453440.0;
47.0;38559200.0;47.1;37364800.0;47.0;74541120.0;
47.1;37799360.0;47.2;37220160.0;47.1;75164160.0;
47.2;39978080.0;47.3;37234560.0;47.2;77198240.0;
47.3;38921120.0;47.4;36018560.0;47.3;76155680.0;
47.4;39066400.0;47.5;37125920.0;47.4;75084960.0;
47.5;38247680.0;47.6;37161920.0;47.5;75373600.0;
47.6;38696640.0;47.7;36836000.0;47.6;75858560.0;
47.7;36850400.0;47.8;39724160.0;47.7;73686400.0;
47.8;36285600.0;47.9;39565120.0;47.8;76009760.0;
47.9;35967520.0;48.0;39101760.0;47.9;75532640.0;
48.0;37147520.0;48.1;37654720.0;48.0;76249280.0;
48.1;34629120.0;48.2;39014720.0;48.1;72283840.0;
48.2;36212960.0;48.3;39514720.0;48.2;75227680.0;
48.3;36054560.0;48.4;37408000.0;48.3;75569280.0;
48.4;36619360.0;48.5;34360800.0;48.4;74027360.0;
48.5;39210400.0;48.6;26333120.0;48.5;73571200.0;
48.6;46912800.0;48.7;27664960.0;48.6;73245920.0;
48.7;46746560.0;48.8;29829280.0;48.7;74411520.0;
48.8;42417920.0;48.9;29691840.0;48.8;72247200.0;
48.9;43728160.0;49.0;32051840.0;48.9;73420000.0;
49.0;41063840.0;49.1;34925600.0;49.0;73115680.0;
49.1;41527200.0;49.2;36822240.0;49.1;76452800.0;
49.2;38052640.0;49.3;37125920.0;49.2;74874880.0;
49.3;38356320.0;49.4;36655360.0;49.3;75482240.0;
49.4;38407360.0;49.5;36084000.0;49.4;75062720.0;
49.5;38451200.0;49.6;37798720.0;49.5;74535200.0;
49.6;38761440.0;49.7;37928960.0;49.6;76560160.0;
49.7;37661280.0;49.8;36489120.0;49.7;75590240.0;
49.8;39152800.0;49.9;37002880.0;49.8;75641920.0;
49.9;39167200.0;50.0;37741120.0;49.9;76170080.0;
50.0;37379200.0;50.1;36576160.0;50.0;75120320.0;
50.1;37191360.0;50.2;36843200.0;50.1;73767520.0;
50.2;38609600.0;50.3;36792800.0;50.2;75452800.0;
50.3;37957760.0;50.4;36777760.0;50.3;74750560.0;
50.4;37863520.0;50.5;37248960.0;50.4;74641280.0;
50.5;38500960.0;50.6;37465600.0;50.5;75749920.0;
50.6;38319680.0;50.7;30162400.0;50.6;75785280.0;
50.7;31993600.0;50.8;0.0;50.7;62156000.0;
50.8;0.0;50.9;16930400.0;50.8;0.0;
50.9;18088800.0;51.0;38167840.0;50.9;35019200.0;
51.0;36901440.0;51.1;36047360.0;51.0;75069280.0;
51.1;37682880.0;51.2;40108320.0;51.1;73730240.0;
51.2;35243680.0;51.3;29156480.0;51.2;75352000.0;
51.3;45754400.0;51.4;39898240.0;51.3;74910880.0;
51.4;31936000.0;51.5;44495200.0;51.4;71834240.0;
51.5;28215360.0;51.6;48280640.0;51.5;72710560.0;
51.6;28106720.0;51.7;44893120.0;51.6;76387360.0;
51.7;29373120.0;51.8;42758240.0;51.7;74266240.0;
51.8;28830560.0;51.9;46217760.0;51.8;71588800.0;
51.9;28417600.0;52.0;42953280.0;51.9;74635360.0;
52.0;31356800.0;52.1;38161280.0;52.0;74310080.0;
52.1;35084640.0;52.2;33651360.0;52.1;73245920.0;
52.2;41910720.0;52.3;39160000.0;52.2;75562080.0;
52.3;32623840.0;52.4;41281120.0;52.3;71783840.0;
52.4;34506080.0;52.5;38790880.0;52.4;75787200.0;
52.5;33984480.0;52.6;39956480.0;52.5;72775360.0;
52.6;33521120.0;52.7;43097920.0;52.6;73477600.0;
52.7;32754080.0;52.8;41571040.0;52.7;75852000.0;
52.8;34223360.0;52.9;39840640.0;52.8;75794400.0;
52.9;33239040.0;53.0;40998400.0;52.9;73079680.0;
53.0;34020480.0;53.1;38536960.0;53.0;75018880.0;
53.1;36053920.0;53.2;39565120.0;53.1;74590880.0;
53.2;35866720.0;53.3;40101120.0;53.2;75431840.0;
53.3;37299360.0;53.4;38241120.0;53.3;77400480.0;
53.4;35873920.0;53.5;45682400.0;53.4;74115040.0;
53.5;23937760.0;53.6;41172480.0;53.5;69620160.0;
53.6;32073440.0;53.7;37502240.0;53.6;73245920.0;
53.7;33788800.0;53.8;37350400.0;53.7;71291040.0;
53.8;37835360.0;53.9;40832160.0;53.8;75185760.0;
53.9;34114720.0;54.0;34867360.0;53.9;74946880.0;
54.0;35656640.0;54.1;38291520.0;54.0;70524000.0;
54.1;33608160.0;54.2;42728800.0;54.1;71899680.0;
54.2;33159200.0;54.3;33354880.0;54.2;75888000.0;
54.3;39326880.0;54.4;33072160.0;54.3;72681760.0;
54.4;40774560.0;54.5;33014560.0;54.4;73846720.0;
54.5;40405440.0;54.6;29720640.0;54.5;73420000.0;
54.6;41925120.0;54.7;31819520.0;54.6;71645760.0;
54.7;40042880.0;54.8;32181440.0;54.7;71862400.0;
54.8;42200000.0;54.9;31798560.0;54.8;74381440.0;
54.9;42063200.0;55.0;32992960.0;54.9;73861760.0;
55.0;39507520.0;55.1;32167040.0;55.0;72500480.0;
55.1;37459040.0;55.2;29365920.0;55.1;69626080.0;
55.2;42366880.0;55.3;33752800.0;55.2;71732800.0;
55.3;40788960.0;55.4;32384320.0;55.3;74541760.0;
55.4;41527200.0;55.5;33644160.0;55.4;73911520.0;
55.5;39029760.0;55.6;41194080.0;55.5;72673920.0;
55.6;32551200.0;55.7;39355680.0;55.6;73745280.0;
55.7;32681440.0;55.8;29142080.0;55.7;72037120.0;
55.8;23524800.0;55.9;13818400.0;55.8;52666880.0;
55.9;10582720.0;56.0;35663840.0;55.9;24401120.0;
56.0;32492960.0;56.1;35048640.0;56.0;68156800.0;
56.1;36822240.0;56.2;36713600.0;56.1;71870880.0;
56.2;33239040.0;56.3;38826880.0;56.2;69952640.0;
56.3;35468160.0;56.4;38595200.0;56.3;74295040.0;
56.4;37256160.0;56.5;36379840.0;56.4;75851360.0;
56.5;37016640.0;56.6;37813120.0;56.5;73396480.0;
56.6;38370720.0;56.7;36923040.0;56.6;76183840.0;
56.7;38363520.0;56.8;36423680.0;56.7;75286560.0;
56.8;36380480.0;56.9;35648800.0;56.8;72804160.0;
56.9;38160640.0;57.0;38298080.0;56.9;73809440.0;
57.0;38080800.0;57.1;38464960.0;57.0;76378880.0;
57.1;36474080.0;57.2;37523840.0;57.1;74939040.0;
57.2;39000320.0;57.3;38392320.0;57.2;76524160.0;
57.3;37885120.0;57.4;37262720.0;57.3;76277440.0;
57.4;38985280.0;57.5;38891680.0;57.4;76248000.0;
57.5;37813120.0;57.6;35750240.0;57.5;76704800.0;
57.6;39680960.0;57.7;36988480.0;57.6;75431200.0;
57.7;38247680.0;57.8;29872480.0;57.7;75236160.0;
57.8;44820480.0;57.9;28113280.0;57.8;74692960.0;
57.9;45812000.0;58.0;31001440.0;57.9;73925280.0;
58.0;45182400.0;58.1;34078080.0;58.0;76183840.0;
58.1;41389120.0;58.2;35547360.0;58.1;75467200.0;
58.2;40476800.0;58.3;36575520.0;58.2;76024160.0;
58.3;40868160.0;58.4;35077440.0;58.3;77443680.0;
58.4;39579520.0;58.5;35120640.0;58.4;74656960.0;
58.5;40701280.0;58.6;34628480.0;58.5;75821920.0;
58.6;40672480.0;58.7;35605600.0;58.6;75300960.0;
58.7;39036960.0;58.8;37335360.0;58.7;74642560.0;
58.8;39289600.0;58.9;35699840.0;58.8;76624960.0;
58.9;39434880.0;59.0;33528320.0;58.9;75134720.0;
59.0;42018720.0;59.1;36915840.0;59.0;75547040.0;
59.1;38276480.0;59.2;36213600.0;59.1;75192320.0;
59.2;38833440.0;59.3;34106880.0;59.2;75047040.0;
59.3;40114880.0;59.4;34845120.0;59.3;74221760.0;
59.4;40802720.0;59.5;38949920.0;59.4;75647840.0;
59.5;35981280.0;59.6;37067680.0;59.5;74931200.0;
59.6;38348480.0;59.7;34230560.0;59.6;75416160.0;
59.7;39876000.0;59.8;35482560.0;59.7;74106560.0;
59.8;40838720.0;59.9;37219520.0;59.8;76321280.0;
59.9;40570400.0;60.0;35671040.0;59.9;77789920.0;
60.0;40440800.0;;;60.0;76111840.0;


==> csv/vegasvegasthroughput1sec.csv <==
0.0;0.0;0.0;1.0
0.3;11513620.0;0.3;47319780.0
0.6;18317653.333333332;0.6;49400640.0
0.9;23963733.333333332;0.9;46765546.666666664
1.2;28400800.0;1.2;44381546.666666664
1.5;30152373.333333332;1.5;43476640.0
1.8;33057333.333333332;1.8;40940586.666666664
2.1;35783840.0;2.1;38650613.333333336
2.4;38203840.0;2.4;38273866.666666664
2.7;37796106.666666664;2.7;37292373.333333336
3.0;38575573.333333336;3.0;37275360.0
3.3;38406720.0;3.3;37511840.0
3.6;39856800.0;3.6;31595253.333333332
3.9;46022293.333333336;3.9;27138560.0
4.2;45732586.666666664;4.2;27954453.333333332
4.5;44786880.0;4.5;31346773.333333332
4.8;38006186.666666664;4.8;38945120.0
5.1;31238133.333333332;5.1;42236426.666666664
5.4;31913760.0;5.4;43117120.0
5.7;32748426.666666668;5.7;41331520.0
6.0;35499146.666666664;6.0;37830346.666666664
6.3;35576373.333333336;6.3;39787200.0
6.6;26965120.0;6.6;40057493.333333336
6.9;44311520.0;6.9;30340640.0
7.2;37972160.0;7.2;37197920.0
7.5;38117226.666666664;7.5;37277546.666666664
7.8;38824053.333333336;7.8;37444213.333333336
8.1;38387093.333333336;8.1;36384853.333333336
8.4;39195786.666666664;8.4;37255946.666666664
8.7;38983520.0;8.7;37560266.666666664
9.0;37962560.0;9.0;38513173.333333336
9.3;38802240.0;9.3;37970186.666666664
9.7;38258000.0;9.7;37654240.0
10.0;38249866.666666664;10.0;37868746.666666664
10.3;39021920.0;10.3;34865173.333333336
10.6;9460533.333333334;10.6;0.0
10.9;11270133.333333334;10.9;23066453.333333332
11.2;38491146.666666664;11.2;36783200.0
11.5;37837333.333333336;11.5;36322453.333333336
11.8;37695306.666666664;11.8;37354986.666666664
12.1;37755093.333333336;12.1;37338186.666666664
12.4;38633386.666666664;12.4;37786720.0
12.7;38534773.333333336;12.7;37750720.0
13.0;38464533.333333336;13.0;37326186.666666664
13.3;36973653.333333336;13.3;36520320.0
13.6;38052426.666666664;13.6;37647093.333333336
13.9;38990720.0;13.9;36324853.333333336
14.2;38527786.666666664;14.2;36923466.666666664
14.5;39176586.666666664;14.5;37113920.0
14.8;37280160.0;14.8;37997013.333333336
15.1;37569653.333333336;15.1;37765333.333333336
15.4;37820746.666666664;15.4;36585546.666666664
15.7;30693600.0;15.7;17806506.666666668
16.0;28488053.333333332;16.0;41761280.0
16.3;29677866.666666668;16.3;41585226.666666664
16.6;35087253.333333336;16.6;37381813.333333336
16.9;33202613.333333332;16.9;40692320.0
17.2;31796160.0;17.2;40456053.333333336
17.5;34643306.666666664;17.5;40262560.0
17.8;35784480.0;17.8;39676586.666666664
18.1;35227093.333333336;18.1;39372480.0
18.4;36544533.333333336;18.4;39968693.333333336
18.7;34957013.333333336;18.7;36945280.0
19.0;44471200.0;19.0;25413813.333333332
19.3;45006773.333333336;19.3;28975413.333333332
19.6;46958826.666666664;19.6;28418026.666666668
19.9;42873653.333333336;19.9;35666240.0
20.2;28833173.333333332;20.2;40996426.666666664
20.5;37813760.0;20.5;37504853.333333336
20.8;19695733.333333332;20.8;22323413.333333332
21.1;36158613.333333336;21.1;39379680.0
21.4;37577493.333333336;21.4;38672853.333333336
21.7;26895946.666666668;21.7;46755946.666666664
22.0;36052586.666666664;22.0;30736800.0
22.3;37333813.333333336;22.3;34300586.666666664
22.6;38028640.0;22.6;34746933.333333336
22.9;38349546.666666664;22.9;34447626.666666664
23.2;35203306.666666664;23.2;37321600.0
23.5;33572160.0;23.5;42152000.0
23.8;36064800.0;23.8;38935946.666666664
24.1;37324000.0;24.1;37403413.333333336
24.4;35509600.0;24.4;37659306.666666664
24.7;35548000.0;24.7;37919786.666666664
25.0;34701120.0;25.0;38484373.333333336
25.3;36308266.666666664;25.3;38047626.666666664
25.6;35914933.333333336;25.6;36452693.333333336
25.9;35849706.666666664;25.9;32312320.0
26.2;36219040.0;26.2;37695520.0
26.5;37058720.0;26.5;34754133.333333336
26.8;38600640.0;26.8;36382880.0
27.1;37251573.333333336;27.1;36457493.333333336
27.4;38513813.333333336;27.4;36284266.666666664
27.7;40842186.666666664;27.7;31214773.333333332
28.0;37939840.0;28.0;31287200.0
28.3;40579306.666666664;28.3;31743146.666666668
28.6;43161173.333333336;28.6;33243840.0
28.9;39187040.0;28.9;33839840.0
29.2;38272533.333333336;29.2;35512000.0
29.5;36399893.333333336;29.5;36308053.333333336
29.8;31475680.0;29.8;43546880.0
30.1;33890666.666666664;30.1;36969066.666666664
30.4;37136160.0;30.4;36597760.0
30.7;31123360.0;30.7;19087946.666666668
31.0;19785386.666666668;31.0;36151413.333333336
31.3;36964693.333333336;31.3;34570880.0
31.6;37097333.333333336;31.6;36563733.333333336
31.9;36260266.666666664;31.9;34609493.333333336
32.2;36650986.666666664;32.2;39386880.0
32.5;34074346.666666664;32.5;36474720.0
32.8;37201173.333333336;32.8;36018346.666666664
33.1;39404320.0;33.1;32852906.666666668
33.4;39001386.666666664;33.4;34397226.666666664
33.7;36264853.333333336;33.7;38359146.666666664
34.0;36626986.666666664;34.0;37316800.0
34.3;38171093.333333336;34.3;37702506.666666664
34.6;37140746.666666664;34.6;37434613.333333336
34.9;38450773.333333336;34.9;36549333.333333336
35.2;37896000.0;35.2;36761813.333333336
35.5;37106933.333333336;35.5;36259840.0
35.8;36544960.0;35.8;35598826.666666664
36.1;38248320.0;36.1;36850826.666666664
36.4;36995893.333333336;36.4;36691786.666666664
36.7;36327680.0;36.7;35837493.333333336
37.0;38074666.666666664;37.0;37043893.333333336
37.2;37415840.0;37.2;36308160.0
37.5;38885120.0;37.5;35383733.333333336
37.8;38240906.666666664;37.8;36387680.0
38.1;38163680.0;38.1;35287520.0
38.4;35772906.666666664;38.4;40986826.666666664
38.7;32887146.666666668;38.7;37377226.666666664
39.0;41886933.333333336;39.0;31383413.333333332
39.3;33975093.333333336;39.3;39507733.333333336
39.6;34204373.333333336;39.6;40970026.666666664
39.9;33953706.666666664;39.9;40497066.666666664
40.2;37519680.0;40.2;34218560.0
40.5;37399040.0;40.5;36822240.0
40.8;16257813.333333334;40.8;8432800.0
41.1;31021706.666666668;41.1;35400746.666666664
41.4;37273173.333333336;41.4;35586613.333333336
41.7;36925866.666666664;41.7;36949866.666666664
42.0;38740266.666666664;42.0;36783200.0
42.3;37760746.666666664;42.3;36114986.666666664
42.6;36392693.333333336;42.6;37384213.333333336
42.9;37266186.666666664;42.9;37236960.0
43.2;38848906.666666664;43.2;36906453.333333336
43.5;38270133.333333336;43.5;37299573.333333336
43.8;37615893.333333336;43.8;36402080.0
44.1;37657120.0;44.1;36681973.333333336
44.4;38610026.666666664;44.4;36537120.0
44.7;38004213.333333336;44.7;37924373.333333336
45.0;38216906.666666664;45.0;36708586.666666664
45.3;38938133.333333336;45.3;36826613.333333336
45.6;38865280.0;45.6;36039946.666666664
45.9;21510346.666666668;45.9;19794773.333333332
46.2;37977813.333333336;46.2;37195733.333333336
46.5;37227360.0;46.5;36640960.0
46.8;37246560.0;46.8;36698773.333333336
47.1;38313120.0;47.1;36855626.666666664
47.4;39321866.666666664;47.4;36793013.333333336
47.7;37931573.333333336;47.7;37907360.0
48.0;36466880.0;48.0;38773866.666666664
48.3;35632213.333333336;48.3;38645813.333333336
48.6;40914186.666666664;48.6;29452960.0
48.9;44297546.666666664;48.9;30524320.0
49.2;40214560.0;49.2;36291253.333333336
49.5;38404960.0;49.5;36846026.666666664
49.8;38525173.333333336;49.8;37140320.0
50.1;37912586.666666664;50.1;37053493.333333336
50.4;38143626.666666664;50.4;36939840.0
50.7;36271413.333333336;50.7;22542666.666666668
51.0;18330080.0;51.0;30381866.666666668
51.3;39560320.0;51.3;36387680.0
51.6;29419360.0;51.6;45889653.333333336
51.9;28873760.0;51.9;43976426.666666664
52.2;36117386.666666664;52.2;36990880.0
52.5;33704800.0;52.5;40009493.333333336
52.8;33499520.0;52.8;41503200.0
53.1;34437813.333333336;53.1;39700160.0
53.4;36346666.666666664;53.4;41341546.666666664
53.7;29933333.333333332;53.7;38675040.0
54.0;35868906.666666664;54.0;37997013.333333336
54.3;35364746.666666664;54.3;36385280.0
54.6;41035040.0;54.6;31518240.0
54.9;41435360.0;54.9;32324320.0
55.2;39777813.333333336;55.2;31761920.0
55.5;40448640.0;55.5;35740853.333333336
55.8;29585813.333333332;55.8;27438720.0
56.1;26632640.0;56.1;35808693.333333336
56.4;35321120.0;56.4;37933973.333333336
56.7;37916960.0;56.7;37053280.0
57.0;37540640.0;57.0;37470613.333333336
57.3;37786506.666666664;57.3;37726293.333333336
57.6;38826453.333333336;57.6;37210133.333333336
57.9;42960053.333333336;57.9;29662400.0
58.2;42349440.0;58.2;35400320.0
58.5;40382986.666666664;58.5;34942186.666666664
58.8;39666346.666666664;58.8;36213600.0
59.1;39910026.666666664;59.1;35552586.666666664
59.4;39917013.333333336;59.4;35967306.666666664
59.7;38068586.666666664;59.7;35593600.0
60.0;40616640.0;60.0;36445280.0

